A skeletal high-order structure preserving scheme for advection-diffusion equations

We introduce a nonlinear structure preserving high-order scheme for anisotropic advection-diffusion equations. This scheme, based on Hybrid High-Order methods, can handle general meshes. It also has an entropy structure, and preserves the positivity of the solution. We present some numerical simulations showing that the scheme converges at the expected order, while preserving positivity and long-time behaviour.

==> graph_data/time_CV/errors_hho_0.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(0;1) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0608737,0.312689,0.078823
0.0153588,0.0294665,0.152602,0.281829
0.0076794,0.0093161,0.0735042,3.90752
0.0038397,0.00298416,0.0358549,57.1041
0.00191985,0.000971519,0.0176069,783.962


==> graph_data/time_CV/errors_hho_1.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(1;2) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0403641,0.155239,0.166919
0.0153588,0.0077118,0.0254841,1.94518
0.0076794,0.000972649,0.00359424,53.1808
0.0038397,0.00012376,0.00064716,1393.27


==> graph_data/time_CV/errors_hho_2.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(2;3) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0609987,0.279538,0.341784
0.0153588,0.00382058,0.0119373,13.646
0.0076794,0.000238839,0.000783221,670.336
0.0038397,1.49198e-05,7.41155e-05,40055.7


==> graph_data/time_CV/errors_hho_3.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(3;4) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0609986,0.279523,1.0169
0.0153588,0.00185682,0.00575059,97.7218
0.0076794,5.97082e-05,0.000216651,8063.33


==> graph_data/time_CV/errors_hho_4.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(4;5) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0609986,0.279522,3.18731
0.0153588,0.000938749,0.00289469,490.334


==> graph_data/time_CV_adpt/errors_hho_0.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(0;1) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0500804,0.308532,0.162463
0.0153588,0.0193896,0.15104,1.03212
0.0076794,0.00679201,0.0737701,14.5577
0.0038397,0.00235309,0.0359503,186.353
0.00191985,0.00081463,0.017628,2968.41


==> graph_data/time_CV_adpt/errors_hho_1.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(1;2) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0093985,0.0414328,0.475515
0.0153588,0.00139655,0.00911672,13.2226
0.0076794,0.000218357,0.0021946,343.502
0.0038397,3.57823e-05,0.00054178,12125.4


==> graph_data/time_CV_adpt/errors_hho_2.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(2;3) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0036625,0.0139966,5.06502
0.0153588,0.000240594,0.00185285,177.16
0.0076794,1.51557e-05,0.000327558,10290.5


==> graph_data/time_CV_adpt/errors_hho_3.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(3;4) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.00186753,0.00669502,22.0596
0.0153588,5.98588e-05,0.000722423,2057.08


==> graph_data/time_CV_adpt/errors_hho_4.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(4;5) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.000939211,0.00337721,116.03


==> graph_data/tps_long/mesh4_1_1/LongTime_hho_2_3__nl.csv <==
 TEST ??.
Description ,Advection_diffusion.
Number of time iteration ,3551
Meshsize,0.0208101
Total number of linear systems solved :,44183

Time,Diff_L1,Diff_L2,Nb_iter_Newton,Nb_resol_cumul,
0,0.520125,0.582376,0,0
0.00078125,0.520091,0.582341,8,19
0.00195312,0.520029,0.582272,6,25
0.00371094,0.519937,0.582169,6,31
0.00634766,0.519798,0.582014,6,37
0.0103027,0.51959,0.581781,6,43
0.0162354,0.519278,0.581432,6,49
0.0251343,0.518811,0.580909,6,55
0.0384827,0.518111,0.580125,6,61
0.0585052,0.517063,0.578952,6,67
0.0885391,0.515497,0.577198,6,73
0.13359,0.513157,0.574578,6,79
0.201166,0.509672,0.570676,5,84
0.301166,0.504566,0.564958,6,90
0.401166,0.499511,0.559299,5,95
0.501166,0.494507,0.553695,5,100
0.601166,0.489553,0.548148,5,105
0.701166,0.484648,0.542657,5,110
0.801166,0.479793,0.53722,5,115
0.901166,0.474986,0.531838,5,120
1.00117,0.470228,0.52651,5,125
1.10117,0.465517,0.521236,5,130
1.20117,0.460853,0.516014,6,136
1.30117,0.456236,0.510844,4,140
1.40117,0.451666,0.505726,5,145
1.50117,0.447141,0.50066,5,150
1.60117,0.442661,0.495644,4,154
1.70117,0.438227,0.490679,4,158
1.80117,0.433836,0.485763,4,162
1.90117,0.42949,0.480897,4,166
2.00117,0.425187,0.476079,4,170
2.10117,0.420928,0.471309,4,174
2.20117,0.416711,0.466588,5,179
2.30117,0.412536,0.461913,4,183
2.40117,0.408403,0.457286,4,187
2.50117,0.404312,0.452705,4,191
2.60117,0.400261,0.448169,4,195
2.70117,0.396251,0.443679,4,199
2.80117,0.392282,0.439235,5,204
2.90117,0.388352,0.434834,5,209
3.00117,0.384461,0.430478,4,213
3.10117,0.380609,0.426165,4,217
3.20117,0.376796,0.421896,6,223
3.30117,0.373021,0.417669,4,227
3.40117,0.369284,0.413485,5,232
3.50117,0.365585,0.409343,4,236
3.60117,0.361922,0.405242,4,240
3.70117,0.358297,0.401182,4,244
3.80117,0.354707,0.397163,5,249
3.90117,0.351154,0.393184,5,254
4.00117,0.347636,0.389245,15,269
4.10117,0.344153,0.385345,5,274
4.20117,0.340705,0.381485,4,278
4.30117,0.337292,0.377663,4,282
4.40117,0.333913,0.373879,8,290
4.50117,0.330568,0.370134,9,299
4.60117,0.327256,0.366426,6,305
4.70117,0.323977,0.362755,7,312
4.80117,0.320732,0.359121,4,316
4.90117,0.317519,0.355523,5,321
5.00117,0.314338,0.351961,5,326
5.10117,0.311188,0.348435,4,330
5.20117,0.308071,0.344945,6,336
5.30117,0.304985,0.341489,4,340
5.40117,0.301929,0.338068,5,345
5.50117,0.298904,0.334681,4,349
5.60117,0.29591,0.331328,4,353
5.70117,0.292945,0.328009,5,358
5.80117,0.290011,0.324723,6,364
5.90117,0.287105,0.321469,4,368
6.00117,0.284229,0.318249,9,377
6.10117,0.281381,0.315061,5,382
6.20117,0.278563,0.311904,5,387
6.30117,0.275772,0.308779,8,395
6.40117,0.273009,0.305686,4,399
6.50117,0.270274,0.302624,4,403
6.60117,0.267566,0.299592,9,412
6.70117,0.264886,0.296591,4,416
6.80117,0.262232,0.293619,4,420
6.90117,0.259605,0.290678,7,427
7.00117,0.257004,0.287766,6,433
7.10117,0.254429,0.284883,10,443
7.20117,0.251881,0.282029,6,449
7.30117,0.249357,0.279203,6,455
7.40117,0.246859,0.276406,10,465
7.50117,0.244386,0.273637,9,474
7.60117,0.241938,0.270896,4,478
7.70117,0.239514,0.268182,14,492
7.80117,0.237114,0.265495,5,497
7.90117,0.234739,0.262835,8,505
8.00117,0.232387,0.260202,6,511
8.10117,0.230059,0.257595,5,516
8.20117,0.227754,0.255015,16,532
8.30117,0.225473,0.25246,5,537
8.40117,0.223214,0.249931,7,544
8.50117,0.220978,0.247427,12,556
8.60117,0.218764,0.244948,6,562
8.70117,0.216572,0.242494,4,566
8.80117,0.214403,0.240065,7,573
8.90117,0.212255,0.23766,9,582
9.00117,0.210128,0.235279,7,589
9.10117,0.208023,0.232922,4,593
9.20117,0.205939,0.230588,4,597
9.30117,0.203876,0.228278,5,602
9.40117,0.201833,0.225991,5,607
9.50117,0.199811,0.223727,10,617
9.60117,0.19781,0.221486,11,628
9.70117,0.195828,0.219267,7,635
9.80117,0.193866,0.21707,4,639
9.90117,0.191924,0.214896,4,643
10.0012,0.190001,0.212743,6,649
10.1012,0.188098,0.210611,4,653
10.2012,0.186213,0.208502,14,667
10.3012,0.184348,0.206413,8,675
10.4012,0.182501,0.204345,4,679
10.5012,0.180673,0.202298,7,686
10.6012,0.178863,0.200271,8,694
10.7012,0.177071,0.198265,6,700
10.8012,0.175297,0.196278,9,709
10.9012,0.173541,0.194312,9,718
11.0012,0.171802,0.192365,5,723
11.1012,0.170081,0.190438,7,730
11.2012,0.168377,0.18853,17,747
11.3012,0.16669,0.186642,15,762
11.4012,0.16502,0.184772,11,773
11.5012,0.163367,0.182921,4,777
11.6012,0.16173,0.181088,6,783
11.7012,0.16011,0.179274,15,798
11.8012,0.158506,0.177478,4,802
11.9012,0.156918,0.1757,5,807
12.0012,0.155346,0.17394,8,815
12.1012,0.15379,0.172197,15,830
12.2012,0.152249,0.170472,4,834
12.3012,0.150724,0.168764,23,857
12.4012,0.149214,0.167074,6,863
12.5012,0.147719,0.1654,10,873
12.6012,0.146239,0.163743,16,889
12.7012,0.144774,0.162102,15,904
12.8012,0.143324,0.160478,16,920
12.9012,0.141888,0.158871,14,934
13.0012,0.140466,0.157279,36,970
13.1012,0.139059,0.155703,5,975
13.2012,0.137666,0.154144,4,979
13.3012,0.136287,0.152599,19,998
13.4012,0.134921,0.15107,6,1004
13.5012,0.13357,0.149557,5,1009
13.6012,0.132232,0.148059,8,1017
13.7012,0.130907,0.146575,10,1027
13.8012,0.129595,0.145107,7,1034
13.9012,0.128297,0.143653,15,1049
14.0012,0.127012,0.142214,4,1053
14.1012,0.125739,0.140789,9,1062
14.2012,0.12448,0.139379,21,1083
14.3012,0.123233,0.137983,37,1120
14.4012,0.121998,0.1366,29,1149
14.5012,0.120776,0.135232,43,1192
14.6012,0.119566,0.133877,13,1205
14.7012,0.118368,0.132536,4,1209
14.8012,0.117182,0.131208,31,1240
14.9012,0.116008,0.129894,3,1243
15.0012,0.114846,0.128592,16,1259
15.1012,0.113696,0.127304,6,1265
15.2012,0.112557,0.126029,8,1273
15.3012,0.111429,0.124766,26,1299
15.4012,0.110313,0.123516,17,1316
15.5012,0.109207,0.122279,19,1335
15.6012,0.108113,0.121054,9,1344
15.7012,0.10703,0.119841,14,1358
15.8012,0.105958,0.11864,8,1366
15.9012,0.104897,0.117452,5,1371
16.0012,0.103846,0.116275,11,1382
16.1012,0.102805,0.11511,6,1388
16.2012,0.101775,0.113957,14,1402
16.3012,0.100756,0.112815,15,1417
16.4012,0.0997464,0.111685,17,1434
16.5012,0.0987471,0.110566,5,1439
16.6012,0.0977578,0.109459,16,1455
16.7012,0.0967784,0.108362,19,1474
16.8012,0.0958089,0.107276,10,1484
16.9012,0.0948491,0.106202,10,1494
17.0012,0.0938988,0.105138,6,1500
17.1012,0.0929581,0.104084,10,1510
17.2012,0.0920269,0.103042,21,1531
17.3012,0.0911049,0.102009,19,1550
17.4012,0.0901922,0.100988,15,1565
17.5012,0.0892886,0.0999758,7,1572
17.6012,0.0883941,0.0989742,20,1592
17.7012,0.0875086,0.0979827,48,1640
17.8012,0.0866319,0.0970011,9,1649
17.9012,0.085764,0.0960293,6,1655
18.0012,0.0849048,0.0950672,9,1664
18.0512,0.0844774,0.0945886,6,1721
18.1262,0.083841,0.0938761,6,1727
18.2262,0.0830011,0.0929357,29,1756
18.3262,0.0821696,0.0920046,6,1762
18.4262,0.0813464,0.0910829,37,1799
18.5262,0.0805314,0.0901704,7,1806
18.6262,0.0797247,0.0892671,9,1815
18.7262,0.078926,0.0883728,13,1828
18.8262,0.0781353,0.0874874,9,1837
18.9262,0.0773525,0.086611,13,1850
19.0262,0.0765775,0.0857433,6,1856
19.1262,0.0758104,0.0848843,7,1863
19.2262,0.0750509,0.0840339,17,1880
19.3262,0.074299,0.083192,5,1885
19.4262,0.0735547,0.0823586,3,1888
19.5262,0.0728178,0.0815335,31,1919
19.6262,0.0720883,0.0807167,6,1925
19.6762,0.0717254,0.0803103,4,1980
19.7512,0.0711851,0.0797054,5,1985
19.8512,0.0704719,0.0789069,8,1993
19.9512,0.0697659,0.0781164,5,1998
20.0512,0.069067,0.0773338,7,2005
20.1512,0.0683751,0.076559,4,2009
20.2512,0.0676901,0.075792,8,2017
20.3512,0.0670119,0.0750327,6,2023
20.4512,0.0663406,0.074281,4,2027
20.5512,0.065676,0.0735369,9,2036
20.6512,0.065018,0.0728002,8,2044
20.7512,0.0643667,0.0720708,15,2059
20.8512,0.0637218,0.0713488,29,2088
20.9512,0.0630834,0.070634,8,2096
21.0512,0.0624515,0.0699264,12,2108
21.1512,0.0618258,0.0692259,4,2112
21.2512,0.0612064,0.0685323,7,2119
21.3512,0.0605932,0.0678458,7,2126
21.4512,0.0599862,0.0671661,5,2131
21.5512,0.0593853,0.0664932,14,2145
21.6512,0.0587903,0.0658271,4,2149
21.7512,0.0582013,0.0651676,43,2192
21.8512,0.0576183,0.0645147,15,2207
21.9512,0.057041,0.0638684,16,2223
22.0512,0.0564696,0.0632285,3,2226
22.1512,0.0559039,0.0625951,16,2242
22.2512,0.0553438,0.061968,7,2249
22.3512,0.0547894,0.0613472,11,2260
22.4512,0.0542405,0.0607326,12,2272
22.5512,0.0536971,0.0601242,18,2290
22.6512,0.0531591,0.0595218,7,2297
22.7512,0.0526266,0.0589255,37,2334
22.8512,0.0520993,0.0583352,6,2340
22.9512,0.0515774,0.0577508,16,2356
23.0512,0.0510607,0.0571722,44,2400
23.1512,0.0505491,0.0565995,4,2404
23.2512,0.0500427,0.0560324,14,2418
23.3512,0.0495414,0.0554711,9,2427
23.4512,0.0490451,0.0549154,14,2441
23.5512,0.0485537,0.0543652,6,2447
23.6512,0.0480673,0.0538206,25,2472
23.7512,0.0475858,0.0532814,32,2504
23.8512,0.047109,0.0527476,16,2520
23.9512,0.0466371,0.0522192,10,2530
24.0512,0.0461699,0.051696,3,2533
24.1512,0.0457073,0.0511781,19,2552
24.2512,0.0452494,0.0506654,24,2576
24.3512,0.0447961,0.0501578,23,2599
24.4512,0.0443473,0.0496553,8,2607
24.5512,0.043903,0.0491579,7,2614
24.6512,0.0434632,0.0486654,21,2635
24.7512,0.0430278,0.0481779,25,2660
24.8512,0.0425967,0.0476952,7,2667
24.9512,0.04217,0.0472174,16,2683
25.0512,0.0417475,0.0467444,7,2690
25.1512,0.0413293,0.0462761,7,2697
25.2512,0.0409152,0.0458125,31,2728
25.3512,0.0405053,0.0453535,4,2732
25.4512,0.0400995,0.0448991,8,2740
25.5512,0.0396978,0.0444493,7,2747
25.6512,0.0393001,0.044004,13,2760
25.7512,0.0389064,0.0435632,13,2773
25.8512,0.0385166,0.0431268,4,2777
25.9512,0.0381308,0.0426947,9,2786
26.0512,0.0377488,0.042267,16,2802
26.1512,0.0373706,0.0418435,6,2808
26.2512,0.0369962,0.0414243,31,2839
26.3512,0.0366256,0.0410093,5,2844
26.4512,0.0362586,0.0405985,22,2866
26.5512,0.0358954,0.0401918,6,2872
26.6512,0.0355358,0.0397891,6,2878
26.7512,0.0351798,0.0393905,7,2885
26.8512,0.0348273,0.0389959,33,2918
26.9512,0.0344784,0.0386052,33,2951
27.0512,0.034133,0.0382185,11,2962
27.1512,0.0337911,0.0378356,4,2966
27.2512,0.0334525,0.0374565,18,2984
27.3512,0.0331174,0.0370813,23,3007
27.4512,0.0327856,0.0367098,12,3019
27.5512,0.0324572,0.036342,8,3027
27.6512,0.032132,0.0359779,8,3035
27.7512,0.0318101,0.0356175,4,3039
27.8512,0.0314914,0.0352607,8,3047
27.9512,0.0311759,0.0349074,3,3050
28.0512,0.0308636,0.0345577,16,3066
28.1512,0.0305544,0.0342115,10,3076
28.2512,0.0302483,0.0338688,13,3089
28.3512,0.0299453,0.0335295,21,3110
28.4512,0.0296453,0.0331936,11,3121
28.5512,0.0293483,0.032861,3,3124
28.6512,0.0290543,0.0325318,4,3128
28.7512,0.0287632,0.0322059,8,3136
28.8512,0.028475,0.0318833,28,3164
28.9512,0.0281898,0.0315639,12,3176
29.0512,0.0279073,0.0312476,19,3195
29.1512,0.0276278,0.0309346,4,3199
29.2512,0.027351,0.0306247,8,3207
29.3512,0.027077,0.0303179,23,3230
29.4512,0.0268057,0.0300141,11,3241
29.5512,0.0265372,0.0297135,3,3244
29.6512,0.0262713,0.0294158,15,3259
29.7512,0.0260081,0.0291211,28,3287
29.8512,0.0257476,0.0288293,4,3291
29.9512,0.0254896,0.0285405,6,3297
30.0512,0.0252343,0.0282546,20,3317
30.1512,0.0249815,0.0279715,23,3340
30.2512,0.0247312,0.0276913,7,3347
30.3512,0.0244834,0.0274139,3,3350
30.4512,0.0242381,0.0271393,29,3379
30.5512,0.0239953,0.0268674,18,3397
30.6512,0.0237549,0.0265982,15,3412
30.7512,0.023517,0.0263317,6,3418
30.8512,0.0232814,0.0260679,15,3433
30.9512,0.0230481,0.0258068,4,3437
31.0512,0.0228172,0.0255483,8,3445
31.1512,0.0225886,0.0252923,8,3453
31.2512,0.0223623,0.0250389,7,3460
31.3512,0.0221383,0.0247881,9,3469
31.4512,0.0219165,0.0245397,9,3478
31.5512,0.0216969,0.0242939,29,3507
31.6512,0.0214796,0.0240505,16,3523
31.7512,0.0212644,0.0238096,25,3548
31.8512,0.0210514,0.023571,3,3551
31.9512,0.0208405,0.0233349,12,3563
32.0512,0.0206317,0.0231011,45,3608
32.1512,0.020425,0.0228697,9,3617
32.2512,0.0202204,0.0226406,6,3623
32.3512,0.0200178,0.0224138,3,3626
32.4512,0.0198173,0.0221892,30,3656
32.5512,0.0196187,0.0219669,27,3683
32.6512,0.0194222,0.0217469,26,3709
32.7512,0.0192276,0.021529,18,3727
32.8512,0.019035,0.0213133,35,3762
32.9512,0.0188443,0.0210998,4,3766
33.0512,0.0186555,0.0208884,22,3788
33.1512,0.0184686,0.0206791,10,3798
33.2512,0.0182836,0.020472,36,3834
33.3512,0.0181004,0.0202669,17,3851
33.4512,0.0179191,0.0200638,6,3857
33.5512,0.0177395,0.0198628,29,3886
33.6512,0.0175618,0.0196638,45,3931
33.7512,0.0173859,0.0194668,14,3945
33.8512,0.0172117,0.0192718,7,3952
33.9512,0.0170393,0.0190788,17,3969
34.0512,0.0168686,0.0188876,9,3978
34.1512,0.0166996,0.0186984,16,3994
34.2512,0.0165323,0.0185111,4,3998
34.3512,0.0163667,0.0183256,15,4013
34.4512,0.0162027,0.018142,6,4019
34.5512,0.0160404,0.0179603,17,4036
34.6512,0.0158797,0.0177804,9,4045
34.7512,0.0157206,0.0176022,5,4050
34.8512,0.0155631,0.0174259,8,4058
34.9512,0.0154072,0.0172513,4,4062
35.0512,0.0152528,0.0170785,22,4084
35.1512,0.0151,0.0169074,10,4094
35.2512,0.0149488,0.016738,11,4105
35.3512,0.014799,0.0165703,6,4111
35.4512,0.0146507,0.0164043,8,4119
35.5512,0.014504,0.01624,17,4136
35.6512,0.0143587,0.0160773,7,4143
35.7512,0.0142148,0.0159162,10,4153
35.8512,0.0140724,0.0157568,11,4164
35.9512,0.0139314,0.0155989,9,4173
36.0512,0.0137919,0.0154426,9,4182
36.1512,0.0136537,0.0152879,11,4193
36.2512,0.0135169,0.0151348,10,4203
36.3512,0.0133815,0.0149831,38,4241
36.4512,0.0132474,0.014833,26,4267
36.5512,0.0131147,0.0146844,8,4275
36.6512,0.0129833,0.0145373,8,4283
36.7512,0.0128533,0.0143917,9,4292
36.8512,0.0127245,0.0142475,4,4296
36.9512,0.012597,0.0141048,3,4299
37.0512,0.0124708,0.0139635,5,4304
37.1512,0.0123459,0.0138236,3,4307
37.2512,0.0122222,0.0136851,10,4317
37.3512,0.0120997,0.013548,24,4341
37.4512,0.0119785,0.0134123,7,4348
37.5512,0.0118585,0.0132779,27,4375
37.6512,0.0117397,0.0131449,5,4380
37.7512,0.0116221,0.0130132,13,4393
37.8512,0.0115057,0.0128828,14,4407
37.9512,0.0113904,0.0127538,9,4416
38.0512,0.0112763,0.012626,19,4435
38.1512,0.0111633,0.0124995,14,4449
38.2512,0.0110515,0.0123743,19,4468
38.3512,0.0109408,0.0122503,3,4471
38.4512,0.0108312,0.0121276,9,4480
38.5512,0.0107227,0.0120061,25,4505
38.6512,0.0106152,0.0118858,7,4512
38.7512,0.0105089,0.0117667,3,4515
38.8512,0.0104036,0.0116488,6,4521
38.9512,0.0102994,0.0115321,7,4528
39.0512,0.0101962,0.0114166,11,4539
39.1512,0.0100941,0.0113022,49,4588
39.2512,0.00999293,0.011189,10,4598
39.3512,0.00989282,0.0110769,12,4610
39.4512,0.00979371,0.0109659,7,4617
39.5512,0.0096956,0.0108561,38,4655
39.6512,0.00959847,0.0107473,6,4661
39.7512,0.00950231,0.0106397,8,4669
39.8512,0.00940711,0.0105331,4,4673
39.9512,0.00931287,0.0104275,14,4687
40.0512,0.00921957,0.0103231,6,4693
40.1512,0.0091272,0.0102197,13,4706
40.2512,0.00903577,0.0101173,3,4709
40.3512,0.00894524,0.0100159,3,4712
40.4512,0.00885563,0.00991558,4,4716
40.5512,0.00876691,0.00981624,5,4721
40.6512,0.00867908,0.0097179,6,4727
40.7512,0.00859213,0.00962054,10,4737
40.8512,0.00850606,0.00952416,23,4760
40.9512,0.00842084,0.00942875,10,4770
41.0512,0.00833648,0.00933429,24,4794
41.1512,0.00825296,0.00924077,11,4805
41.2512,0.00817028,0.0091482,11,4816
41.3512,0.00808843,0.00905655,4,4820
41.4512,0.0080074,0.00896582,6,4826
41.5512,0.00792718,0.008876,10,4836
41.6512,0.00784776,0.00878708,8,4844
41.7512,0.00776914,0.00869905,12,4856
41.8512,0.00769131,0.0086119,3,4859
41.9512,0.00761425,0.00852562,7,4866
42.0512,0.00753797,0.00844021,26,4892
42.1512,0.00746246,0.00835565,7,4899
42.2512,0.0073877,0.00827194,19,4918
42.3512,0.00731368,0.00818907,7,4925
42.4512,0.00724041,0.00810703,3,4928
42.5512,0.00716788,0.00802582,33,4961
42.6512,0.00709607,0.00794541,16,4977
42.7512,0.00702498,0.00786581,4,4981
42.8512,0.0069546,0.00778701,5,4986
42.9512,0.00688493,0.007709,7,4993
43.0512,0.00681595,0.00763177,10,5003
43.1512,0.00674767,0.00755531,6,5009
43.2012,0.0067137,0.00751728,4,5064
43.2762,0.00666313,0.00746065,13,5077
43.3762,0.00659638,0.00738591,41,5118
43.4762,0.00653029,0.00731192,9,5127
43.5762,0.00646487,0.00723866,22,5149
43.6762,0.0064001,0.00716614,3,5152
43.7762,0.00633599,0.00709435,28,5180
43.8762,0.00627251,0.00702328,3,5183
43.9762,0.00620967,0.00695292,6,5189
44.0762,0.00614746,0.00688326,10,5199
44.1762,0.00608587,0.00681431,4,5203
44.2762,0.0060249,0.00674604,9,5212
44.3762,0.00596455,0.00667845,18,5230
44.4762,0.00590479,0.00661155,17,5247
44.5762,0.00584564,0.00654531,41,5288
44.6762,0.00578707,0.00647974,17,5305
44.7762,0.0057291,0.00641482,22,5327
44.8762,0.0056717,0.00635056,6,5333
44.9762,0.00561488,0.00628694,28,5361
45.0762,0.00555863,0.00622395,10,5371
45.1762,0.00550294,0.0061616,15,5386
45.2762,0.00544781,0.00609987,13,5399
45.3762,0.00539324,0.00603876,11,5410
45.4762,0.0053392,0.00597827,4,5414
45.5762,0.00528572,0.00591837,32,5446
45.6762,0.00523276,0.00585908,37,5483
45.7762,0.00518034,0.00580038,3,5486
45.8762,0.00512844,0.00574227,27,5513
45.9762,0.00507706,0.00568475,31,5544
46.0762,0.0050262,0.0056278,12,5556
46.1762,0.00497585,0.00557142,8,5564
46.2762,0.004926,0.0055156,25,5589
46.3762,0.00487665,0.00546034,19,5608
46.4762,0.00482779,0.00540564,35,5643
46.5762,0.00477943,0.00535149,12,5655
46.6762,0.00473154,0.00529787,4,5659
46.7762,0.00468414,0.0052448,32,5691
46.8762,0.00463722,0.00519225,43,5734
46.9762,0.00459076,0.00514024,16,5750
47.0762,0.00454477,0.00508874,7,5757
47.1762,0.00449924,0.00503776,15,5772
47.2762,0.00445416,0.00498729,10,5782
47.3762,0.00440954,0.00493733,17,5799
47.4762,0.00436537,0.00488786,5,5804
47.5762,0.00432163,0.0048389,25,5829
47.6762,0.00427834,0.00479042,4,5833
47.7762,0.00423548,0.00474243,7,5840
47.8762,0.00419304,0.00469492,26,5866
47.9762,0.00415104,0.00464788,23,5889
48.0762,0.00410945,0.00460132,5,5894
48.1762,0.00406828,0.00455522,12,5906
48.2762,0.00402752,0.00450959,8,5914
48.3762,0.00398718,0.00446441,3,5917
48.4762,0.00394723,0.00441968,22,5939
48.5762,0.00390769,0.00437541,21,5960
48.6762,0.00386854,0.00433157,28,5988
48.7762,0.00382978,0.00428818,15,6003
48.8762,0.00379142,0.00424522,22,6025
48.9762,0.00375343,0.00420269,31,6056
49.0762,0.00371583,0.00416058,23,6079
49.1762,0.0036786,0.0041189,14,6093
49.2762,0.00364175,0.00407764,13,6106
49.3762,0.00360527,0.00403679,4,6110
49.4762,0.00356915,0.00399635,11,6121
49.5762,0.00353339,0.00395631,3,6124
49.6762,0.00349799,0.00391668,7,6131
49.7762,0.00346295,0.00387744,3,6134
49.8762,0.00342826,0.00383859,5,6139
49.9762,0.00339391,0.00380014,8,6147
50.0762,0.00335991,0.00376207,3,6150
50.1762,0.00332625,0.00372438,14,6164
50.2762,0.00329293,0.00368706,10,6174
50.3762,0.00325994,0.00365013,16,6190
50.4762,0.00322728,0.00361356,8,6198
50.5762,0.00319495,0.00357736,4,6202
50.6762,0.00316294,0.00354152,34,6236
50.7762,0.00313125,0.00350604,7,6243
50.8762,0.00309988,0.00347091,28,6271
50.9762,0.00306883,0.00343614,5,6276
51.0762,0.00303808,0.00340172,30,6306
51.1762,0.00300765,0.00336764,13,6319
51.2762,0.00297752,0.0033339,25,6344
51.3762,0.00294769,0.0033005,6,6350
51.4762,0.00291816,0.00326744,3,6353
51.5762,0.00288892,0.0032347,39,6392
51.6762,0.00285998,0.0032023,10,6402
51.7762,0.00283133,0.00317022,6,6408
51.8762,0.00280296,0.00313846,15,6423
51.9762,0.00277488,0.00310701,35,6458
52.0762,0.00274708,0.00307589,10,6468
52.1762,0.00271956,0.00304507,17,6485
52.2762,0.00269232,0.00301457,30,6515
52.3762,0.00266534,0.00298437,31,6546
52.4762,0.00263864,0.00295447,12,6558
52.5762,0.00261221,0.00292487,3,6561
52.6762,0.00258604,0.00289557,9,6570
52.7762,0.00256013,0.00286656,26,6596
52.8762,0.00253448,0.00283784,10,6606
52.9762,0.00250909,0.00280941,7,6613
53.0762,0.00248396,0.00278126,12,6625
53.1762,0.00245907,0.0027534,10,6635
53.2762,0.00243443,0.00272582,21,6656
53.3762,0.00241005,0.00269851,10,6666
53.4762,0.0023859,0.00267148,3,6669
53.5762,0.002362,0.00264471,22,6691
53.6762,0.00233834,0.00261822,15,6706
53.7762,0.00231491,0.00259199,17,6723
53.8762,0.00229172,0.00256602,18,6741
53.9762,0.00226876,0.00254031,8,6749
54.0762,0.00224603,0.00251486,21,6770
54.1762,0.00222353,0.00248967,28,6798
54.2762,0.00220125,0.00246473,13,6811
54.3762,0.0021792,0.00244003,10,6821
54.4762,0.00215737,0.00241559,20,6841
54.5762,0.00213576,0.00239139,4,6845
54.6762,0.00211436,0.00236743,32,6877
54.7762,0.00209318,0.00234371,7,6884
54.8762,0.00207221,0.00232023,8,6892
54.9762,0.00205145,0.00229699,36,6928
55.0762,0.0020309,0.00227398,46,6974
55.1762,0.00201055,0.0022512,9,6983
55.2762,0.00199041,0.00222864,11,6994
55.3762,0.00197047,0.00220632,14,7008
55.4762,0.00195073,0.00218421,3,7011
55.5762,0.00193118,0.00216233,20,7031
55.6762,0.00191184,0.00214067,5,7036
55.7762,0.00189268,0.00211922,12,7048
55.8762,0.00187372,0.00209799,25,7073
55.9762,0.00185495,0.00207697,25,7098
56.0762,0.00183637,0.00205617,14,7112
56.1762,0.00181797,0.00203557,14,7126
56.2762,0.00179976,0.00201518,14,7140
56.3762,0.00178173,0.00199499,20,7160
56.4762,0.00176388,0.001975,15,7175
56.5762,0.00174621,0.00195521,14,7189
56.6762,0.00172871,0.00193563,26,7215
56.7762,0.00171139,0.00191624,6,7221
56.8762,0.00169425,0.00189704,22,7243
56.9762,0.00167728,0.00187803,23,7266
57.0762,0.00166047,0.00185922,21,7287
57.1762,0.00164384,0.00184059,10,7297
57.2762,0.00162737,0.00182215,6,7303
57.3762,0.00161107,0.0018039,15,7318
57.4762,0.00159493,0.00178583,25,7343
57.5762,0.00157895,0.00176794,8,7351
57.6762,0.00156313,0.00175022,10,7361
57.7762,0.00154747,0.00173269,14,7375
57.8762,0.00153197,0.00171533,5,7380
57.9762,0.00151662,0.00169815,3,7383
58.0762,0.00150143,0.00168113,34,7417
58.1762,0.00148638,0.00166429,11,7428
58.2762,0.00147149,0.00164762,7,7435
58.3762,0.00145675,0.00163111,7,7442
58.4762,0.00144216,0.00161477,9,7451
58.5762,0.00142771,0.00159859,14,7465
58.6762,0.00141341,0.00158258,11,7476
58.7762,0.00139925,0.00156672,9,7485
58.8762,0.00138523,0.00155103,9,7494
58.9762,0.00137135,0.00153549,10,7504
59.0762,0.00135761,0.00152011,13,7517
59.1762,0.00134401,0.00150488,5,7522
59.2762,0.00133055,0.0014898,6,7528
59.3762,0.00131722,0.00147488,21,7549
59.4762,0.00130402,0.0014601,16,7565
59.5762,0.00129096,0.00144547,32,7597
59.6762,0.00127802,0.00143099,5,7602
59.7762,0.00126522,0.00141666,6,7608
59.8762,0.00125255,0.00140246,6,7614
59.9762,0.00124,0.00138841,31,7645
60.0762,0.00122757,0.00137451,12,7657
60.1762,0.00121528,0.00136074,11,7668
60.2762,0.0012031,0.0013471,3,7671
60.3762,0.00119105,0.00133361,22,7693
60.4762,0.00117912,0.00132025,27,7720
60.5762,0.0011673,0.00130702,8,7728
60.6762,0.00115561,0.00129393,20,7748
60.7762,0.00114403,0.00128096,40,7788
60.8762,0.00113257,0.00126813,12,7800
60.9762,0.00112122,0.00125543,4,7804
61.0762,0.00110999,0.00124285,10,7814
61.1762,0.00109887,0.0012304,13,7827
61.2762,0.00108786,0.00121807,23,7850
61.3762,0.00107696,0.00120587,31,7881
61.4762,0.00106618,0.00119379,8,7889
61.5762,0.00105549,0.00118183,16,7905
61.6762,0.00104492,0.00116999,3,7908
61.7762,0.00103445,0.00115827,3,7911
61.8762,0.00102409,0.00114666,23,7934
61.9762,0.00101383,0.00113518,14,7948
62.0762,0.00100367,0.0011238,8,7956
62.1762,0.000993617,0.00111254,24,7980
62.2762,0.000983663,0.0011014,27,8007
62.3762,0.000973808,0.00109037,21,8028
62.4762,0.000964052,0.00107944,6,8034
62.5762,0.000954394,0.00106863,16,8050
62.6762,0.000944833,0.00105792,7,8057
62.7762,0.000935367,0.00104732,13,8070
62.8762,0.000925997,0.00103683,9,8079
62.9762,0.00091672,0.00102644,3,8082
63.0762,0.000907536,0.00101616,34,8116
63.1762,0.000898444,0.00100598,13,8129
63.2762,0.000889443,0.000995902,4,8133
63.3762,0.000880532,0.000985925,32,8165
63.4762,0.000871711,0.000976048,13,8178
63.5762,0.000862978,0.00096627,32,8210
63.6762,0.000854333,0.000956589,25,8235
63.7762,0.000845774,0.000947006,6,8241
63.8762,0.000837301,0.000937519,25,8266
63.9762,0.000828912,0.000928126,33,8299
64.0762,0.000820608,0.000918828,16,8315
64.1762,0.000812387,0.000909623,22,8337
64.2762,0.000804248,0.00090051,11,8348
64.3762,0.000796191,0.000891489,12,8360
64.4762,0.000788215,0.000882558,25,8385
64.5762,0.000780318,0.000873716,10,8395
64.6762,0.000772501,0.000864963,16,8411
64.7762,0.000764762,0.000856298,8,8419
64.8762,0.0007571,0.000847719,7,8426
64.9762,0.000749515,0.000839226,29,8455
65.0762,0.000742007,0.000830819,14,8469
65.1762,0.000734573,0.000822496,18,8487
65.2762,0.000727214,0.000814256,3,8490
65.3762,0.000719929,0.000806098,18,8508
65.4762,0.000712716,0.000798023,19,8527
65.5762,0.000705576,0.000790028,3,8530
65.6762,0.000698507,0.000782113,34,8564
65.7762,0.00069151,0.000774278,7,8571
65.8762,0.000684582,0.000766521,12,8583
65.9762,0.000677724,0.000758842,3,8586
66.0762,0.000670934,0.000751239,41,8627
66.1762,0.000664212,0.000743713,6,8633
66.2762,0.000657558,0.000736263,11,8644
66.3762,0.000650971,0.000728887,47,8691
66.4762,0.000644449,0.000721584,11,8702
66.5762,0.000637993,0.000714355,16,8718
66.6762,0.000631601,0.000707199,33,8751
66.7762,0.000625274,0.000700114,3,8754
66.8762,0.00061901,0.0006931,11,8765
66.9762,0.000612808,0.000686156,28,8793
67.0762,0.000606669,0.000679282,9,8802
67.1762,0.000600591,0.000672477,4,8806
67.2762,0.000594574,0.00066574,29,8835
67.3762,0.000588618,0.000659071,6,8841
67.4762,0.000582721,0.000652468,5,8846
67.5762,0.000576883,0.000645931,5,8851
67.6762,0.000571104,0.00063946,20,8871
67.7762,0.000565382,0.000633054,27,8898
67.8762,0.000559718,0.000626712,5,8903
67.9762,0.000554111,0.000620433,15,8918
68.0762,0.00054856,0.000614218,7,8925
68.1762,0.000543064,0.000608064,19,8944
68.2762,0.000537623,0.000601973,31,8975
68.3762,0.000532237,0.000595942,4,8979
68.4762,0.000526905,0.000589972,28,9007
68.5762,0.000521627,0.000584061,6,9013
68.6762,0.000516401,0.00057821,6,9019
68.7762,0.000511227,0.000572417,10,9029
68.8762,0.000506106,0.000566683,24,9053
68.9762,0.000501036,0.000561006,7,9060
69.0762,0.000496016,0.000555385,8,9068
69.1762,0.000491047,0.000549821,18,9086
69.2762,0.000486127,0.000544313,7,9093
69.3762,0.000481257,0.00053886,11,9104
69.4762,0.000476436,0.000533462,15,9119
69.5762,0.000471663,0.000528117,7,9126
69.6762,0.000466938,0.000522826,18,9144
69.7762,0.00046226,0.000517589,3,9147
69.8762,0.000457629,0.000512403,3,9150
69.9762,0.000453044,0.00050727,5,9155
70.0762,0.000448506,0.000502188,19,9174
70.1762,0.000444012,0.000497157,11,9185
70.2762,0.000439564,0.000492176,15,9200
70.3762,0.00043516,0.000487246,8,9208
70.4762,0.000430801,0.000482364,3,9211
70.5762,0.000426485,0.000477532,24,9235
70.6762,0.000422212,0.000472748,4,9239
70.7762,0.000417983,0.000468012,8,9247
70.8762,0.000413795,0.000463323,7,9254
70.9762,0.00040965,0.000458681,21,9275
71.0762,0.000405546,0.000454086,18,9293
71.1762,0.000401483,0.000449537,36,9329
71.2762,0.000397461,0.000445034,6,9335
71.3762,0.000393479,0.000440575,8,9343
71.4762,0.000389537,0.000436161,9,9352
71.5762,0.000385634,0.000431792,4,9356
71.6762,0.000381771,0.000427466,4,9360
71.7762,0.000377946,0.000423184,19,9379
71.8762,0.00037416,0.000418944,4,9383
71.9762,0.000370412,0.000414747,3,9386
72.0762,0.000366701,0.000410592,13,9399
72.1762,0.000363027,0.000406478,21,9420
72.2762,0.00035939,0.000402406,5,9425
72.3762,0.00035579,0.000398375,23,9448
72.4762,0.000352225,0.000394384,7,9455
72.5762,0.000348697,0.000390433,28,9483
72.6762,0.000345203,0.000386521,4,9487
72.7762,0.000341745,0.000382649,12,9499
72.8762,0.000338321,0.000378816,10,9509
72.9762,0.000334932,0.000375021,17,9526
73.0762,0.000331577,0.000371264,12,9538
73.1762,0.000328255,0.000367544,3,9541
73.2762,0.000324966,0.000363862,10,9551
73.3762,0.000321711,0.000360217,6,9557
73.4762,0.000318488,0.000356608,33,9590
73.5762,0.000315297,0.000353035,3,9593
73.6762,0.000312138,0.000349499,38,9631
73.7762,0.000309011,0.000345997,3,9634
73.8762,0.000305915,0.000342531,32,9666
73.9762,0.000302851,0.0003391,7,9673
74.0762,0.000299817,0.000335702,16,9689
74.1762,0.000296813,0.000332339,9,9698
74.2762,0.000293839,0.00032901,4,9702
74.3762,0.000290896,0.000325714,29,9731
74.4762,0.000287981,0.000322451,5,9736
74.5762,0.000285096,0.00031922,8,9744
74.6762,0.00028224,0.000316022,9,9753
74.7762,0.000279413,0.000312856,26,9779
74.8762,0.000276614,0.000309722,17,9796
74.9762,0.000273842,0.000306619,3,9799
75.0762,0.000271099,0.000303547,16,9815
75.1762,0.000268383,0.000300506,20,9835
75.2762,0.000265694,0.000297496,25,9860
75.3762,0.000263032,0.000294515,12,9872
75.4762,0.000260397,0.000291565,11,9883
75.5762,0.000257789,0.000288644,3,9886
75.6762,0.000255206,0.000285752,16,9902
75.7762,0.000252649,0.000282889,11,9913
75.8762,0.000250118,0.000280055,31,9944
75.9762,0.000247613,0.00027725,16,9960
76.0762,0.000245132,0.000274472,4,9964
76.1762,0.000242676,0.000271722,11,9975
76.2762,0.000240245,0.000269,25,10000
76.3762,0.000237838,0.000266305,11,10011
76.4762,0.000235455,0.000263637,3,10014
76.5762,0.000233097,0.000260996,4,10018
76.6762,0.000230761,0.000258382,7,10025
76.7762,0.000228449,0.000255793,29,10054
76.8762,0.000226161,0.00025323,7,10061
76.9762,0.000223895,0.000250694,10,10071
77.0762,0.000221652,0.000248182,12,10083
77.1762,0.000219432,0.000245696,7,10090
77.2762,0.000217233,0.000243234,12,10102
77.3762,0.000215057,0.000240797,4,10106
77.4762,0.000212902,0.000238385,3,10109
77.5762,0.00021077,0.000235997,5,10114
77.6762,0.000208658,0.000233633,12,10126
77.7762,0.000206568,0.000231292,6,10132
77.8762,0.000204498,0.000228975,6,10138
77.9762,0.000202449,0.000226681,9,10147
78.0762,0.000200421,0.00022441,23,10170
78.1762,0.000198413,0.000222162,30,10200
78.2762,0.000196426,0.000219936,26,10226
78.3762,0.000194458,0.000217733,10,10236
78.4762,0.00019251,0.000215552,10,10246
78.5262,0.000191541,0.000214466,17,10314
78.6012,0.000190098,0.000212851,23,10337
78.7012,0.000188193,0.000210719,4,10341
78.8012,0.000186308,0.000208608,7,10348
78.9012,0.000184441,0.000206518,17,10365
79.0012,0.000182594,0.000204449,4,10369
79.1012,0.000180764,0.0002024,7,10376
79.2012,0.000178953,0.000200373,24,10400
79.3012,0.000177161,0.000198365,17,10417
79.4012,0.000175386,0.000196378,8,10425
79.5012,0.000173629,0.000194411,7,10432
79.6012,0.000171889,0.000192463,10,10442
79.7012,0.000170167,0.000190535,5,10447
79.8012,0.000168463,0.000188626,6,10453
79.9012,0.000166775,0.000186736,26,10479
80.0012,0.000165104,0.000184866,27,10506
80.1012,0.00016345,0.000183014,17,10523
80.2012,0.000161813,0.00018118,7,10530
80.3012,0.000160191,0.000179365,2,10532
80.4012,0.000158587,0.000177568,5,10537
80.5012,0.000156998,0.000175789,2,10539
80.6012,0.000155425,0.000174028,3,10542
80.7012,0.000153868,0.000172285,7,10549
80.8012,0.000152326,0.000170559,21,10570
80.9012,0.0001508,0.00016885,41,10611
81.0012,0.00014929,0.000167158,10,10621
81.1012,0.000147794,0.000165484,3,10624
81.2012,0.000146313,0.000163826,17,10641
81.3012,0.000144848,0.000162185,35,10676
81.4012,0.000143396,0.00016056,9,10685
81.5012,0.00014196,0.000158951,19,10704
81.6012,0.000140538,0.000157359,4,10708
81.7012,0.00013913,0.000155783,9,10717
81.8012,0.000137736,0.000154222,11,10728
81.9012,0.000136356,0.000152677,5,10733
82.0012,0.00013499,0.000151147,9,10742
82.1012,0.000133638,0.000149633,7,10749
82.2012,0.000132299,0.000148134,15,10764
82.3012,0.000130973,0.00014665,17,10781
82.4012,0.000129661,0.000145181,26,10807
82.5012,0.000128362,0.000143726,11,10818
82.6012,0.000127076,0.000142286,15,10833
82.7012,0.000125803,0.000140861,2,10835
82.8012,0.000124543,0.00013945,19,10854
82.9012,0.000123295,0.000138053,14,10868
83.0012,0.00012206,0.00013667,14,10882
83.1012,0.000120837,0.000135301,8,10890
83.2012,0.000119627,0.000133945,20,10910
83.3012,0.000118428,0.000132603,11,10921
83.4012,0.000117242,0.000131275,2,10923
83.5012,0.000116067,0.00012996,13,10936
83.6012,0.000114904,0.000128658,8,10944
83.6512,0.000114326,0.00012801,22,11017
83.7262,0.000113465,0.000127046,2,11019
83.8262,0.000112328,0.000125773,5,11024
83.9262,0.000111203,0.000124513,2,11026
84.0262,0.000110089,0.000123265,12,11038
84.1262,0.000108986,0.000122031,3,11041
84.2262,0.000107894,0.000120808,19,11060
84.3262,0.000106813,0.000119598,8,11068
84.4262,0.000105743,0.0001184,2,11070
84.5262,0.000104684,0.000117213,2,11072
84.6262,0.000103635,0.000116039,23,11095
84.7262,0.000102597,0.000114877,14,11109
84.8262,0.000101569,0.000113726,2,11111
84.9262,0.000100551,0.000112587,20,11131
85.0262,9.9544e-05,0.000111459,6,11137
85.1262,9.85467e-05,0.000110342,13,11150
85.2262,9.75594e-05,0.000109237,5,11155
85.3262,9.65821e-05,0.000108142,2,11157
85.4262,9.56145e-05,0.000107059,15,11172
85.5262,9.46566e-05,0.000105986,5,11177
85.6262,9.37083e-05,0.000104924,5,11182
85.7262,9.27695e-05,0.000103873,9,11191
85.8262,9.18401e-05,0.000102833,6,11197
85.9262,9.09201e-05,0.000101802,11,11208
86.0262,9.00092e-05,0.000100783,11,11219
86.1262,8.91075e-05,9.97729e-05,23,11242
86.2262,8.82148e-05,9.87734e-05,17,11259
86.3262,8.7331e-05,9.77838e-05,13,11272
86.4262,8.64561e-05,9.68042e-05,3,11275
86.5262,8.559e-05,9.58344e-05,16,11291
86.6262,8.47325e-05,9.48743e-05,13,11304
86.7262,8.38837e-05,9.39239e-05,16,11320
86.8262,8.30433e-05,9.29829e-05,30,11350
86.9262,8.22113e-05,9.20514e-05,3,11353
87.0262,8.13877e-05,9.11292e-05,11,11364
87.1262,8.05724e-05,9.02162e-05,9,11373
87.2262,7.97652e-05,8.93124e-05,15,11388
87.3262,7.89661e-05,8.84177e-05,2,11390
87.4262,7.8175e-05,8.75319e-05,21,11411
87.5262,7.73918e-05,8.6655e-05,6,11417
87.6262,7.66165e-05,8.57868e-05,4,11421
87.7262,7.58489e-05,8.49274e-05,3,11424
87.8262,7.5089e-05,8.40766e-05,41,11465
87.9262,7.43368e-05,8.32343e-05,9,11474
88.0262,7.35921e-05,8.24004e-05,34,11508
88.1262,7.28548e-05,8.15749e-05,7,11515
88.2262,7.21249e-05,8.07577e-05,13,11528
88.3262,7.14024e-05,7.99486e-05,32,11560
88.4262,7.0687e-05,7.91477e-05,17,11577
88.5262,6.99789e-05,7.83548e-05,36,11613
88.6262,6.92778e-05,7.75698e-05,20,11633
88.7262,6.85838e-05,7.67927e-05,17,11650
88.8262,6.78967e-05,7.60234e-05,11,11661
88.9262,6.72165e-05,7.52618e-05,9,11670
89.0262,6.65431e-05,7.45078e-05,2,11672
89.1262,6.58764e-05,7.37613e-05,11,11683
89.2262,6.52165e-05,7.30224e-05,10,11693
89.3262,6.45631e-05,7.22908e-05,2,11695
89.4262,6.39163e-05,7.15666e-05,2,11697
89.5262,6.3276e-05,7.08496e-05,2,11699
89.6262,6.26421e-05,7.01398e-05,10,11709
89.7262,6.20145e-05,6.94372e-05,12,11721
89.8262,6.13932e-05,6.87415e-05,24,11745
89.9262,6.07782e-05,6.80529e-05,10,11755
90.0262,6.01693e-05,6.73711e-05,9,11764
90.1262,5.95665e-05,6.66961e-05,3,11767
90.2262,5.89698e-05,6.6028e-05,8,11775
90.3262,5.8379e-05,6.53665e-05,18,11793
90.4262,5.77941e-05,6.47116e-05,7,11800
90.5262,5.72151e-05,6.40633e-05,6,11806
90.6262,5.66419e-05,6.34215e-05,12,11818
90.7262,5.60745e-05,6.27862e-05,17,11835
90.8262,5.55127e-05,6.21572e-05,5,11840
90.9262,5.49566e-05,6.15344e-05,21,11861
91.0262,5.4406e-05,6.0918e-05,9,11870
91.1262,5.3861e-05,6.03077e-05,42,11912
91.2262,5.33214e-05,5.97035e-05,5,11917
91.3262,5.27872e-05,5.91054e-05,11,11928
91.4262,5.22584e-05,5.85133e-05,4,11932
91.5262,5.17348e-05,5.79271e-05,5,11937
91.6262,5.12165e-05,5.73467e-05,2,11939
91.7262,5.07034e-05,5.67722e-05,13,11952
91.8262,5.01955e-05,5.62035e-05,3,11955
91.9262,4.96926e-05,5.56404e-05,12,11967
92.0262,4.91948e-05,5.5083e-05,13,11980
92.1262,4.87019e-05,5.45312e-05,3,11983
92.2262,4.8214e-05,5.39849e-05,34,12017
92.3262,4.7731e-05,5.3444e-05,13,12030
92.4262,4.72528e-05,5.29086e-05,11,12041
92.5262,4.67794e-05,5.23786e-05,7,12048
92.6262,4.63108e-05,5.18538e-05,3,12051
92.7262,4.58468e-05,5.13343e-05,13,12064
92.8262,4.53875e-05,5.08201e-05,14,12078
92.9262,4.49328e-05,5.03109e-05,6,12084
93.0262,4.44827e-05,4.98069e-05,6,12090
93.1262,4.4037e-05,4.93079e-05,32,12122
93.2262,4.35959e-05,4.88139e-05,36,12158
93.3262,4.31591e-05,4.83249e-05,18,12176
93.4262,4.27267e-05,4.78408e-05,14,12190
93.5262,4.22987e-05,4.73615e-05,20,12210
93.6262,4.18749e-05,4.6887e-05,13,12223
93.7262,4.14554e-05,4.64173e-05,8,12231
93.8262,4.10401e-05,4.59523e-05,11,12242
93.9262,4.0629e-05,4.54919e-05,12,12254
94.0262,4.02219e-05,4.50362e-05,2,12256
94.1262,3.9819e-05,4.4585e-05,9,12265
94.2262,3.94201e-05,4.41383e-05,8,12273
94.3262,3.90251e-05,4.36961e-05,5,12278
94.4262,3.86342e-05,4.32584e-05,24,12302
94.5262,3.82471e-05,4.2825e-05,2,12304
94.6262,3.7864e-05,4.2396e-05,19,12323
94.7262,3.74846e-05,4.19713e-05,4,12327
94.8262,3.71091e-05,4.15508e-05,25,12352
94.9262,3.67373e-05,4.11345e-05,14,12366
95.0262,3.63693e-05,4.07224e-05,27,12393
95.1262,3.60049e-05,4.03144e-05,5,12398
95.2262,3.56442e-05,3.99106e-05,11,12409
95.3262,3.52871e-05,3.95107e-05,19,12428
95.4262,3.49336e-05,3.91149e-05,20,12448
95.5262,3.45837e-05,3.8723e-05,13,12461
95.6262,3.42372e-05,3.83351e-05,15,12476
95.7262,3.38942e-05,3.79511e-05,28,12504
95.8262,3.35546e-05,3.75709e-05,4,12508
95.9262,3.32185e-05,3.71945e-05,17,12525
96.0262,3.28857e-05,3.68218e-05,4,12529
96.1262,3.25562e-05,3.6453e-05,11,12540
96.2262,3.22301e-05,3.60878e-05,18,12558
96.3262,3.19072e-05,3.57262e-05,2,12560
96.4262,3.15875e-05,3.53683e-05,15,12575
96.5262,3.12711e-05,3.5014e-05,12,12587
96.6262,3.09578e-05,3.46632e-05,2,12589
96.7262,3.06477e-05,3.43159e-05,8,12597
96.8262,3.03406e-05,3.39722e-05,19,12616
96.9262,3.00367e-05,3.36318e-05,6,12622
97.0262,2.97358e-05,3.32949e-05,19,12641
97.1262,2.94379e-05,3.29613e-05,9,12650
97.2262,2.91429e-05,3.26311e-05,7,12657
97.3262,2.8851e-05,3.23042e-05,3,12660
97.4262,2.85619e-05,3.19806e-05,6,12666
97.5262,2.82758e-05,3.16602e-05,5,12671
97.6262,2.79925e-05,3.1343e-05,10,12681
97.7262,2.77121e-05,3.1029e-05,3,12684
97.8262,2.74345e-05,3.07182e-05,7,12691
97.9262,2.71596e-05,3.04104e-05,13,12704
98.0262,2.68875e-05,3.01058e-05,6,12710
98.1262,2.66182e-05,2.98041e-05,35,12745
98.2262,2.63515e-05,2.95056e-05,16,12761
98.3262,2.60875e-05,2.921e-05,21,12782
98.4262,2.58262e-05,2.89173e-05,15,12797
98.5262,2.55674e-05,2.86276e-05,45,12842
98.6262,2.53113e-05,2.83408e-05,3,12845
98.7262,2.50577e-05,2.80569e-05,2,12847
98.8262,2.48067e-05,2.77758e-05,8,12855
98.9262,2.45582e-05,2.74976e-05,10,12865
99.0262,2.43121e-05,2.72221e-05,4,12869
99.1262,2.40686e-05,2.69494e-05,31,12900
99.2262,2.38274e-05,2.66794e-05,3,12903
99.3262,2.35887e-05,2.64121e-05,11,12914
99.4262,2.33524e-05,2.61475e-05,3,12917
99.5262,2.31185e-05,2.58856e-05,23,12940
99.6262,2.28869e-05,2.56262e-05,11,12951
99.7262,2.26576e-05,2.53695e-05,8,12959
99.8262,2.24306e-05,2.51153e-05,2,12961
99.9262,2.22059e-05,2.48637e-05,7,12968
100.026,2.19834e-05,2.46146e-05,4,12972
100.126,2.17632e-05,2.4368e-05,7,12979
100.226,2.15451e-05,2.41239e-05,12,12991
100.326,2.13293e-05,2.38822e-05,6,12997
100.426,2.11156e-05,2.3643e-05,20,13017
100.526,2.09041e-05,2.34061e-05,2,13019
100.626,2.06947e-05,2.31716e-05,3,13022
100.726,2.04873e-05,2.29395e-05,10,13032
100.826,2.02821e-05,2.27097e-05,5,13037
100.926,2.00789e-05,2.24822e-05,15,13052
101.026,1.98777e-05,2.22569e-05,3,13055
101.126,1.96786e-05,2.2034e-05,4,13059
101.226,1.94815e-05,2.18132e-05,9,13068
101.326,1.92863e-05,2.15947e-05,30,13098
101.426,1.90931e-05,2.13784e-05,2,13100
101.526,1.89018e-05,2.11642e-05,40,13140
101.626,1.87124e-05,2.09522e-05,6,13146
101.726,1.8525e-05,2.07423e-05,15,13161
101.826,1.83394e-05,2.05345e-05,11,13172
101.926,1.81556e-05,2.03287e-05,11,13183
102.026,1.79738e-05,2.01251e-05,5,13188
102.126,1.77937e-05,1.99235e-05,3,13191
102.226,1.76154e-05,1.97239e-05,27,13218
102.326,1.7439e-05,1.95263e-05,2,13220
102.426,1.72643e-05,1.93306e-05,10,13230
102.526,1.70913e-05,1.9137e-05,2,13232
102.626,1.69201e-05,1.89453e-05,5,13237
102.726,1.67506e-05,1.87555e-05,3,13240
102.826,1.65827e-05,1.85676e-05,49,13289
102.926,1.64166e-05,1.83816e-05,3,13292
103.026,1.62522e-05,1.81974e-05,2,13294
103.126,1.60893e-05,1.80151e-05,3,13297
103.226,1.59281e-05,1.78346e-05,10,13307
103.326,1.57686e-05,1.7656e-05,24,13331
103.426,1.56106e-05,1.74791e-05,6,13337
103.526,1.54542e-05,1.7304e-05,21,13358
103.626,1.52994e-05,1.71306e-05,5,13363
103.726,1.51461e-05,1.6959e-05,13,13376
103.826,1.49944e-05,1.67891e-05,8,13384
103.926,1.48442e-05,1.66209e-05,11,13395
104.026,1.46955e-05,1.64544e-05,16,13411
104.126,1.45482e-05,1.62895e-05,13,13424
104.226,1.44025e-05,1.61263e-05,4,13428
104.326,1.42582e-05,1.59648e-05,8,13436
104.426,1.41154e-05,1.58048e-05,17,13453
104.526,1.39739e-05,1.56465e-05,29,13482
104.626,1.38339e-05,1.54898e-05,2,13484
104.726,1.36954e-05,1.53346e-05,4,13488
104.826,1.35582e-05,1.5181e-05,20,13508
104.926,1.34223e-05,1.50289e-05,38,13546
105.026,1.32879e-05,1.48783e-05,20,13566
105.126,1.31547e-05,1.47293e-05,18,13584
105.226,1.30229e-05,1.45817e-05,14,13598
105.276,1.29574e-05,1.45083e-05,22,13671
105.351,1.28598e-05,1.4399e-05,13,13684
105.451,1.2731e-05,1.42547e-05,6,13690
105.551,1.26034e-05,1.41119e-05,5,13695
105.651,1.24771e-05,1.39706e-05,20,13715
105.751,1.23521e-05,1.38306e-05,11,13726
105.851,1.22284e-05,1.3692e-05,21,13747
105.951,1.21059e-05,1.35549e-05,2,13749
106.051,1.19846e-05,1.34191e-05,6,13755
106.151,1.18646e-05,1.32846e-05,4,13759
106.251,1.17457e-05,1.31516e-05,8,13767
106.351,1.1628e-05,1.30198e-05,4,13771
106.451,1.15115e-05,1.28894e-05,4,13775
106.551,1.13962e-05,1.27602e-05,21,13796
106.651,1.1282e-05,1.26324e-05,16,13812
106.751,1.1169e-05,1.25058e-05,12,13824
106.851,1.10571e-05,1.23806e-05,13,13837
106.951,1.09463e-05,1.22565e-05,6,13843
107.051,1.08367e-05,1.21337e-05,5,13848
107.151,1.07281e-05,1.20122e-05,8,13856
107.251,1.06206e-05,1.18918e-05,19,13875
107.351,1.05142e-05,1.17727e-05,3,13878
107.451,1.04089e-05,1.16548e-05,4,13882
107.551,1.03046e-05,1.1538e-05,5,13887
107.651,1.02014e-05,1.14224e-05,12,13899
107.751,1.00992e-05,1.1308e-05,3,13902
107.851,9.99801e-06,1.11947e-05,3,13905
107.951,9.89785e-06,1.10825e-05,10,13915
108.051,9.79869e-06,1.09715e-05,15,13930
108.151,9.70053e-06,1.08616e-05,2,13932
108.251,9.60334e-06,1.07528e-05,10,13942
108.351,9.50714e-06,1.06451e-05,50,13992
108.451,9.41189e-06,1.05384e-05,7,13999
108.551,9.3176e-06,1.04328e-05,35,14034
108.651,9.22426e-06,1.03283e-05,15,14049
108.751,9.13184e-06,1.02249e-05,6,14055
108.851,9.04036e-06,1.01224e-05,13,14068
108.951,8.94979e-06,1.0021e-05,15,14083
109.051,8.86013e-06,9.92062e-06,14,14097
109.151,8.77137e-06,9.82123e-06,4,14101
109.251,8.68349e-06,9.72284e-06,15,14116
109.351,8.5965e-06,9.62543e-06,8,14124
109.451,8.51038e-06,9.529e-06,12,14136
109.551,8.42512e-06,9.43354e-06,5,14141
109.651,8.34072e-06,9.33903e-06,11,14152
109.751,8.25716e-06,9.24547e-06,15,14167
109.851,8.17443e-06,9.15285e-06,10,14177
109.951,8.09254e-06,9.06115e-06,10,14187
110.051,8.01147e-06,8.97038e-06,19,14206
110.151,7.93121e-06,8.88051e-06,15,14221
110.251,7.85175e-06,8.79154e-06,18,14239
110.351,7.77309e-06,8.70347e-06,7,14246
110.451,7.69522e-06,8.61627e-06,19,14265
110.551,7.61813e-06,8.52995e-06,7,14272
110.651,7.54181e-06,8.4445e-06,15,14287
110.751,7.46625e-06,8.3599e-06,18,14305
110.851,7.39145e-06,8.27615e-06,8,14313
110.951,7.3174e-06,8.19324e-06,2,14315
111.051,7.24409e-06,8.11115e-06,9,14324
111.151,7.17152e-06,8.0299e-06,13,14337
111.251,7.09968e-06,7.94945e-06,3,14340
111.351,7.02855e-06,7.86981e-06,4,14344
111.451,6.95814e-06,7.79097e-06,10,14354
111.551,6.88843e-06,7.71292e-06,3,14357
111.651,6.81942e-06,7.63565e-06,41,14398
111.751,6.7511e-06,7.55915e-06,16,14414
111.851,6.68347e-06,7.48342e-06,12,14426
111.901,6.64982e-06,7.44575e-06,14,14491
111.976,6.59973e-06,7.38966e-06,5,14496
112.076,6.53361e-06,7.31563e-06,24,14520
112.176,6.46816e-06,7.24234e-06,16,14536
112.276,6.40336e-06,7.16979e-06,7,14543
112.376,6.33921e-06,7.09796e-06,2,14545
112.476,6.2757e-06,7.02685e-06,5,14550
112.576,6.21283e-06,6.95645e-06,8,14558
112.676,6.15059e-06,6.88676e-06,11,14569
112.776,6.08897e-06,6.81777e-06,3,14572
112.876,6.02797e-06,6.74947e-06,10,14582
112.976,5.96758e-06,6.68185e-06,40,14622
113.076,5.90779e-06,6.61491e-06,5,14627
113.176,5.84861e-06,6.54864e-06,8,14635
113.276,5.79001e-06,6.48303e-06,19,14654
113.376,5.73201e-06,6.41809e-06,2,14656
113.476,5.67458e-06,6.35379e-06,21,14677
113.576,5.61774e-06,6.29013e-06,2,14679
113.676,5.56146e-06,6.22712e-06,13,14692
113.776,5.50574e-06,6.16473e-06,9,14701
113.876,5.45058e-06,6.10297e-06,21,14722
113.976,5.39598e-06,6.04183e-06,9,14731
114.076,5.34192e-06,5.9813e-06,18,14749
114.176,5.2884e-06,5.92138e-06,19,14768
114.276,5.23542e-06,5.86206e-06,3,14771
114.376,5.18297e-06,5.80333e-06,5,14776
114.476,5.13105e-06,5.74519e-06,13,14789
114.576,5.07964e-06,5.68764e-06,24,14813
114.676,5.02875e-06,5.63066e-06,7,14820
114.776,4.97838e-06,5.57425e-06,4,14824
114.876,4.9285e-06,5.5184e-06,22,14846
114.976,4.87913e-06,5.46312e-06,8,14854
115.076,4.83025e-06,5.40839e-06,14,14868
115.176,4.78186e-06,5.35421e-06,17,14885
115.276,4.73395e-06,5.30057e-06,23,14908
115.376,4.68652e-06,5.24746e-06,28,14936
115.476,4.63957e-06,5.19489e-06,31,14967
115.576,4.59309e-06,5.14285e-06,5,14972
115.676,4.54708e-06,5.09133e-06,26,14998
115.776,4.50153e-06,5.04032e-06,5,15003
115.876,4.45643e-06,4.98983e-06,4,15007
115.976,4.41178e-06,4.93984e-06,4,15011
116.076,4.36758e-06,4.89035e-06,8,15019
116.176,4.32383e-06,4.84136e-06,6,15025
116.276,4.28051e-06,4.79285e-06,8,15033
116.376,4.23763e-06,4.74484e-06,2,15035
116.476,4.19517e-06,4.6973e-06,4,15039
116.576,4.15315e-06,4.65025e-06,2,15041
116.676,4.11154e-06,4.60366e-06,4,15045
116.776,4.07035e-06,4.55754e-06,7,15052
116.876,4.02957e-06,4.51188e-06,9,15061
116.976,3.9892e-06,4.46668e-06,2,15063
117.076,3.94924e-06,4.42193e-06,8,15071
117.176,3.90967e-06,4.37763e-06,5,15076
117.276,3.87051e-06,4.33377e-06,8,15084
117.376,3.83173e-06,4.29036e-06,17,15101
117.476,3.79334e-06,4.24738e-06,11,15112
117.576,3.75534e-06,4.20482e-06,4,15116
117.676,3.71772e-06,4.1627e-06,5,15121
117.776,3.68047e-06,4.121e-06,2,15123
117.876,3.6436e-06,4.07971e-06,10,15133
117.976,3.6071e-06,4.03884e-06,18,15151
118.076,3.57096e-06,3.99838e-06,26,15177
118.176,3.53519e-06,3.95832e-06,9,15186
118.226,3.51739e-06,3.93839e-06,7,15244
118.301,3.4909e-06,3.90873e-06,2,15246
118.401,3.45592e-06,3.86957e-06,29,15275
118.501,3.4213e-06,3.8308e-06,2,15277
118.551,3.40408e-06,3.81152e-06,3,15331
118.626,3.37844e-06,3.78281e-06,16,15347
118.726,3.34459e-06,3.74491e-06,2,15349
118.826,3.31108e-06,3.70739e-06,17,15366
118.926,3.27791e-06,3.67025e-06,17,15383
119.026,3.24507e-06,3.63348e-06,8,15391
119.126,3.21256e-06,3.59708e-06,5,15396
119.226,3.18038e-06,3.56104e-06,5,15401
119.326,3.14852e-06,3.52537e-06,9,15410
119.426,3.11697e-06,3.49005e-06,2,15412
119.526,3.08575e-06,3.45509e-06,10,15422
119.626,3.05483e-06,3.42047e-06,30,15452
119.726,3.02423e-06,3.38621e-06,6,15458
119.826,2.99393e-06,3.35228e-06,8,15466
119.926,2.96394e-06,3.3187e-06,2,15468
120.026,2.93425e-06,3.28545e-06,11,15479
120.126,2.90485e-06,3.25254e-06,2,15481
120.226,2.87575e-06,3.21995e-06,2,15483
120.326,2.84694e-06,3.18769e-06,21,15504
120.426,2.81842e-06,3.15576e-06,7,15511
120.526,2.79018e-06,3.12414e-06,8,15519
120.626,2.76223e-06,3.09285e-06,2,15521
120.726,2.73456e-06,3.06186e-06,5,15526
120.776,2.72079e-06,3.04645e-06,11,15588
120.851,2.70029e-06,3.0235e-06,18,15606
120.951,2.67324e-06,2.99321e-06,36,15642
121.051,2.64646e-06,2.96322e-06,4,15646
121.151,2.61995e-06,2.93354e-06,11,15657
121.251,2.5937e-06,2.90415e-06,8,15665
121.351,2.56772e-06,2.87505e-06,44,15709
121.451,2.54199e-06,2.84625e-06,9,15718
121.551,2.51653e-06,2.81774e-06,4,15722
121.651,2.49132e-06,2.78951e-06,6,15728
121.751,2.46636e-06,2.76156e-06,12,15740
121.851,2.44165e-06,2.73389e-06,28,15768
121.951,2.41719e-06,2.70651e-06,24,15792
122.051,2.39297e-06,2.67939e-06,7,15799
122.151,2.369e-06,2.65255e-06,6,15805
122.251,2.34527e-06,2.62598e-06,28,15833
122.351,2.32177e-06,2.59967e-06,18,15851
122.451,2.29851e-06,2.57362e-06,12,15863
122.551,2.27548e-06,2.54784e-06,40,15903
122.651,2.25269e-06,2.52232e-06,17,15920
122.751,2.23012e-06,2.49705e-06,14,15934
122.851,2.20778e-06,2.47203e-06,9,15943
122.951,2.18566e-06,2.44727e-06,31,15974
123.051,2.16376e-06,2.42275e-06,8,15982
123.151,2.14209e-06,2.39848e-06,5,15987
123.251,2.12063e-06,2.37445e-06,4,15991
123.351,2.09938e-06,2.35066e-06,2,15993
123.451,2.07835e-06,2.32711e-06,24,16017
123.551,2.05753e-06,2.3038e-06,17,16034
123.651,2.03691e-06,2.28072e-06,4,16038
123.751,2.01651e-06,2.25787e-06,15,16053
123.851,1.99631e-06,2.23525e-06,3,16056
123.901,1.98626e-06,2.224e-06,9,16116
123.976,1.97129e-06,2.20724e-06,6,16122
124.076,1.95155e-06,2.18513e-06,24,16146
124.176,1.93199e-06,2.16324e-06,39,16185
124.276,1.91264e-06,2.14157e-06,4,16189
124.376,1.89348e-06,2.12011e-06,4,16193
124.476,1.87451e-06,2.09887e-06,8,16201
124.576,1.85573e-06,2.07785e-06,14,16215
124.676,1.83714e-06,2.05703e-06,3,16218
124.776,1.81873e-06,2.03642e-06,9,16227
124.876,1.80051e-06,2.01602e-06,6,16233
124.976,1.78248e-06,1.99582e-06,4,16237
125.076,1.76462e-06,1.97583e-06,10,16247
125.176,1.74694e-06,1.95603e-06,21,16268
125.276,1.72944e-06,1.93644e-06,33,16301
125.376,1.71211e-06,1.91704e-06,5,16306
125.476,1.69496e-06,1.89783e-06,15,16321
125.576,1.67798e-06,1.87882e-06,6,16327
125.676,1.66117e-06,1.86e-06,15,16342
125.776,1.64453e-06,1.84136e-06,14,16356
125.876,1.62805e-06,1.82292e-06,10,16366
125.976,1.61174e-06,1.80465e-06,16,16382
126.076,1.5956e-06,1.78658e-06,8,16390
126.176,1.57961e-06,1.76868e-06,26,16416
126.276,1.56379e-06,1.75096e-06,10,16426
126.376,1.54812e-06,1.73342e-06,6,16432
126.476,1.53261e-06,1.71605e-06,6,16438
126.526,1.52489e-06,1.70741e-06,3,16492
126.601,1.51341e-06,1.69455e-06,29,16521
126.701,1.49825e-06,1.67757e-06,6,16527
126.801,1.48324e-06,1.66077e-06,11,16538
126.901,1.46838e-06,1.64413e-06,4,16542
127.001,1.45367e-06,1.62766e-06,7,16549
127.101,1.4391e-06,1.61135e-06,13,16562
127.201,1.42469e-06,1.59521e-06,18,16580
127.301,1.41041e-06,1.57923e-06,13,16593
127.401,1.39628e-06,1.56341e-06,2,16595
127.501,1.3823e-06,1.54774e-06,7,16602
127.601,1.36845e-06,1.53224e-06,13,16615
127.701,1.35474e-06,1.51689e-06,16,16631
127.751,1.34792e-06,1.50925e-06,6,16688
127.826,1.33776e-06,1.49788e-06,6,16694
127.926,1.32436e-06,1.48288e-06,10,16704
128.026,1.31109e-06,1.46802e-06,24,16728
128.126,1.29796e-06,1.45331e-06,12,16740
128.226,1.28496e-06,1.43876e-06,2,16742
128.326,1.27208e-06,1.42434e-06,17,16759
128.426,1.25934e-06,1.41007e-06,3,16762
128.526,1.24672e-06,1.39595e-06,37,16799
128.626,1.23423e-06,1.38196e-06,15,16814
128.726,1.22187e-06,1.36812e-06,9,16823
128.826,1.20963e-06,1.35441e-06,6,16829
128.926,1.19751e-06,1.34084e-06,10,16839
129.026,1.18551e-06,1.32741e-06,6,16845
129.126,1.17364e-06,1.31411e-06,13,16858
129.226,1.16188e-06,1.30094e-06,2,16860
129.326,1.15024e-06,1.28791e-06,6,16866
129.426,1.13871e-06,1.27501e-06,26,16892
129.526,1.12731e-06,1.26224e-06,13,16905
129.626,1.11601e-06,1.24959e-06,6,16911
129.676,1.11039e-06,1.2433e-06,23,16985
129.751,1.10203e-06,1.23393e-06,11,16996
129.851,1.09099e-06,1.22157e-06,10,17006
129.951,1.08006e-06,1.20933e-06,16,17022
130.051,1.06924e-06,1.19722e-06,7,17029
130.151,1.05853e-06,1.18523e-06,2,17031
130.251,1.04792e-06,1.17335e-06,13,17044
130.351,1.03742e-06,1.1616e-06,3,17047
130.451,1.02703e-06,1.14996e-06,9,17056
130.551,1.01674e-06,1.13844e-06,5,17061
130.651,1.00656e-06,1.12703e-06,3,17064
130.751,9.96473e-07,1.11574e-06,7,17071
130.851,9.8649e-07,1.10457e-06,8,17079
130.951,9.76607e-07,1.0935e-06,20,17099
131.051,9.66823e-07,1.08254e-06,11,17110
131.101,9.61956e-07,1.07709e-06,4,17165
131.176,9.5471e-07,1.06898e-06,2,17167
131.276,9.45146e-07,1.05827e-06,26,17193
131.376,9.35677e-07,1.04767e-06,5,17198
131.476,9.26303e-07,1.03717e-06,26,17224
131.576,9.17023e-07,1.02678e-06,5,17229
131.676,9.07836e-07,1.0165e-06,7,17236
131.776,8.98741e-07,1.00631e-06,5,17241
131.876,8.89737e-07,9.96232e-07,4,17245
131.976,8.80824e-07,9.86252e-07,17,17262
132.076,8.72e-07,9.76371e-07,17,17279
132.176,8.63264e-07,9.6659e-07,37,17316
132.276,8.54615e-07,9.56906e-07,6,17322
132.376,8.46054e-07,9.4732e-07,10,17332
132.476,8.37578e-07,9.37829e-07,16,17348
132.576,8.29187e-07,9.28434e-07,25,17373
132.676,8.2088e-07,9.19132e-07,23,17396
132.776,8.12656e-07,9.09924e-07,4,17400
132.826,8.08565e-07,9.05343e-07,10,17461
132.901,8.02474e-07,8.98524e-07,2,17463
133.001,7.94435e-07,8.89522e-07,12,17475
133.101,7.86476e-07,8.80611e-07,13,17488
133.201,7.78597e-07,8.71789e-07,3,17491
133.301,7.70797e-07,8.63055e-07,6,17497
133.401,7.63075e-07,8.54409e-07,7,17504
133.501,7.5543e-07,8.45849e-07,7,17511
133.601,7.47862e-07,8.37375e-07,5,17516
133.701,7.4037e-07,8.28986e-07,23,17539
133.801,7.32953e-07,8.20681e-07,12,17551
133.901,7.2561e-07,8.12459e-07,5,17556
134.001,7.1834e-07,8.0432e-07,4,17560
134.101,7.11144e-07,7.96262e-07,31,17591
134.201,7.04019e-07,7.88285e-07,38,17629
134.301,6.96966e-07,7.80388e-07,3,17632
134.401,6.89984e-07,7.7257e-07,10,17642
134.501,6.83072e-07,7.6483e-07,4,17646
134.601,6.76228e-07,7.57168e-07,7,17653
134.701,6.69454e-07,7.49582e-07,2,17655
134.801,6.62747e-07,7.42073e-07,2,17657
134.901,6.56108e-07,7.34638e-07,14,17671
135.001,6.49535e-07,7.27279e-07,2,17673
135.101,6.43027e-07,7.19993e-07,23,17696
135.201,6.36585e-07,7.1278e-07,3,17699
135.301,6.30208e-07,7.05639e-07,9,17708
135.401,6.23894e-07,6.9857e-07,14,17722
135.501,6.17644e-07,6.91571e-07,9,17731
135.601,6.11456e-07,6.84643e-07,30,17761
135.701,6.05331e-07,6.77784e-07,10,17771
135.801,5.99266e-07,6.70994e-07,7,17778
135.901,5.93263e-07,6.64272e-07,10,17788
136.001,5.87319e-07,6.57617e-07,15,17803
136.101,5.81435e-07,6.51029e-07,3,17806
136.201,5.7561e-07,6.44506e-07,3,17809
136.301,5.69844e-07,6.3805e-07,36,17845
136.401,5.64135e-07,6.31657e-07,42,17887
136.501,5.58483e-07,6.25329e-07,5,17892
136.601,5.52888e-07,6.19065e-07,26,17918
136.701,5.47349e-07,6.12863e-07,6,17924
136.801,5.41866e-07,6.06723e-07,5,17929
136.901,5.36437e-07,6.00645e-07,6,17935
137.001,5.31063e-07,5.94627e-07,3,17938
137.101,5.25743e-07,5.8867e-07,25,17963
137.151,5.23096e-07,5.85707e-07,5,18019
137.226,5.19156e-07,5.81295e-07,2,18021
137.326,5.13955e-07,5.75471e-07,8,18029
137.426,5.08806e-07,5.69706e-07,4,18033
137.526,5.03709e-07,5.63999e-07,2,18035
137.626,4.98662e-07,5.58348e-07,6,18041
137.726,4.93667e-07,5.52755e-07,36,18077
137.826,4.88721e-07,5.47217e-07,3,18080
137.926,4.83825e-07,5.41735e-07,2,18082
138.026,4.78978e-07,5.36308e-07,6,18088
138.126,4.74179e-07,5.30935e-07,15,18103
138.226,4.69429e-07,5.25616e-07,11,18114
138.326,4.64726e-07,5.2035e-07,5,18119
138.426,4.6007e-07,5.15137e-07,2,18121
138.476,4.57754e-07,5.12544e-07,3,18175
138.551,4.54306e-07,5.08683e-07,12,18187
138.651,4.49755e-07,5.03587e-07,44,18231
138.751,4.45249e-07,4.98542e-07,2,18233
138.851,4.40788e-07,4.93547e-07,2,18235
138.951,4.36373e-07,4.88603e-07,6,18241
139.051,4.32001e-07,4.83708e-07,8,18249
139.151,4.27673e-07,4.78862e-07,3,18252
139.251,4.23388e-07,4.74065e-07,48,18300
139.351,4.19147e-07,4.69315e-07,4,18304
139.451,4.14948e-07,4.64614e-07,4,18308
139.551,4.10791e-07,4.59959e-07,4,18312
139.651,4.06675e-07,4.55351e-07,12,18324
139.751,4.02601e-07,4.50789e-07,38,18362
139.851,3.98568e-07,4.46273e-07,26,18388
139.951,3.94575e-07,4.41802e-07,11,18399
140.051,3.90622e-07,4.37376e-07,21,18420
140.151,3.86709e-07,4.32995e-07,9,18429
140.251,3.82834e-07,4.28657e-07,30,18459
140.351,3.78999e-07,4.24362e-07,2,18461
140.451,3.75202e-07,4.20111e-07,23,18484
140.551,3.71443e-07,4.15902e-07,5,18489
140.651,3.67722e-07,4.11736e-07,10,18499
140.701,3.65871e-07,4.09663e-07,26,18576
140.776,3.63115e-07,4.06577e-07,5,18581
140.876,3.59477e-07,4.02504e-07,9,18590
140.976,3.55876e-07,3.98471e-07,6,18596
141.076,3.52311e-07,3.94479e-07,29,18625
141.176,3.48781e-07,3.90527e-07,10,18635
141.276,3.45287e-07,3.86615e-07,4,18639
141.376,3.41828e-07,3.82742e-07,7,18646
141.476,3.38403e-07,3.78907e-07,3,18649
141.576,3.35013e-07,3.75112e-07,11,18660
141.676,3.31657e-07,3.71354e-07,14,18674
141.776,3.28334e-07,3.67633e-07,24,18698
141.876,3.25045e-07,3.6395e-07,10,18708
141.976,3.21789e-07,3.60304e-07,16,18724
142.076,3.18565e-07,3.56694e-07,10,18734
142.176,3.15373e-07,3.53121e-07,7,18741
142.276,3.12214e-07,3.49583e-07,3,18744
142.376,3.09086e-07,3.46081e-07,21,18765
142.476,3.0599e-07,3.42614e-07,14,18779
142.576,3.02924e-07,3.39182e-07,6,18785
142.676,2.99889e-07,3.35784e-07,15,18800
142.776,2.96885e-07,3.3242e-07,9,18809
142.876,2.93911e-07,3.29089e-07,3,18812
142.976,2.90966e-07,3.25793e-07,10,18822
143.076,2.88051e-07,3.22529e-07,19,18841
143.176,2.85166e-07,3.19298e-07,5,18846
143.276,2.82309e-07,3.16099e-07,2,18848
143.376,2.7948e-07,3.12932e-07,12,18860
143.476,2.76681e-07,3.09797e-07,5,18865
143.576,2.73909e-07,3.06693e-07,2,18867
143.676,2.71165e-07,3.03621e-07,11,18878
143.776,2.68448e-07,3.00579e-07,6,18884
143.876,2.65759e-07,2.97568e-07,6,18890
143.976,2.63096e-07,2.94587e-07,5,18895
144.076,2.6046e-07,2.91635e-07,5,18900
144.176,2.57851e-07,2.88714e-07,15,18915
144.276,2.55268e-07,2.85821e-07,5,18920
144.376,2.52711e-07,2.82958e-07,18,18938
144.476,2.50179e-07,2.80123e-07,3,18941
144.576,2.47672e-07,2.77317e-07,3,18944
144.676,2.45191e-07,2.74539e-07,13,18957
144.776,2.42735e-07,2.71788e-07,16,18973
144.876,2.40303e-07,2.69065e-07,18,18991
144.976,2.37896e-07,2.6637e-07,17,19008
145.076,2.35512e-07,2.63701e-07,5,19013
145.176,2.33153e-07,2.6106e-07,36,19049
145.276,2.30817e-07,2.58444e-07,25,19074
145.376,2.28505e-07,2.55855e-07,2,19076
145.476,2.26216e-07,2.53292e-07,5,19081
145.576,2.23949e-07,2.50754e-07,17,19098
145.676,2.21706e-07,2.48242e-07,3,19101
145.776,2.19485e-07,2.45755e-07,6,19107
145.876,2.17286e-07,2.43293e-07,11,19118
145.976,2.15109e-07,2.40856e-07,13,19131
146.076,2.12954e-07,2.38443e-07,6,19137
146.176,2.10821e-07,2.36054e-07,2,19139
146.276,2.08709e-07,2.33689e-07,2,19141
146.376,2.06618e-07,2.31348e-07,5,19146
146.476,2.04548e-07,2.2903e-07,3,19149
146.576,2.02498e-07,2.26736e-07,6,19155
146.676,2.0047e-07,2.24464e-07,20,19175
146.776,1.98461e-07,2.22216e-07,5,19180
146.876,1.96473e-07,2.1999e-07,17,19197
146.976,1.94505e-07,2.17786e-07,34,19231
147.076,1.92556e-07,2.15604e-07,5,19236
147.176,1.90627e-07,2.13444e-07,13,19249
147.276,1.88718e-07,2.11305e-07,7,19256
147.376,1.86827e-07,2.09189e-07,24,19280
147.476,1.84955e-07,2.07093e-07,3,19283
147.576,1.83102e-07,2.05018e-07,11,19294
147.676,1.81268e-07,2.02964e-07,9,19303
147.776,1.79452e-07,2.00931e-07,5,19308
147.876,1.77654e-07,1.98918e-07,5,19313
147.976,1.75874e-07,1.96925e-07,4,19317
148.076,1.74112e-07,1.94952e-07,43,19360
148.176,1.72368e-07,1.92999e-07,11,19371
148.276,1.70641e-07,1.91066e-07,2,19373
148.376,1.68932e-07,1.89152e-07,4,19377
148.476,1.67239e-07,1.87257e-07,8,19385
148.576,1.65564e-07,1.85381e-07,12,19397
148.676,1.63905e-07,1.83523e-07,6,19403
148.776,1.62263e-07,1.81685e-07,33,19436
148.876,1.60638e-07,1.79865e-07,10,19446
148.976,1.59028e-07,1.78063e-07,13,19459
149.076,1.57435e-07,1.76279e-07,6,19465
149.176,1.55858e-07,1.74513e-07,11,19476
149.276,1.54297e-07,1.72765e-07,40,19516
149.376,1.52751e-07,1.71034e-07,13,19529
149.476,1.5122e-07,1.6932e-07,35,19564
149.576,1.49706e-07,1.67624e-07,2,19566
149.676,1.48206e-07,1.65945e-07,2,19568
149.776,1.46721e-07,1.64282e-07,5,19573
149.876,1.45251e-07,1.62636e-07,6,19579
149.976,1.43796e-07,1.61007e-07,10,19589
150.076,1.42355e-07,1.59394e-07,21,19610
150.176,1.40929e-07,1.57797e-07,6,19616
150.276,1.39517e-07,1.56216e-07,2,19618
150.376,1.3812e-07,1.54651e-07,4,19622
150.476,1.36736e-07,1.53102e-07,22,19644
150.576,1.35366e-07,1.51568e-07,7,19651
150.676,1.3401e-07,1.5005e-07,3,19654
150.776,1.32667e-07,1.48547e-07,3,19657
150.826,1.31999e-07,1.47799e-07,2,19710
150.901,1.31005e-07,1.46685e-07,18,19728
151.001,1.29693e-07,1.45216e-07,12,19740
151.101,1.28393e-07,1.43761e-07,2,19742
151.201,1.27107e-07,1.42321e-07,15,19757
151.301,1.25834e-07,1.40895e-07,4,19761
151.401,1.24573e-07,1.39484e-07,8,19769
151.501,1.23325e-07,1.38086e-07,6,19775
151.601,1.2209e-07,1.36703e-07,6,19781
151.701,1.20867e-07,1.35333e-07,8,19789
151.801,1.19656e-07,1.33978e-07,22,19811
151.901,1.18457e-07,1.32635e-07,22,19833
152.001,1.1727e-07,1.31307e-07,35,19868
152.101,1.16095e-07,1.29991e-07,7,19875
152.201,1.14932e-07,1.28689e-07,14,19889
152.301,1.13781e-07,1.274e-07,3,19892
152.401,1.12641e-07,1.26123e-07,3,19895
152.501,1.11513e-07,1.2486e-07,8,19903
152.601,1.10395e-07,1.23609e-07,29,19932
152.701,1.09289e-07,1.22371e-07,11,19943
152.801,1.08195e-07,1.21145e-07,9,19952
152.901,1.07111e-07,1.19931e-07,2,19954
153.001,1.06038e-07,1.18729e-07,3,19957
153.101,1.04975e-07,1.1754e-07,4,19961
153.201,1.03924e-07,1.16362e-07,44,20005
153.301,1.02882e-07,1.15197e-07,7,20012
153.401,1.01852e-07,1.14043e-07,8,20020
153.501,1.00831e-07,1.129e-07,5,20025
153.601,9.98212e-08,1.11769e-07,20,20045
153.701,9.88212e-08,1.10649e-07,2,20047
153.801,9.78312e-08,1.09541e-07,8,20055
153.901,9.68511e-08,1.08443e-07,2,20057
154.001,9.58808e-08,1.07357e-07,2,20059
154.101,9.49203e-08,1.06281e-07,12,20071
154.201,9.39693e-08,1.05217e-07,11,20082
154.301,9.30279e-08,1.04163e-07,7,20089
154.401,9.2096e-08,1.03119e-07,15,20104
154.501,9.11733e-08,1.02086e-07,7,20111
154.601,9.02599e-08,1.01063e-07,13,20124
154.701,8.93557e-08,1.00051e-07,8,20132
154.801,8.84605e-08,9.90485e-08,2,20134
154.901,8.75743e-08,9.80562e-08,2,20136
155.001,8.66969e-08,9.70739e-08,20,20156
155.101,8.58284e-08,9.61014e-08,18,20174
155.201,8.49685e-08,9.51386e-08,19,20193
155.301,8.41173e-08,9.41855e-08,7,20200
155.401,8.32746e-08,9.32419e-08,4,20204
155.501,8.24403e-08,9.23078e-08,8,20212
155.601,8.16144e-08,9.1383e-08,28,20240
155.701,8.07968e-08,9.04675e-08,3,20243
155.801,7.99874e-08,8.95612e-08,25,20268
155.901,7.9186e-08,8.8664e-08,11,20279
156.001,7.83927e-08,8.77757e-08,4,20283
156.101,7.76074e-08,8.68964e-08,12,20295
156.201,7.68299e-08,8.60258e-08,38,20333
156.301,7.60602e-08,8.5164e-08,9,20342
156.401,7.52982e-08,8.43108e-08,10,20352
156.501,7.45438e-08,8.34661e-08,21,20373
156.601,7.3797e-08,8.263e-08,43,20416
156.701,7.30577e-08,8.18022e-08,9,20425
156.801,7.23258e-08,8.09826e-08,15,20440
156.901,7.16012e-08,8.01713e-08,6,20446
157.001,7.08839e-08,7.93682e-08,4,20450
157.101,7.01738e-08,7.8573e-08,13,20463
157.201,6.94708e-08,7.77859e-08,26,20489
157.301,6.87748e-08,7.70066e-08,3,20492
157.351,6.84286e-08,7.66189e-08,12,20555
157.426,6.79131e-08,7.60418e-08,17,20572
157.526,6.72328e-08,7.528e-08,23,20595
157.626,6.65592e-08,7.45258e-08,4,20599
157.726,6.58924e-08,7.37792e-08,18,20617
157.826,6.52323e-08,7.30401e-08,6,20623
157.926,6.45788e-08,7.23083e-08,37,20660
158.026,6.39318e-08,7.15839e-08,10,20670
158.126,6.32913e-08,7.08668e-08,14,20684
158.226,6.26573e-08,7.01568e-08,16,20700
158.326,6.20295e-08,6.9454e-08,15,20715
158.426,6.14081e-08,6.87582e-08,3,20718
158.526,6.07929e-08,6.80693e-08,4,20722
158.626,6.01839e-08,6.73874e-08,18,20740
158.726,5.95809e-08,6.67123e-08,10,20750
158.826,5.8984e-08,6.6044e-08,3,20753
158.926,5.83931e-08,6.53823e-08,2,20755
159.026,5.78081e-08,6.47273e-08,5,20760
159.126,5.7229e-08,6.40789e-08,9,20769
159.226,5.66557e-08,6.34369e-08,19,20788
159.326,5.60881e-08,6.28014e-08,2,20790
159.426,5.55262e-08,6.21722e-08,7,20797
159.526,5.49699e-08,6.15494e-08,25,20822
159.626,5.44192e-08,6.09327e-08,6,20828
159.676,5.41452e-08,6.0626e-08,9,20888
159.751,5.37374e-08,6.01693e-08,23,20911
159.851,5.3199e-08,5.95665e-08,2,20913
159.951,5.26661e-08,5.89698e-08,8,20921
160.051,5.21384e-08,5.8379e-08,17,20938
160.151,5.16161e-08,5.77942e-08,2,20940
160.251,5.1099e-08,5.72152e-08,7,20947
160.351,5.05871e-08,5.6642e-08,8,20955
160.451,5.00803e-08,5.60745e-08,32,20987
160.551,4.95786e-08,5.55127e-08,2,20989
160.651,4.90819e-08,5.49566e-08,17,21006
160.751,4.85902e-08,5.4406e-08,12,21018
160.851,4.81034e-08,5.3861e-08,10,21028
160.951,4.76215e-08,5.33214e-08,7,21035
161.051,4.71444e-08,5.27872e-08,46,21081
161.151,4.66721e-08,5.22584e-08,9,21090
161.251,4.62045e-08,5.17348e-08,3,21093
161.351,4.57416e-08,5.12165e-08,4,21097
161.451,4.52834e-08,5.07034e-08,11,21108
161.551,4.48297e-08,5.01955e-08,11,21119
161.651,4.43806e-08,4.96926e-08,13,21132
161.751,4.3936e-08,4.91948e-08,9,21141
161.851,4.34958e-08,4.87019e-08,3,21144
161.951,4.30601e-08,4.8214e-08,14,21158
162.051,4.26287e-08,4.7731e-08,23,21181
162.151,4.22016e-08,4.72528e-08,20,21201
162.251,4.17789e-08,4.67794e-08,3,21204
162.351,4.13603e-08,4.63108e-08,8,21212
162.451,4.09459e-08,4.58468e-08,14,21226
162.551,4.05357e-08,4.53875e-08,11,21237
162.651,4.01296e-08,4.49328e-08,4,21241
162.751,3.97276e-08,4.44827e-08,20,21261
162.851,3.93296e-08,4.40371e-08,3,21264
162.951,3.89356e-08,4.35959e-08,5,21269
163.001,3.87396e-08,4.33764e-08,2,21322
163.076,3.84478e-08,4.30497e-08,12,21334
163.176,3.80626e-08,4.26184e-08,45,21379
163.276,3.76813e-08,4.21914e-08,2,21381
163.376,3.73038e-08,4.17687e-08,29,21410
163.476,3.69301e-08,4.13503e-08,14,21424
163.576,3.65601e-08,4.0936e-08,9,21433
163.676,3.61938e-08,4.05259e-08,9,21442
163.776,3.58312e-08,4.01199e-08,31,21473
163.876,3.54723e-08,3.9718e-08,7,21480
163.976,3.51169e-08,3.93201e-08,9,21489
164.076,3.47651e-08,3.89262e-08,4,21493
164.176,3.44168e-08,3.85362e-08,2,21495
164.276,3.4072e-08,3.81502e-08,12,21507
164.376,3.37307e-08,3.7768e-08,23,21530
164.476,3.33927e-08,3.73896e-08,8,21538
164.576,3.30582e-08,3.7015e-08,5,21543
164.676,3.2727e-08,3.66442e-08,7,21550
164.776,3.23992e-08,3.62771e-08,12,21562
164.876,3.20746e-08,3.59136e-08,2,21564
164.976,3.17532e-08,3.55539e-08,12,21576
165.076,3.14351e-08,3.51977e-08,10,21586
165.176,3.11202e-08,3.4845e-08,14,21600
165.276,3.08084e-08,3.4496e-08,7,21607
165.376,3.04998e-08,3.41504e-08,3,21610
165.476,3.01942e-08,3.38082e-08,10,21620
165.576,2.98917e-08,3.34695e-08,34,21654
165.676,2.95923e-08,3.31342e-08,13,21667
165.776,2.92958e-08,3.28023e-08,6,21673
165.876,2.90023e-08,3.24737e-08,8,21681
165.976,2.87118e-08,3.21483e-08,7,21688
166.076,2.84241e-08,3.18263e-08,48,21736
166.176,2.81394e-08,3.15074e-08,12,21748
166.276,2.78575e-08,3.11918e-08,26,21774
166.376,2.75784e-08,3.08793e-08,31,21805
166.426,2.74395e-08,3.07238e-08,15,21871
166.501,2.72329e-08,3.04924e-08,9,21880
166.601,2.696e-08,3.01869e-08,10,21890
166.701,2.66899e-08,2.98845e-08,11,21901
166.801,2.64226e-08,2.95851e-08,10,21911
166.901,2.61579e-08,2.92887e-08,10,21921
167.001,2.58958e-08,2.89953e-08,5,21926
167.101,2.56364e-08,2.87048e-08,3,21929
167.201,2.53795e-08,2.84173e-08,5,21934
167.301,2.51253e-08,2.81326e-08,21,21955
167.401,2.48736e-08,2.78507e-08,11,21966
167.501,2.46244e-08,2.75717e-08,3,21969
167.601,2.43777e-08,2.72955e-08,2,21971
167.701,2.41335e-08,2.7022e-08,46,22017
167.801,2.38917e-08,2.67513e-08,6,22023
167.901,2.36523e-08,2.64833e-08,8,22031
168.001,2.34154e-08,2.6218e-08,12,22043
168.101,2.31808e-08,2.59554e-08,8,22051
168.201,2.29486e-08,2.56953e-08,33,22084
168.301,2.27187e-08,2.54379e-08,3,22087
168.401,2.24911e-08,2.51831e-08,7,22094
168.501,2.22657e-08,2.49308e-08,2,22096
168.601,2.20427e-08,2.4681e-08,7,22103
168.701,2.18219e-08,2.44338e-08,24,22127
168.801,2.16032e-08,2.4189e-08,12,22139
168.901,2.13868e-08,2.39466e-08,14,22153
169.001,2.11726e-08,2.37067e-08,14,22167
169.101,2.09604e-08,2.34692e-08,4,22171
169.201,2.07505e-08,2.32341e-08,8,22179
169.301,2.05426e-08,2.30014e-08,4,22183
169.401,2.03368e-08,2.27709e-08,26,22209
169.501,2.0133e-08,2.25428e-08,12,22221
169.601,1.99313e-08,2.2317e-08,10,22231
169.701,1.97317e-08,2.20934e-08,30,22261
169.801,1.9534e-08,2.1872e-08,27,22288
169.901,1.93383e-08,2.16529e-08,7,22295
170.001,1.91446e-08,2.1436e-08,12,22307
170.101,1.89528e-08,2.12213e-08,16,22323
170.201,1.87629e-08,2.10087e-08,8,22331
170.301,1.85749e-08,2.07982e-08,4,22335
170.401,1.83888e-08,2.05898e-08,3,22338
170.501,1.82046e-08,2.03836e-08,14,22352
170.601,1.80222e-08,2.01793e-08,41,22393
170.701,1.78417e-08,1.99772e-08,4,22397
170.801,1.76629e-08,1.9777e-08,5,22402
170.901,1.7486e-08,1.95789e-08,40,22442
171.001,1.73108e-08,1.93828e-08,13,22455
171.101,1.71374e-08,1.91886e-08,11,22466
171.201,1.69657e-08,1.89964e-08,3,22469
171.301,1.67957e-08,1.8806e-08,8,22477
171.401,1.66275e-08,1.86176e-08,5,22482
171.501,1.64609e-08,1.84311e-08,2,22484
171.601,1.6296e-08,1.82465e-08,11,22495
171.701,1.61327e-08,1.80637e-08,8,22503
171.801,1.59711e-08,1.78827e-08,8,22511
171.901,1.58111e-08,1.77036e-08,16,22527
172.001,1.56527e-08,1.75262e-08,16,22543
172.101,1.54959e-08,1.73506e-08,12,22555
172.201,1.53406e-08,1.71768e-08,5,22560
172.301,1.5187e-08,1.70047e-08,37,22597
172.401,1.50348e-08,1.68344e-08,9,22606
172.501,1.48842e-08,1.66657e-08,24,22630
172.601,1.47351e-08,1.64988e-08,2,22632
172.701,1.45875e-08,1.63335e-08,11,22643
172.801,1.44413e-08,1.61698e-08,3,22646
172.901,1.42966e-08,1.60078e-08,7,22653
173.001,1.41534e-08,1.58475e-08,2,22655
173.101,1.40116e-08,1.56887e-08,4,22659
173.201,1.38713e-08,1.55315e-08,16,22675
173.301,1.37323e-08,1.53759e-08,22,22697
173.401,1.35947e-08,1.52219e-08,12,22709
173.501,1.34585e-08,1.50694e-08,2,22711
173.601,1.33237e-08,1.49184e-08,27,22738
173.701,1.31902e-08,1.4769e-08,33,22771
173.801,1.30581e-08,1.4621e-08,9,22780
173.901,1.29272e-08,1.44745e-08,8,22788
174.001,1.27977e-08,1.43295e-08,19,22807
174.101,1.26695e-08,1.4186e-08,22,22829
174.201,1.25426e-08,1.40439e-08,21,22850
174.301,1.24169e-08,1.39032e-08,5,22855
174.401,1.22926e-08,1.37639e-08,13,22868
174.501,1.21694e-08,1.3626e-08,7,22875
174.601,1.20475e-08,1.34895e-08,6,22881
174.701,1.19268e-08,1.33543e-08,2,22883
174.801,1.18073e-08,1.32205e-08,19,22902
174.901,1.1689e-08,1.30881e-08,13,22915
175.001,1.15719e-08,1.2957e-08,23,22938
175.101,1.1456e-08,1.28272e-08,14,22952
175.201,1.13412e-08,1.26987e-08,12,22964
175.301,1.12276e-08,1.25715e-08,5,22969
175.401,1.11151e-08,1.24455e-08,16,22985
175.501,1.10038e-08,1.23208e-08,9,22994
175.601,1.08935e-08,1.21974e-08,24,23018
175.701,1.07844e-08,1.20752e-08,6,23024
175.801,1.06764e-08,1.19542e-08,16,23040
175.901,1.05694e-08,1.18345e-08,7,23047
176.001,1.04635e-08,1.17159e-08,5,23052
176.101,1.03587e-08,1.15985e-08,17,23069
176.201,1.02549e-08,1.14823e-08,2,23071
176.301,1.01522e-08,1.13673e-08,21,23092
176.401,1.00505e-08,1.12534e-08,15,23107
176.501,9.94977e-09,1.11407e-08,15,23122
176.601,9.8501e-09,1.10291e-08,35,23157
176.701,9.75142e-09,1.09186e-08,5,23162
176.801,9.65372e-09,1.08092e-08,11,23173
176.901,9.55701e-09,1.07009e-08,45,23218
177.001,9.46127e-09,1.05937e-08,7,23225
177.101,9.36648e-09,1.04876e-08,12,23237
177.201,9.27265e-09,1.03825e-08,8,23245
177.301,9.17975e-09,1.02785e-08,10,23255
177.401,9.08778e-09,1.01755e-08,21,23276
177.501,8.99674e-09,1.00736e-08,10,23286
177.601,8.90661e-09,9.97266e-09,2,23288
177.701,8.81738e-09,9.87275e-09,16,23304
177.801,8.72905e-09,9.77385e-09,5,23309
177.901,8.6416e-09,9.67593e-09,23,23332
178.001,8.55502e-09,9.57899e-09,21,23353
178.101,8.46932e-09,9.48303e-09,42,23395
178.201,8.38447e-09,9.38803e-09,14,23409
178.301,8.30047e-09,9.29397e-09,12,23421
178.401,8.21732e-09,9.20087e-09,11,23432
178.501,8.13499e-09,9.10869e-09,4,23436
178.601,8.0535e-09,9.01744e-09,23,23459
178.701,7.97281e-09,8.9271e-09,5,23464
178.801,7.89294e-09,8.83766e-09,30,23494
178.901,7.81387e-09,8.74913e-09,2,23496
179.001,7.73559e-09,8.66148e-09,16,23512
179.101,7.65809e-09,8.5747e-09,23,23535
179.201,7.58137e-09,8.4888e-09,3,23538
179.301,7.50542e-09,8.40376e-09,8,23546
179.401,7.43023e-09,8.31957e-09,5,23551
179.501,7.35579e-09,8.23622e-09,13,23564
179.601,7.2821e-09,8.15371e-09,14,23578
179.701,7.20914e-09,8.07202e-09,4,23582
179.801,7.13692e-09,7.99115e-09,9,23591
179.901,7.06542e-09,7.9111e-09,38,23629
180.001,6.99464e-09,7.83184e-09,16,23645
180.101,6.92456e-09,7.75338e-09,4,23649
180.201,6.85519e-09,7.6757e-09,24,23673
180.301,6.78652e-09,7.59881e-09,13,23686
180.401,6.71853e-09,7.52268e-09,21,23707
180.501,6.65122e-09,7.44732e-09,19,23726
180.601,6.58459e-09,7.37271e-09,5,23731
180.701,6.51862e-09,7.29885e-09,18,23749
180.801,6.45331e-09,7.22573e-09,20,23769
180.901,6.38866e-09,7.15334e-09,28,23797
181.001,6.32466e-09,7.08167e-09,4,23801
181.101,6.2613e-09,7.01073e-09,19,23820
181.201,6.19857e-09,6.94049e-09,8,23828
181.251,6.16737e-09,6.90555e-09,8,23887
181.326,6.12091e-09,6.85353e-09,3,23890
181.426,6.05959e-09,6.78487e-09,27,23917
181.526,5.99888e-09,6.7169e-09,10,23927
181.626,5.93878e-09,6.64961e-09,7,23934
181.726,5.87929e-09,6.58299e-09,2,23936
181.826,5.82039e-09,6.51704e-09,19,23955
181.926,5.76208e-09,6.45175e-09,13,23968
182.026,5.70435e-09,6.38712e-09,4,23972
182.126,5.64721e-09,6.32313e-09,3,23975
182.226,5.59063e-09,6.25979e-09,4,23979
182.326,5.53462e-09,6.19707e-09,17,23996
182.426,5.47918e-09,6.13499e-09,4,24000
182.526,5.42428e-09,6.07353e-09,13,24013
182.626,5.36994e-09,6.01268e-09,48,24061
182.726,5.31614e-09,5.95245e-09,22,24083
182.826,5.26289e-09,5.89281e-09,19,24102
182.926,5.21016e-09,5.83378e-09,5,24107
183.026,5.15797e-09,5.77533e-09,3,24110
183.126,5.10629e-09,5.71747e-09,18,24128
183.226,5.05514e-09,5.6602e-09,21,24149
183.326,5.00449e-09,5.60349e-09,49,24198
183.426,4.95436e-09,5.54735e-09,9,24207
183.526,4.90472e-09,5.49178e-09,2,24209
183.626,4.85559e-09,5.43676e-09,5,24214
183.726,4.80694e-09,5.38229e-09,9,24223
183.826,4.75878e-09,5.32837e-09,12,24235
183.926,4.71111e-09,5.27499e-09,18,24253
184.026,4.66391e-09,5.22215e-09,5,24258
184.126,4.61719e-09,5.16983e-09,12,24270
184.226,4.57093e-09,5.11804e-09,6,24276
184.326,4.52514e-09,5.06676e-09,2,24278
184.426,4.47981e-09,5.016e-09,3,24281
184.526,4.43493e-09,4.96575e-09,48,24329
184.626,4.3905e-09,4.916e-09,35,24364
184.726,4.34651e-09,4.86675e-09,18,24382
184.826,4.30297e-09,4.818e-09,9,24391
184.926,4.25986e-09,4.76973e-09,3,24394
185.026,4.21718e-09,4.72195e-09,13,24407
185.126,4.17493e-09,4.67464e-09,7,24414
185.226,4.13311e-09,4.62781e-09,4,24418
185.326,4.0917e-09,4.58145e-09,2,24420
185.426,4.05071e-09,4.53555e-09,2,24422
185.526,4.01013e-09,4.49011e-09,3,24425
185.626,3.96996e-09,4.44513e-09,30,24455
185.726,3.93018e-09,4.4006e-09,3,24458
185.826,3.89081e-09,4.35651e-09,28,24486
185.926,3.85183e-09,4.31286e-09,2,24488
186.026,3.81324e-09,4.26966e-09,7,24495
186.126,3.77504e-09,4.22688e-09,23,24518
186.226,3.73722e-09,4.18454e-09,2,24520
186.326,3.69978e-09,4.14262e-09,9,24529
186.426,3.66272e-09,4.10111e-09,9,24538
186.526,3.62602e-09,4.06003e-09,41,24579
186.626,3.5897e-09,4.01935e-09,7,24586
186.726,3.55373e-09,3.97909e-09,18,24604
186.826,3.51813e-09,3.93922e-09,8,24612
186.926,3.48289e-09,3.89976e-09,27,24639
186.976,3.46535e-09,3.88013e-09,42,24732
187.051,3.43925e-09,3.8509e-09,16,24748
187.151,3.40479e-09,3.81232e-09,32,24780
187.251,3.37068e-09,3.77413e-09,5,24785
187.351,3.33692e-09,3.73632e-09,29,24814
187.451,3.30349e-09,3.69889e-09,26,24840
187.551,3.27039e-09,3.66183e-09,9,24849
187.651,3.23763e-09,3.62515e-09,19,24868
187.751,3.20519e-09,3.58883e-09,6,24874
187.851,3.17308e-09,3.55287e-09,3,24877
187.901,3.15711e-09,3.53499e-09,8,24936
187.976,3.13333e-09,3.50836e-09,2,24938
188.076,3.10194e-09,3.47321e-09,18,24956
188.176,3.07086e-09,3.43842e-09,15,24971
188.276,3.0401e-09,3.40397e-09,2,24973
188.376,3.00964e-09,3.36987e-09,3,24976
188.476,2.97949e-09,3.33611e-09,14,24990
188.576,2.94964e-09,3.30269e-09,5,24995
188.676,2.92009e-09,3.2696e-09,8,25003
188.776,2.89083e-09,3.23684e-09,9,25012
188.876,2.86187e-09,3.20442e-09,7,25019
188.976,2.8332e-09,3.17232e-09,33,25052
189.076,2.80482e-09,3.14053e-09,6,25058
189.176,2.77672e-09,3.10907e-09,14,25072
189.276,2.7489e-09,3.07792e-09,10,25082
189.376,2.72136e-09,3.04709e-09,3,25085
189.476,2.6941e-09,3.01656e-09,9,25094
189.576,2.66711e-09,2.98634e-09,5,25099
189.626,2.65368e-09,2.97131e-09,7,25157
189.701,2.63369e-09,2.94893e-09,25,25182
189.801,2.60731e-09,2.91938e-09,12,25194
189.901,2.58119e-09,2.89014e-09,2,25196
190.001,2.55533e-09,2.86118e-09,20,25216
190.101,2.52973e-09,2.83252e-09,12,25228
190.201,2.50439e-09,2.80414e-09,5,25233
190.301,2.4793e-09,2.77605e-09,8,25241
190.401,2.45446e-09,2.74824e-09,35,25276
190.501,2.42987e-09,2.72071e-09,7,25283
190.601,2.40553e-09,2.69345e-09,7,25290
190.701,2.38143e-09,2.66647e-09,16,25306
190.801,2.35757e-09,2.63975e-09,16,25322
190.901,2.33395e-09,2.61331e-09,9,25331
190.951,2.3222e-09,2.60015e-09,7,25389
191.026,2.30471e-09,2.58056e-09,18,25407
191.126,2.28162e-09,2.55471e-09,5,25412
191.226,2.25876e-09,2.52912e-09,17,25429
191.326,2.23613e-09,2.50378e-09,2,25431
191.426,2.21373e-09,2.4787e-09,33,25464
191.526,2.19155e-09,2.45387e-09,8,25472
191.626,2.1696e-09,2.42928e-09,5,25477
191.726,2.14786e-09,2.40495e-09,6,25483
191.826,2.12634e-09,2.38085e-09,29,25512
191.926,2.10504e-09,2.357e-09,2,25514
192.026,2.08395e-09,2.33339e-09,33,25547
192.126,2.06308e-09,2.31001e-09,17,25564
192.226,2.04241e-09,2.28687e-09,5,25569
192.326,2.02195e-09,2.26396e-09,26,25595
192.426,2.00169e-09,2.24128e-09,12,25607
192.526,1.98164e-09,2.21882e-09,4,25611
192.626,1.96178e-09,2.1966e-09,21,25632
192.726,1.94213e-09,2.17459e-09,27,25659
192.826,1.92267e-09,2.1528e-09,8,25667
192.926,1.90341e-09,2.13124e-09,19,25686
193.026,1.88434e-09,2.10989e-09,10,25696
193.126,1.86547e-09,2.08875e-09,9,25705
193.226,1.84678e-09,2.06782e-09,12,25717
193.326,1.82828e-09,2.04711e-09,12,25729
193.426,1.80996e-09,2.0266e-09,12,25741
193.526,1.79183e-09,2.0063e-09,7,25748
193.576,1.78281e-09,1.9962e-09,5,25804
193.651,1.76938e-09,1.98116e-09,8,25812
193.751,1.75165e-09,1.96131e-09,2,25814
193.851,1.7341e-09,1.94166e-09,3,25817
193.951,1.71673e-09,1.92221e-09,13,25830
194.051,1.69953e-09,1.90295e-09,6,25836
194.151,1.68251e-09,1.88389e-09,12,25848
194.251,1.66565e-09,1.86502e-09,5,25853
194.351,1.64896e-09,1.84633e-09,3,25856
194.451,1.63244e-09,1.82783e-09,7,25863
194.551,1.61609e-09,1.80952e-09,3,25866
194.651,1.5999e-09,1.79139e-09,11,25877
194.751,1.58387e-09,1.77345e-09,7,25884
194.851,1.568e-09,1.75568e-09,28,25912
194.951,1.55229e-09,1.73809e-09,10,25922
195.051,1.53674e-09,1.72068e-09,40,25962
195.151,1.52135e-09,1.70344e-09,22,25984
195.251,1.50611e-09,1.68638e-09,5,25989
195.351,1.49102e-09,1.66948e-09,7,25996
195.451,1.47608e-09,1.65276e-09,11,26007
195.551,1.46129e-09,1.6362e-09,9,26016
195.651,1.44665e-09,1.61981e-09,16,26032
195.751,1.43216e-09,1.60358e-09,12,26044
195.851,1.41781e-09,1.58751e-09,6,26050
195.951,1.40361e-09,1.57161e-09,8,26058
196.051,1.38955e-09,1.55587e-09,18,26076
196.151,1.37563e-09,1.54028e-09,9,26085
196.251,1.36184e-09,1.52485e-09,9,26094
196.351,1.3482e-09,1.50957e-09,39,26133
196.451,1.3347e-09,1.49445e-09,16,26149
196.551,1.32132e-09,1.47948e-09,5,26154
196.651,1.30809e-09,1.46465e-09,8,26162
196.751,1.29498e-09,1.44998e-09,13,26175
196.851,1.28201e-09,1.43546e-09,4,26179
196.951,1.26917e-09,1.42107e-09,8,26187
197.051,1.25645e-09,1.40684e-09,3,26190
197.151,1.24386e-09,1.39274e-09,5,26195
197.251,1.2314e-09,1.37879e-09,9,26204
197.351,1.21906e-09,1.36498e-09,6,26210
197.451,1.20685e-09,1.3513e-09,11,26221
197.551,1.19476e-09,1.33777e-09,9,26230
197.651,1.18279e-09,1.32436e-09,11,26241
197.751,1.17094e-09,1.3111e-09,8,26249
197.851,1.15921e-09,1.29796e-09,22,26271
197.951,1.1476e-09,1.28496e-09,6,26277
198.051,1.1361e-09,1.27208e-09,11,26288
198.151,1.12472e-09,1.25934e-09,32,26320
198.251,1.11345e-09,1.24672e-09,14,26334
198.351,1.1023e-09,1.23423e-09,20,26354
198.451,1.09125e-09,1.22187e-09,29,26383
198.551,1.08032e-09,1.20963e-09,3,26386
198.651,1.0695e-09,1.19751e-09,8,26394
198.751,1.05878e-09,1.18551e-09,15,26409
198.851,1.04818e-09,1.17364e-09,10,26419
198.951,1.03768e-09,1.16188e-09,40,26459
199.051,1.02728e-09,1.15024e-09,32,26491
199.151,1.01699e-09,1.13872e-09,19,26510
199.251,1.0068e-09,1.12731e-09,7,26517
199.351,9.96715e-10,1.11601e-09,29,26546
199.451,9.8673e-10,1.10483e-09,14,26560
199.551,9.76844e-10,1.09377e-09,11,26571
199.651,9.67058e-10,1.08281e-09,21,26592
199.751,9.5737e-10,1.07196e-09,14,26606
199.851,9.47779e-10,1.06122e-09,2,26608
199.951,9.38284e-10,1.05059e-09,9,26617
200.051,9.28884e-10,1.04006e-09,2,26619
200.151,9.19578e-10,1.02964e-09,12,26631
200.251,9.10365e-10,1.01933e-09,3,26634
200.351,9.01245e-10,1.00912e-09,32,26666
200.451,8.92216e-10,9.99008e-10,21,26687
200.551,8.83278e-10,9.89e-10,16,26703
200.651,8.74429e-10,9.79092e-10,12,26715
200.751,8.65668e-10,9.69283e-10,15,26730
200.851,8.56996e-10,9.59572e-10,9,26739
200.951,8.4841e-10,9.49959e-10,26,26765
201.051,8.39911e-10,9.40442e-10,8,26773
201.151,8.31497e-10,9.31021e-10,38,26811
201.251,8.23167e-10,9.21694e-10,30,26841
201.351,8.1492e-10,9.1246e-10,2,26843
201.451,8.06756e-10,9.03319e-10,13,26856
201.551,7.98674e-10,8.94269e-10,12,26868
201.651,7.90672e-10,8.8531e-10,12,26880
201.751,7.82751e-10,8.76441e-10,29,26909
201.851,7.74909e-10,8.6766e-10,3,26912
201.951,7.67146e-10,8.58968e-10,6,26918
202.051,7.59461e-10,8.50363e-10,3,26921
202.151,7.51853e-10,8.41844e-10,28,26949
202.251,7.4432e-10,8.3341e-10,8,26957
202.351,7.36863e-10,8.25061e-10,9,26966
202.451,7.29481e-10,8.16795e-10,2,26968
202.551,7.22173e-10,8.08612e-10,11,26979
202.651,7.14939e-10,8.00511e-10,6,26985
202.751,7.07776e-10,7.92492e-10,5,26990
202.851,7.00686e-10,7.84552e-10,33,27023
202.951,6.93666e-10,7.76692e-10,5,27028
203.051,6.86717e-10,7.68911e-10,6,27034
203.151,6.79837e-10,7.61208e-10,2,27036
203.251,6.73026e-10,7.53582e-10,11,27047
203.351,6.66284e-10,7.46033e-10,10,27057
203.451,6.59609e-10,7.38559e-10,15,27072
203.551,6.53001e-10,7.3116e-10,16,27088
203.651,6.46459e-10,7.23835e-10,6,27094
203.751,6.39982e-10,7.16583e-10,3,27097
203.851,6.33571e-10,7.09404e-10,24,27121
203.901,6.30381e-10,7.05833e-10,3,27175
203.976,6.25633e-10,7.00516e-10,2,27177
204.076,6.19365e-10,6.93498e-10,6,27183
204.176,6.1316e-10,6.86551e-10,5,27188
204.276,6.07018e-10,6.79673e-10,39,27227
204.376,6.00936e-10,6.72864e-10,4,27231
204.476,5.94916e-10,6.66123e-10,2,27233
204.576,5.88956e-10,6.59449e-10,14,27247
204.676,5.83056e-10,6.52843e-10,26,27273
204.776,5.77214e-10,6.46303e-10,2,27275
204.876,5.71431e-10,6.39828e-10,13,27288
204.976,5.65707e-10,6.33418e-10,32,27320
205.076,5.60039e-10,6.27072e-10,6,27326
205.176,5.54429e-10,6.2079e-10,13,27339
205.276,5.48874e-10,6.14571e-10,21,27360
205.376,5.43376e-10,6.08414e-10,9,27369
205.476,5.37933e-10,6.02319e-10,8,27377
205.576,5.32543e-10,5.96285e-10,29,27406
205.676,5.27208e-10,5.90311e-10,13,27419
205.776,5.21926e-10,5.84397e-10,9,27428
205.876,5.16698e-10,5.78543e-10,12,27440
205.976,5.11521e-10,5.72747e-10,4,27444
206.076,5.06397e-10,5.67009e-10,5,27449
206.176,5.01323e-10,5.61328e-10,38,27487
206.276,4.96301e-10,5.55705e-10,9,27496
206.376,4.91329e-10,5.50137e-10,9,27505
206.476,4.86406e-10,5.44626e-10,15,27520
206.576,4.81533e-10,5.3917e-10,12,27532
206.676,4.76709e-10,5.33768e-10,4,27536
206.776,4.71934e-10,5.28421e-10,5,27541
206.876,4.67206e-10,5.23127e-10,2,27543
206.976,4.62525e-10,5.17886e-10,8,27551
207.026,4.60197e-10,5.15279e-10,4,27606
207.101,4.5673e-10,5.11398e-10,25,27631
207.201,4.52155e-10,5.06274e-10,31,27662
207.301,4.47625e-10,5.01203e-10,41,27703
207.401,4.43141e-10,4.96181e-10,5,27708
207.501,4.38701e-10,4.9121e-10,2,27710
207.601,4.34306e-10,4.86289e-10,15,27725
207.701,4.29955e-10,4.81418e-10,11,27736
207.801,4.25648e-10,4.76595e-10,6,27742
207.901,4.21384e-10,4.7182e-10,5,27747
208.001,4.17162e-10,4.67093e-10,33,27780
208.101,4.12983e-10,4.62414e-10,4,27784
208.201,4.08845e-10,4.57781e-10,11,27795
208.301,4.04749e-10,4.53195e-10,8,27803
208.401,4.00694e-10,4.48655e-10,6,27809
208.501,3.9668e-10,4.4416e-10,13,27822
208.601,3.92706e-10,4.3971e-10,8,27830
208.651,3.90729e-10,4.37497e-10,9,27890
208.726,3.87786e-10,4.34201e-10,12,27902
208.826,3.83901e-10,4.29851e-10,36,27938
208.926,3.80055e-10,4.25545e-10,6,27944
209.026,3.76248e-10,4.21282e-10,6,27950
209.126,3.72478e-10,4.17061e-10,1,27951
209.226,3.68747e-10,4.12883e-10,5,27956
209.326,3.65053e-10,4.08747e-10,2,27958
209.426,3.61396e-10,4.04652e-10,17,27975
209.526,3.57775e-10,4.00598e-10,9,27984
209.626,3.54191e-10,3.96585e-10,1,27985
209.726,3.50642e-10,3.92612e-10,12,27997
209.826,3.4713e-10,3.88679e-10,12,28009
209.926,3.43652e-10,3.84785e-10,47,28056
210.026,3.40209e-10,3.8093e-10,1,28057
210.126,3.36801e-10,3.77113e-10,13,28070
210.226,3.33426e-10,3.73335e-10,21,28091
210.326,3.30086e-10,3.69595e-10,6,28097
210.426,3.26779e-10,3.65893e-10,11,28108
210.526,3.23505e-10,3.62227e-10,28,28136
210.626,3.20265e-10,3.58598e-10,7,28143
210.726,3.17056e-10,3.55006e-10,21,28164
210.826,3.1388e-10,3.51449e-10,7,28171
210.926,3.10735e-10,3.47928e-10,1,28172
211.026,3.07622e-10,3.44443e-10,14,28186
211.126,3.0454e-10,3.40992e-10,1,28187
211.226,3.01489e-10,3.37576e-10,14,28201
211.326,2.98469e-10,3.34194e-10,1,28202
211.426,2.95479e-10,3.30846e-10,21,28223
211.526,2.92519e-10,3.27531e-10,37,28260
211.626,2.89588e-10,3.2425e-10,14,28274
211.726,2.86687e-10,3.21002e-10,7,28281
211.826,2.83815e-10,3.17786e-10,4,28285
211.926,2.80972e-10,3.14602e-10,1,28286
212.026,2.78157e-10,3.11451e-10,7,28293
212.126,2.75371e-10,3.0833e-10,6,28299
212.226,2.72612e-10,3.05242e-10,11,28310
212.326,2.69881e-10,3.02183e-10,10,28320
212.426,2.67177e-10,2.99156e-10,6,28326
212.526,2.645e-10,2.96159e-10,12,28338
212.626,2.61851e-10,2.93192e-10,21,28359
212.676,2.60532e-10,2.91716e-10,3,28413
212.751,2.5857e-10,2.89519e-10,3,28416
212.851,2.5598e-10,2.86619e-10,18,28434
212.951,2.53415e-10,2.83747e-10,2,28436
213.051,2.50876e-10,2.80904e-10,2,28438
213.151,2.48363e-10,2.7809e-10,31,28469
213.251,2.45875e-10,2.75304e-10,9,28478
213.351,2.43412e-10,2.72546e-10,21,28499
213.451,2.40973e-10,2.69816e-10,19,28518
213.551,2.38559e-10,2.67113e-10,4,28522
213.651,2.36169e-10,2.64437e-10,2,28524
213.751,2.33803e-10,2.61788e-10,36,28560
213.851,2.31461e-10,2.59165e-10,13,28573
213.951,2.29142e-10,2.56568e-10,6,28579
214.051,2.26846e-10,2.53998e-10,7,28586
214.151,2.24574e-10,2.51454e-10,4,28590
214.251,2.22324e-10,2.48934e-10,6,28596
214.351,2.20096e-10,2.4644e-10,3,28599
214.451,2.17891e-10,2.43971e-10,4,28603
214.551,2.15708e-10,2.41527e-10,32,28635
214.651,2.13547e-10,2.39107e-10,2,28637
214.751,2.11408e-10,2.36712e-10,9,28646
214.851,2.0929e-10,2.34341e-10,1,28647
214.951,2.07193e-10,2.31993e-10,1,28648
215.051,2.05117e-10,2.29669e-10,14,28662
215.151,2.03063e-10,2.27368e-10,21,28683
215.251,2.01028e-10,2.2509e-10,14,28697
215.351,1.99015e-10,2.22835e-10,12,28709
215.451,1.97021e-10,2.20603e-10,13,28722
215.551,1.95047e-10,2.18393e-10,11,28733
215.651,1.93093e-10,2.16205e-10,21,28754
215.751,1.91158e-10,2.14039e-10,1,28755
215.851,1.89243e-10,2.11895e-10,46,28801
215.951,1.87347e-10,2.09772e-10,2,28803
216.051,1.8547e-10,2.0767e-10,3,28806
216.151,1.83612e-10,2.0559e-10,13,28819
216.251,1.81773e-10,2.0353e-10,1,28820
216.351,1.79952e-10,2.01491e-10,2,28822
216.451,1.78149e-10,1.99472e-10,3,28825
216.551,1.76364e-10,1.97474e-10,3,28828
216.651,1.74597e-10,1.95496e-10,6,28834
216.751,1.72848e-10,1.93537e-10,10,28844
216.851,1.71116e-10,1.91598e-10,17,28861
216.951,1.69402e-10,1.89679e-10,21,28882
217.051,1.67705e-10,1.87778e-10,14,28896
217.151,1.66025e-10,1.85897e-10,24,28920
217.251,1.64362e-10,1.84035e-10,18,28938
217.351,1.62715e-10,1.82191e-10,4,28942
217.451,1.61085e-10,1.80366e-10,11,28953
217.551,1.59471e-10,1.78559e-10,13,28966
217.651,1.57873e-10,1.7677e-10,1,28967
217.751,1.56292e-10,1.74999e-10,12,28979
217.851,1.54726e-10,1.73246e-10,36,29015
217.951,1.53176e-10,1.7151e-10,1,29016
218.051,1.51641e-10,1.69792e-10,3,29019
218.151,1.50122e-10,1.68091e-10,3,29022
218.251,1.48618e-10,1.66407e-10,9,29031
218.351,1.4713e-10,1.6474e-10,2,29033
218.451,1.45656e-10,1.6309e-10,3,29036
218.551,1.44196e-10,1.61456e-10,4,29040
218.651,1.42752e-10,1.59838e-10,9,29049
218.751,1.41321e-10,1.58237e-10,12,29061
218.851,1.39906e-10,1.56652e-10,4,29065
218.951,1.38504e-10,1.55083e-10,1,29066
219.051,1.37117e-10,1.53529e-10,20,29086
219.151,1.35743e-10,1.51991e-10,1,29087
219.251,1.34383e-10,1.50468e-10,6,29093
219.351,1.33037e-10,1.48961e-10,2,29095
219.451,1.31704e-10,1.47469e-10,1,29096
219.551,1.30385e-10,1.45991e-10,40,29136
219.651,1.29078e-10,1.44528e-10,18,29154
219.751,1.27785e-10,1.4308e-10,10,29164
219.851,1.26505e-10,1.41647e-10,15,29179
219.951,1.25238e-10,1.40228e-10,11,29190
220.051,1.23983e-10,1.38823e-10,4,29194
220.151,1.22741e-10,1.37432e-10,19,29213
220.251,1.21511e-10,1.36056e-10,20,29233
220.351,1.20294e-10,1.34693e-10,26,29259
220.451,1.19089e-10,1.33343e-10,5,29264
220.551,1.17896e-10,1.32007e-10,22,29286
220.651,1.16714e-10,1.30685e-10,3,29289
220.751,1.15545e-10,1.29376e-10,2,29291
220.851,1.14388e-10,1.28079e-10,25,29316
220.951,1.13242e-10,1.26796e-10,2,29318
221.051,1.12107e-10,1.25526e-10,4,29322
221.151,1.10985e-10,1.24268e-10,19,29341
221.251,1.09872e-10,1.23024e-10,15,29356
221.351,1.08772e-10,1.21791e-10,11,29367
221.451,1.07682e-10,1.20571e-10,32,29399
221.551,1.06603e-10,1.19363e-10,21,29420
221.651,1.05535e-10,1.18167e-10,1,29421
221.751,1.04478e-10,1.16983e-10,10,29431
221.851,1.03431e-10,1.15811e-10,13,29444
221.951,1.02395e-10,1.14651e-10,12,29456
222.051,1.01369e-10,1.13502e-10,2,29458
222.151,1.00353e-10,1.12365e-10,10,29468
222.251,9.93478e-11,1.11239e-10,27,29495
222.351,9.83523e-11,1.10125e-10,8,29503
222.451,9.73672e-11,1.09022e-10,14,29517
222.551,9.63917e-11,1.07929e-10,25,29542
222.651,9.54259e-11,1.06848e-10,1,29543
222.751,9.44699e-11,1.05778e-10,35,29578
222.851,9.35237e-11,1.04718e-10,18,29596
222.951,9.25868e-11,1.03669e-10,8,29604
223.051,9.16592e-11,1.0263e-10,5,29609
223.151,9.07412e-11,1.01602e-10,2,29611
223.251,8.98321e-11,1.00584e-10,10,29621
223.351,8.89321e-11,9.95765e-11,2,29623
223.451,8.80412e-11,9.85791e-11,36,29659
223.551,8.7159e-11,9.75915e-11,10,29669
223.651,8.62857e-11,9.66137e-11,13,29682
223.751,8.54216e-11,9.5646e-11,24,29706
223.851,8.45655e-11,9.46877e-11,1,29707
223.951,8.37182e-11,9.3739e-11,3,29710
224.051,8.28795e-11,9.28e-11,8,29718
224.151,8.20492e-11,9.18703e-11,1,29719
224.251,8.12271e-11,9.09499e-11,8,29727
224.351,8.04136e-11,9.00388e-11,1,29728
224.451,7.9608e-11,8.91368e-11,5,29733
224.551,7.88104e-11,8.82438e-11,3,29736
224.651,7.80209e-11,8.73597e-11,4,29740
224.751,7.72397e-11,8.64847e-11,10,29750
224.851,7.64658e-11,8.56181e-11,10,29760
224.951,7.56995e-11,8.47604e-11,1,29761
225.051,7.4941e-11,8.39111e-11,4,29765
225.151,7.41904e-11,8.30706e-11,28,29793
225.251,7.3447e-11,8.22383e-11,7,29800
225.351,7.27113e-11,8.14145e-11,3,29803
225.451,7.19828e-11,8.05989e-11,4,29807
225.501,7.16203e-11,8.01931e-11,6,29864
225.576,7.10809e-11,7.95891e-11,11,29875
225.676,7.03688e-11,7.87917e-11,4,29879
225.776,6.96639e-11,7.80024e-11,2,29881
225.876,6.89658e-11,7.72209e-11,4,29885
225.976,6.82747e-11,7.64472e-11,13,29898
226.076,6.75904e-11,7.56811e-11,14,29912
226.176,6.69133e-11,7.49229e-11,14,29926
226.276,6.62431e-11,7.41724e-11,13,29939
226.376,6.55796e-11,7.34295e-11,6,29945
226.476,6.49226e-11,7.26938e-11,1,29946
226.576,6.42723e-11,7.19656e-11,11,29957
226.676,6.36284e-11,7.12446e-11,4,29961
226.776,6.29907e-11,7.05308e-11,7,29968
226.876,6.23598e-11,6.98243e-11,1,29969
226.976,6.1735e-11,6.91247e-11,3,29972
227.076,6.11167e-11,6.84322e-11,24,29996
227.176,6.05045e-11,6.77467e-11,22,30018
227.276,5.98983e-11,6.7068e-11,2,30020
227.376,5.92983e-11,6.63961e-11,26,30046
227.476,5.8704e-11,6.5731e-11,6,30052
227.576,5.81156e-11,6.50724e-11,2,30054
227.676,5.75336e-11,6.44205e-11,18,30072
227.776,5.69572e-11,6.37751e-11,16,30088
227.876,5.63866e-11,6.31362e-11,19,30107
227.976,5.58213e-11,6.25036e-11,8,30115
228.076,5.52622e-11,6.18774e-11,3,30118
228.176,5.47088e-11,6.12574e-11,13,30131
228.276,5.41609e-11,6.06439e-11,16,30147
228.376,5.36183e-11,6.00362e-11,10,30157
228.476,5.30809e-11,5.94347e-11,2,30159
228.576,5.25492e-11,5.88392e-11,10,30169
228.676,5.20227e-11,5.82497e-11,4,30173
228.776,5.15014e-11,5.76661e-11,19,30192
228.876,5.09853e-11,5.70883e-11,6,30198
228.976,5.04746e-11,5.65165e-11,29,30227
229.076,4.99689e-11,5.59502e-11,9,30236
229.176,4.94682e-11,5.53895e-11,6,30242
229.276,4.89728e-11,5.48347e-11,34,30276
229.376,4.84822e-11,5.42853e-11,1,30277
229.476,4.79966e-11,5.37414e-11,20,30297
229.576,4.75157e-11,5.32031e-11,21,30318
229.626,4.72764e-11,5.29353e-11,8,30377
229.701,4.69203e-11,5.25365e-11,43,30420
229.801,4.64499e-11,5.20101e-11,41,30461
229.901,4.59846e-11,5.1489e-11,3,30464
230.001,4.5524e-11,5.09732e-11,12,30476
230.101,4.50677e-11,5.04624e-11,14,30490
230.201,4.46162e-11,4.9957e-11,1,30491
230.301,4.41691e-11,4.94565e-11,16,30507
230.401,4.37267e-11,4.8961e-11,17,30524
230.501,4.32885e-11,4.84705e-11,38,30562
230.601,4.28547e-11,4.79848e-11,2,30564
230.701,4.24253e-11,4.7504e-11,9,30573
230.801,4.20004e-11,4.7028e-11,3,30576
230.901,4.15796e-11,4.65569e-11,4,30580
231.001,4.1163e-11,4.60905e-11,9,30589
231.101,4.07507e-11,4.56287e-11,7,30596
231.201,4.03425e-11,4.51715e-11,30,30626
231.301,3.99382e-11,4.47189e-11,7,30633
231.351,3.97372e-11,4.44937e-11,16,30700
231.426,3.9438e-11,4.41586e-11,8,30708
231.526,3.9043e-11,4.37164e-11,7,30715
231.626,3.86519e-11,4.32785e-11,23,30738
231.726,3.82648e-11,4.28449e-11,28,30766
231.826,3.78816e-11,4.24158e-11,6,30772
231.926,3.7502e-11,4.19908e-11,15,30787
232.026,3.71262e-11,4.15702e-11,14,30801
232.126,3.67546e-11,4.11539e-11,4,30805
232.226,3.63863e-11,4.07415e-11,1,30806
232.326,3.60218e-11,4.03333e-11,37,30843
232.426,3.56607e-11,3.99293e-11,1,30844
232.526,3.53037e-11,3.95294e-11,21,30865
232.626,3.495e-11,3.91336e-11,11,30876
232.726,3.45999e-11,3.87415e-11,1,30877
232.826,3.42533e-11,3.83534e-11,23,30900
232.926,3.39102e-11,3.79692e-11,18,30918
233.026,3.35705e-11,3.75888e-11,1,30919
233.126,3.32343e-11,3.72123e-11,18,30937
233.226,3.29014e-11,3.68396e-11,5,30942
233.326,3.25716e-11,3.64704e-11,25,30967
233.426,3.22453e-11,3.61051e-11,5,30972
233.526,3.19222e-11,3.57434e-11,12,30984
233.626,3.16027e-11,3.53854e-11,4,30988
233.726,3.1286e-11,3.50309e-11,1,30989
233.826,3.09725e-11,3.46799e-11,12,31001
233.926,3.06623e-11,3.43325e-11,8,31009
234.026,3.03549e-11,3.39885e-11,8,31017
234.126,3.00509e-11,3.3648e-11,8,31025
234.226,2.97496e-11,3.33109e-11,13,31038
234.326,2.94518e-11,3.29773e-11,22,31060
234.426,2.91567e-11,3.26469e-11,19,31079
234.526,2.88645e-11,3.23198e-11,5,31084
234.626,2.85752e-11,3.19961e-11,4,31088
234.726,2.82889e-11,3.16755e-11,5,31093
234.826,2.80058e-11,3.13583e-11,3,31096
234.926,2.77253e-11,3.10441e-11,11,31107
235.026,2.74474e-11,3.0733e-11,10,31117
235.076,2.7309e-11,3.05782e-11,8,31176
235.151,2.71033e-11,3.03478e-11,6,31182
235.251,2.68319e-11,3.00437e-11,27,31209
235.351,2.65629e-11,2.97427e-11,4,31213
235.451,2.62966e-11,2.94447e-11,16,31229
235.551,2.60333e-11,2.91498e-11,1,31230
235.651,2.57723e-11,2.88576e-11,40,31270
235.751,2.55141e-11,2.85686e-11,1,31271
235.851,2.52585e-11,2.82823e-11,1,31272
235.951,2.50053e-11,2.7999e-11,22,31294
236.051,2.47548e-11,2.77186e-11,21,31315
236.151,2.45068e-11,2.74409e-11,1,31316
236.251,2.42614e-11,2.7166e-11,2,31318
236.351,2.40183e-11,2.68938e-11,18,31336
236.451,2.37777e-11,2.66244e-11,8,31344
236.551,2.35395e-11,2.63577e-11,1,31345
236.651,2.33038e-11,2.60936e-11,5,31350
236.751,2.30704e-11,2.58323e-11,32,31382
236.851,2.28393e-11,2.55735e-11,24,31406
236.951,2.26105e-11,2.53174e-11,7,31413
237.051,2.23841e-11,2.50638e-11,17,31430
237.151,2.21599e-11,2.48128e-11,12,31442
237.251,2.1938e-11,2.45643e-11,27,31469
237.351,2.17182e-11,2.43181e-11,21,31490
237.451,2.15005e-11,2.40745e-11,21,31511
237.551,2.12854e-11,2.38334e-11,3,31514
237.651,2.10722e-11,2.35947e-11,1,31515
237.751,2.0861e-11,2.33582e-11,2,31517
237.851,2.06519e-11,2.31241e-11,1,31518
237.951,2.0445e-11,2.28925e-11,12,31530
238.051,2.02405e-11,2.26633e-11,2,31532
238.151,2.00378e-11,2.24362e-11,12,31544
238.251,1.98371e-11,2.22115e-11,7,31551
238.351,1.96384e-11,2.1989e-11,9,31560
238.451,1.94418e-11,2.17687e-11,31,31591
238.551,1.9247e-11,2.15507e-11,17,31608
238.651,1.90541e-11,2.13349e-11,7,31615
238.751,1.88634e-11,2.11213e-11,5,31620
238.851,1.8674e-11,2.09096e-11,6,31626
238.951,1.84871e-11,2.07003e-11,22,31648
239.051,1.8302e-11,2.04931e-11,2,31650
239.151,1.81187e-11,2.02878e-11,2,31652
239.251,1.79373e-11,2.00846e-11,27,31679
239.351,1.77576e-11,1.98835e-11,4,31683
239.451,1.75798e-11,1.96844e-11,8,31691
239.551,1.74036e-11,1.94871e-11,1,31692
239.651,1.72291e-11,1.92918e-11,15,31707
239.751,1.70567e-11,1.90987e-11,4,31711
239.801,1.69708e-11,1.90025e-11,30,31792
239.839,1.69066e-11,1.89306e-11,13,31856
239.895,1.68109e-11,1.88235e-11,6,31862
239.979,1.66686e-11,1.86642e-11,7,31869
240.079,1.65017e-11,1.84773e-11,21,31890
240.179,1.6336e-11,1.82921e-11,8,31898
240.279,1.61724e-11,1.81088e-11,2,31900
240.379,1.60105e-11,1.79274e-11,1,31901
240.479,1.58503e-11,1.77477e-11,1,31902
240.579,1.56914e-11,1.75699e-11,10,31912
240.679,1.55341e-11,1.73937e-11,4,31916
240.779,1.53785e-11,1.72194e-11,9,31925
240.879,1.52244e-11,1.70468e-11,4,31929
240.979,1.50718e-11,1.68761e-11,1,31930
241.079,1.49212e-11,1.67072e-11,9,31939
241.179,1.47719e-11,1.65399e-11,6,31945
241.279,1.46239e-11,1.63743e-11,6,31951
241.379,1.44777e-11,1.62104e-11,11,31962
241.479,1.43322e-11,1.60479e-11,9,31971
241.579,1.41885e-11,1.58871e-11,6,31977
241.679,1.40464e-11,1.57279e-11,34,32011
241.779,1.39056e-11,1.55703e-11,7,32018
241.879,1.37662e-11,1.54142e-11,16,32034
241.979,1.36283e-11,1.52599e-11,3,32037
242.079,1.34918e-11,1.5107e-11,10,32047
242.179,1.33565e-11,1.49556e-11,5,32052
242.279,1.32228e-11,1.48058e-11,12,32064
242.379,1.309e-11,1.46573e-11,3,32067
242.479,1.29589e-11,1.45105e-11,1,32068
242.579,1.28289e-11,1.4365e-11,19,32087
242.679,1.27004e-11,1.4221e-11,12,32099
242.779,1.25731e-11,1.40787e-11,5,32104
242.879,1.24469e-11,1.39375e-11,6,32110
242.979,1.23224e-11,1.37981e-11,4,32114
243.079,1.21989e-11,1.36598e-11,30,32144
243.179,1.20768e-11,1.3523e-11,24,32168
243.279,1.19561e-11,1.33877e-11,6,32174
243.379,1.18366e-11,1.32538e-11,19,32193
243.479,1.17179e-11,1.3121e-11,19,32212
243.579,1.16004e-11,1.29896e-11,32,32244
243.679,1.14842e-11,1.28596e-11,5,32249
243.779,1.13692e-11,1.27308e-11,6,32255
243.879,1.12555e-11,1.26033e-11,10,32265
243.979,1.11428e-11,1.2477e-11,8,32273
244.079,1.10314e-11,1.23521e-11,5,32278
244.179,1.09206e-11,1.22282e-11,9,32287
244.279,1.08111e-11,1.21056e-11,5,32292
244.379,1.07031e-11,1.19846e-11,2,32294
244.479,1.05959e-11,1.18645e-11,10,32304
244.579,1.04897e-11,1.17456e-11,3,32307
244.679,1.03846e-11,1.16279e-11,7,32314
244.779,1.02807e-11,1.15114e-11,2,32316
244.879,1.01778e-11,1.13962e-11,16,32332
244.979,1.00755e-11,1.1282e-11,9,32341
245.079,9.97445e-12,1.11689e-11,23,32364
245.179,9.87455e-12,1.10571e-11,2,32366
245.279,9.77563e-12,1.09463e-11,1,32367
245.379,9.67778e-12,1.08366e-11,5,32372
245.479,9.58094e-12,1.07281e-11,3,32375
245.579,9.48482e-12,1.06206e-11,3,32378
245.679,9.38994e-12,1.05143e-11,16,32394
245.779,9.29562e-12,1.04088e-11,4,32398
245.879,9.20269e-12,1.03046e-11,1,32399
245.979,9.11039e-12,1.02014e-11,13,32412
246.029,9.06451e-12,1.015e-11,16,32479
246.104,8.99636e-12,1.00737e-11,5,32484
246.204,8.90606e-12,9.97263e-12,14,32498
246.304,8.81693e-12,9.87271e-12,1,32499
246.404,8.72862e-12,9.77379e-12,2,32501
246.504,8.64129e-12,9.67578e-12,8,32509
246.604,8.55474e-12,9.57879e-12,23,32532
246.704,8.46899e-12,9.48285e-12,9,32541
246.804,8.38405e-12,9.3878e-12,5,32546
246.904,8.29999e-12,9.29375e-12,21,32567
247.004,8.21682e-12,9.20063e-12,17,32584
247.104,8.13448e-12,9.1084e-12,3,32587
247.204,8.05319e-12,9.01717e-12,23,32610
247.304,7.97266e-12,8.92697e-12,16,32626
247.404,7.8928e-12,8.83747e-12,1,32627
247.504,7.81361e-12,8.74889e-12,16,32643
247.604,7.73536e-12,8.66128e-12,14,32657
247.704,7.65796e-12,8.57456e-12,1,32658
247.804,7.58119e-12,8.48859e-12,8,32666
247.904,7.50518e-12,8.4035e-12,2,32668
248.004,7.42993e-12,8.31945e-12,4,32672
248.104,7.35553e-12,8.23627e-12,1,32673
248.204,7.28189e-12,8.15384e-12,2,32675
248.304,7.20868e-12,8.07198e-12,9,32684
248.404,7.13631e-12,7.99115e-12,11,32695
248.504,7.06506e-12,7.91113e-12,1,32696
248.604,6.99415e-12,7.83176e-12,10,32706
248.704,6.92403e-12,7.75318e-12,23,32729
248.804,6.85473e-12,7.67551e-12,5,32734
248.904,6.78615e-12,7.59867e-12,4,32738
249.004,6.7182e-12,7.5227e-12,8,32746
249.104,6.65073e-12,7.44716e-12,10,32756
249.204,6.58402e-12,7.37253e-12,3,32759
249.304,6.51813e-12,7.29876e-12,25,32784
249.404,6.4527e-12,7.22553e-12,2,32786
249.504,6.38799e-12,7.15307e-12,4,32790
249.604,6.32419e-12,7.08153e-12,8,32798
249.704,6.26084e-12,7.01052e-12,5,32803
249.804,6.19795e-12,6.94025e-12,27,32830
249.904,6.13566e-12,6.87055e-12,12,32842
250.004,6.07432e-12,6.80178e-12,1,32843
250.104,6.01361e-12,6.73371e-12,9,32852
250.204,5.95353e-12,6.66643e-12,9,32861
250.304,5.89403e-12,6.59975e-12,3,32864
250.404,5.83478e-12,6.53355e-12,24,32888
250.504,5.7764e-12,6.46814e-12,4,32892
250.604,5.7186e-12,6.40344e-12,3,32895
250.704,5.66134e-12,6.3393e-12,50,32945
250.804,5.60455e-12,6.27581e-12,1,32946
250.904,5.54845e-12,6.213e-12,32,32978
251.004,5.49279e-12,6.15075e-12,3,32981
251.104,5.43788e-12,6.08914e-12,9,32990
251.204,5.38321e-12,6.02809e-12,22,33012
251.304,5.32906e-12,5.96759e-12,16,33028
251.404,5.27543e-12,5.90766e-12,2,33030
251.504,5.22262e-12,5.84846e-12,28,33058
251.604,5.17042e-12,5.7899e-12,22,33080
251.704,5.11877e-12,5.73193e-12,26,33106
251.804,5.06757e-12,5.67441e-12,1,33107
251.904,5.01671e-12,5.6176e-12,4,33111
252.004,4.96626e-12,5.56116e-12,17,33128
252.104,4.91647e-12,5.50536e-12,1,33129
252.204,4.86731e-12,5.45034e-12,6,33135
252.304,4.8187e-12,5.39584e-12,1,33136
252.404,4.77049e-12,5.34178e-12,24,33160
252.504,4.72261e-12,5.28823e-12,1,33161
252.604,4.67536e-12,5.23534e-12,6,33167
252.704,4.62842e-12,5.18287e-12,23,33190
252.804,4.58217e-12,5.13104e-12,20,33210
252.904,4.53619e-12,5.07956e-12,22,33232
253.004,4.49073e-12,5.02872e-12,5,33237
253.104,4.44553e-12,4.97819e-12,8,33245
253.204,4.40093e-12,4.92832e-12,1,33246
253.304,4.35688e-12,4.87899e-12,6,33252
253.404,4.31336e-12,4.83017e-12,10,33262
253.504,4.27008e-12,4.78178e-12,1,33263
253.604,4.22739e-12,4.73393e-12,2,33265
253.704,4.18496e-12,4.68652e-12,14,33279
253.804,4.14293e-12,4.63946e-12,7,33286
253.904,4.1012e-12,4.59284e-12,18,33304
254.004,4.0603e-12,4.54691e-12,35,33339
254.104,4.01969e-12,4.50137e-12,5,33344
254.204,3.97947e-12,4.45636e-12,6,33350
254.304,3.93948e-12,4.41163e-12,1,33351
254.404,3.90029e-12,4.36744e-12,1,33352
254.504,3.86102e-12,4.32367e-12,7,33359
254.604,3.8224e-12,4.28037e-12,1,33360
254.654,3.80311e-12,4.25883e-12,29,33440
254.729,3.77446e-12,4.2267e-12,32,33472
254.829,3.73648e-12,4.18418e-12,7,33479
254.929,3.69884e-12,4.14223e-12,5,33484
255.029,3.66183e-12,4.1007e-12,12,33496
255.129,3.62511e-12,4.05958e-12,3,33499
255.229,3.58874e-12,4.01892e-12,4,33503
255.329,3.5525e-12,3.97862e-12,7,33510
255.429,3.51681e-12,3.93867e-12,31,33541
255.529,3.48156e-12,3.89917e-12,10,33551
255.629,3.44657e-12,3.86003e-12,2,33553
255.729,3.41229e-12,3.8215e-12,2,33555
255.829,3.37791e-12,3.78321e-12,10,33565
255.929,3.34405e-12,3.74521e-12,4,33569
256.029,3.31079e-12,3.70768e-12,12,33581
256.129,3.27778e-12,3.67064e-12,3,33584
256.229,3.24484e-12,3.63374e-12,4,33588
256.329,3.21235e-12,3.59733e-12,13,33601
256.429,3.18017e-12,3.56137e-12,10,33611
256.529,3.1483e-12,3.52574e-12,14,33625
256.629,3.11684e-12,3.49054e-12,30,33655
256.729,3.08588e-12,3.45569e-12,4,33659
256.829,3.05507e-12,3.42116e-12,11,33670
256.929,3.02427e-12,3.38675e-12,8,33678
257.029,2.99391e-12,3.35282e-12,24,33702
257.129,2.96396e-12,3.31942e-12,2,33704
257.229,2.93422e-12,3.28616e-12,45,33749
257.329,2.90502e-12,3.25327e-12,9,33758
257.429,2.87599e-12,3.22063e-12,20,33778
257.529,2.84704e-12,3.18834e-12,1,33779
257.629,2.81853e-12,3.15633e-12,10,33789
257.729,2.79041e-12,3.12479e-12,10,33799
257.829,2.76235e-12,3.09344e-12,4,33803
257.929,2.73471e-12,3.06252e-12,4,33807
258.029,2.70734e-12,3.03184e-12,12,33819
258.129,2.68021e-12,3.00151e-12,1,33820
258.229,2.65339e-12,2.97147e-12,7,33827
258.329,2.62696e-12,2.94176e-12,7,33834
258.429,2.60066e-12,2.91224e-12,2,33836
258.529,2.5744e-12,2.88305e-12,15,33851
258.629,2.54866e-12,2.85419e-12,10,33861
258.729,2.52314e-12,2.82566e-12,11,33872
258.829,2.49789e-12,2.7974e-12,1,33873
258.929,2.47288e-12,2.76939e-12,1,33874
259.029,2.44809e-12,2.74163e-12,17,33891
259.129,2.42366e-12,2.71425e-12,49,33940
259.229,2.39923e-12,2.68696e-12,12,33952
259.329,2.37522e-12,2.66e-12,11,33963
259.429,2.35129e-12,2.63337e-12,27,33990
259.529,2.32789e-12,2.60709e-12,2,33992
259.629,2.30438e-12,2.58093e-12,13,34005
259.729,2.28164e-12,2.5553e-12,3,34008
259.829,2.2586e-12,2.5297e-12,4,34012
259.929,2.23603e-12,2.50439e-12,12,34024
260.029,2.21381e-12,2.47926e-12,29,34053
260.129,2.19163e-12,2.45446e-12,11,34064
260.229,2.16961e-12,2.42983e-12,3,34067
260.329,2.14774e-12,2.40535e-12,5,34072
260.429,2.12627e-12,2.38123e-12,3,34075
260.529,2.10497e-12,2.35739e-12,3,34078
260.629,2.08404e-12,2.33385e-12,7,34085
260.729,2.06317e-12,2.31042e-12,38,34123
260.829,2.04245e-12,2.28718e-12,6,34129
260.929,2.02171e-12,2.26409e-12,42,34171
261.029,2.0014e-12,2.24141e-12,6,34177
261.129,1.9813e-12,2.21895e-12,4,34181
261.229,1.96155e-12,2.1968e-12,4,34185
261.329,1.94185e-12,2.17479e-12,6,34191
261.429,1.92229e-12,2.15302e-12,12,34203
261.529,1.90307e-12,2.13142e-12,6,34209
261.629,1.88402e-12,2.11026e-12,3,34212
261.729,1.86522e-12,2.08906e-12,4,34216
261.829,1.84655e-12,2.0681e-12,21,34237
261.929,1.82821e-12,2.0474e-12,21,34258
262.029,1.80994e-12,2.02685e-12,4,34262
262.129,1.79201e-12,2.00654e-12,14,34276
262.229,1.77392e-12,1.9864e-12,14,34290
262.329,1.75609e-12,1.96659e-12,6,34296
262.429,1.73832e-12,1.94678e-12,9,34305
262.529,1.72099e-12,1.92728e-12,1,34306
262.629,1.70361e-12,1.90795e-12,23,34329
262.729,1.68677e-12,1.8889e-12,13,34342
262.829,1.6697e-12,1.8698e-12,9,34351
262.929,1.65301e-12,1.85115e-12,6,34357
263.029,1.63636e-12,1.8326e-12,3,34360
263.129,1.61997e-12,1.81424e-12,25,34385
263.179,1.61187e-12,1.80516e-12,29,34465
263.254,1.5998e-12,1.79156e-12,10,34475
263.354,1.58398e-12,1.7736e-12,26,34501
263.454,1.56783e-12,1.75572e-12,3,34504
263.554,1.55207e-12,1.73817e-12,32,34536
263.654,1.53669e-12,1.72073e-12,39,34575
263.754,1.52109e-12,1.70346e-12,4,34579
263.854,1.50607e-12,1.68641e-12,6,34585
263.954,1.49082e-12,1.66943e-12,5,34590
264.054,1.47575e-12,1.65262e-12,13,34603
264.154,1.4609e-12,1.63601e-12,30,34633
264.254,1.44644e-12,1.61972e-12,9,34642
264.354,1.43184e-12,1.60346e-12,5,34647
264.454,1.41745e-12,1.58736e-12,21,34668
264.554,1.40307e-12,1.57149e-12,20,34688
264.654,1.38901e-12,1.55568e-12,6,34694
264.754,1.37491e-12,1.53994e-12,1,34695
264.854,1.36128e-12,1.52449e-12,4,34699
264.954,1.34754e-12,1.50903e-12,2,34701
265.054,1.33386e-12,1.49378e-12,1,34702
265.154,1.32064e-12,1.47885e-12,15,34717
265.254,1.30728e-12,1.46407e-12,1,34718
265.354,1.29421e-12,1.44936e-12,16,34734
265.454,1.28136e-12,1.43492e-12,2,34736
265.554,1.2686e-12,1.4206e-12,1,34737
265.654,1.25599e-12,1.40647e-12,3,34740
265.754,1.24334e-12,1.39241e-12,6,34746
265.854,1.23106e-12,1.37854e-12,16,34762
265.954,1.21868e-12,1.36471e-12,4,34766
266.054,1.20641e-12,1.35097e-12,1,34767
266.154,1.19425e-12,1.33744e-12,12,34779
266.254,1.1821e-12,1.32392e-12,12,34791
266.354,1.17018e-12,1.31051e-12,1,34792
266.454,1.15818e-12,1.29719e-12,1,34793
266.554,1.14666e-12,1.28431e-12,5,34798
266.654,1.13503e-12,1.2715e-12,4,34802
266.754,1.12376e-12,1.25867e-12,6,34808
266.854,1.11263e-12,1.24604e-12,27,34835
266.954,1.1016e-12,1.23362e-12,20,34855
267.054,1.09059e-12,1.22139e-12,2,34857
267.154,1.07975e-12,1.20928e-12,3,34860
267.254,1.06906e-12,1.19736e-12,7,34867
267.354,1.05821e-12,1.18529e-12,10,34877
267.454,1.04747e-12,1.17339e-12,9,34886
267.554,1.03715e-12,1.16166e-12,2,34888
267.654,1.02659e-12,1.14985e-12,16,34904
267.754,1.01634e-12,1.13833e-12,15,34919
267.854,1.0062e-12,1.12683e-12,7,34926
267.954,9.96173e-13,1.11559e-12,16,34942
268.054,9.86182e-13,1.10435e-12,1,34943
268.154,9.76074e-13,1.09304e-12,1,34944
268.254,9.6619e-13,1.08208e-12,14,34958
268.354,9.56652e-13,1.07131e-12,7,34965
268.454,9.46855e-13,1.06056e-12,30,34995
268.554,9.37558e-13,1.0501e-12,1,34996
268.654,9.28241e-13,1.03961e-12,16,35012
268.754,9.18801e-13,1.02917e-12,6,35018
268.854,9.09999e-13,1.01922e-12,12,35030
268.954,9.011e-13,1.00918e-12,15,35045
269.054,8.92027e-13,9.9904e-13,33,35078
269.154,8.83012e-13,9.8902e-13,1,35079
269.254,8.73978e-13,9.7891e-13,13,35092
269.354,8.65124e-13,9.68968e-13,5,35097
269.454,8.56542e-13,9.59302e-13,6,35103
269.554,8.47971e-13,9.49578e-13,14,35117
269.654,8.39328e-13,9.4002e-13,7,35124
269.754,8.30897e-13,9.30623e-13,28,35152
269.854,8.22508e-13,9.21289e-13,2,35154
269.954,8.14462e-13,9.12147e-13,7,35161
270.054,8.06267e-13,9.02979e-13,11,35172
270.154,7.98198e-13,8.94029e-13,17,35189
270.254,7.90022e-13,8.85004e-13,23,35212
270.354,7.82023e-13,8.76065e-13,33,35245
270.454,7.7431e-13,8.67262e-13,2,35247
270.554,7.66922e-13,8.58756e-13,13,35260
270.654,7.59106e-13,8.50224e-13,18,35278
270.754,7.51425e-13,8.4174e-13,12,35290
270.854,7.43698e-13,8.33228e-13,4,35294
270.954,7.36192e-13,8.24819e-13,24,35318
271.054,7.28738e-13,8.16477e-13,1,35319
271.154,7.21344e-13,8.08273e-13,8,35327
271.254,7.14066e-13,8.00107e-13,3,35330
271.354,7.06911e-13,7.92125e-13,5,35335
271.454,7.00011e-13,7.84184e-13,3,35338
271.554,6.92948e-13,7.76425e-13,8,35346
271.654,6.86025e-13,7.68658e-13,24,35370
271.754,6.79239e-13,7.61075e-13,7,35377
271.854,6.72509e-13,7.53493e-13,5,35382
271.954,6.65752e-13,7.4601e-13,2,35384
272.054,6.58902e-13,7.38371e-13,1,35385
272.154,6.52279e-13,7.30993e-13,15,35400
272.254,6.45782e-13,7.23744e-13,2,35402
272.354,6.39431e-13,7.16451e-13,2,35404
272.454,6.33067e-13,7.09378e-13,5,35409
272.554,6.26855e-13,7.02366e-13,7,35416
272.654,6.20535e-13,6.95344e-13,4,35420
272.754,6.1425e-13,6.88485e-13,15,35435
272.854,6.08077e-13,6.8154e-13,1,35436
272.954,6.02164e-13,6.7482e-13,8,35444
273.054,5.96311e-13,6.68135e-13,22,35466
273.154,5.90287e-13,6.61466e-13,32,35498
273.254,5.8426e-13,6.54807e-13,3,35501
273.354,5.78555e-13,6.48243e-13,4,35505
273.454,5.72604e-13,6.41649e-13,12,35517
273.554,5.67179e-13,6.35343e-13,1,35518
273.654,5.61329e-13,6.28927e-13,13,35531
273.754,5.55684e-13,6.22564e-13,1,35532
273.854,5.50301e-13,6.16413e-13,1,35533
273.954,5.44812e-13,6.10258e-13,5,35538
274.054,5.39295e-13,6.04138e-13,29,35567
274.154,5.33914e-13,5.98188e-13,2,35569
274.254,5.28547e-13,5.92182e-13,3,35572
274.354,5.23324e-13,5.86247e-13,2,35574
274.454,5.1808e-13,5.80381e-13,3,35577
274.554,5.12907e-13,5.74557e-13,1,35578
274.654,5.07698e-13,5.68809e-13,3,35581
274.754,5.02503e-13,5.62931e-13,12,35593
274.854,4.97532e-13,5.57344e-13,12,35605
274.904,4.94934e-13,5.54481e-13,18,35674
274.979,4.91186e-13,5.5027e-13,30,35704
275.079,4.86367e-13,5.44736e-13,13,35717
275.179,4.81353e-13,5.39155e-13,17,35734
275.279,4.76475e-13,5.33731e-13,1,35735
275.379,4.71895e-13,5.2839e-13,23,35758
275.479,4.67008e-13,5.23182e-13,4,35762
275.579,4.62377e-13,5.18046e-13,20,35782
275.679,4.57847e-13,5.12894e-13,1,35783
275.779,4.5324e-13,5.07766e-13,1,35784
275.879,4.48447e-13,5.02641e-13,18,35802
275.979,4.4385e-13,4.97531e-13,28,35830
276.079,4.39353e-13,4.92504e-13,1,35831
276.179,4.34918e-13,4.87617e-13,7,35838
276.279,4.30574e-13,4.82756e-13,20,35858
276.379,4.26366e-13,4.78004e-13,23,35881
276.479,4.22142e-13,4.73303e-13,5,35886
276.579,4.18044e-13,4.68673e-13,17,35903
276.679,4.13923e-13,4.63949e-13,1,35904
276.779,4.09421e-13,4.59154e-13,18,35922
276.879,4.05633e-13,4.54688e-13,7,35929
276.979,4.01496e-13,4.50073e-13,11,35940
277.079,3.9763e-13,4.45624e-13,26,35966
277.179,3.9338e-13,4.41063e-13,13,35979
277.279,3.89482e-13,4.36573e-13,4,35983
277.379,3.8558e-13,4.32205e-13,48,36031
277.479,3.81568e-13,4.27866e-13,3,36034
277.579,3.7795e-13,4.23633e-13,5,36039
277.679,3.73993e-13,4.1932e-13,1,36040
277.779,3.70094e-13,4.14991e-13,9,36049
277.879,3.66381e-13,4.10661e-13,3,36052
277.979,3.62667e-13,4.06561e-13,11,36063
278.079,3.58817e-13,4.02416e-13,2,36065
278.179,3.55167e-13,3.98283e-13,10,36075
278.279,3.517e-13,3.94273e-13,8,36083
278.379,3.48195e-13,3.90295e-13,21,36104
278.479,3.44572e-13,3.86272e-13,1,36105
278.579,3.409e-13,3.82322e-13,39,36144
278.679,3.37603e-13,3.78636e-13,33,36177
278.779,3.34414e-13,3.75019e-13,28,36205
278.879,3.3103e-13,3.71229e-13,16,36221
278.979,3.27721e-13,3.67482e-13,10,36231
279.079,3.24589e-13,3.63887e-13,9,36240
279.179,3.21349e-13,3.60305e-13,7,36247
279.279,3.18077e-13,3.56773e-13,15,36262
279.379,3.14913e-13,3.53183e-13,15,36277
279.479,3.11753e-13,3.49671e-13,1,36278
279.579,3.08663e-13,3.46174e-13,17,36295
279.679,3.05729e-13,3.42863e-13,1,36296
279.779,3.0293e-13,3.3966e-13,7,36303
279.879,2.99971e-13,3.362e-13,8,36311
279.979,2.97084e-13,3.33012e-13,7,36318
280.079,2.94104e-13,3.29778e-13,2,36320
280.179,2.91272e-13,3.26607e-13,15,36335
280.279,2.8856e-13,3.23464e-13,18,36353
280.379,2.85738e-13,3.20288e-13,9,36362
280.479,2.82735e-13,3.17088e-13,22,36384
280.529,2.81404e-13,3.15495e-13,6,36441
280.604,2.79366e-13,3.13148e-13,1,36442
280.704,2.76522e-13,3.10133e-13,4,36446
280.804,2.73646e-13,3.07012e-13,29,36475
280.904,2.71057e-13,3.03896e-13,6,36481
281.004,2.68301e-13,3.00915e-13,3,36484
281.104,2.65638e-13,2.97908e-13,1,36485
281.204,2.63076e-13,2.9499e-13,7,36492
281.304,2.60155e-13,2.91926e-13,17,36509
281.404,2.57821e-13,2.89144e-13,5,36514
281.504,2.55237e-13,2.86288e-13,1,36515
281.604,2.53011e-13,2.83504e-13,2,36517
281.704,2.5031e-13,2.80605e-13,1,36518
281.804,2.47749e-13,2.77804e-13,3,36521
281.904,2.45293e-13,2.75157e-13,12,36533
282.004,2.42604e-13,2.72281e-13,3,36536
282.104,2.40296e-13,2.69527e-13,16,36552
282.204,2.38026e-13,2.66842e-13,3,36555
282.304,2.35513e-13,2.6402e-13,28,36583
282.404,2.33112e-13,2.61372e-13,12,36595
282.504,2.30826e-13,2.58629e-13,13,36608
282.604,2.28503e-13,2.56022e-13,2,36610
282.704,2.26245e-13,2.53429e-13,11,36621
282.804,2.23754e-13,2.50901e-13,3,36624
282.854,2.22725e-13,2.49657e-13,10,36685
282.929,2.21181e-13,2.47797e-13,3,36688
283.029,2.18737e-13,2.45295e-13,6,36694
283.129,2.16431e-13,2.42722e-13,8,36702
283.229,2.14317e-13,2.40334e-13,50,36752
283.329,2.11994e-13,2.37835e-13,9,36761
283.429,2.09964e-13,2.35431e-13,27,36788
283.529,2.07706e-13,2.33108e-13,25,36813
283.629,2.05832e-13,2.30988e-13,14,36827
283.729,2.03853e-13,2.2857e-13,4,36831
283.829,2.01602e-13,2.26102e-13,2,36833
283.929,1.9956e-13,2.23872e-13,9,36842
284.029,1.97513e-13,2.21502e-13,16,36858
284.129,1.9544e-13,2.192e-13,7,36865
284.229,1.93461e-13,2.17055e-13,1,36866
284.329,1.91572e-13,2.14915e-13,10,36876
284.429,1.89571e-13,2.12754e-13,11,36887
284.529,1.87855e-13,2.10737e-13,21,36908
284.629,1.8602e-13,2.08685e-13,3,36911
284.729,1.84074e-13,2.06588e-13,13,36924
284.829,1.82243e-13,2.04531e-13,11,36935
284.929,1.80375e-13,2.02577e-13,5,36940
285.029,1.78685e-13,2.00545e-13,10,36950
285.129,1.76724e-13,1.98544e-13,7,36957
285.229,1.74948e-13,1.96542e-13,23,36980
285.329,1.7332e-13,1.9473e-13,14,36994
285.429,1.71412e-13,1.92632e-13,20,37014
285.529,1.697e-13,1.90671e-13,5,37019
285.629,1.67917e-13,1.88835e-13,6,37025
285.729,1.66214e-13,1.86961e-13,5,37030
285.829,1.64641e-13,1.8512e-13,9,37039
285.929,1.6305e-13,1.83349e-13,18,37057
286.029,1.61679e-13,1.8166e-13,11,37068
286.129,1.60218e-13,1.80028e-13,17,37085
286.229,1.58501e-13,1.78185e-13,5,37090
286.329,1.5705e-13,1.76533e-13,41,37131
286.429,1.55422e-13,1.74778e-13,11,37142
286.529,1.53781e-13,1.7299e-13,9,37151
286.629,1.52402e-13,1.71271e-13,19,37170
286.729,1.50886e-13,1.69507e-13,5,37175
286.829,1.49555e-13,1.67709e-13,34,37209
286.929,1.47972e-13,1.65949e-13,4,37213
287.029,1.46639e-13,1.64569e-13,11,37224
287.129,1.45226e-13,1.63028e-13,1,37225
287.229,1.43705e-13,1.61489e-13,10,37235
287.329,1.423e-13,1.59837e-13,23,37258
287.429,1.40995e-13,1.58363e-13,7,37265
287.529,1.39616e-13,1.56788e-13,8,37273
287.629,1.38438e-13,1.55325e-13,3,37276
287.729,1.36963e-13,1.5373e-13,19,37295
287.829,1.35748e-13,1.52208e-13,2,37297
287.929,1.34606e-13,1.50873e-13,5,37302
288.029,1.33354e-13,1.49421e-13,2,37304
288.129,1.32129e-13,1.48059e-13,36,37340
288.229,1.30936e-13,1.46707e-13,1,37341
288.329,1.29604e-13,1.45315e-13,16,37357
288.429,1.28262e-13,1.43785e-13,26,37383
288.529,1.26929e-13,1.42277e-13,37,37420
288.629,1.25921e-13,1.41e-13,36,37456
288.729,1.24693e-13,1.39669e-13,3,37459
288.829,1.23408e-13,1.38368e-13,27,37486
288.929,1.2205e-13,1.36988e-13,8,37494
289.029,1.20811e-13,1.35542e-13,19,37513
289.079,1.20131e-13,1.34943e-13,8,37572
289.154,1.19105e-13,1.33818e-13,4,37576
289.254,1.17947e-13,1.32292e-13,11,37587
289.354,1.16737e-13,1.31017e-13,1,37588
289.454,1.1552e-13,1.29743e-13,2,37590
289.504,1.14859e-13,1.28951e-13,16,37657
289.579,1.14111e-13,1.28012e-13,6,37663
289.679,1.12948e-13,1.26678e-13,1,37664
289.779,1.1181e-13,1.25308e-13,10,37674
289.879,1.10553e-13,1.2411e-13,5,37679
289.979,1.09412e-13,1.22802e-13,12,37691
290.079,1.08222e-13,1.21566e-13,8,37699
290.179,1.07346e-13,1.20437e-13,6,37705
290.279,1.06496e-13,1.19298e-13,20,37725
290.379,1.05602e-13,1.18071e-13,1,37726
290.479,1.04546e-13,1.17e-13,18,37744
290.579,1.03392e-13,1.1576e-13,8,37752
290.679,1.02269e-13,1.14572e-13,17,37769
290.779,1.01132e-13,1.13426e-13,1,37770
290.879,1.0015e-13,1.12201e-13,22,37792
290.979,9.91544e-14,1.11158e-13,1,37793
291.079,9.78525e-14,1.09965e-13,9,37802
291.179,9.6908e-14,1.08805e-13,21,37823
291.279,9.5687e-14,1.07619e-13,11,37834
291.379,9.48453e-14,1.06536e-13,9,37843
291.479,9.39474e-14,1.05523e-13,5,37848
291.579,9.28559e-14,1.04291e-13,22,37870
291.679,9.19278e-14,1.03274e-13,18,37888
291.779,9.10923e-14,1.02288e-13,12,37900
291.879,9.02843e-14,1.01272e-13,1,37901
291.979,8.9278e-14,1.00185e-13,4,37905
292.079,8.84862e-14,9.92544e-14,4,37909
292.179,8.75779e-14,9.8127e-14,5,37914
292.279,8.64863e-14,9.70599e-14,11,37925
292.379,8.54414e-14,9.60336e-14,3,37928
292.479,8.46841e-14,9.51612e-14,12,37940
292.579,8.37635e-14,9.42148e-14,6,37946
292.679,8.29683e-14,9.33882e-14,7,37953
292.779,8.21954e-14,9.24642e-14,11,37964
292.879,8.13849e-14,9.14291e-14,10,37974
292.979,8.06641e-14,9.05413e-14,3,37977
293.079,7.9966e-14,8.95762e-14,13,37990
293.179,7.90758e-14,8.87454e-14,3,37993
293.279,7.83929e-14,8.79999e-14,9,38002
293.379,7.72544e-14,8.69435e-14,23,38025
293.479,7.65304e-14,8.60303e-14,34,38059
293.579,7.57193e-14,8.51218e-14,1,38060
293.679,7.48933e-14,8.41681e-14,8,38068
293.779,7.43206e-14,8.33862e-14,16,38084
293.879,7.34898e-14,8.25378e-14,24,38108
293.979,7.27725e-14,8.18379e-14,4,38112
294.079,7.21808e-14,8.09896e-14,7,38119
294.179,7.15056e-14,8.02414e-14,17,38136
294.279,7.08716e-14,7.9516e-14,4,38140
294.379,7.03274e-14,7.87683e-14,25,38165
294.479,6.98574e-14,7.82452e-14,5,38170
294.579,6.94065e-14,7.75146e-14,10,38180
294.679,6.83763e-14,7.67018e-14,1,38181
294.779,6.76062e-14,7.58845e-14,3,38184
294.879,6.69734e-14,7.52199e-14,11,38195
294.979,6.64514e-14,7.45012e-14,26,38221
295.079,6.57468e-14,7.37163e-14,8,38229
295.179,6.52989e-14,7.30682e-14,3,38232
295.279,6.46269e-14,7.23117e-14,1,38233
295.379,6.38119e-14,7.15138e-14,21,38254
295.429,6.36025e-14,7.1279e-14,4,38309
295.504,6.28272e-14,7.05952e-14,7,38316
295.604,6.23773e-14,7.00074e-14,5,38321
295.704,6.19473e-14,6.94675e-14,9,38330
295.804,6.1437e-14,6.883e-14,3,38333
295.904,6.08175e-14,6.81519e-14,18,38351
296.004,6.02348e-14,6.75464e-14,4,38355
296.104,5.96306e-14,6.68057e-14,6,38361
296.204,5.89531e-14,6.60504e-14,10,38371
296.304,5.84369e-14,6.54237e-14,4,38375
296.404,5.79715e-14,6.48272e-14,5,38380
296.504,5.7283e-14,6.40238e-14,10,38390
296.604,5.65505e-14,6.33302e-14,3,38393
296.704,5.6065e-14,6.27963e-14,4,38397
296.804,5.54562e-14,6.21031e-14,24,38421
296.904,5.50003e-14,6.15767e-14,33,38454
297.004,5.46027e-14,6.10339e-14,3,38457
297.104,5.37639e-14,6.03282e-14,12,38469
297.204,5.31292e-14,5.97151e-14,9,38478
297.304,5.25916e-14,5.90348e-14,9,38487
297.404,5.21953e-14,5.85522e-14,9,38496
297.504,5.15582e-14,5.7939e-14,1,38497
297.604,5.10959e-14,5.73674e-14,11,38508
297.704,5.05904e-14,5.67524e-14,8,38516
297.804,5.01068e-14,5.61058e-14,6,38522
297.904,4.96638e-14,5.56254e-14,12,38534
298.004,4.93072e-14,5.50915e-14,12,38546
298.104,4.87296e-14,5.45256e-14,2,38548
298.204,4.83872e-14,5.40979e-14,8,38556
298.304,4.78958e-14,5.35642e-14,4,38560
298.404,4.74649e-14,5.31734e-14,13,38573
298.504,4.71745e-14,5.27388e-14,1,38574
298.604,4.67379e-14,5.23139e-14,1,38575
298.704,4.61168e-14,5.16671e-14,2,38577
298.804,4.58741e-14,5.13996e-14,4,38581
298.904,4.529e-14,5.08057e-14,4,38585
299.004,4.48421e-14,5.02085e-14,6,38591
299.104,4.42494e-14,4.96962e-14,12,38603
299.204,4.3931e-14,4.91593e-14,5,38608
299.304,4.34006e-14,4.86782e-14,3,38611
299.404,4.28962e-14,4.81366e-14,9,38620
299.504,4.297e-14,4.79922e-14,13,38633
299.604,4.25249e-14,4.75243e-14,3,38636
299.704,4.2061e-14,4.70064e-14,3,38639
299.804,4.18599e-14,4.67307e-14,17,38656
299.904,4.13464e-14,4.62002e-14,13,38669
300.004,4.08809e-14,4.57098e-14,1,38670
300.104,4.04446e-14,4.53392e-14,9,38679
300.204,3.99459e-14,4.48315e-14,14,38693
300.304,3.97435e-14,4.45069e-14,1,38694
300.404,3.93772e-14,4.42092e-14,17,38711
300.504,3.90868e-14,4.37861e-14,9,38720
300.604,3.86226e-14,4.33226e-14,9,38729
300.704,3.82029e-14,4.29155e-14,4,38733
300.804,3.80565e-14,4.266e-14,19,38752
300.904,3.77395e-14,4.21403e-14,11,38763
301.004,3.70331e-14,4.15851e-14,11,38774
301.104,3.64598e-14,4.10573e-14,6,38780
301.204,3.63959e-14,4.07667e-14,13,38793
301.304,3.57283e-14,4.03165e-14,8,38801
301.404,3.53629e-14,3.97505e-14,19,38820
301.504,3.50237e-14,3.93586e-14,11,38831
301.604,3.46415e-14,3.89159e-14,39,38870
301.704,3.45213e-14,3.86477e-14,4,38874
301.804,3.42159e-14,3.83328e-14,5,38879
301.904,3.37311e-14,3.78446e-14,2,38881
302.004,3.358e-14,3.75826e-14,6,38887
302.104,3.31671e-14,3.71865e-14,1,38888
302.204,3.29412e-14,3.6883e-14,8,38896
302.304,3.27417e-14,3.678e-14,4,38900
302.404,3.25448e-14,3.64912e-14,11,38911
302.504,3.21749e-14,3.60517e-14,5,38916
302.604,3.16009e-14,3.54654e-14,18,38934
302.704,3.14504e-14,3.51192e-14,1,38935
302.804,3.12597e-14,3.49535e-14,39,38974
302.904,3.10493e-14,3.46104e-14,10,38984
303.004,3.08901e-14,3.44967e-14,3,38987
303.104,3.10536e-14,3.45798e-14,15,39002
303.204,3.05143e-14,3.40379e-14,20,39022
303.304,3.04245e-14,3.38905e-14,9,39031
303.404,2.99043e-14,3.35584e-14,5,39036
303.504,2.9962e-14,3.33438e-14,5,39041
303.604,2.9701e-14,3.3017e-14,6,39047
303.704,2.92814e-14,3.25568e-14,7,39054
303.804,2.9182e-14,3.27022e-14,8,39062
303.904,2.88278e-14,3.21944e-14,17,39079
304.004,2.85898e-14,3.19541e-14,9,39088
304.104,2.83959e-14,3.17129e-14,15,39103
304.204,2.80482e-14,3.13723e-14,8,39111
304.304,2.76997e-14,3.10294e-14,1,39112
304.404,2.73296e-14,3.05093e-14,12,39124
304.504,2.71598e-14,3.02534e-14,3,39127
304.554,2.7124e-14,3.02684e-14,19,39197
304.629,2.70031e-14,3.00176e-14,12,39209
304.729,2.66001e-14,2.97185e-14,5,39214
304.829,2.62355e-14,2.92183e-14,8,39222
304.929,2.59931e-14,2.9086e-14,8,39230
305.029,2.5963e-14,2.89173e-14,4,39234
305.129,2.54889e-14,2.86919e-14,4,39238
305.229,2.53421e-14,2.83808e-14,16,39254
305.329,2.51464e-14,2.8174e-14,2,39256
305.429,2.47636e-14,2.79604e-14,3,39259
305.529,2.44894e-14,2.76221e-14,15,39274
305.629,2.46255e-14,2.74893e-14,13,39287
305.729,2.42018e-14,2.72735e-14,18,39305
305.829,2.40439e-14,2.6959e-14,3,39308
305.929,2.37895e-14,2.68339e-14,8,39316
306.029,2.3512e-14,2.65886e-14,2,39318
306.129,2.35492e-14,2.64933e-14,12,39330
306.229,2.35023e-14,2.64634e-14,8,39338
306.329,2.31255e-14,2.60478e-14,1,39339
306.429,2.30155e-14,2.58423e-14,3,39342
306.529,2.28626e-14,2.5841e-14,11,39353
306.629,2.23867e-14,2.51959e-14,8,39361
306.729,2.23099e-14,2.50734e-14,1,39362
306.829,2.22581e-14,2.49867e-14,20,39382
306.929,2.20376e-14,2.47532e-14,5,39387
307.029,2.14821e-14,2.43476e-14,17,39404
307.129,2.14878e-14,2.42141e-14,1,39405
307.229,2.16306e-14,2.44439e-14,33,39438
307.329,2.11722e-14,2.38851e-14,1,39439
307.429,2.13544e-14,2.40009e-14,1,39440
307.529,2.12687e-14,2.39661e-14,9,39449
307.629,2.08275e-14,2.36681e-14,7,39456
307.729,2.0917e-14,2.35814e-14,8,39464
307.829,2.08741e-14,2.33497e-14,8,39472
307.929,2.06908e-14,2.32929e-14,6,39478
308.029,2.03307e-14,2.28541e-14,21,39499
308.129,2.02225e-14,2.30283e-14,9,39508
308.229,2.01674e-14,2.27624e-14,4,39512
308.329,2.01299e-14,2.28047e-14,12,39524
308.429,2.01959e-14,2.2903e-14,1,39525
308.529,1.99077e-14,2.25482e-14,5,39530
308.629,1.95185e-14,2.21004e-14,18,39548
308.729,1.93184e-14,2.19365e-14,6,39554
308.829,1.91375e-14,2.18468e-14,16,39570
308.929,1.91064e-14,2.16982e-14,2,39572
309.029,1.90791e-14,2.16997e-14,31,39603
309.129,1.89004e-14,2.13778e-14,20,39623
309.229,1.9133e-14,2.17351e-14,1,39624
309.329,1.83781e-14,2.10245e-14,30,39654
309.429,1.85779e-14,2.12511e-14,32,39686
309.529,1.81466e-14,2.0676e-14,4,39690
309.629,1.80948e-14,2.06224e-14,3,39693
309.729,1.80194e-14,2.07698e-14,2,39695
309.829,1.78946e-14,2.03392e-14,1,39696
309.929,1.7854e-14,2.02659e-14,9,39705
310.029,1.74056e-14,1.99339e-14,4,39709
310.129,1.73148e-14,1.9893e-14,22,39731
310.229,1.73269e-14,2.00632e-14,19,39750
310.329,1.69254e-14,1.94979e-14,7,39757
310.429,1.69646e-14,1.95853e-14,2,39759
310.529,1.66391e-14,1.911e-14,2,39761
310.629,1.69946e-14,1.93914e-14,17,39778
310.729,1.67552e-14,1.93815e-14,6,39784
310.829,1.66299e-14,1.91848e-14,2,39786
310.929,1.63026e-14,1.89267e-14,9,39795
311.029,1.62374e-14,1.87871e-14,15,39810
311.129,1.64363e-14,1.90086e-14,12,39822
311.229,1.61498e-14,1.87045e-14,3,39825
311.329,1.61002e-14,1.87308e-14,6,39831
311.429,1.59177e-14,1.85732e-14,30,39861
311.529,1.57801e-14,1.83943e-14,2,39863
311.629,1.56506e-14,1.83363e-14,6,39869
311.729,1.53591e-14,1.79074e-14,8,39877
311.829,1.55393e-14,1.82145e-14,8,39885
311.929,1.50651e-14,1.77033e-14,7,39892
312.029,1.50465e-14,1.77945e-14,6,39898
312.129,1.48112e-14,1.74105e-14,18,39916
312.229,1.48426e-14,1.7439e-14,24,39940
312.329,1.46509e-14,1.72939e-14,22,39962
312.429,1.4632e-14,1.7505e-14,6,39968
312.529,1.4493e-14,1.73099e-14,12,39980
312.629,1.40753e-14,1.67153e-14,3,39983
312.729,1.41786e-14,1.68825e-14,1,39984
312.829,1.43236e-14,1.70189e-14,1,39985
312.929,1.432e-14,1.69265e-14,1,39986
313.029,1.41242e-14,1.70121e-14,2,39988
313.129,1.39907e-14,1.66659e-14,1,39989
313.229,1.40913e-14,1.69281e-14,44,40033
313.329,1.38348e-14,1.65219e-14,16,40049
313.429,1.3524e-14,1.61408e-14,23,40072
313.529,1.36861e-14,1.63331e-14,2,40074
313.629,1.42637e-14,1.71782e-14,9,40083
313.729,1.37908e-14,1.65998e-14,1,40084
313.829,1.3687e-14,1.64895e-14,14,40098
313.929,1.3446e-14,1.61838e-14,35,40133
314.029,1.34945e-14,1.61994e-14,15,40148
314.129,1.32975e-14,1.60992e-14,2,40150
314.229,1.33395e-14,1.60664e-14,1,40151
314.329,1.34839e-14,1.6144e-14,7,40158
314.429,1.32588e-14,1.59145e-14,30,40188
314.529,1.31783e-14,1.58592e-14,7,40195
314.629,1.32591e-14,1.58401e-14,3,40198
314.729,1.3301e-14,1.60208e-14,1,40199
314.829,1.30809e-14,1.57912e-14,30,40229
314.929,1.30126e-14,1.58155e-14,2,40231
315.029,1.27629e-14,1.53861e-14,6,40237
315.129,1.27916e-14,1.55569e-14,7,40244
315.229,1.26386e-14,1.53286e-14,3,40247
315.329,1.27035e-14,1.55968e-14,3,40250
315.429,1.24109e-14,1.51683e-14,14,40264
315.529,1.24278e-14,1.5176e-14,15,40279
315.629,1.25453e-14,1.53454e-14,14,40293
315.729,1.24274e-14,1.52294e-14,18,40311
315.829,1.23416e-14,1.50825e-14,12,40323
315.929,1.21671e-14,1.49033e-14,21,40344
316.029,1.22145e-14,1.50693e-14,18,40362
316.129,1.23437e-14,1.50038e-14,6,40368
316.229,1.26091e-14,1.56311e-14,3,40371
316.329,1.25818e-14,1.5578e-14,6,40377
316.429,1.22304e-14,1.47544e-14,19,40396
316.529,1.24984e-14,1.53098e-14,16,40412
316.629,1.25771e-14,1.56594e-14,9,40421
316.729,1.21556e-14,1.50877e-14,9,40430
316.829,1.20079e-14,1.48298e-14,15,40445
316.929,1.17825e-14,1.4634e-14,42,40487
317.029,1.18439e-14,1.46526e-14,17,40504
317.129,1.18425e-14,1.44928e-14,24,40528
317.229,1.18209e-14,1.47527e-14,10,40538
317.329,1.17938e-14,1.47414e-14,1,40539
317.429,1.17877e-14,1.4663e-14,12,40551
317.529,1.11861e-14,1.40422e-14,18,40569
317.629,1.14324e-14,1.4332e-14,22,40591
317.729,1.14484e-14,1.45535e-14,8,40599
317.829,1.15075e-14,1.45594e-14,12,40611
317.929,1.12315e-14,1.41852e-14,18,40629
318.029,1.13798e-14,1.4525e-14,1,40630
318.129,1.11678e-14,1.42716e-14,16,40646
318.229,1.10212e-14,1.39861e-14,3,40649
318.329,1.07267e-14,1.36359e-14,2,40651
318.429,1.07672e-14,1.39714e-14,10,40661
318.529,1.10137e-14,1.42345e-14,3,40664
318.629,1.05503e-14,1.3524e-14,3,40667
318.729,1.09879e-14,1.42559e-14,26,40693
318.829,1.05812e-14,1.36524e-14,15,40708
318.929,1.06672e-14,1.38657e-14,3,40711
319.029,1.03033e-14,1.33104e-14,14,40725
319.129,1.02178e-14,1.33203e-14,24,40749
319.229,1.03337e-14,1.37155e-14,9,40758
319.329,1.05013e-14,1.38775e-14,3,40761
319.429,9.89836e-15,1.29739e-14,6,40767
319.529,1.00235e-14,1.3371e-14,1,40768
319.629,1.01317e-14,1.35468e-14,4,40772
319.729,1.02067e-14,1.32699e-14,7,40779
319.829,1.03483e-14,1.36078e-14,1,40780
319.929,9.89825e-15,1.30098e-14,1,40781
320.029,9.98456e-15,1.34397e-14,1,40782
320.129,9.95199e-15,1.30606e-14,3,40785
320.229,9.91746e-15,1.31594e-14,1,40786
320.329,1.00321e-14,1.34725e-14,8,40794
320.429,1.02508e-14,1.38022e-14,14,40808
320.529,9.91506e-15,1.31453e-14,8,40816
320.629,1.01118e-14,1.35972e-14,5,40821
320.729,9.84924e-15,1.31739e-14,4,40825
320.829,1.00062e-14,1.34199e-14,1,40826
320.929,9.66797e-15,1.27191e-14,17,40843
321.029,9.72989e-15,1.31046e-14,27,40870
321.129,9.75158e-15,1.31515e-14,3,40873
321.229,9.79999e-15,1.30653e-14,1,40874
321.329,9.77817e-15,1.3033e-14,6,40880
321.429,9.54105e-15,1.28037e-14,44,40924
321.529,9.76548e-15,1.32197e-14,4,40928
321.629,9.78562e-15,1.30643e-14,1,40929
321.729,9.44e-15,1.26015e-14,10,40939
321.829,9.42748e-15,1.2646e-14,10,40949
321.929,9.52691e-15,1.30898e-14,5,40954
322.029,9.62035e-15,1.3115e-14,33,40987
322.129,9.68163e-15,1.3281e-14,4,40991
322.229,9.25659e-15,1.25095e-14,4,40995
322.329,9.48976e-15,1.32394e-14,4,40999
322.429,9.28685e-15,1.24682e-14,5,41004
322.529,9.44521e-15,1.33952e-14,34,41038
322.629,8.96523e-15,1.24007e-14,26,41064
322.729,9.26479e-15,1.27812e-14,1,41065
322.829,9.31793e-15,1.28602e-14,8,41073
322.929,9.48743e-15,1.30255e-14,36,41109
323.029,9.38558e-15,1.26836e-14,3,41112
323.129,9.38704e-15,1.28974e-14,20,41132
323.229,9.37052e-15,1.2867e-14,4,41136
323.329,9.50209e-15,1.31399e-14,11,41147
323.429,9.26938e-15,1.25563e-14,4,41151
323.529,9.09048e-15,1.24418e-14,20,41171
323.629,9.06799e-15,1.24976e-14,2,41173
323.729,9.27098e-15,1.27216e-14,31,41204
323.829,8.95929e-15,1.23684e-14,4,41208
323.929,9.41531e-15,1.30246e-14,32,41240
324.029,9.29877e-15,1.26075e-14,1,41241
324.129,9.75921e-15,1.33355e-14,3,41244
324.179,9.39457e-15,1.26216e-14,2,41297
324.254,9.49964e-15,1.29893e-14,9,41306
324.354,9.3088e-15,1.2806e-14,7,41313
324.454,9.346e-15,1.29214e-14,6,41319
324.554,9.28907e-15,1.29477e-14,22,41341
324.654,9.16662e-15,1.26845e-14,8,41349
324.754,9.33851e-15,1.28605e-14,5,41354
324.854,9.43399e-15,1.3037e-14,48,41402
324.954,9.87819e-15,1.3416e-14,6,41408
325.054,9.47424e-15,1.27401e-14,12,41420
325.154,9.49777e-15,1.27561e-14,6,41426
325.254,9.93308e-15,1.35925e-14,1,41427
325.354,9.55949e-15,1.29801e-14,10,41437
325.454,9.45844e-15,1.28441e-14,3,41440
325.554,9.7972e-15,1.32578e-14,19,41459
325.654,9.82514e-15,1.33263e-14,12,41471
325.754,9.70296e-15,1.3088e-14,30,41501
325.854,9.53465e-15,1.30776e-14,33,41534
325.954,9.20961e-15,1.28872e-14,14,41548
326.054,9.41927e-15,1.29911e-14,19,41567
326.154,9.20873e-15,1.2521e-14,39,41606
326.254,9.0237e-15,1.26579e-14,4,41610
326.354,9.52211e-15,1.2873e-14,15,41625
326.454,9.20094e-15,1.24486e-14,22,41647
326.554,9.33829e-15,1.28368e-14,6,41653
326.654,9.63819e-15,1.31478e-14,22,41675
326.754,9.17911e-15,1.30519e-14,7,41682
326.854,8.91596e-15,1.24421e-14,1,41683
326.954,8.99661e-15,1.2356e-14,9,41692
327.054,8.93693e-15,1.27693e-14,26,41718
327.154,9.14701e-15,1.25352e-14,11,41729
327.254,9.05851e-15,1.26913e-14,17,41746
327.354,9.0151e-15,1.28017e-14,15,41761
327.454,8.93613e-15,1.27201e-14,24,41785
327.554,9.14844e-15,1.27493e-14,3,41788
327.654,8.82745e-15,1.24243e-14,18,41806
327.754,9.39181e-15,1.31317e-14,18,41824
327.854,9.00593e-15,1.25415e-14,5,41829
327.954,9.04031e-15,1.26492e-14,18,41847
328.054,8.92814e-15,1.22151e-14,13,41860
328.154,9.01847e-15,1.24099e-14,17,41877
328.254,8.99093e-15,1.25897e-14,11,41888
328.354,8.88352e-15,1.2401e-14,15,41903
328.454,9.08098e-15,1.25473e-14,8,41911
328.554,8.87071e-15,1.22791e-14,1,41912
328.654,8.91851e-15,1.26118e-14,6,41918
328.754,9.1789e-15,1.29207e-14,15,41933
328.854,8.57076e-15,1.21036e-14,17,41950
328.954,8.93902e-15,1.27832e-14,6,41956
329.054,9.11185e-15,1.28289e-14,9,41965
329.154,8.94978e-15,1.25088e-14,8,41973
329.254,9.04797e-15,1.26684e-14,12,41985
329.354,8.99339e-15,1.29427e-14,14,41999
329.454,8.71491e-15,1.23481e-14,5,42004
329.554,8.86162e-15,1.27787e-14,1,42005
329.654,8.71577e-15,1.23441e-14,17,42022
329.754,8.64916e-15,1.2271e-14,5,42027
329.854,8.99384e-15,1.26318e-14,1,42028
329.954,9.00293e-15,1.29324e-14,1,42029
330.054,8.96472e-15,1.27492e-14,5,42034
330.154,8.74658e-15,1.26064e-14,4,42038
330.254,8.85333e-15,1.2883e-14,18,42056
330.354,8.65489e-15,1.22533e-14,15,42071
330.454,8.66325e-15,1.23627e-14,5,42076
330.554,8.79663e-15,1.24043e-14,3,42079
330.654,8.90777e-15,1.25811e-14,7,42086
330.754,8.82999e-15,1.25866e-14,9,42095
330.854,9.05378e-15,1.28918e-14,22,42117
330.954,9.2583e-15,1.32175e-14,6,42123
331.054,8.99109e-15,1.2921e-14,1,42124
331.154,9.07946e-15,1.29939e-14,6,42130
331.254,9.43566e-15,1.3779e-14,9,42139
331.354,9.23278e-15,1.31006e-14,7,42146
331.454,9.49225e-15,1.34079e-14,17,42163
331.554,9.38014e-15,1.32541e-14,10,42173
331.654,8.78984e-15,1.20759e-14,16,42189
331.754,8.64672e-15,1.2263e-14,11,42200
331.854,8.89745e-15,1.28965e-14,9,42209
331.954,8.7397e-15,1.25835e-14,4,42213
332.054,9.05117e-15,1.2925e-14,9,42222
332.154,9.24842e-15,1.31806e-14,12,42234
332.254,8.90301e-15,1.26838e-14,27,42261
332.354,8.68012e-15,1.22603e-14,2,42263
332.454,9.06793e-15,1.28121e-14,15,42278
332.554,8.65793e-15,1.23655e-14,2,42280
332.654,8.7484e-15,1.25656e-14,1,42281
332.754,8.98066e-15,1.28211e-14,8,42289
332.854,8.84829e-15,1.25706e-14,11,42300
332.954,8.86291e-15,1.28094e-14,13,42313
333.054,9.07168e-15,1.30219e-14,4,42317
333.154,9.04855e-15,1.29123e-14,4,42321
333.254,9.33861e-15,1.31177e-14,2,42323
333.354,8.93205e-15,1.27855e-14,17,42340
333.454,8.86901e-15,1.26661e-14,1,42341
333.554,8.58651e-15,1.24296e-14,2,42343
333.654,8.819e-15,1.27714e-14,7,42350
333.754,8.44935e-15,1.21909e-14,3,42353
333.854,8.52459e-15,1.26162e-14,2,42355
333.954,8.61033e-15,1.23857e-14,15,42370
334.054,8.84023e-15,1.31429e-14,13,42383
334.154,8.756e-15,1.25812e-14,3,42386
334.254,8.30272e-15,1.22425e-14,4,42390
334.354,8.37262e-15,1.2185e-14,4,42394
334.454,8.46833e-15,1.20739e-14,8,42402
334.554,8.76461e-15,1.27778e-14,2,42404
334.654,8.34491e-15,1.21916e-14,1,42405
334.754,8.47487e-15,1.23821e-14,4,42409
334.854,8.33022e-15,1.21094e-14,13,42422
334.954,8.694e-15,1.25231e-14,16,42438
335.054,8.42574e-15,1.20594e-14,10,42448
335.154,8.62874e-15,1.24574e-14,1,42449
335.254,8.50283e-15,1.21122e-14,3,42452
335.354,8.38978e-15,1.2086e-14,1,42453
335.454,8.33696e-15,1.17853e-14,10,42463
335.554,8.37435e-15,1.18317e-14,6,42469
335.654,8.4147e-15,1.21458e-14,24,42493
335.754,8.66023e-15,1.27295e-14,18,42511
335.854,8.09646e-15,1.18067e-14,1,42512
335.954,8.13913e-15,1.20004e-14,9,42521
336.054,8.38834e-15,1.24022e-14,1,42522
336.154,8.15386e-15,1.22815e-14,2,42524
336.254,8.08298e-15,1.22119e-14,7,42531
336.354,8.20465e-15,1.19513e-14,10,42541
336.454,8.70098e-15,1.27099e-14,4,42545
336.554,8.62065e-15,1.2521e-14,16,42561
336.654,8.52897e-15,1.26522e-14,13,42574
336.754,8.8155e-15,1.32839e-14,2,42576
336.854,8.1796e-15,1.24608e-14,25,42601
336.954,8.05766e-15,1.21815e-14,24,42625
337.054,8.02784e-15,1.22224e-14,6,42631
337.154,8.13466e-15,1.22402e-14,33,42664
337.254,7.96982e-15,1.20001e-14,4,42668
337.354,8.1043e-15,1.22316e-14,1,42669
337.454,8.07956e-15,1.21497e-14,5,42674
337.554,7.86813e-15,1.14898e-14,2,42676
337.654,8.27251e-15,1.2344e-14,11,42687
337.754,8.26727e-15,1.20702e-14,7,42694
337.854,8.42027e-15,1.25034e-14,1,42695
337.954,8.6089e-15,1.28856e-14,2,42697
338.054,8.14075e-15,1.22244e-14,1,42698
338.154,8.12866e-15,1.21449e-14,16,42714
338.254,7.90899e-15,1.21199e-14,7,42721
338.354,8.04461e-15,1.21731e-14,5,42726
338.454,8.12725e-15,1.24773e-14,10,42736
338.554,7.70962e-15,1.19117e-14,22,42758
338.654,7.90353e-15,1.22674e-14,8,42766
338.754,7.81493e-15,1.21717e-14,1,42767
338.854,7.58789e-15,1.17928e-14,7,42774
338.954,7.58657e-15,1.20582e-14,16,42790
339.004,7.52703e-15,1.16232e-14,7,42848
339.079,7.53407e-15,1.16186e-14,1,42849
339.179,7.64402e-15,1.17888e-14,2,42851
339.279,7.65822e-15,1.1756e-14,11,42862
339.379,7.58392e-15,1.18559e-14,21,42883
339.479,8.00385e-15,1.24463e-14,6,42889
339.579,7.92394e-15,1.25375e-14,15,42904
339.679,8.00374e-15,1.25188e-14,12,42916
339.779,8.11374e-15,1.28279e-14,29,42945
339.879,7.53826e-15,1.20127e-14,2,42947
339.979,7.37441e-15,1.19414e-14,13,42960
340.079,7.38492e-15,1.19914e-14,6,42966
340.179,7.68945e-15,1.22629e-14,1,42967
340.279,7.5806e-15,1.21372e-14,16,42983
340.379,7.8903e-15,1.25898e-14,8,42991
340.479,7.57705e-15,1.22254e-14,7,42998
340.579,7.28469e-15,1.17751e-14,2,43000
340.679,7.66172e-15,1.22745e-14,3,43003
340.779,7.46456e-15,1.18434e-14,14,43017
340.879,7.30715e-15,1.17041e-14,1,43018
340.979,7.77666e-15,1.23883e-14,3,43021
341.079,7.53128e-15,1.22017e-14,19,43040
341.179,7.36057e-15,1.19059e-14,6,43046
341.279,7.33419e-15,1.18721e-14,4,43050
341.379,7.35702e-15,1.19504e-14,1,43051
341.479,6.98547e-15,1.14958e-14,12,43063
341.579,7.31486e-15,1.18943e-14,4,43067
341.679,7.34104e-15,1.21366e-14,49,43116
341.779,7.2137e-15,1.2152e-14,6,43122
341.879,7.71431e-15,1.26119e-14,20,43142
341.979,7.12608e-15,1.17109e-14,1,43143
342.079,7.60771e-15,1.24927e-14,44,43187
342.179,7.08947e-15,1.1686e-14,1,43188
342.279,7.19139e-15,1.16936e-14,21,43209
342.379,6.87054e-15,1.15379e-14,8,43217
342.479,6.95039e-15,1.17837e-14,9,43226
342.579,6.61256e-15,1.15708e-14,2,43228
342.679,6.73466e-15,1.15829e-14,8,43236
342.779,6.49684e-15,1.11068e-14,10,43246
342.879,6.70407e-15,1.13982e-14,8,43254
342.979,7.27892e-15,1.22706e-14,22,43276
343.079,7.1307e-15,1.21507e-14,20,43296
343.179,6.99818e-15,1.19447e-14,4,43300
343.279,6.7828e-15,1.15811e-14,26,43326
343.329,6.94268e-15,1.19785e-14,4,43381
343.404,6.81959e-15,1.17398e-14,4,43385
343.504,6.84734e-15,1.17024e-14,1,43386
343.604,6.64633e-15,1.16579e-14,7,43393
343.704,6.73958e-15,1.15975e-14,7,43400
343.804,7.05619e-15,1.1713e-14,4,43404
343.904,7.37236e-15,1.2251e-14,14,43418
344.004,7.29965e-15,1.2402e-14,2,43420
344.104,7.40202e-15,1.22912e-14,6,43426
344.204,7.22279e-15,1.22426e-14,1,43427
344.304,7.17339e-15,1.19025e-14,15,43442
344.404,6.64316e-15,1.15911e-14,2,43444
344.504,6.59117e-15,1.15059e-14,14,43458
344.604,6.84663e-15,1.14871e-14,24,43482
344.704,6.82206e-15,1.18345e-14,6,43488
344.804,7.56467e-15,1.30909e-14,12,43500
344.904,6.85852e-15,1.17936e-14,9,43509
345.004,7.00976e-15,1.22704e-14,12,43521
345.104,6.40804e-15,1.12727e-14,22,43543
345.204,6.43419e-15,1.14152e-14,5,43548
345.304,6.14157e-15,1.09125e-14,1,43549
345.404,6.48684e-15,1.14238e-14,37,43586
345.504,6.61467e-15,1.14439e-14,1,43587
345.604,6.80724e-15,1.16293e-14,8,43595
345.704,6.51464e-15,1.12105e-14,6,43601
345.804,6.51195e-15,1.14156e-14,10,43611
345.904,6.61302e-15,1.15338e-14,12,43623
346.004,6.76656e-15,1.14724e-14,23,43646
346.104,6.77982e-15,1.17241e-14,12,43658
346.204,7.33308e-15,1.21692e-14,25,43683
346.304,7.06875e-15,1.18593e-14,41,43724
346.404,6.70648e-15,1.15701e-14,1,43725
346.504,7.00856e-15,1.17687e-14,2,43727
346.604,6.71699e-15,1.18856e-14,14,43741
346.704,6.3117e-15,1.12178e-14,4,43745
346.804,6.56533e-15,1.19982e-14,7,43752
346.904,6.50927e-15,1.15104e-14,4,43756
347.004,6.35381e-15,1.11035e-14,6,43762
347.104,6.54644e-15,1.14088e-14,1,43763
347.204,6.65448e-15,1.13921e-14,3,43766
347.304,6.55104e-15,1.1509e-14,18,43784
347.404,6.66785e-15,1.18737e-14,4,43788
347.504,6.8697e-15,1.20455e-14,4,43792
347.604,6.80288e-15,1.16701e-14,1,43793
347.704,6.78292e-15,1.16811e-14,19,43812
347.804,6.67453e-15,1.17358e-14,38,43850
347.904,6.97734e-15,1.22315e-14,19,43869
348.004,7.07902e-15,1.20369e-14,5,43874
348.104,6.94434e-15,1.19915e-14,1,43875
348.204,6.75943e-15,1.17399e-14,2,43877
348.304,6.79894e-15,1.16124e-14,11,43888
348.404,6.64387e-15,1.16931e-14,5,43893
348.504,6.57681e-15,1.15967e-14,2,43895
348.604,6.38702e-15,1.12796e-14,6,43901
348.704,6.52852e-15,1.13743e-14,37,43938
348.804,7.13805e-15,1.20763e-14,16,43954
348.904,7.09778e-15,1.22417e-14,1,43955
349.004,6.88895e-15,1.18464e-14,2,43957
349.104,7.10201e-15,1.22052e-14,10,43967
349.204,7.01738e-15,1.20685e-14,28,43995
349.304,7.00826e-15,1.20435e-14,11,44006
349.404,6.72801e-15,1.20414e-14,36,44042
349.504,6.46474e-15,1.14843e-14,46,44088
349.604,6.54356e-15,1.1589e-14,33,44121
349.704,6.61763e-15,1.18608e-14,18,44139
349.804,6.59121e-15,1.13658e-14,1,44140
349.904,6.39796e-15,1.10872e-14,9,44149
350,6.88643e-15,1.19499e-14,34,44183


==> graph_data/tps_long/mesh4_1_1/LongTime_nlhho_0.csv <==
 TEST ??.
Description ,Advection_diffusion.
Number of time iteration ,3501
Meshsize,0.0208101
Total number of linear systems solved :,6262

Time,Entropy,Diff_L1,Diff_L2,Nb_iter_Newton,Nb_resol_cumul,
0,0.294509,0.520008,0.582211,0,0
0.1,0.287824,0.515293,0.577241,10,10
0.2,0.281132,0.510518,0.572119,6,16
0.3,0.274687,0.505792,0.567023,5,21
0.4,0.26846,0.501111,0.561956,5,26
0.5,0.262432,0.496476,0.556917,5,31
0.6,0.256588,0.491885,0.551909,5,36
0.7,0.250918,0.487338,0.546932,5,41
0.8,0.245412,0.482832,0.541988,5,46
0.9,0.24006,0.478369,0.537077,5,51
1,0.234857,0.473948,0.5322,4,55
1.1,0.229795,0.469566,0.527358,4,59
1.2,0.224868,0.465225,0.52255,4,63
1.3,0.22007,0.460922,0.517779,4,67
1.4,0.215397,0.456659,0.513042,4,71
1.5,0.210844,0.452434,0.508343,4,75
1.6,0.206405,0.448248,0.503679,4,79
1.7,0.202078,0.444099,0.499052,4,83
1.8,0.197858,0.439987,0.494461,4,87
1.9,0.193742,0.435911,0.489908,4,91
2,0.189725,0.431873,0.485391,4,95
2.1,0.185805,0.42787,0.480911,4,99
2.2,0.181979,0.423904,0.476468,4,103
2.3,0.178243,0.419973,0.472062,4,107
2.4,0.174595,0.416077,0.467692,4,111
2.5,0.171032,0.412216,0.46336,4,115
2.6,0.167551,0.408389,0.459064,4,119
2.7,0.16415,0.404597,0.454805,4,123
2.8,0.160827,0.400839,0.450582,4,127
2.9,0.15758,0.397115,0.446395,4,131
3,0.154405,0.393424,0.442245,4,135
3.1,0.151302,0.389766,0.43813,4,139
3.2,0.148268,0.386141,0.434052,4,143
3.3,0.145301,0.382549,0.430009,4,147
3.4,0.1424,0.378989,0.426001,4,151
3.5,0.139563,0.375462,0.422029,4,155
3.6,0.136787,0.371966,0.418092,4,159
3.7,0.134072,0.368501,0.41419,4,163
3.8,0.131415,0.365068,0.410323,4,167
3.9,0.128816,0.361666,0.40649,4,171
4,0.126273,0.358295,0.402691,4,175
4.1,0.123784,0.354954,0.398926,4,179
4.2,0.121348,0.351643,0.395196,4,183
4.3,0.118964,0.348363,0.391498,4,187
4.4,0.11663,0.345112,0.387834,4,191
4.5,0.114346,0.341891,0.384204,4,195
4.6,0.112109,0.338699,0.380606,4,199
4.7,0.109919,0.335536,0.37704,4,203
4.8,0.107775,0.332402,0.373507,4,207
4.9,0.105676,0.329297,0.370007,4,211
5,0.10362,0.326219,0.366538,4,215
5.1,0.101606,0.32317,0.363101,4,219
5.2,0.0996342,0.320149,0.359695,4,223
5.3,0.0977028,0.317155,0.35632,4,227
5.4,0.0958109,0.314189,0.352976,4,231
5.5,0.0939578,0.31125,0.349663,4,235
5.6,0.0921424,0.308338,0.346381,4,239
5.7,0.090364,0.305452,0.343128,4,243
5.8,0.0886217,0.302593,0.339906,4,247
5.9,0.0869147,0.29976,0.336713,4,251
6,0.0852422,0.296953,0.33355,4,255
6.1,0.0836034,0.294172,0.330416,4,259
6.2,0.0819976,0.291417,0.327311,4,263
6.3,0.080424,0.288687,0.324234,4,267
6.4,0.078882,0.285982,0.321186,4,271
6.5,0.0773708,0.283302,0.318167,4,275
6.6,0.0758898,0.280646,0.315175,4,279
6.7,0.0744383,0.278015,0.312211,4,283
6.8,0.0730156,0.275409,0.309275,4,287
6.9,0.0716212,0.272826,0.306366,4,291
7,0.0702545,0.270268,0.303484,4,295
7.1,0.0689147,0.267733,0.300628,4,299
7.2,0.0676015,0.265221,0.2978,4,303
7.3,0.0663142,0.262733,0.294997,4,307
7.4,0.0650522,0.260268,0.292221,4,311
7.5,0.063815,0.257825,0.289471,4,315
7.6,0.0626021,0.255406,0.286746,4,319
7.7,0.061413,0.253008,0.284047,4,323
7.8,0.0602472,0.250633,0.281373,4,327
7.9,0.0591042,0.24828,0.278724,4,331
8,0.0579835,0.245949,0.2761,4,335
8.1,0.0568847,0.24364,0.2735,4,339
8.2,0.0558073,0.241352,0.270924,4,343
8.3,0.0547508,0.239085,0.268373,4,347
8.4,0.0537149,0.236839,0.265846,4,351
8.5,0.0526991,0.234615,0.263342,4,355
8.6,0.051703,0.232411,0.260862,4,359
8.7,0.0507261,0.230227,0.258405,4,363
8.8,0.0497682,0.228064,0.255971,4,367
8.9,0.0488288,0.225921,0.253559,4,371
9,0.0479075,0.223798,0.251171,4,375
9.1,0.047004,0.221695,0.248805,4,379
9.2,0.0461179,0.219611,0.246461,4,383
9.3,0.0452488,0.217547,0.244139,4,387
9.4,0.0443965,0.215502,0.241838,4,391
9.5,0.0435605,0.213476,0.23956,4,395
9.6,0.0427406,0.211469,0.237303,4,399
9.7,0.0419364,0.209481,0.235067,4,403
9.8,0.0411476,0.207512,0.232852,4,407
9.9,0.040374,0.20556,0.230658,4,411
10,0.0396151,0.203628,0.228484,4,415
10.1,0.0388708,0.201713,0.226331,4,419
10.2,0.0381406,0.199816,0.224198,4,423
10.3,0.0374244,0.197937,0.222086,4,427
10.4,0.0367219,0.196075,0.219993,4,431
10.5,0.0360328,0.194231,0.21792,4,435
10.6,0.0353568,0.192404,0.215866,4,439
10.7,0.0346936,0.190594,0.213832,4,443
10.8,0.0340431,0.188802,0.211817,4,447
10.9,0.0334049,0.187026,0.20982,4,451
11,0.0327789,0.185266,0.207843,4,455
11.1,0.0321648,0.183523,0.205884,3,458
11.2,0.0315623,0.181797,0.203944,3,461
11.3,0.0309712,0.180087,0.202022,3,464
11.4,0.0303914,0.178392,0.200118,3,467
11.5,0.0298225,0.176714,0.198232,3,470
11.6,0.0292644,0.175051,0.196364,3,473
11.7,0.0287169,0.173404,0.194513,3,476
11.8,0.0281797,0.171773,0.19268,3,479
11.9,0.0276527,0.170157,0.190864,3,482
12,0.0271356,0.168555,0.189065,3,485
12.1,0.0266283,0.166969,0.187283,3,488
12.2,0.0261306,0.165398,0.185518,3,491
12.3,0.0256422,0.163842,0.18377,3,494
12.4,0.0251631,0.1623,0.182038,3,497
12.5,0.024693,0.160773,0.180323,3,500
12.6,0.0242318,0.15926,0.178623,3,503
12.7,0.0237793,0.157761,0.17694,3,506
12.8,0.0233353,0.156276,0.175272,3,509
12.9,0.0228996,0.154806,0.173621,3,512
13,0.0224721,0.153349,0.171985,3,515
13.1,0.0220527,0.151906,0.170364,3,518
13.2,0.0216412,0.150476,0.168758,3,521
13.3,0.0212374,0.14906,0.167168,3,524
13.4,0.0208412,0.147657,0.165593,3,527
13.5,0.0204524,0.146267,0.164032,3,530
13.6,0.0200709,0.144891,0.162487,3,533
13.7,0.0196966,0.143527,0.160956,3,536
13.8,0.0193293,0.142176,0.159439,3,539
13.9,0.0189689,0.140838,0.157937,3,542
14,0.0186153,0.139513,0.156448,3,545
14.1,0.0182683,0.1382,0.154974,3,548
14.2,0.0179278,0.136899,0.153514,3,551
14.3,0.0175937,0.135611,0.152068,3,554
14.4,0.0172658,0.134334,0.150635,3,557
14.5,0.0169441,0.13307,0.149216,3,560
14.6,0.0166284,0.131818,0.14781,3,563
14.7,0.0163186,0.130577,0.146417,3,566
14.8,0.0160146,0.129348,0.145038,3,569
14.9,0.0157163,0.128131,0.143671,3,572
15,0.0154236,0.126925,0.142318,3,575
15.1,0.0151363,0.12573,0.140977,3,578
15.2,0.0148544,0.124547,0.139649,3,581
15.3,0.0145778,0.123375,0.138333,3,584
15.4,0.0143064,0.122213,0.13703,3,587
15.5,0.01404,0.121063,0.135739,3,590
15.6,0.0137786,0.119924,0.13446,3,593
15.7,0.0135221,0.118795,0.133194,3,596
15.8,0.0132704,0.117677,0.131939,3,599
15.9,0.0130234,0.11657,0.130696,3,602
16,0.012781,0.115473,0.129465,3,605
16.1,0.0125431,0.114386,0.128246,3,608
16.2,0.0123096,0.113309,0.127038,3,611
16.3,0.0120805,0.112243,0.125841,3,614
16.4,0.0118557,0.111187,0.124656,3,617
16.5,0.0116351,0.11014,0.123482,3,620
16.6,0.0114186,0.109104,0.122319,3,623
16.7,0.0112061,0.108077,0.121167,3,626
16.8,0.0109976,0.10706,0.120025,3,629
16.9,0.010793,0.106053,0.118895,3,632
17,0.0105922,0.105055,0.117775,3,635
17.1,0.0103951,0.104066,0.116666,3,638
17.2,0.0102017,0.103087,0.115568,3,641
17.3,0.010012,0.102117,0.114479,3,644
17.4,0.0098257,0.101156,0.113401,3,647
17.5,0.00964292,0.100204,0.112333,3,650
17.6,0.00946355,0.099261,0.111275,3,653
17.7,0.00928751,0.098327,0.110228,3,656
17.8,0.00911476,0.0974018,0.10919,3,659
17.9,0.00894522,0.0964853,0.108162,3,662
18,0.00877884,0.0955774,0.107143,3,665
18.1,0.00861555,0.0946781,0.106134,3,668
18.2,0.00845531,0.0937872,0.105135,3,671
18.3,0.00829805,0.0929047,0.104145,3,674
18.4,0.00814372,0.0920306,0.103165,3,677
18.5,0.00799226,0.0911647,0.102193,3,680
18.6,0.00784361,0.0903069,0.101231,3,683
18.7,0.00769774,0.0894573,0.100278,3,686
18.8,0.00755458,0.0886156,0.099334,3,689
18.9,0.00741408,0.0877819,0.0983989,3,692
19,0.0072762,0.086956,0.0974726,3,695
19.1,0.00714088,0.0861379,0.096555,3,698
19.2,0.00700808,0.0853275,0.095646,3,701
19.3,0.00687775,0.0845247,0.0947457,3,704
19.4,0.00674985,0.0837295,0.0938538,3,707
19.5,0.00662432,0.0829418,0.0929703,3,710
19.6,0.00650113,0.0821615,0.0920952,3,713
19.7,0.00638023,0.0813885,0.0912283,3,716
19.8,0.00626158,0.0806229,0.0903697,3,719
19.9,0.00614514,0.0798644,0.0895191,3,722
20,0.00603086,0.0791131,0.0886765,3,725
20.1,0.0059187,0.0783689,0.0878419,3,728
20.2,0.00580863,0.0776317,0.0870151,3,731
20.3,0.00570061,0.0769014,0.0861962,3,734
20.4,0.0055946,0.0761781,0.0853849,3,737
20.5,0.00549056,0.0754615,0.0845813,3,740
20.6,0.00538845,0.0747517,0.0837853,3,743
20.7,0.00528824,0.0740485,0.0829968,3,746
20.8,0.0051899,0.073352,0.0822158,3,749
20.9,0.00509338,0.0726621,0.0814421,3,752
21,0.00499865,0.0719786,0.0806757,3,755
21.1,0.00490569,0.0713016,0.0799165,3,758
21.2,0.00481446,0.070631,0.0791645,3,761
21.3,0.00472492,0.0699667,0.0784196,3,764
21.4,0.00463705,0.0693086,0.0776817,3,767
21.5,0.0045508,0.0686567,0.0769507,3,770
21.6,0.00446617,0.068011,0.0762266,3,773
21.7,0.0043831,0.0673714,0.0755094,3,776
21.8,0.00430158,0.0667378,0.0747989,3,779
21.9,0.00422158,0.0661101,0.0740952,3,782
22,0.00414306,0.0654884,0.073398,3,785
22.1,0.004066,0.0648725,0.0727075,3,788
22.2,0.00399038,0.0642624,0.0720234,3,791
22.3,0.00391615,0.0636581,0.0713458,3,794
22.4,0.00384331,0.0630594,0.0706746,3,797
22.5,0.00377183,0.0624664,0.0700097,3,800
22.6,0.00370167,0.061879,0.0693511,3,803
22.7,0.00363281,0.0612971,0.0686987,3,806
22.8,0.00356524,0.0607207,0.0680524,3,809
22.9,0.00349892,0.0601497,0.0674122,3,812
23,0.00343383,0.0595841,0.0667781,3,815
23.1,0.00336996,0.0590238,0.0661499,3,818
23.2,0.00330727,0.0584688,0.0655276,3,821
23.3,0.00324574,0.057919,0.0649112,3,824
23.4,0.00318536,0.0573744,0.0643007,3,827
23.5,0.00312611,0.0568349,0.0636958,3,830
23.6,0.00306795,0.0563005,0.0630967,3,833
23.7,0.00301087,0.0557711,0.0625032,3,836
23.8,0.00295486,0.0552467,0.0619153,3,839
23.9,0.00289988,0.0547273,0.061333,3,842
24,0.00284593,0.0542127,0.0607561,3,845
24.1,0.00279298,0.053703,0.0601847,3,848
24.2,0.00274102,0.0531981,0.0596187,3,851
24.3,0.00269002,0.0526979,0.0590579,3,854
24.4,0.00263997,0.0522025,0.0585025,3,857
24.5,0.00259084,0.0517117,0.0579523,3,860
24.6,0.00254264,0.0512255,0.0574073,3,863
24.7,0.00249532,0.0507439,0.0568674,3,866
24.8,0.00244889,0.0502669,0.0563326,3,869
24.9,0.00240332,0.0497943,0.0558029,3,872
25,0.0023586,0.0493262,0.0552781,3,875
25.1,0.00231471,0.0488625,0.0547583,3,878
25.2,0.00227163,0.0484031,0.0542434,3,881
25.3,0.00222936,0.0479481,0.0537333,3,884
25.4,0.00218787,0.0474974,0.053228,3,887
25.5,0.00214715,0.0470509,0.0527275,3,890
25.6,0.00210719,0.0466086,0.0522317,3,893
25.7,0.00206798,0.0461704,0.0517406,3,896
25.8,0.00202949,0.0457364,0.0512541,3,899
25.9,0.00199171,0.0453065,0.0507721,3,902
26,0.00195464,0.0448806,0.0502947,3,905
26.1,0.00191826,0.0444587,0.0498219,3,908
26.2,0.00188256,0.0440408,0.0493534,3,911
26.3,0.00184752,0.0436269,0.0488894,3,914
26.4,0.00181313,0.0432168,0.0484297,3,917
26.5,0.00177938,0.0428106,0.0479744,3,920
26.6,0.00174625,0.0424082,0.0475234,3,923
26.7,0.00171375,0.0420096,0.0470766,3,926
26.8,0.00168184,0.0416147,0.046634,3,929
26.9,0.00165054,0.0412236,0.0461956,3,932
27,0.00161981,0.0408361,0.0457613,3,935
27.1,0.00158965,0.0404523,0.0453311,3,938
27.2,0.00156006,0.0400721,0.0449049,3,941
27.3,0.00153101,0.0396955,0.0444828,3,944
27.4,0.00150251,0.0393224,0.0440646,3,947
27.5,0.00147453,0.0389529,0.0436504,3,950
27.6,0.00144708,0.0385868,0.04324,3,953
27.7,0.00142014,0.0382241,0.0428335,3,956
27.8,0.0013937,0.0378649,0.0424309,3,959
27.9,0.00136774,0.037509,0.042032,3,962
28,0.00134228,0.0371565,0.0416369,3,965
28.1,0.00131728,0.0368073,0.0412456,3,968
28.2,0.00129275,0.0364614,0.0408579,3,971
28.3,0.00126868,0.0361188,0.0404738,3,974
28.4,0.00124505,0.0357793,0.0400934,3,977
28.5,0.00122187,0.0354431,0.0397165,3,980
28.6,0.00119911,0.03511,0.0393432,3,983
28.7,0.00117678,0.0347801,0.0389734,3,986
28.8,0.00115487,0.0344533,0.0386071,3,989
28.9,0.00113336,0.0341295,0.0382443,3,992
29,0.00111225,0.0338088,0.0378848,3,995
29.1,0.00109154,0.0334911,0.0375287,3,998
29.2,0.00107121,0.0331764,0.037176,3,1001
29.3,0.00105125,0.0328646,0.0368266,3,1004
29.4,0.00103167,0.0325558,0.0364805,3,1007
29.5,0.00101246,0.0322499,0.0361376,3,1010
29.6,0.000993598,0.0319469,0.035798,3,1013
29.7,0.000975091,0.0316467,0.0354616,3,1016
29.8,0.000956927,0.0313493,0.0351283,3,1019
29.9,0.000939102,0.0310548,0.0347982,3,1022
30,0.000921608,0.030763,0.0344712,3,1025
30.1,0.00090444,0.0304739,0.0341472,3,1028
30.2,0.000887591,0.0301876,0.0338263,3,1031
30.3,0.000871056,0.029904,0.0335084,3,1034
30.4,0.000854828,0.029623,0.0331935,3,1037
30.5,0.000838902,0.0293447,0.0328816,3,1040
30.6,0.000823273,0.0290689,0.0325726,3,1043
30.7,0.000807935,0.0287958,0.0322665,3,1046
30.8,0.000792882,0.0285253,0.0319633,3,1049
30.9,0.000778109,0.0282573,0.031663,3,1052
31,0.000763612,0.0279918,0.0313654,3,1055
31.1,0.000749384,0.0277288,0.0310707,3,1058
31.2,0.000735421,0.0274683,0.0307788,3,1061
31.3,0.000721718,0.0272102,0.0304895,3,1064
31.4,0.000708269,0.0269546,0.0302031,3,1067
31.5,0.000695072,0.0267013,0.0299193,3,1070
31.6,0.00068212,0.0264505,0.0296381,3,1073
31.7,0.000669409,0.026202,0.0293596,3,1076
31.8,0.000656934,0.0259558,0.0290838,3,1079
31.9,0.000644692,0.025712,0.0288105,3,1082
32,0.000632678,0.0254704,0.0285398,3,1085
32.1,0.000620887,0.0252312,0.0282717,3,1088
32.2,0.000609316,0.0249941,0.028006,3,1091
32.3,0.000597961,0.0247593,0.0277429,3,1094
32.4,0.000586816,0.0245267,0.0274822,3,1097
32.5,0.00057588,0.0242963,0.027224,3,1100
32.6,0.000565147,0.0240681,0.0269682,3,1103
32.7,0.000554613,0.023842,0.0267149,3,1106
32.8,0.000544276,0.023618,0.0264639,3,1109
32.9,0.000534132,0.0233961,0.0262153,3,1112
33,0.000524176,0.0231764,0.025969,3,1115
33.1,0.000514405,0.0229587,0.025725,3,1118
33.2,0.000504817,0.022743,0.0254833,3,1121
33.3,0.000495407,0.0225293,0.0252439,3,1124
33.4,0.000486173,0.0223177,0.0250067,3,1127
33.5,0.00047711,0.0221081,0.0247718,3,1130
33.6,0.000468216,0.0219004,0.0245391,3,1133
33.7,0.000459488,0.0216947,0.0243086,3,1136
33.8,0.000450922,0.0214909,0.0240802,3,1139
33.9,0.000442516,0.021289,0.023854,3,1142
34,0.000434267,0.0210891,0.0236299,3,1145
34.1,0.000426171,0.020891,0.0234079,3,1148
34.2,0.000418226,0.0206947,0.023188,3,1151
34.3,0.000410428,0.0205004,0.0229702,3,1154
34.4,0.000402777,0.0203078,0.0227544,3,1157
34.5,0.000395267,0.0201171,0.0225406,3,1160
34.6,0.000387898,0.0199281,0.0223289,3,1163
34.7,0.000380666,0.0197409,0.0221192,3,1166
34.8,0.000373568,0.0195555,0.0219114,3,1169
34.9,0.000366603,0.0193718,0.0217056,3,1172
35,0.000359767,0.0191899,0.0215017,3,1175
35.1,0.000353059,0.0190096,0.0212997,3,1178
35.2,0.000346476,0.0188311,0.0210996,3,1181
35.3,0.000340016,0.0186542,0.0209014,3,1184
35.4,0.000333675,0.018479,0.0207051,3,1187
35.5,0.000327453,0.0183055,0.0205106,3,1190
35.6,0.000321347,0.0181335,0.0203179,3,1193
35.7,0.000315355,0.0179632,0.0201271,3,1196
35.8,0.000309474,0.0177945,0.019938,3,1199
35.9,0.000303703,0.0176274,0.0197508,3,1202
36,0.00029804,0.0174618,0.0195652,3,1205
36.1,0.000292482,0.0172978,0.0193815,3,1208
36.2,0.000287027,0.0171354,0.0191994,3,1211
36.3,0.000281674,0.0169744,0.0190191,3,1214
36.4,0.000276421,0.016815,0.0188405,3,1217
36.5,0.000271266,0.0166571,0.0186635,3,1220
36.6,0.000266207,0.0165007,0.0184882,3,1223
36.7,0.000261242,0.0163457,0.0183146,3,1226
36.8,0.00025637,0.0161922,0.0181425,3,1229
36.9,0.000251588,0.0160401,0.0179721,3,1232
37,0.000246896,0.0158895,0.0178033,3,1235
37.1,0.000242291,0.0157402,0.0176361,3,1238
37.2,0.000237772,0.0155924,0.0174705,3,1241
37.3,0.000233337,0.015446,0.0173064,3,1244
37.4,0.000228984,0.0153009,0.0171439,3,1247
37.5,0.000224713,0.0151572,0.0169829,3,1250
37.6,0.000220522,0.0150149,0.0168234,3,1253
37.7,0.000216408,0.0148739,0.0166654,3,1256
37.8,0.000212372,0.0147342,0.0165088,3,1259
37.9,0.00020841,0.0145958,0.0163538,3,1262
38,0.000204523,0.0144588,0.0162002,3,1265
38.1,0.000200708,0.014323,0.0160481,3,1268
38.2,0.000196963,0.0141885,0.0158973,3,1271
38.3,0.000193289,0.0140552,0.015748,3,1274
38.4,0.000189684,0.0139233,0.0156001,3,1277
38.5,0.000186145,0.0137925,0.0154536,3,1280
38.6,0.000182672,0.013663,0.0153085,3,1283
38.7,0.000179265,0.0135347,0.0151647,3,1286
38.8,0.00017592,0.0134076,0.0150223,3,1289
38.9,0.000172638,0.0132817,0.0148812,3,1292
39,0.000169418,0.013157,0.0147415,3,1295
39.1,0.000166257,0.0130334,0.0146031,3,1298
39.2,0.000163155,0.012911,0.0144659,3,1301
39.3,0.000160111,0.0127898,0.0143301,3,1304
39.4,0.000157124,0.0126697,0.0141955,3,1307
39.5,0.000154193,0.0125507,0.0140622,3,1310
39.6,0.000151316,0.0124329,0.0139301,3,1313
39.7,0.000148492,0.0123161,0.0137993,3,1316
39.8,0.000145722,0.0122005,0.0136697,3,1319
39.9,0.000143003,0.0120859,0.0135414,3,1322
40,0.000140335,0.0119724,0.0134142,3,1325
40.1,0.000137716,0.01186,0.0132882,3,1328
40.2,0.000135147,0.0117486,0.0131634,3,1331
40.3,0.000132625,0.0116383,0.0130398,3,1334
40.4,0.00013015,0.011529,0.0129174,3,1337
40.5,0.000127722,0.0114208,0.0127961,3,1340
40.6,0.000125339,0.0113135,0.0126759,3,1343
40.7,0.000123,0.0112073,0.0125569,3,1346
40.8,0.000120705,0.0111021,0.012439,3,1349
40.9,0.000118452,0.0109978,0.0123222,3,1352
41,0.000116242,0.0108946,0.0122065,3,1355
41.1,0.000114073,0.0107923,0.0120918,3,1358
41.2,0.000111944,0.0106909,0.0119783,3,1361
41.3,0.000109855,0.0105905,0.0118658,3,1364
41.4,0.000107805,0.0104911,0.0117544,3,1367
41.5,0.000105793,0.0103926,0.011644,3,1370
41.6,0.000103819,0.010295,0.0115347,3,1373
41.7,0.000101882,0.0101983,0.0114264,3,1376
41.8,9.99804e-05,0.0101026,0.0113191,3,1379
41.9,9.81146e-05,0.0100077,0.0112128,3,1382
42,9.62835e-05,0.00991377,0.0111075,3,1385
42.1,9.44867e-05,0.00982068,0.0110032,3,1388
42.2,9.27233e-05,0.00972847,0.0108999,3,1391
42.3,9.09928e-05,0.00963713,0.0107976,3,1394
42.4,8.92946e-05,0.00954665,0.0106962,3,1397
42.5,8.76281e-05,0.00945701,0.0105957,3,1400
42.6,8.59927e-05,0.00936822,0.0104963,3,1403
42.7,8.43878e-05,0.00928026,0.0103977,3,1406
42.8,8.28128e-05,0.00919313,0.0103001,3,1409
42.9,8.12672e-05,0.00910681,0.0102034,3,1412
43,7.97504e-05,0.00902131,0.0101076,3,1415
43.1,7.82619e-05,0.00893661,0.0100126,3,1418
43.2,7.68012e-05,0.0088527,0.00991864,3,1421
43.3,7.53678e-05,0.00876958,0.00982551,3,1424
43.4,7.39611e-05,0.00868725,0.00973325,3,1427
43.5,7.25806e-05,0.00860568,0.00964186,3,1430
43.6,7.12259e-05,0.00852489,0.00955133,3,1433
43.7,6.98965e-05,0.00844485,0.00946165,3,1436
43.8,6.85918e-05,0.00836556,0.00937282,3,1439
43.9,6.73115e-05,0.00828702,0.00928482,3,1442
44,6.60551e-05,0.00820922,0.00919764,3,1445
44.1,6.48221e-05,0.00813214,0.00911128,3,1448
44.2,6.36122e-05,0.00805579,0.00902574,3,1451
44.3,6.24248e-05,0.00798016,0.00894099,3,1454
44.4,6.12596e-05,0.00790524,0.00885705,3,1457
44.5,6.01161e-05,0.00783102,0.00877389,3,1460
44.6,5.89939e-05,0.0077575,0.00869151,3,1463
44.7,5.78927e-05,0.00768466,0.00860991,3,1466
44.8,5.6812e-05,0.00761252,0.00852907,3,1469
44.9,5.57515e-05,0.00754105,0.00844899,3,1472
45,5.47108e-05,0.00747025,0.00836967,3,1475
45.1,5.36895e-05,0.00740011,0.00829108,3,1478
45.2,5.26873e-05,0.00733064,0.00821324,3,1481
45.3,5.17037e-05,0.00726182,0.00813613,3,1484
45.4,5.07385e-05,0.00719364,0.00805974,3,1487
45.5,4.97914e-05,0.0071261,0.00798407,3,1490
45.6,4.88619e-05,0.0070592,0.00790911,3,1493
45.7,4.79497e-05,0.00699293,0.00783486,3,1496
45.8,4.70546e-05,0.00692728,0.0077613,3,1499
45.9,4.61761e-05,0.00686224,0.00768843,3,1502
46,4.53141e-05,0.00679782,0.00761625,3,1505
46.1,4.44682e-05,0.006734,0.00754474,3,1508
46.2,4.3638e-05,0.00667078,0.00747391,3,1511
46.3,4.28233e-05,0.00660815,0.00740374,3,1514
46.4,4.20239e-05,0.00654612,0.00733423,3,1517
46.5,4.12393e-05,0.00648466,0.00726538,3,1520
46.6,4.04694e-05,0.00642378,0.00719717,3,1523
46.7,3.97139e-05,0.00636348,0.0071296,3,1526
46.8,3.89724e-05,0.00630373,0.00706266,3,1529
46.9,3.82448e-05,0.00624456,0.00699636,3,1532
47,3.75308e-05,0.00618593,0.00693067,3,1535
47.1,3.68301e-05,0.00612786,0.00686561,3,1538
47.2,3.61425e-05,0.00607033,0.00680115,3,1541
47.3,3.54677e-05,0.00601334,0.0067373,3,1544
47.4,3.48055e-05,0.00595689,0.00667405,3,1547
47.5,3.41557e-05,0.00590097,0.00661139,3,1550
47.6,3.3518e-05,0.00584557,0.00654932,3,1553
47.7,3.28922e-05,0.00579069,0.00648784,3,1556
47.8,3.22781e-05,0.00573633,0.00642693,3,1559
47.9,3.16754e-05,0.00568248,0.00636659,3,1562
48,3.1084e-05,0.00562913,0.00630682,3,1565
48.1,3.05037e-05,0.00557629,0.00624761,3,1568
48.2,2.99341e-05,0.00552394,0.00618896,3,1571
48.3,2.93752e-05,0.00547208,0.00613086,3,1574
48.4,2.88267e-05,0.00542071,0.0060733,3,1577
48.5,2.82885e-05,0.00536983,0.00601629,3,1580
48.6,2.77603e-05,0.00531942,0.00595981,3,1583
48.7,2.7242e-05,0.00526948,0.00590386,3,1586
48.8,2.67333e-05,0.00522001,0.00584843,3,1589
48.9,2.62342e-05,0.00517101,0.00579353,3,1592
49,2.57443e-05,0.00512247,0.00573914,3,1595
49.1,2.52636e-05,0.00507438,0.00568526,3,1598
49.2,2.47919e-05,0.00502674,0.00563189,3,1601
49.3,2.4329e-05,0.00497955,0.00557902,3,1604
49.4,2.38747e-05,0.00493281,0.00552665,3,1607
49.5,2.34289e-05,0.0048865,0.00547476,3,1610
49.6,2.29914e-05,0.00484063,0.00542337,3,1613
49.7,2.25621e-05,0.00479519,0.00537246,3,1616
49.8,2.21408e-05,0.00475017,0.00532202,3,1619
49.9,2.17274e-05,0.00470558,0.00527206,3,1622
50,2.13217e-05,0.00466141,0.00522257,3,1625
50.1,2.09235e-05,0.00461765,0.00517354,3,1628
50.2,2.05328e-05,0.0045743,0.00512497,3,1631
50.3,2.01494e-05,0.00453136,0.00507686,3,1634
50.4,1.97732e-05,0.00448882,0.0050292,3,1637
50.5,1.94039e-05,0.00444669,0.00498199,3,1640
50.6,1.90416e-05,0.00440494,0.00493522,3,1643
50.7,1.8686e-05,0.00436359,0.00488889,3,1646
50.8,1.83371e-05,0.00432263,0.004843,3,1649
50.9,1.79947e-05,0.00428205,0.00479754,3,1652
51,1.76586e-05,0.00424186,0.0047525,3,1655
51.1,1.73289e-05,0.00420204,0.00470789,3,1658
51.2,1.70053e-05,0.00416259,0.00466369,3,1661
51.3,1.66877e-05,0.00412352,0.00461991,3,1664
51.4,1.63761e-05,0.00408481,0.00457654,3,1667
51.5,1.60703e-05,0.00404646,0.00453358,3,1670
51.6,1.57702e-05,0.00400848,0.00449102,3,1673
51.7,1.54757e-05,0.00397085,0.00444886,3,1676
51.8,1.51867e-05,0.00393358,0.0044071,3,1679
51.9,1.49031e-05,0.00389665,0.00436573,3,1682
52,1.46248e-05,0.00386007,0.00432475,3,1685
52.1,1.43517e-05,0.00382384,0.00428415,3,1688
52.2,1.40837e-05,0.00378794,0.00424393,3,1691
52.3,1.38206e-05,0.00375239,0.00420409,3,1694
52.4,1.35625e-05,0.00371716,0.00416463,3,1697
52.5,1.33093e-05,0.00368227,0.00412554,3,1700
52.6,1.30607e-05,0.0036477,0.00408681,3,1703
52.7,1.28168e-05,0.00361346,0.00404845,3,1706
52.8,1.25775e-05,0.00357954,0.00401044,3,1709
52.9,1.23426e-05,0.00354594,0.0039728,3,1712
53,1.21121e-05,0.00351266,0.0039355,3,1715
53.1,1.18859e-05,0.00347968,0.00389856,3,1718
53.2,1.16639e-05,0.00344702,0.00386196,3,1721
53.3,1.14461e-05,0.00341466,0.00382571,3,1724
53.4,1.12323e-05,0.00338261,0.0037898,3,1727
53.5,1.10225e-05,0.00335086,0.00375422,3,1730
53.6,1.08167e-05,0.0033194,0.00371898,3,1733
53.7,1.06147e-05,0.00328825,0.00368407,3,1736
53.8,1.04164e-05,0.00325738,0.00364949,3,1739
53.9,1.02219e-05,0.0032268,0.00361523,3,1742
54,1.0031e-05,0.00319651,0.0035813,3,1745
54.1,9.84365e-06,0.00316651,0.00354768,3,1748
54.2,9.65981e-06,0.00313678,0.00351438,3,1751
54.3,9.4794e-06,0.00310734,0.00348139,3,1754
54.4,9.30236e-06,0.00307817,0.00344871,3,1757
54.5,9.12862e-06,0.00304928,0.00341633,3,1760
54.6,8.95813e-06,0.00302066,0.00338427,3,1763
54.7,8.79083e-06,0.0029923,0.0033525,3,1766
54.8,8.62665e-06,0.00296421,0.00332103,3,1769
54.9,8.46553e-06,0.00293639,0.00328985,3,1772
55,8.30742e-06,0.00290883,0.00325897,3,1775
55.1,8.15227e-06,0.00288152,0.00322838,3,1778
55.2,8.00001e-06,0.00285447,0.00319808,3,1781
55.3,7.85059e-06,0.00282768,0.00316806,3,1784
55.4,7.70397e-06,0.00280114,0.00313832,3,1787
55.5,7.56008e-06,0.00277484,0.00310886,3,1790
55.6,7.41888e-06,0.0027488,0.00307968,3,1793
55.7,7.28032e-06,0.002723,0.00305077,3,1796
55.8,7.14435e-06,0.00269744,0.00302213,3,1799
55.9,7.01091e-06,0.00267212,0.00299377,3,1802
56,6.87997e-06,0.00264703,0.00296566,3,1805
56.1,6.75147e-06,0.00262219,0.00293783,3,1808
56.2,6.62537e-06,0.00259757,0.00291025,3,1811
56.3,6.50162e-06,0.00257319,0.00288293,3,1814
56.4,6.38019e-06,0.00254904,0.00285587,3,1817
56.5,6.26102e-06,0.00252511,0.00282906,3,1820
56.6,6.14408e-06,0.00250141,0.00280251,3,1823
56.7,6.02933e-06,0.00247793,0.0027762,3,1826
56.8,5.91671e-06,0.00245467,0.00275014,3,1829
56.9,5.8062e-06,0.00243163,0.00272433,3,1832
57,5.69776e-06,0.0024088,0.00269876,3,1835
57.1,5.59134e-06,0.00238619,0.00267342,3,1838
57.2,5.4869e-06,0.0023638,0.00264833,3,1841
57.3,5.38442e-06,0.00234161,0.00262347,3,1844
57.4,5.28385e-06,0.00231963,0.00259884,3,1847
57.5,5.18516e-06,0.00229786,0.00257445,3,1850
57.6,5.08831e-06,0.00227629,0.00255028,3,1853
57.7,4.99327e-06,0.00225492,0.00252635,3,1856
57.8,4.9e-06,0.00223376,0.00250263,3,1859
57.9,4.80848e-06,0.00221279,0.00247914,3,1862
58,4.71867e-06,0.00219202,0.00245587,3,1865
58.1,4.63053e-06,0.00217144,0.00243282,3,1868
58.2,4.54404e-06,0.00215106,0.00240998,3,1871
58.3,4.45917e-06,0.00213087,0.00238736,3,1874
58.4,4.37588e-06,0.00211087,0.00236495,3,1877
58.5,4.29414e-06,0.00209105,0.00234275,3,1880
58.6,4.21393e-06,0.00207143,0.00232076,3,1883
58.7,4.13522e-06,0.00205198,0.00229898,3,1886
58.8,4.05798e-06,0.00203272,0.0022774,3,1889
58.9,3.98219e-06,0.00201364,0.00225602,3,1892
59,3.9078e-06,0.00199474,0.00223485,3,1895
59.1,3.83481e-06,0.00197602,0.00221387,3,1898
59.2,3.76318e-06,0.00195747,0.00219309,3,1901
59.3,3.69289e-06,0.0019391,0.0021725,3,1904
59.4,3.62391e-06,0.0019209,0.00215211,3,1907
59.5,3.55622e-06,0.00190287,0.00213191,3,1910
59.6,3.48979e-06,0.00188501,0.0021119,3,1913
59.7,3.42461e-06,0.00186731,0.00209208,3,1916
59.8,3.36064e-06,0.00184979,0.00207244,3,1919
59.9,3.29787e-06,0.00183242,0.00205299,3,1922
60,3.23627e-06,0.00181522,0.00203372,3,1925
60.1,3.17582e-06,0.00179819,0.00201463,3,1928
60.2,3.1165e-06,0.00178131,0.00199572,3,1931
60.3,3.05828e-06,0.00176459,0.00197699,3,1934
60.4,3.00116e-06,0.00174802,0.00195843,3,1937
60.5,2.9451e-06,0.00173162,0.00194005,3,1940
60.6,2.89008e-06,0.00171536,0.00192184,3,1943
60.7,2.8361e-06,0.00169926,0.0019038,3,1946
60.8,2.78312e-06,0.00168331,0.00188593,3,1949
60.9,2.73114e-06,0.00166751,0.00186823,3,1952
61,2.68012e-06,0.00165186,0.00185069,3,1955
61.1,2.63006e-06,0.00163636,0.00183332,3,1958
61.2,2.58093e-06,0.001621,0.00181611,3,1961
61.3,2.53272e-06,0.00160578,0.00179906,3,1964
61.4,2.48541e-06,0.00159071,0.00178218,3,1967
61.5,2.43898e-06,0.00157578,0.00176545,3,1970
61.6,2.39342e-06,0.00156099,0.00174888,3,1973
61.7,2.34872e-06,0.00154634,0.00173246,3,1976
61.8,2.30484e-06,0.00153182,0.0017162,3,1979
61.9,2.26179e-06,0.00151744,0.00170009,3,1982
62,2.21954e-06,0.0015032,0.00168414,3,1985
62.1,2.17808e-06,0.00148909,0.00166833,3,1988
62.2,2.13739e-06,0.00147512,0.00165267,3,1991
62.3,2.09747e-06,0.00146127,0.00163716,3,1994
62.4,2.05829e-06,0.00144755,0.00162179,3,1997
62.5,2.01984e-06,0.00143397,0.00160657,3,2000
62.6,1.98211e-06,0.00142051,0.00159149,3,2003
62.7,1.94508e-06,0.00140717,0.00157655,3,2006
62.8,1.90875e-06,0.00139397,0.00156175,3,2009
62.9,1.87309e-06,0.00138088,0.00154709,3,2012
63,1.8381e-06,0.00136792,0.00153257,3,2015
63.1,1.80377e-06,0.00135508,0.00151819,3,2018
63.2,1.77007e-06,0.00134236,0.00150394,3,2021
63.3,1.73701e-06,0.00132976,0.00148982,3,2024
63.4,1.70456e-06,0.00131728,0.00147584,3,2027
63.5,1.67272e-06,0.00130492,0.00146198,3,2030
63.6,1.64147e-06,0.00129267,0.00144826,3,2033
63.7,1.61081e-06,0.00128054,0.00143467,3,2036
63.8,1.58072e-06,0.00126852,0.0014212,3,2039
63.9,1.55119e-06,0.00125661,0.00140786,3,2042
64,1.52221e-06,0.00124482,0.00139465,3,2045
64.1,1.49378e-06,0.00123313,0.00138156,3,2048
64.2,1.46587e-06,0.00122156,0.00136859,3,2051
64.3,1.43849e-06,0.00121009,0.00135575,3,2054
64.4,1.41162e-06,0.00119873,0.00134302,3,2057
64.5,1.38525e-06,0.00118748,0.00133041,3,2060
64.6,1.35937e-06,0.00117634,0.00131793,3,2063
64.7,1.33398e-06,0.0011653,0.00130556,3,2066
64.8,1.30906e-06,0.00115436,0.0012933,3,2069
64.9,1.28461e-06,0.00114352,0.00128116,3,2072
65,1.26061e-06,0.00113279,0.00126914,3,2075
65.1,1.23706e-06,0.00112216,0.00125723,3,2078
65.2,1.21395e-06,0.00111163,0.00124543,3,2081
65.3,1.19127e-06,0.00110119,0.00123374,3,2084
65.4,1.16902e-06,0.00109086,0.00122216,3,2087
65.5,1.14718e-06,0.00108062,0.00121068,3,2090
65.6,1.12575e-06,0.00107048,0.00119932,3,2093
65.7,1.10472e-06,0.00106043,0.00118806,3,2096
65.8,1.08408e-06,0.00105047,0.00117691,3,2099
65.9,1.06383e-06,0.00104061,0.00116587,3,2102
66,1.04396e-06,0.00103085,0.00115492,3,2105
66.1,1.02446e-06,0.00102117,0.00114408,3,2108
66.2,1.00532e-06,0.00101159,0.00113335,3,2111
66.3,9.8654e-07,0.00100209,0.00112271,3,2114
66.4,9.6811e-07,0.000992687,0.00111217,3,2117
66.5,9.50025e-07,0.00098337,0.00110173,3,2120
66.6,9.32278e-07,0.00097414,0.00109139,3,2123
66.7,9.14862e-07,0.000964996,0.00108115,3,2126
66.8,8.97772e-07,0.000955939,0.001071,3,2129
66.9,8.81e-07,0.000946967,0.00106095,3,2132
67,8.64542e-07,0.000938078,0.00105099,3,2135
67.1,8.48392e-07,0.000929274,0.00104112,3,2138
67.2,8.32543e-07,0.000920552,0.00103135,3,2141
67.3,8.1699e-07,0.000911911,0.00102167,3,2144
67.4,8.01728e-07,0.000903352,0.00101208,3,2147
67.5,7.86751e-07,0.000894873,0.00100258,3,2150
67.6,7.72054e-07,0.000886474,0.000993173,3,2153
67.7,7.57631e-07,0.000878154,0.000983851,3,2156
67.8,7.43477e-07,0.000869911,0.000974616,3,2159
67.9,7.29588e-07,0.000861746,0.000965469,3,2162
68,7.15959e-07,0.000853658,0.000956407,3,2165
68.1,7.02584e-07,0.000845646,0.00094743,3,2168
68.2,6.89459e-07,0.000837709,0.000938537,3,2171
68.3,6.76579e-07,0.000829846,0.000929728,3,2174
68.4,6.6394e-07,0.000822057,0.000921002,3,2177
68.5,6.51536e-07,0.000814341,0.000912357,3,2180
68.6,6.39365e-07,0.000806698,0.000903794,3,2183
68.7,6.27421e-07,0.000799126,0.000895311,3,2186
68.8,6.157e-07,0.000791626,0.000886908,3,2189
68.9,6.04198e-07,0.000784196,0.000878583,3,2192
69,5.9291e-07,0.000776835,0.000870337,3,2195
69.1,5.81834e-07,0.000769544,0.000862168,3,2198
69.2,5.70965e-07,0.000762321,0.000854076,3,2201
69.3,5.60298e-07,0.000755166,0.00084606,3,2204
69.4,5.49831e-07,0.000748078,0.000838119,3,2207
69.5,5.39559e-07,0.000741057,0.000830252,3,2210
69.6,5.2948e-07,0.000734102,0.000822459,3,2213
69.7,5.19588e-07,0.000727211,0.00081474,3,2216
69.8,5.09882e-07,0.000720386,0.000807093,3,2219
69.9,5.00356e-07,0.000713624,0.000799517,3,2222
70,4.91009e-07,0.000706926,0.000792013,3,2225
70.1,4.81836e-07,0.000700291,0.00078458,3,2228
70.2,4.72835e-07,0.000693718,0.000777216,3,2231
70.3,4.64001e-07,0.000687207,0.000769921,3,2234
70.4,4.55333e-07,0.000680757,0.000762694,3,2237
70.5,4.46827e-07,0.000674368,0.000755536,3,2240
70.6,4.38479e-07,0.000668038,0.000748444,3,2243
70.7,4.30288e-07,0.000661768,0.00074142,3,2246
70.8,4.22249e-07,0.000655557,0.000734461,2,2248
70.9,4.14361e-07,0.000649404,0.000727567,2,2250
71,4.0662e-07,0.000643309,0.000720738,2,2252
71.1,3.99024e-07,0.000637271,0.000713974,2,2254
71.2,3.91569e-07,0.000631289,0.000707272,2,2256
71.3,3.84254e-07,0.000625364,0.000700634,2,2258
71.4,3.77076e-07,0.000619495,0.000694058,2,2260
71.5,3.70031e-07,0.00061368,0.000687544,2,2262
71.6,3.63118e-07,0.00060792,0.00068109,2,2264
71.7,3.56335e-07,0.000602215,0.000674698,2,2266
71.8,3.49678e-07,0.000596562,0.000668365,2,2268
71.9,3.43145e-07,0.000590963,0.000662092,2,2270
72,3.36735e-07,0.000585416,0.000655878,2,2272
72.1,3.30444e-07,0.000579922,0.000649722,2,2274
72.2,3.24271e-07,0.000574479,0.000643624,2,2276
72.3,3.18213e-07,0.000569087,0.000637583,2,2278
72.4,3.12268e-07,0.000563745,0.000631598,2,2280
72.5,3.06434e-07,0.000558454,0.00062567,2,2282
72.6,3.00709e-07,0.000553213,0.000619798,2,2284
72.7,2.95092e-07,0.00054802,0.000613981,2,2286
72.8,2.89579e-07,0.000542877,0.000608218,2,2288
72.9,2.84169e-07,0.000537781,0.000602509,2,2290
73,2.7886e-07,0.000532734,0.000596854,2,2292
73.1,2.7365e-07,0.000527734,0.000591252,2,2294
73.2,2.68538e-07,0.000522781,0.000585703,2,2296
73.3,2.63521e-07,0.000517874,0.000580205,2,2298
73.4,2.58598e-07,0.000513013,0.00057476,2,2300
73.5,2.53767e-07,0.000508198,0.000569365,2,2302
73.6,2.49026e-07,0.000503428,0.000564021,2,2304
73.7,2.44374e-07,0.000498703,0.000558727,2,2306
73.8,2.39809e-07,0.000494023,0.000553483,2,2308
73.9,2.35328e-07,0.000489386,0.000548288,2,2310
74,2.30932e-07,0.000484792,0.000543142,2,2312
74.1,2.26618e-07,0.000480242,0.000538045,2,2314
74.2,2.22384e-07,0.000475735,0.000532995,2,2316
74.3,2.18229e-07,0.00047127,0.000527992,2,2318
74.4,2.14153e-07,0.000466847,0.000523036,2,2320
74.5,2.10152e-07,0.000462465,0.000518127,2,2322
74.6,2.06226e-07,0.000458124,0.000513264,2,2324
74.7,2.02373e-07,0.000453824,0.000508447,2,2326
74.8,1.98592e-07,0.000449565,0.000503675,2,2328
74.9,1.94882e-07,0.000445345,0.000498947,2,2330
75,1.91241e-07,0.000441165,0.000494264,2,2332
75.1,1.87668e-07,0.000437025,0.000489625,2,2334
75.2,1.84162e-07,0.000432923,0.00048503,2,2336
75.3,1.80722e-07,0.00042886,0.000480477,2,2338
75.4,1.77346e-07,0.000424835,0.000475968,2,2340
75.5,1.74032e-07,0.000420847,0.0004715,2,2342
75.6,1.70781e-07,0.000416897,0.000467075,2,2344
75.7,1.67591e-07,0.000412984,0.000462691,2,2346
75.8,1.6446e-07,0.000409108,0.000458348,2,2348
75.9,1.61387e-07,0.000405268,0.000454046,2,2350
76,1.58372e-07,0.000401465,0.000449785,2,2352
76.1,1.55413e-07,0.000397697,0.000445563,2,2354
76.2,1.5251e-07,0.000393964,0.000441381,2,2356
76.3,1.49661e-07,0.000390266,0.000437239,2,2358
76.4,1.46865e-07,0.000386603,0.000433135,2,2360
76.5,1.44121e-07,0.000382975,0.00042907,2,2362
76.6,1.41428e-07,0.00037938,0.000425042,2,2364
76.7,1.38786e-07,0.000375819,0.000421053,2,2366
76.8,1.36193e-07,0.000372292,0.000417101,2,2368
76.9,1.33649e-07,0.000368798,0.000413186,2,2370
77,1.31152e-07,0.000365336,0.000409308,2,2372
77.1,1.28702e-07,0.000361908,0.000405467,2,2374
77.2,1.26297e-07,0.000358511,0.000401661,2,2376
77.3,1.23938e-07,0.000355146,0.000397891,2,2378
77.4,1.21623e-07,0.000351813,0.000394157,2,2380
77.5,1.1935e-07,0.000348511,0.000390457,2,2382
77.6,1.17121e-07,0.00034524,0.000386792,2,2384
77.7,1.14932e-07,0.000341999,0.000383162,2,2386
77.8,1.12785e-07,0.000338789,0.000379566,2,2388
77.9,1.10678e-07,0.00033561,0.000376003,2,2390
78,1.0861e-07,0.00033246,0.000372474,2,2392
78.1,1.06581e-07,0.000329339,0.000368978,2,2394
78.2,1.0459e-07,0.000326248,0.000365515,2,2396
78.3,1.02636e-07,0.000323186,0.000362085,2,2398
78.4,1.00719e-07,0.000320153,0.000358686,2,2400
78.5,9.8837e-08,0.000317148,0.00035532,2,2402
78.6,9.69905e-08,0.000314171,0.000351985,2,2404
78.7,9.51785e-08,0.000311222,0.000348681,2,2406
78.8,9.34004e-08,0.000308301,0.000345408,2,2408
78.9,9.16554e-08,0.000305408,0.000342167,2,2410
79,8.99431e-08,0.000302541,0.000338955,2,2412
79.1,8.82627e-08,0.000299702,0.000335774,2,2414
79.2,8.66138e-08,0.000296889,0.000332622,2,2416
79.3,8.49956e-08,0.000294102,0.0003295,2,2418
79.4,8.34077e-08,0.000291342,0.000326408,2,2420
79.5,8.18494e-08,0.000288608,0.000323344,2,2422
79.6,8.03203e-08,0.000285899,0.000320309,2,2424
79.7,7.88197e-08,0.000283215,0.000317303,2,2426
79.8,7.73472e-08,0.000280557,0.000314325,2,2428
79.9,7.59021e-08,0.000277924,0.000311375,2,2430
80,7.44841e-08,0.000275316,0.000308452,2,2432
80.1,7.30925e-08,0.000272731,0.000305557,2,2434
80.2,7.1727e-08,0.000270172,0.000302689,2,2436
80.3,7.0387e-08,0.000267636,0.000299848,2,2438
80.4,6.9072e-08,0.000265124,0.000297034,2,2440
80.5,6.77815e-08,0.000262636,0.000294246,2,2442
80.6,6.65152e-08,0.000260171,0.000291485,2,2444
80.7,6.52725e-08,0.000257729,0.000288749,2,2446
80.8,6.40531e-08,0.00025531,0.000286039,2,2448
80.9,6.28564e-08,0.000252914,0.000283354,2,2450
81,6.16821e-08,0.00025054,0.000280695,2,2452
81.1,6.05297e-08,0.000248188,0.00027806,2,2454
81.2,5.93989e-08,0.000245859,0.00027545,2,2456
81.3,5.82891e-08,0.000243551,0.000272865,2,2458
81.4,5.72001e-08,0.000241265,0.000270304,2,2460
81.5,5.61315e-08,0.000239001,0.000267767,2,2462
81.6,5.50828e-08,0.000236758,0.000265254,2,2464
81.7,5.40537e-08,0.000234536,0.000262764,2,2466
81.8,5.30439e-08,0.000232334,0.000260298,2,2468
81.9,5.20529e-08,0.000230154,0.000257855,2,2470
82,5.10804e-08,0.000227994,0.000255435,2,2472
82.1,5.01261e-08,0.000225854,0.000253037,2,2474
82.2,4.91896e-08,0.000223734,0.000250662,2,2476
82.3,4.82706e-08,0.000221634,0.00024831,2,2478
82.4,4.73688e-08,0.000219554,0.000245979,2,2480
82.5,4.64838e-08,0.000217493,0.00024367,2,2482
82.6,4.56154e-08,0.000215452,0.000241383,2,2484
82.7,4.47632e-08,0.00021343,0.000239118,2,2486
82.8,4.39269e-08,0.000211427,0.000236874,2,2488
82.9,4.31062e-08,0.000209442,0.00023465,2,2490
83,4.23009e-08,0.000207476,0.000232448,2,2492
83.1,4.15106e-08,0.000205529,0.000230266,2,2494
83.2,4.07351e-08,0.0002036,0.000228105,2,2496
83.3,3.9974e-08,0.000201689,0.000225964,2,2498
83.4,3.92272e-08,0.000199796,0.000223843,2,2500
83.5,3.84943e-08,0.000197921,0.000221742,2,2502
83.6,3.77752e-08,0.000196063,0.000219661,2,2504
83.7,3.70694e-08,0.000194223,0.0002176,2,2506
83.8,3.63769e-08,0.0001924,0.000215557,2,2508
83.9,3.56972e-08,0.000190594,0.000213534,2,2510
84,3.50303e-08,0.000188806,0.00021153,2,2512
84.1,3.43759e-08,0.000187034,0.000209545,2,2514
84.2,3.37336e-08,0.000185278,0.000207578,2,2516
84.3,3.31034e-08,0.000183539,0.00020563,2,2518
84.4,3.24849e-08,0.000181816,0.0002037,2,2520
84.5,3.1878e-08,0.00018011,0.000201788,2,2522
84.6,3.12825e-08,0.00017842,0.000199894,2,2524
84.7,3.0698e-08,0.000176745,0.000198018,2,2526
84.8,3.01245e-08,0.000175086,0.000196159,2,2528
84.9,2.95617e-08,0.000173443,0.000194318,2,2530
85,2.90094e-08,0.000171815,0.000192494,2,2532
85.1,2.84674e-08,0.000170202,0.000190688,2,2534
85.2,2.79356e-08,0.000168605,0.000188898,2,2536
85.3,2.74137e-08,0.000167022,0.000187125,2,2538
85.4,2.69015e-08,0.000165455,0.000185369,2,2540
85.5,2.63989e-08,0.000163902,0.000183629,2,2542
85.6,2.59057e-08,0.000162364,0.000181905,2,2544
85.7,2.54217e-08,0.00016084,0.000180198,2,2546
85.8,2.49468e-08,0.00015933,0.000178507,2,2548
85.9,2.44807e-08,0.000157835,0.000176831,2,2550
86,2.40233e-08,0.000156353,0.000175172,2,2552
86.1,2.35745e-08,0.000154886,0.000173528,2,2554
86.2,2.31341e-08,0.000153432,0.000171899,2,2556
86.3,2.27019e-08,0.000151992,0.000170286,2,2558
86.4,2.22777e-08,0.000150566,0.000168687,2,2560
86.5,2.18615e-08,0.000149152,0.000167104,2,2562
86.6,2.14531e-08,0.000147752,0.000165536,2,2564
86.7,2.10523e-08,0.000146366,0.000163982,2,2566
86.8,2.0659e-08,0.000144992,0.000162443,2,2568
86.9,2.0273e-08,0.000143631,0.000160918,2,2570
87,1.98943e-08,0.000142283,0.000159408,2,2572
87.1,1.95226e-08,0.000140948,0.000157912,2,2574
87.2,1.91578e-08,0.000139625,0.00015643,2,2576
87.3,1.87999e-08,0.000138314,0.000154962,2,2578
87.4,1.84487e-08,0.000137016,0.000153507,2,2580
87.5,1.8104e-08,0.00013573,0.000152066,2,2582
87.6,1.77658e-08,0.000134456,0.000150639,2,2584
87.7,1.74339e-08,0.000133194,0.000149225,2,2586
87.8,1.71082e-08,0.000131944,0.000147825,2,2588
87.9,1.67885e-08,0.000130706,0.000146437,2,2590
88,1.64749e-08,0.000129479,0.000145063,2,2592
88.1,1.61671e-08,0.000128264,0.000143701,2,2594
88.2,1.5865e-08,0.00012706,0.000142353,2,2596
88.3,1.55686e-08,0.000125867,0.000141017,2,2598
88.4,1.52778e-08,0.000124686,0.000139693,2,2600
88.5,1.49923e-08,0.000123516,0.000138382,2,2602
88.6,1.47122e-08,0.000122357,0.000137083,2,2604
88.7,1.44374e-08,0.000121208,0.000135797,2,2606
88.8,1.41676e-08,0.000120071,0.000134522,2,2608
88.9,1.39029e-08,0.000118944,0.000133259,2,2610
89,1.36432e-08,0.000117827,0.000132009,2,2612
89.1,1.33883e-08,0.000116721,0.00013077,2,2614
89.2,1.31382e-08,0.000115626,0.000129542,2,2616
89.3,1.28927e-08,0.000114541,0.000128327,2,2618
89.4,1.26518e-08,0.000113466,0.000127122,2,2620
89.5,1.24155e-08,0.000112401,0.000125929,2,2622
89.6,1.21835e-08,0.000111346,0.000124747,2,2624
89.7,1.19559e-08,0.000110301,0.000123576,2,2626
89.8,1.17325e-08,0.000109265,0.000122416,2,2628
89.9,1.15133e-08,0.00010824,0.000121267,2,2630
90,1.12982e-08,0.000107224,0.000120129,2,2632
90.1,1.10871e-08,0.000106218,0.000119002,2,2634
90.2,1.088e-08,0.000105221,0.000117885,2,2636
90.3,1.06767e-08,0.000104233,0.000116778,2,2638
90.4,1.04773e-08,0.000103255,0.000115682,2,2640
90.5,1.02815e-08,0.000102286,0.000114597,2,2642
90.6,1.00894e-08,0.000101326,0.000113521,2,2644
90.7,9.90092e-09,0.000100375,0.000112456,2,2646
90.8,9.71595e-09,9.94326e-05,0.0001114,2,2648
90.9,9.53443e-09,9.84994e-05,0.000110355,2,2650
91,9.3563e-09,9.75749e-05,0.000109319,2,2652
91.1,9.18149e-09,9.66591e-05,0.000108293,2,2654
91.2,9.00996e-09,9.57519e-05,0.000107276,2,2656
91.3,8.84162e-09,9.48532e-05,0.00010627,2,2658
91.4,8.67644e-09,9.3963e-05,0.000105272,2,2660
91.5,8.51434e-09,9.30811e-05,0.000104284,2,2662
91.6,8.35526e-09,9.22074e-05,0.000103305,2,2664
91.7,8.19916e-09,9.1342e-05,0.000102336,2,2666
91.8,8.04598e-09,9.04847e-05,0.000101375,2,2668
91.9,7.89566e-09,8.96355e-05,0.000100424,2,2670
92,7.74814e-09,8.87942e-05,9.94813e-05,2,2672
92.1,7.60339e-09,8.79608e-05,9.85476e-05,2,2674
92.2,7.46133e-09,8.71352e-05,9.76227e-05,2,2676
92.3,7.32193e-09,8.63174e-05,9.67064e-05,2,2678
92.4,7.18514e-09,8.55073e-05,9.57988e-05,2,2680
92.5,7.0509e-09,8.47047e-05,9.48996e-05,2,2682
92.6,6.91917e-09,8.39097e-05,9.40089e-05,2,2684
92.7,6.7899e-09,8.31222e-05,9.31266e-05,2,2686
92.8,6.66304e-09,8.2342e-05,9.22526e-05,2,2688
92.9,6.53856e-09,8.15692e-05,9.13867e-05,2,2690
93,6.4164e-09,8.08036e-05,9.0529e-05,2,2692
93.1,6.29652e-09,8.00452e-05,8.96793e-05,2,2694
93.2,6.17889e-09,7.9294e-05,8.88376e-05,2,2696
93.3,6.06345e-09,7.85497e-05,8.80038e-05,2,2698
93.4,5.95016e-09,7.78125e-05,8.71779e-05,2,2700
93.5,5.839e-09,7.70822e-05,8.63596e-05,2,2702
93.6,5.72991e-09,7.63587e-05,8.55491e-05,2,2704
93.7,5.62286e-09,7.5642e-05,8.47462e-05,2,2706
93.8,5.51781e-09,7.49321e-05,8.39508e-05,2,2708
93.9,5.41472e-09,7.42288e-05,8.31628e-05,2,2710
94,5.31355e-09,7.35321e-05,8.23823e-05,2,2712
94.1,5.21428e-09,7.2842e-05,8.16091e-05,2,2714
94.2,5.11686e-09,7.21583e-05,8.08432e-05,2,2716
94.3,5.02127e-09,7.14811e-05,8.00844e-05,2,2718
94.4,4.92745e-09,7.08102e-05,7.93327e-05,2,2720
94.5,4.83539e-09,7.01456e-05,7.85882e-05,2,2722
94.6,4.74505e-09,6.94872e-05,7.78506e-05,2,2724
94.7,4.6564e-09,6.8835e-05,7.71199e-05,2,2726
94.8,4.56941e-09,6.8189e-05,7.63961e-05,2,2728
94.9,4.48404e-09,6.7549e-05,7.5679e-05,2,2730
95,4.40026e-09,6.6915e-05,7.49688e-05,2,2732
95.1,4.31805e-09,6.6287e-05,7.42651e-05,2,2734
95.2,4.23738e-09,6.56648e-05,7.35681e-05,2,2736
95.3,4.15821e-09,6.50485e-05,7.28776e-05,2,2738
95.4,4.08053e-09,6.4438e-05,7.21936e-05,2,2740
95.5,4.00429e-09,6.38332e-05,7.1516e-05,2,2742
95.6,3.92948e-09,6.32341e-05,7.08448e-05,2,2744
95.7,3.85606e-09,6.26406e-05,7.01799e-05,2,2746
95.8,3.78402e-09,6.20527e-05,6.95212e-05,2,2748
95.9,3.71332e-09,6.14703e-05,6.88687e-05,2,2750
96,3.64395e-09,6.08933e-05,6.82223e-05,2,2752
96.1,3.57587e-09,6.03218e-05,6.7582e-05,2,2754
96.2,3.50906e-09,5.97557e-05,6.69477e-05,2,2756
96.3,3.4435e-09,5.91948e-05,6.63194e-05,2,2758
96.4,3.37917e-09,5.86392e-05,6.56969e-05,2,2760
96.5,3.31603e-09,5.80889e-05,6.50803e-05,2,2762
96.6,3.25408e-09,5.75437e-05,6.44695e-05,2,2764
96.7,3.19328e-09,5.70036e-05,6.38644e-05,2,2766
96.8,3.13362e-09,5.64686e-05,6.3265e-05,2,2768
96.9,3.07508e-09,5.59386e-05,6.26712e-05,2,2770
97,3.01763e-09,5.54136e-05,6.2083e-05,2,2772
97.1,2.96125e-09,5.48935e-05,6.15003e-05,2,2774
97.2,2.90592e-09,5.43783e-05,6.09231e-05,2,2776
97.3,2.85163e-09,5.38679e-05,6.03513e-05,2,2778
97.4,2.79836e-09,5.33623e-05,5.97849e-05,2,2780
97.5,2.74607e-09,5.28615e-05,5.92238e-05,2,2782
97.6,2.69477e-09,5.23653e-05,5.86679e-05,2,2784
97.7,2.64442e-09,5.18739e-05,5.81173e-05,2,2786
97.8,2.59502e-09,5.1387e-05,5.75718e-05,2,2788
97.9,2.54654e-09,5.09047e-05,5.70315e-05,2,2790
98,2.49896e-09,5.04269e-05,5.64962e-05,2,2792
98.1,2.45227e-09,4.99536e-05,5.5966e-05,2,2794
98.2,2.40645e-09,4.94848e-05,5.54407e-05,2,2796
98.3,2.3615e-09,4.90203e-05,5.49203e-05,2,2798
98.4,2.31738e-09,4.85603e-05,5.44049e-05,2,2800
98.5,2.27408e-09,4.81045e-05,5.38943e-05,2,2802
98.6,2.23159e-09,4.7653e-05,5.33884e-05,2,2804
98.7,2.1899e-09,4.72057e-05,5.28873e-05,2,2806
98.8,2.14899e-09,4.67627e-05,5.2391e-05,2,2808
98.9,2.10884e-09,4.63238e-05,5.18992e-05,2,2810
99,2.06944e-09,4.5889e-05,5.14121e-05,2,2812
99.1,2.03077e-09,4.54583e-05,5.09296e-05,2,2814
99.2,1.99283e-09,4.50317e-05,5.04516e-05,2,2816
99.3,1.9556e-09,4.4609e-05,4.99781e-05,2,2818
99.4,1.91907e-09,4.41903e-05,4.9509e-05,2,2820
99.5,1.88321e-09,4.37756e-05,4.90443e-05,2,2822
99.6,1.84803e-09,4.33647e-05,4.8584e-05,2,2824
99.7,1.8135e-09,4.29577e-05,4.8128e-05,2,2826
99.8,1.77962e-09,4.25545e-05,4.76763e-05,2,2828
99.9,1.74637e-09,4.21551e-05,4.72288e-05,2,2830
100,1.71374e-09,4.17595e-05,4.67856e-05,2,2832
100.1,1.68173e-09,4.13675e-05,4.63465e-05,2,2834
100.2,1.65031e-09,4.09793e-05,4.59115e-05,2,2836
100.3,1.61947e-09,4.05947e-05,4.54806e-05,2,2838
100.4,1.58922e-09,4.02137e-05,4.50537e-05,2,2840
100.5,1.55953e-09,3.98362e-05,4.46308e-05,2,2842
100.6,1.53039e-09,3.94624e-05,4.4212e-05,2,2844
100.7,1.5018e-09,3.9092e-05,4.3797e-05,2,2846
100.8,1.47374e-09,3.87251e-05,4.33859e-05,2,2848
100.9,1.4462e-09,3.83616e-05,4.29787e-05,2,2850
101,1.41918e-09,3.80016e-05,4.25754e-05,2,2852
101.1,1.39267e-09,3.76449e-05,4.21758e-05,2,2854
101.2,1.36665e-09,3.72916e-05,4.17799e-05,2,2856
101.3,1.34112e-09,3.69416e-05,4.13878e-05,2,2858
101.4,1.31606e-09,3.65949e-05,4.09993e-05,2,2860
101.5,1.29147e-09,3.62514e-05,4.06145e-05,2,2862
101.6,1.26735e-09,3.59112e-05,4.02333e-05,2,2864
101.7,1.24367e-09,3.55741e-05,3.98557e-05,2,2866
101.8,1.22043e-09,3.52402e-05,3.94817e-05,2,2868
101.9,1.19763e-09,3.49095e-05,3.91111e-05,2,2870
102,1.17526e-09,3.45818e-05,3.8744e-05,2,2872
102.1,1.1533e-09,3.42573e-05,3.83804e-05,2,2874
102.2,1.13175e-09,3.39357e-05,3.80202e-05,2,2876
102.3,1.11061e-09,3.36172e-05,3.76633e-05,2,2878
102.4,1.08986e-09,3.33017e-05,3.73098e-05,2,2880
102.5,1.0695e-09,3.29891e-05,3.69597e-05,2,2882
102.6,1.04951e-09,3.26795e-05,3.66128e-05,2,2884
102.7,1.02991e-09,3.23728e-05,3.62691e-05,2,2886
102.8,1.01066e-09,3.2069e-05,3.59287e-05,2,2888
102.9,9.91782e-10,3.1768e-05,3.55915e-05,2,2890
103,9.73252e-10,3.14698e-05,3.52575e-05,2,2892
103.1,9.55069e-10,3.11745e-05,3.49266e-05,2,2894
103.2,9.37225e-10,3.08819e-05,3.45987e-05,2,2896
103.3,9.19715e-10,3.0592e-05,3.4274e-05,2,2898
103.4,9.02532e-10,3.03049e-05,3.39523e-05,2,2900
103.5,8.8567e-10,3.00205e-05,3.36337e-05,2,2902
103.6,8.69123e-10,2.97387e-05,3.3318e-05,2,2904
103.7,8.52885e-10,2.94596e-05,3.30053e-05,2,2906
103.8,8.36951e-10,2.91831e-05,3.26955e-05,2,2908
103.9,8.21314e-10,2.89092e-05,3.23886e-05,2,2910
104,8.0597e-10,2.86379e-05,3.20847e-05,2,2912
104.1,7.90912e-10,2.83691e-05,3.17835e-05,2,2914
104.2,7.76135e-10,2.81028e-05,3.14852e-05,2,2916
104.3,7.61634e-10,2.78391e-05,3.11897e-05,2,2918
104.4,7.47405e-10,2.75778e-05,3.0897e-05,2,2920
104.5,7.33441e-10,2.73189e-05,3.0607e-05,2,2922
104.6,7.19738e-10,2.70625e-05,3.03197e-05,2,2924
104.7,7.06291e-10,2.68085e-05,3.00352e-05,2,2926
104.8,6.93096e-10,2.65569e-05,2.97533e-05,2,2928
104.9,6.80146e-10,2.63077e-05,2.9474e-05,2,2930
105,6.67439e-10,2.60608e-05,2.91974e-05,2,2932
105.1,6.54969e-10,2.58162e-05,2.89233e-05,2,2934
105.2,6.42733e-10,2.55739e-05,2.86519e-05,2,2936
105.3,6.30724e-10,2.53338e-05,2.8383e-05,2,2938
105.4,6.18941e-10,2.50961e-05,2.81166e-05,2,2940
105.5,6.07377e-10,2.48605e-05,2.78527e-05,2,2942
105.6,5.96029e-10,2.46272e-05,2.75913e-05,2,2944
105.7,5.84894e-10,2.43961e-05,2.73323e-05,2,2946
105.8,5.73966e-10,2.41671e-05,2.70758e-05,2,2948
105.9,5.63243e-10,2.39403e-05,2.68217e-05,2,2950
106,5.5272e-10,2.37156e-05,2.65699e-05,2,2952
106.1,5.42393e-10,2.3493e-05,2.63205e-05,2,2954
106.2,5.3226e-10,2.32725e-05,2.60735e-05,2,2956
106.3,5.22315e-10,2.30541e-05,2.58288e-05,2,2958
106.4,5.12557e-10,2.28377e-05,2.55864e-05,2,2960
106.5,5.02981e-10,2.26233e-05,2.53462e-05,2,2962
106.6,4.93584e-10,2.2411e-05,2.51083e-05,2,2964
106.7,4.84362e-10,2.22007e-05,2.48727e-05,2,2966
106.8,4.75313e-10,2.19923e-05,2.46392e-05,2,2968
106.9,4.66432e-10,2.17859e-05,2.4408e-05,2,2970
107,4.57718e-10,2.15814e-05,2.41789e-05,2,2972
107.1,4.49166e-10,2.13789e-05,2.3952e-05,2,2974
107.2,4.40775e-10,2.11782e-05,2.37272e-05,2,2976
107.3,4.3254e-10,2.09794e-05,2.35045e-05,2,2978
107.4,4.24458e-10,2.07825e-05,2.32839e-05,2,2980
107.5,4.16528e-10,2.05875e-05,2.30653e-05,2,2982
107.6,4.08746e-10,2.03942e-05,2.28489e-05,2,2984
107.7,4.0111e-10,2.02028e-05,2.26344e-05,2,2986
107.8,3.93616e-10,2.00132e-05,2.2422e-05,2,2988
107.9,3.86262e-10,1.98254e-05,2.22115e-05,2,2990
108,3.79045e-10,1.96393e-05,2.20031e-05,2,2992
108.1,3.71964e-10,1.9455e-05,2.17965e-05,2,2994
108.2,3.65014e-10,1.92724e-05,2.1592e-05,2,2996
108.3,3.58195e-10,1.90915e-05,2.13893e-05,2,2998
108.4,3.51502e-10,1.89123e-05,2.11886e-05,2,3000
108.5,3.44935e-10,1.87348e-05,2.09897e-05,2,3002
108.6,3.38491e-10,1.8559e-05,2.07927e-05,2,3004
108.7,3.32167e-10,1.83848e-05,2.05975e-05,2,3006
108.8,3.25961e-10,1.82122e-05,2.04042e-05,2,3008
108.9,3.19871e-10,1.80413e-05,2.02127e-05,2,3010
109,3.13895e-10,1.7872e-05,2.0023e-05,2,3012
109.1,3.0803e-10,1.77042e-05,1.98351e-05,2,3014
109.2,3.02275e-10,1.75381e-05,1.96489e-05,2,3016
109.3,2.96628e-10,1.73735e-05,1.94645e-05,2,3018
109.4,2.91086e-10,1.72104e-05,1.92818e-05,2,3020
109.5,2.85648e-10,1.70489e-05,1.91008e-05,2,3022
109.6,2.80311e-10,1.68889e-05,1.89216e-05,2,3024
109.7,2.75074e-10,1.67304e-05,1.8744e-05,2,3026
109.8,2.69935e-10,1.65733e-05,1.85681e-05,2,3028
109.9,2.64891e-10,1.64178e-05,1.83938e-05,2,3030
110,2.59942e-10,1.62637e-05,1.82212e-05,2,3032
110.1,2.55086e-10,1.6111e-05,1.80501e-05,2,3034
110.2,2.5032e-10,1.59598e-05,1.78807e-05,2,3036
110.3,2.45643e-10,1.581e-05,1.77129e-05,2,3038
110.4,2.41054e-10,1.56617e-05,1.75467e-05,2,3040
110.5,2.3655e-10,1.55147e-05,1.7382e-05,2,3042
110.6,2.32131e-10,1.5369e-05,1.72188e-05,2,3044
110.7,2.27794e-10,1.52248e-05,1.70572e-05,2,3046
110.8,2.23538e-10,1.50819e-05,1.68971e-05,2,3048
110.9,2.19362e-10,1.49404e-05,1.67385e-05,2,3050
111,2.15263e-10,1.48001e-05,1.65814e-05,2,3052
111.1,2.11242e-10,1.46612e-05,1.64258e-05,2,3054
111.2,2.07295e-10,1.45236e-05,1.62716e-05,2,3056
111.3,2.03422e-10,1.43873e-05,1.61189e-05,2,3058
111.4,1.99622e-10,1.42523e-05,1.59676e-05,2,3060
111.5,1.95892e-10,1.41185e-05,1.58178e-05,2,3062
111.6,1.92232e-10,1.3986e-05,1.56693e-05,2,3064
111.7,1.88641e-10,1.38547e-05,1.55223e-05,2,3066
111.8,1.85116e-10,1.37247e-05,1.53766e-05,2,3068
111.9,1.81658e-10,1.35959e-05,1.52322e-05,2,3070
112,1.78264e-10,1.34683e-05,1.50893e-05,2,3072
112.1,1.74933e-10,1.33419e-05,1.49477e-05,2,3074
112.2,1.71665e-10,1.32166e-05,1.48074e-05,2,3076
112.3,1.68458e-10,1.30926e-05,1.46684e-05,2,3078
112.4,1.6531e-10,1.29697e-05,1.45307e-05,2,3080
112.5,1.62222e-10,1.2848e-05,1.43943e-05,2,3082
112.6,1.59191e-10,1.27274e-05,1.42592e-05,2,3084
112.7,1.56217e-10,1.26079e-05,1.41254e-05,2,3086
112.8,1.53298e-10,1.24896e-05,1.39928e-05,2,3088
112.9,1.50434e-10,1.23724e-05,1.38615e-05,2,3090
113,1.47624e-10,1.22563e-05,1.37314e-05,2,3092
113.1,1.44866e-10,1.21412e-05,1.36025e-05,2,3094
113.2,1.42159e-10,1.20273e-05,1.34749e-05,2,3096
113.3,1.39503e-10,1.19144e-05,1.33484e-05,2,3098
113.4,1.36897e-10,1.18026e-05,1.32231e-05,2,3100
113.5,1.34339e-10,1.16918e-05,1.3099e-05,2,3102
113.6,1.31829e-10,1.15821e-05,1.29761e-05,2,3104
113.7,1.29366e-10,1.14734e-05,1.28543e-05,2,3106
113.8,1.26949e-10,1.13657e-05,1.27336e-05,2,3108
113.9,1.24578e-10,1.1259e-05,1.26141e-05,2,3110
114,1.2225e-10,1.11533e-05,1.24957e-05,2,3112
114.1,1.19966e-10,1.10487e-05,1.23784e-05,2,3114
114.2,1.17725e-10,1.0945e-05,1.22623e-05,2,3116
114.3,1.15525e-10,1.08422e-05,1.21472e-05,2,3118
114.4,1.13367e-10,1.07405e-05,1.20332e-05,2,3120
114.5,1.11249e-10,1.06397e-05,1.19202e-05,2,3122
114.6,1.0917e-10,1.05398e-05,1.18084e-05,2,3124
114.7,1.07131e-10,1.04409e-05,1.16975e-05,2,3126
114.8,1.05129e-10,1.03429e-05,1.15877e-05,2,3128
114.9,1.03165e-10,1.02458e-05,1.1479e-05,2,3130
115,1.01238e-10,1.01497e-05,1.13712e-05,2,3132
115.1,9.93463e-11,1.00544e-05,1.12645e-05,2,3134
115.2,9.74902e-11,9.96002e-06,1.11588e-05,2,3136
115.3,9.56688e-11,9.86654e-06,1.10541e-05,2,3138
115.4,9.38814e-11,9.77394e-06,1.09503e-05,2,3140
115.5,9.21274e-11,9.68221e-06,1.08475e-05,2,3142
115.6,9.04062e-11,9.59133e-06,1.07457e-05,2,3144
115.7,8.87171e-11,9.50131e-06,1.06449e-05,2,3146
115.8,8.70596e-11,9.41214e-06,1.0545e-05,2,3148
115.9,8.5433e-11,9.3238e-06,1.0446e-05,2,3150
116,8.38369e-11,9.23629e-06,1.03479e-05,2,3152
116.1,8.22706e-11,9.1496e-06,1.02508e-05,2,3154
116.2,8.07335e-11,9.06373e-06,1.01546e-05,2,3156
116.3,7.92252e-11,8.97866e-06,1.00593e-05,2,3158
116.4,7.7745e-11,8.89439e-06,9.9649e-06,2,3160
116.5,7.62925e-11,8.81091e-06,9.87137e-06,2,3162
116.6,7.48671e-11,8.72821e-06,9.77872e-06,2,3164
116.7,7.34683e-11,8.6463e-06,9.68694e-06,2,3166
116.8,7.20957e-11,8.56514e-06,9.59603e-06,2,3168
116.9,7.07488e-11,8.48476e-06,9.50596e-06,2,3170
117,6.9427e-11,8.40512e-06,9.41674e-06,2,3172
117.1,6.81299e-11,8.32623e-06,9.32836e-06,2,3174
117.2,6.6857e-11,8.24809e-06,9.24081e-06,2,3176
117.3,6.56079e-11,8.17067e-06,9.15408e-06,2,3178
117.4,6.43821e-11,8.09399e-06,9.06816e-06,2,3180
117.5,6.31793e-11,8.01802e-06,8.98305e-06,2,3182
117.6,6.19989e-11,7.94277e-06,8.89874e-06,2,3184
117.7,6.08406e-11,7.86822e-06,8.81522e-06,2,3186
117.8,5.97039e-11,7.79437e-06,8.73249e-06,2,3188
117.9,5.85884e-11,7.72122e-06,8.65053e-06,2,3190
118,5.74938e-11,7.64875e-06,8.56934e-06,2,3192
118.1,5.64197e-11,7.57696e-06,8.48891e-06,2,3194
118.2,5.53656e-11,7.50585e-06,8.40923e-06,2,3196
118.3,5.43312e-11,7.4354e-06,8.33031e-06,2,3198
118.4,5.33161e-11,7.36561e-06,8.25212e-06,2,3200
118.5,5.232e-11,7.29648e-06,8.17467e-06,2,3202
118.6,5.13425e-11,7.228e-06,8.09795e-06,2,3204
118.7,5.03832e-11,7.16016e-06,8.02194e-06,2,3206
118.8,4.94419e-11,7.09296e-06,7.94665e-06,2,3208
118.9,4.85182e-11,7.02639e-06,7.87207e-06,2,3210
119,4.76117e-11,6.96044e-06,7.79819e-06,2,3212
119.1,4.67222e-11,6.89511e-06,7.725e-06,2,3214
119.2,4.58493e-11,6.8304e-06,7.65249e-06,2,3216
119.3,4.49927e-11,6.76629e-06,7.58067e-06,2,3218
119.4,4.41521e-11,6.70279e-06,7.50952e-06,2,3220
119.5,4.33272e-11,6.63988e-06,7.43904e-06,2,3222
119.6,4.25177e-11,6.57756e-06,7.36922e-06,2,3224
119.7,4.17233e-11,6.51582e-06,7.30005e-06,2,3226
119.8,4.09438e-11,6.45467e-06,7.23154e-06,2,3228
119.9,4.01789e-11,6.39409e-06,7.16367e-06,2,3230
120,3.94282e-11,6.33408e-06,7.09643e-06,2,3232
120.1,3.86916e-11,6.27463e-06,7.02983e-06,2,3234
120.2,3.79687e-11,6.21574e-06,6.96385e-06,2,3236
120.3,3.72593e-11,6.1574e-06,6.89849e-06,2,3238
120.4,3.65632e-11,6.09961e-06,6.83374e-06,2,3240
120.5,3.58801e-11,6.04236e-06,6.7696e-06,2,3242
120.6,3.52097e-11,5.98565e-06,6.70607e-06,2,3244
120.7,3.45519e-11,5.92947e-06,6.64313e-06,2,3246
120.8,3.39064e-11,5.87382e-06,6.58078e-06,2,3248
120.9,3.32729e-11,5.81869e-06,6.51901e-06,2,3250
121,3.26513e-11,5.76408e-06,6.45783e-06,2,3252
121.1,3.20412e-11,5.70998e-06,6.39722e-06,2,3254
121.2,3.14426e-11,5.65639e-06,6.33718e-06,2,3256
121.3,3.08552e-11,5.6033e-06,6.2777e-06,2,3258
121.4,3.02787e-11,5.55071e-06,6.21878e-06,2,3260
121.5,2.9713e-11,5.49861e-06,6.16041e-06,2,3262
121.6,2.91579e-11,5.447e-06,6.10259e-06,2,3264
121.7,2.86131e-11,5.39588e-06,6.04531e-06,2,3266
121.8,2.80785e-11,5.34524e-06,5.98858e-06,2,3268
121.9,2.75539e-11,5.29507e-06,5.93237e-06,2,3270
122,2.70391e-11,5.24537e-06,5.87669e-06,2,3272
122.1,2.6534e-11,5.19614e-06,5.82153e-06,2,3274
122.2,2.60382e-11,5.14737e-06,5.7669e-06,2,3276
122.3,2.55518e-11,5.09906e-06,5.71277e-06,2,3278
122.4,2.50744e-11,5.0512e-06,5.65915e-06,2,3280
122.5,2.46059e-11,5.00379e-06,5.60604e-06,2,3282
122.6,2.41462e-11,4.95683e-06,5.55342e-06,2,3284
122.7,2.36951e-11,4.91031e-06,5.5013e-06,2,3286
122.8,2.32524e-11,4.86422e-06,5.44967e-06,2,3288
122.9,2.28179e-11,4.81857e-06,5.39852e-06,2,3290
123,2.23916e-11,4.77334e-06,5.34785e-06,2,3292
123.1,2.19733e-11,4.72854e-06,5.29766e-06,2,3294
123.2,2.15628e-11,4.68416e-06,5.24794e-06,2,3296
123.3,2.11599e-11,4.6402e-06,5.19868e-06,2,3298
123.4,2.07646e-11,4.59665e-06,5.14989e-06,2,3300
123.5,2.03766e-11,4.5535e-06,5.10155e-06,2,3302
123.6,1.99959e-11,4.51077e-06,5.05367e-06,2,3304
123.7,1.96223e-11,4.46843e-06,5.00624e-06,2,3306
123.8,1.92557e-11,4.42649e-06,4.95925e-06,2,3308
123.9,1.8896e-11,4.38495e-06,4.91271e-06,2,3310
124,1.85429e-11,4.34379e-06,4.8666e-06,2,3312
124.1,1.81965e-11,4.30302e-06,4.82092e-06,2,3314
124.2,1.78565e-11,4.26264e-06,4.77568e-06,2,3316
124.3,1.75229e-11,4.22263e-06,4.73086e-06,2,3318
124.4,1.71955e-11,4.183e-06,4.68645e-06,2,3320
124.5,1.68743e-11,4.14374e-06,4.64247e-06,2,3322
124.6,1.6559e-11,4.10485e-06,4.5989e-06,2,3324
124.7,1.62496e-11,4.06632e-06,4.55573e-06,2,3326
124.8,1.5946e-11,4.02815e-06,4.51297e-06,2,3328
124.9,1.56481e-11,3.99035e-06,4.47062e-06,2,3330
125,1.53558e-11,3.9529e-06,4.42866e-06,2,3332
125.1,1.50689e-11,3.9158e-06,4.38709e-06,2,3334
125.2,1.47873e-11,3.87904e-06,4.34592e-06,2,3336
125.3,1.45111e-11,3.84264e-06,4.30513e-06,2,3338
125.4,1.424e-11,3.80657e-06,4.26472e-06,2,3340
125.5,1.39739e-11,3.77084e-06,4.22469e-06,2,3342
125.6,1.37128e-11,3.73545e-06,4.18504e-06,2,3344
125.7,1.34566e-11,3.70039e-06,4.14576e-06,2,3346
125.8,1.32052e-11,3.66566e-06,4.10685e-06,2,3348
125.9,1.29585e-11,3.63126e-06,4.06831e-06,2,3350
126,1.27164e-11,3.59718e-06,4.03013e-06,2,3352
126.1,1.24788e-11,3.56342e-06,3.9923e-06,2,3354
126.2,1.22457e-11,3.52997e-06,3.95483e-06,2,3356
126.3,1.20169e-11,3.49684e-06,3.91771e-06,2,3358
126.4,1.17924e-11,3.46402e-06,3.88094e-06,2,3360
126.5,1.15721e-11,3.43151e-06,3.84452e-06,2,3362
126.6,1.13559e-11,3.3993e-06,3.80843e-06,2,3364
126.7,1.11437e-11,3.3674e-06,3.77269e-06,2,3366
126.8,1.09355e-11,3.33579e-06,3.73728e-06,2,3368
126.9,1.07312e-11,3.30448e-06,3.7022e-06,2,3370
127,1.05307e-11,3.27347e-06,3.66746e-06,2,3372
127.1,1.0334e-11,3.24275e-06,3.63304e-06,2,3374
127.2,1.01409e-11,3.21231e-06,3.59894e-06,2,3376
127.3,9.95143e-12,3.18216e-06,3.56516e-06,2,3378
127.4,9.7655e-12,3.15229e-06,3.5317e-06,2,3380
127.5,9.58305e-12,3.12271e-06,3.49855e-06,2,3382
127.6,9.40401e-12,3.0934e-06,3.46572e-06,2,3384
127.7,9.22832e-12,3.06437e-06,3.43319e-06,2,3386
127.8,9.0559e-12,3.03561e-06,3.40096e-06,2,3388
127.9,8.88671e-12,3.00712e-06,3.36904e-06,2,3390
128,8.72068e-12,2.97889e-06,3.33742e-06,2,3392
128.1,8.55775e-12,2.95093e-06,3.3061e-06,2,3394
128.2,8.39787e-12,2.92324e-06,3.27507e-06,2,3396
128.3,8.24097e-12,2.8958e-06,3.24433e-06,2,3398
128.4,8.087e-12,2.86862e-06,3.21388e-06,2,3400
128.5,7.93591e-12,2.8417e-06,3.18372e-06,2,3402
128.6,7.78764e-12,2.81503e-06,3.15384e-06,2,3404
128.7,7.64215e-12,2.78861e-06,3.12424e-06,2,3406
128.8,7.49937e-12,2.76243e-06,3.09491e-06,2,3408
128.9,7.35926e-12,2.73651e-06,3.06587e-06,2,3410
129,7.22176e-12,2.71082e-06,3.03709e-06,2,3412
129.1,7.08684e-12,2.68538e-06,3.00859e-06,2,3414
129.2,6.95443e-12,2.66018e-06,2.98035e-06,2,3416
129.3,6.82451e-12,2.63521e-06,2.95238e-06,2,3418
129.4,6.697e-12,2.61048e-06,2.92467e-06,2,3420
129.5,6.57188e-12,2.58598e-06,2.89722e-06,2,3422
129.6,6.4491e-12,2.5617e-06,2.87003e-06,2,3424
129.7,6.32861e-12,2.53766e-06,2.84309e-06,2,3426
129.8,6.21037e-12,2.51384e-06,2.8164e-06,2,3428
129.9,6.09434e-12,2.49025e-06,2.78997e-06,2,3430
130,5.98048e-12,2.46688e-06,2.76379e-06,2,3432
130.1,5.86875e-12,2.44372e-06,2.73785e-06,2,3434
130.2,5.7591e-12,2.42079e-06,2.71215e-06,2,3436
130.3,5.6515e-12,2.39807e-06,2.68669e-06,2,3438
130.4,5.54592e-12,2.37556e-06,2.66148e-06,2,3440
130.5,5.4423e-12,2.35326e-06,2.6365e-06,2,3442
130.6,5.34062e-12,2.33118e-06,2.61175e-06,2,3444
130.7,5.24084e-12,2.3093e-06,2.58724e-06,2,3446
130.8,5.14293e-12,2.28762e-06,2.56296e-06,2,3448
130.9,5.04684e-12,2.26615e-06,2.5389e-06,2,3450
131,4.95255e-12,2.24488e-06,2.51507e-06,2,3452
131.1,4.86002e-12,2.22381e-06,2.49147e-06,2,3454
131.2,4.76922e-12,2.20294e-06,2.46808e-06,2,3456
131.3,4.68012e-12,2.18227e-06,2.44492e-06,2,3458
131.4,4.59268e-12,2.16179e-06,2.42197e-06,2,3460
131.5,4.50688e-12,2.1415e-06,2.39924e-06,2,3462
131.6,4.42267e-12,2.1214e-06,2.37672e-06,2,3464
131.7,4.34004e-12,2.10149e-06,2.35442e-06,2,3466
131.8,4.25896e-12,2.08176e-06,2.33232e-06,2,3468
131.9,4.17939e-12,2.06222e-06,2.31043e-06,2,3470
132,4.10131e-12,2.04287e-06,2.28874e-06,2,3472
132.1,4.02468e-12,2.0237e-06,2.26726e-06,2,3474
132.2,3.94949e-12,2.0047e-06,2.24598e-06,2,3476
132.3,3.8757e-12,1.98589e-06,2.2249e-06,2,3478
132.4,3.80329e-12,1.96725e-06,2.20402e-06,2,3480
132.5,3.73223e-12,1.94878e-06,2.18334e-06,2,3482
132.6,3.6625e-12,1.93049e-06,2.16284e-06,2,3484
132.7,3.59407e-12,1.91237e-06,2.14254e-06,2,3486
132.8,3.52693e-12,1.89443e-06,2.12243e-06,2,3488
132.9,3.46103e-12,1.87665e-06,2.10251e-06,2,3490
133,3.39637e-12,1.85903e-06,2.08278e-06,2,3492
133.1,3.33291e-12,1.84158e-06,2.06323e-06,2,3494
133.2,3.27065e-12,1.8243e-06,2.04387e-06,2,3496
133.3,3.20954e-12,1.80718e-06,2.02469e-06,2,3498
133.4,3.14958e-12,1.79022e-06,2.00568e-06,2,3500
133.5,3.09073e-12,1.77341e-06,1.98686e-06,2,3502
133.6,3.03299e-12,1.75677e-06,1.96821e-06,2,3504
133.7,2.97632e-12,1.74028e-06,1.94974e-06,2,3506
133.8,2.92072e-12,1.72395e-06,1.93144e-06,2,3508
133.9,2.86615e-12,1.70777e-06,1.91331e-06,2,3510
134,2.8126e-12,1.69174e-06,1.89535e-06,2,3512
134.1,2.76005e-12,1.67586e-06,1.87756e-06,2,3514
134.2,2.70848e-12,1.66013e-06,1.85994e-06,2,3516
134.3,2.65788e-12,1.64455e-06,1.84249e-06,2,3518
134.4,2.60823e-12,1.62912e-06,1.82519e-06,2,3520
134.5,2.55949e-12,1.61383e-06,1.80806e-06,2,3522
134.6,2.51168e-12,1.59868e-06,1.79109e-06,2,3524
134.7,2.46475e-12,1.58367e-06,1.77428e-06,2,3526
134.8,2.4187e-12,1.56881e-06,1.75763e-06,2,3528
134.9,2.37351e-12,1.55409e-06,1.74113e-06,2,3530
135,2.32917e-12,1.5395e-06,1.72479e-06,2,3532
135.1,2.28565e-12,1.52505e-06,1.7086e-06,2,3534
135.2,2.24295e-12,1.51074e-06,1.69257e-06,2,3536
135.3,2.20104e-12,1.49656e-06,1.67668e-06,2,3538
135.4,2.15992e-12,1.48251e-06,1.66094e-06,2,3540
135.5,2.11957e-12,1.4686e-06,1.64536e-06,2,3542
135.6,2.07997e-12,1.45481e-06,1.62991e-06,2,3544
135.7,2.04111e-12,1.44116e-06,1.61462e-06,2,3546
135.8,2.00297e-12,1.42763e-06,1.59946e-06,2,3548
135.9,1.96555e-12,1.41423e-06,1.58445e-06,2,3550
136,1.92883e-12,1.40096e-06,1.56958e-06,2,3552
136.1,1.89279e-12,1.38781e-06,1.55485e-06,2,3554
136.2,1.85743e-12,1.37479e-06,1.54025e-06,2,3556
136.3,1.82273e-12,1.36188e-06,1.5258e-06,2,3558
136.4,1.78867e-12,1.3491e-06,1.51148e-06,2,3560
136.5,1.75525e-12,1.33644e-06,1.49729e-06,2,3562
136.6,1.72246e-12,1.3239e-06,1.48324e-06,2,3564
136.7,1.69028e-12,1.31147e-06,1.46932e-06,2,3566
136.8,1.6587e-12,1.29916e-06,1.45553e-06,2,3568
136.9,1.62771e-12,1.28697e-06,1.44187e-06,2,3570
137,1.5973e-12,1.27489e-06,1.42833e-06,2,3572
137.1,1.56746e-12,1.26292e-06,1.41493e-06,2,3574
137.2,1.53817e-12,1.25107e-06,1.40165e-06,2,3576
137.3,1.50943e-12,1.23933e-06,1.38849e-06,2,3578
137.4,1.48123e-12,1.2277e-06,1.37546e-06,2,3580
137.5,1.45356e-12,1.21617e-06,1.36255e-06,2,3582
137.6,1.4264e-12,1.20476e-06,1.34976e-06,2,3584
137.7,1.39975e-12,1.19345e-06,1.33709e-06,2,3586
137.8,1.3736e-12,1.18225e-06,1.32454e-06,2,3588
137.9,1.34794e-12,1.17116e-06,1.31211e-06,2,3590
138,1.32276e-12,1.16016e-06,1.2998e-06,2,3592
138.1,1.29804e-12,1.14927e-06,1.2876e-06,2,3594
138.2,1.27379e-12,1.13849e-06,1.27551e-06,2,3596
138.3,1.24999e-12,1.1278e-06,1.26354e-06,2,3598
138.4,1.22664e-12,1.11722e-06,1.25168e-06,2,3600
138.5,1.20372e-12,1.10673e-06,1.23994e-06,2,3602
138.6,1.18123e-12,1.09634e-06,1.2283e-06,2,3604
138.7,1.15916e-12,1.08605e-06,1.21677e-06,2,3606
138.8,1.13751e-12,1.07586e-06,1.20535e-06,2,3608
138.9,1.11625e-12,1.06576e-06,1.19404e-06,2,3610
139,1.0954e-12,1.05576e-06,1.18283e-06,2,3612
139.1,1.07493e-12,1.04585e-06,1.17173e-06,2,3614
139.2,1.05485e-12,1.03604e-06,1.16073e-06,2,3616
139.3,1.03514e-12,1.02631e-06,1.14984e-06,2,3618
139.4,1.0158e-12,1.01668e-06,1.13904e-06,2,3620
139.5,9.96825e-13,1.00714e-06,1.12835e-06,2,3622
139.6,9.78201e-13,9.97685e-07,1.11776e-06,2,3624
139.7,9.59925e-13,9.88321e-07,1.10727e-06,2,3626
139.8,9.41991e-13,9.79045e-07,1.09688e-06,2,3628
139.9,9.24391e-13,9.69856e-07,1.08659e-06,2,3630
140,9.07121e-13,9.60753e-07,1.07639e-06,2,3632
140.1,8.90173e-13,9.51736e-07,1.06629e-06,2,3634
140.2,8.73543e-13,9.42804e-07,1.05628e-06,2,3636
140.3,8.57222e-13,9.33955e-07,1.04636e-06,2,3638
140.4,8.41206e-13,9.25189e-07,1.03654e-06,2,3640
140.5,8.2549e-13,9.16506e-07,1.02681e-06,2,3642
140.6,8.10068e-13,9.07904e-07,1.01718e-06,2,3644
140.7,7.94933e-13,8.99383e-07,1.00763e-06,2,3646
140.8,7.80082e-13,8.90941e-07,9.98173e-07,2,3648
140.9,7.65506e-13,8.82579e-07,9.88805e-07,2,3650
141,7.51205e-13,8.74296e-07,9.79524e-07,2,3652
141.1,7.37169e-13,8.6609e-07,9.70331e-07,2,3654
141.2,7.23398e-13,8.57961e-07,9.61224e-07,2,3656
141.3,7.09883e-13,8.49909e-07,9.52202e-07,2,3658
141.4,6.9662e-13,8.41932e-07,9.43265e-07,2,3660
141.5,6.83605e-13,8.3403e-07,9.34412e-07,2,3662
141.6,6.70833e-13,8.26202e-07,9.25642e-07,2,3664
141.7,6.58299e-13,8.18448e-07,9.16954e-07,2,3666
141.8,6.46001e-13,8.10766e-07,9.08348e-07,2,3668
141.9,6.33931e-13,8.03156e-07,8.99823e-07,2,3670
142,6.22087e-13,7.95618e-07,8.91377e-07,2,3672
142.1,6.10466e-13,7.88151e-07,8.83011e-07,2,3674
142.2,5.99059e-13,7.80754e-07,8.74724e-07,2,3676
142.3,5.87867e-13,7.73426e-07,8.66514e-07,2,3678
142.4,5.76883e-13,7.66167e-07,8.58381e-07,2,3680
142.5,5.66107e-13,7.58976e-07,8.50325e-07,2,3682
142.6,5.5553e-13,7.51853e-07,8.42344e-07,2,3684
142.7,5.4515e-13,7.44796e-07,8.34438e-07,2,3686
142.8,5.34966e-13,7.37806e-07,8.26606e-07,2,3688
142.9,5.24971e-13,7.30881e-07,8.18848e-07,2,3690
143,5.15163e-13,7.24021e-07,8.11163e-07,2,3692
143.1,5.05537e-13,7.17226e-07,8.03549e-07,2,3694
143.2,4.96093e-13,7.10494e-07,7.96008e-07,2,3696
143.3,4.86824e-13,7.03826e-07,7.88537e-07,2,3698
143.4,4.77728e-13,6.9722e-07,7.81136e-07,2,3700
143.5,4.68803e-13,6.90676e-07,7.73804e-07,2,3702
143.6,4.60045e-13,6.84194e-07,7.66542e-07,2,3704
143.7,4.5145e-13,6.77772e-07,7.59347e-07,2,3706
143.8,4.43015e-13,6.71411e-07,7.5222e-07,2,3708
143.9,4.34739e-13,6.65109e-07,7.4516e-07,2,3710
144,4.26617e-13,6.58867e-07,7.38167e-07,2,3712
144.1,4.18646e-13,6.52683e-07,7.31239e-07,2,3714
144.2,4.10823e-13,6.46557e-07,7.24375e-07,2,3716
144.3,4.03149e-13,6.40489e-07,7.17577e-07,2,3718
144.4,3.95616e-13,6.34478e-07,7.10842e-07,2,3720
144.5,3.88226e-13,6.28523e-07,7.0417e-07,2,3722
144.6,3.80972e-13,6.22624e-07,6.97561e-07,2,3724
144.7,3.73854e-13,6.1678e-07,6.91014e-07,2,3726
144.8,3.66869e-13,6.10991e-07,6.84529e-07,2,3728
144.9,3.60015e-13,6.05257e-07,6.78104e-07,2,3730
145,3.5329e-13,5.99576e-07,6.71739e-07,2,3732
145.1,3.46688e-13,5.93948e-07,6.65435e-07,2,3734
145.2,3.40212e-13,5.88374e-07,6.59189e-07,2,3736
145.3,3.33856e-13,5.82852e-07,6.53002e-07,2,3738
145.4,3.27618e-13,5.77381e-07,6.46874e-07,2,3740
145.5,3.21497e-13,5.71962e-07,6.40802e-07,2,3742
145.6,3.1549e-13,5.66594e-07,6.34788e-07,2,3744
145.7,3.09595e-13,5.61276e-07,6.2883e-07,2,3746
145.8,3.03812e-13,5.56008e-07,6.22928e-07,2,3748
145.9,2.98136e-13,5.5079e-07,6.17082e-07,2,3750
146,2.92566e-13,5.4562e-07,6.1129e-07,2,3752
146.1,2.871e-13,5.40499e-07,6.05553e-07,2,3754
146.2,2.81736e-13,5.35426e-07,5.99869e-07,2,3756
146.3,2.76471e-13,5.30401e-07,5.94239e-07,2,3758
146.4,2.71306e-13,5.25423e-07,5.88662e-07,2,3760
146.5,2.66237e-13,5.20492e-07,5.83137e-07,2,3762
146.6,2.61264e-13,5.15607e-07,5.77664e-07,2,3764
146.7,2.56384e-13,5.10767e-07,5.72242e-07,2,3766
146.8,2.51593e-13,5.05973e-07,5.66871e-07,2,3768
146.9,2.46892e-13,5.01225e-07,5.61551e-07,2,3770
147,2.42279e-13,4.9652e-07,5.5628e-07,2,3772
147.1,2.37753e-13,4.9186e-07,5.51059e-07,2,3774
147.2,2.33311e-13,4.87244e-07,5.45887e-07,2,3776
147.3,2.28952e-13,4.82671e-07,5.40764e-07,2,3778
147.4,2.24675e-13,4.78141e-07,5.35688e-07,2,3780
147.5,2.20477e-13,4.73653e-07,5.30661e-07,2,3782
147.6,2.16358e-13,4.69207e-07,5.2568e-07,2,3784
147.7,2.12316e-13,4.64804e-07,5.20746e-07,2,3786
147.8,2.08349e-13,4.60441e-07,5.15859e-07,2,3788
147.9,2.04456e-13,4.5612e-07,5.11017e-07,2,3790
148,2.00636e-13,4.51839e-07,5.06221e-07,2,3792
148.1,1.96888e-13,4.47598e-07,5.0147e-07,2,3794
148.2,1.93209e-13,4.43397e-07,4.96763e-07,2,3796
148.3,1.89599e-13,4.39235e-07,4.92101e-07,2,3798
148.4,1.86058e-13,4.35113e-07,4.87482e-07,2,3800
148.5,1.82582e-13,4.31029e-07,4.82907e-07,2,3802
148.6,1.79171e-13,4.26984e-07,4.78374e-07,2,3804
148.7,1.75823e-13,4.22976e-07,4.73885e-07,2,3806
148.8,1.72539e-13,4.19006e-07,4.69437e-07,2,3808
148.9,1.69314e-13,4.15074e-07,4.65031e-07,2,3810
149,1.66151e-13,4.11178e-07,4.60666e-07,2,3812
149.1,1.63046e-13,4.07319e-07,4.56343e-07,2,3814
149.2,1.60001e-13,4.03496e-07,4.5206e-07,2,3816
149.3,1.57011e-13,3.99709e-07,4.47817e-07,2,3818
149.4,1.54078e-13,3.95957e-07,4.43614e-07,2,3820
149.5,1.51199e-13,3.92241e-07,4.3945e-07,2,3822
149.6,1.48375e-13,3.8856e-07,4.35326e-07,2,3824
149.7,1.45602e-13,3.84913e-07,4.3124e-07,2,3826
149.8,1.42882e-13,3.813e-07,4.27193e-07,2,3828
149.9,1.40213e-13,3.77721e-07,4.23183e-07,2,3830
150,1.37593e-13,3.74176e-07,4.19211e-07,2,3832
150.1,1.35022e-13,3.70664e-07,4.15277e-07,2,3834
150.2,1.325e-13,3.67186e-07,4.11379e-07,2,3836
150.3,1.30024e-13,3.63739e-07,4.07518e-07,2,3838
150.4,1.27595e-13,3.60325e-07,4.03693e-07,2,3840
150.5,1.25211e-13,3.56944e-07,3.99904e-07,2,3842
150.6,1.22872e-13,3.53593e-07,3.96151e-07,2,3844
150.7,1.20576e-13,3.50275e-07,3.92433e-07,2,3846
150.8,1.18323e-13,3.46987e-07,3.8875e-07,2,3848
150.9,1.16113e-13,3.43731e-07,3.85101e-07,2,3850
151,1.13944e-13,3.40504e-07,3.81487e-07,2,3852
151.1,1.11815e-13,3.37309e-07,3.77906e-07,2,3854
151.2,1.09726e-13,3.34143e-07,3.74359e-07,2,3856
151.3,1.07677e-13,3.31007e-07,3.70846e-07,2,3858
151.4,1.05664e-13,3.279e-07,3.67365e-07,2,3860
151.5,1.0369e-13,3.24822e-07,3.63917e-07,2,3862
151.6,1.01753e-13,3.21774e-07,3.60502e-07,2,3864
151.7,9.98517e-14,3.18754e-07,3.57118e-07,2,3866
151.8,9.79867e-14,3.15762e-07,3.53766e-07,2,3868
151.9,9.61557e-14,3.12798e-07,3.50446e-07,2,3870
152,9.4359e-14,3.09863e-07,3.47157e-07,2,3872
152.1,9.25966e-14,3.06954e-07,3.43899e-07,2,3874
152.2,9.08664e-14,3.04073e-07,3.40671e-07,2,3876
152.3,8.91687e-14,3.0122e-07,3.37474e-07,2,3878
152.4,8.75023e-14,2.98392e-07,3.34306e-07,2,3880
152.5,8.58672e-14,2.95592e-07,3.31169e-07,2,3882
152.6,8.42644e-14,2.92818e-07,3.2806e-07,2,3884
152.7,8.26896e-14,2.90069e-07,3.24981e-07,2,3886
152.8,8.11443e-14,2.87347e-07,3.21931e-07,2,3888
152.9,7.96281e-14,2.8465e-07,3.1891e-07,2,3890
153,7.81405e-14,2.81978e-07,3.15917e-07,2,3892
153.1,7.66813e-14,2.79332e-07,3.12951e-07,2,3894
153.2,7.52485e-14,2.7671e-07,3.10014e-07,2,3896
153.3,7.38422e-14,2.74113e-07,3.07105e-07,2,3898
153.4,7.24623e-14,2.7154e-07,3.04222e-07,2,3900
153.5,7.11091e-14,2.68992e-07,3.01367e-07,2,3902
153.6,6.97804e-14,2.66467e-07,2.98538e-07,2,3904
153.7,6.84771e-14,2.63966e-07,2.95736e-07,2,3906
153.8,6.71963e-14,2.61489e-07,2.92961e-07,2,3908
153.9,6.5942e-14,2.59034e-07,2.90211e-07,2,3910
154,6.471e-14,2.56603e-07,2.87487e-07,2,3912
154.1,6.35006e-14,2.54195e-07,2.84789e-07,2,3914
154.2,6.23146e-14,2.51809e-07,2.82116e-07,2,3916
154.3,6.11512e-14,2.49446e-07,2.79468e-07,2,3918
154.4,6.00083e-14,2.47104e-07,2.76845e-07,2,3920
154.5,5.88866e-14,2.44785e-07,2.74247e-07,2,3922
154.6,5.7787e-14,2.42488e-07,2.71673e-07,2,3924
154.7,5.67074e-14,2.40212e-07,2.69123e-07,2,3926
154.8,5.56483e-14,2.37957e-07,2.66597e-07,2,3928
154.9,5.46078e-14,2.35724e-07,2.64095e-07,2,3930
155,5.35881e-14,2.33512e-07,2.61617e-07,2,3932
155.1,5.2586e-14,2.3132e-07,2.59161e-07,2,3934
155.2,5.16046e-14,2.29149e-07,2.56729e-07,2,3936
155.3,5.064e-14,2.26998e-07,2.54319e-07,2,3938
155.4,4.96934e-14,2.24868e-07,2.51932e-07,2,3940
155.5,4.87663e-14,2.22757e-07,2.49568e-07,2,3942
155.6,4.78545e-14,2.20666e-07,2.47225e-07,2,3944
155.7,4.69599e-14,2.18595e-07,2.44905e-07,2,3946
155.8,4.60827e-14,2.16544e-07,2.42606e-07,2,3948
155.9,4.52226e-14,2.14511e-07,2.40329e-07,2,3950
156,4.43775e-14,2.12498e-07,2.38074e-07,2,3952
156.1,4.35478e-14,2.10504e-07,2.35839e-07,2,3954
156.2,4.27348e-14,2.08528e-07,2.33626e-07,2,3956
156.3,4.19365e-14,2.06571e-07,2.31433e-07,2,3958
156.4,4.11526e-14,2.04632e-07,2.29261e-07,2,3960
156.5,4.03834e-14,2.02711e-07,2.27109e-07,2,3962
156.6,3.96291e-14,2.00809e-07,2.24978e-07,2,3964
156.7,3.88894e-14,1.98924e-07,2.22866e-07,2,3966
156.8,3.81626e-14,1.97057e-07,2.20774e-07,2,3968
156.9,3.74497e-14,1.95208e-07,2.18702e-07,2,3970
157,3.67493e-14,1.93375e-07,2.1665e-07,2,3972
157.1,3.60632e-14,1.91561e-07,2.14616e-07,2,3974
157.2,3.53902e-14,1.89763e-07,2.12602e-07,2,3976
157.3,3.47291e-14,1.87982e-07,2.10607e-07,2,3978
157.4,3.40792e-14,1.86217e-07,2.0863e-07,2,3980
157.5,3.34431e-14,1.8447e-07,2.06672e-07,2,3982
157.6,3.28181e-14,1.82738e-07,2.04732e-07,2,3984
157.7,3.22053e-14,1.81023e-07,2.02811e-07,2,3986
157.8,3.16035e-14,1.79324e-07,2.00907e-07,2,3988
157.9,3.10134e-14,1.77641e-07,1.99021e-07,2,3990
158,3.04341e-14,1.75974e-07,1.97154e-07,2,3992
158.1,2.98654e-14,1.74322e-07,1.95303e-07,2,3994
158.2,2.93069e-14,1.72686e-07,1.9347e-07,2,3996
158.3,2.87595e-14,1.71065e-07,1.91654e-07,2,3998
158.4,2.82226e-14,1.6946e-07,1.89855e-07,2,4000
158.5,2.76951e-14,1.67869e-07,1.88074e-07,2,4002
158.6,2.71777e-14,1.66294e-07,1.86308e-07,2,4004
158.7,2.66696e-14,1.64733e-07,1.8456e-07,2,4006
158.8,2.6172e-14,1.63187e-07,1.82828e-07,2,4008
158.9,2.56817e-14,1.61655e-07,1.81112e-07,2,4010
159,2.5203e-14,1.60138e-07,1.79412e-07,2,4012
159.1,2.4732e-14,1.58635e-07,1.77728e-07,2,4014
159.2,2.42699e-14,1.57146e-07,1.7606e-07,2,4016
159.3,2.38165e-14,1.55671e-07,1.74407e-07,2,4018
159.4,2.33718e-14,1.5421e-07,1.7277e-07,2,4020
159.5,2.2935e-14,1.52763e-07,1.71149e-07,2,4022
159.6,2.2507e-14,1.51329e-07,1.69543e-07,2,4024
159.7,2.20867e-14,1.49909e-07,1.67951e-07,2,4026
159.8,2.16728e-14,1.48502e-07,1.66375e-07,2,4028
159.9,2.12686e-14,1.47108e-07,1.64813e-07,2,4030
160,2.08703e-14,1.45727e-07,1.63267e-07,2,4032
160.1,2.04809e-14,1.44359e-07,1.61734e-07,2,4034
160.2,2.00994e-14,1.43005e-07,1.60216e-07,2,4036
160.3,1.9723e-14,1.41662e-07,1.58713e-07,2,4038
160.4,1.93555e-14,1.40333e-07,1.57223e-07,2,4040
160.5,1.89932e-14,1.39016e-07,1.55747e-07,2,4042
160.6,1.86384e-14,1.37711e-07,1.54286e-07,2,4044
160.7,1.829e-14,1.36418e-07,1.52837e-07,2,4046
160.8,1.79489e-14,1.35138e-07,1.51403e-07,2,4048
160.9,1.76133e-14,1.3387e-07,1.49982e-07,2,4050
161,1.72842e-14,1.32613e-07,1.48574e-07,2,4052
161.1,1.69612e-14,1.31369e-07,1.4718e-07,2,4054
161.2,1.66447e-14,1.30136e-07,1.45799e-07,2,4056
161.3,1.63334e-14,1.28914e-07,1.4443e-07,2,4058
161.4,1.60287e-14,1.27704e-07,1.43075e-07,2,4060
161.5,1.57283e-14,1.26506e-07,1.41732e-07,2,4062
161.6,1.54356e-14,1.25318e-07,1.40401e-07,2,4064
161.7,1.51471e-14,1.24142e-07,1.39084e-07,2,4066
161.8,1.48639e-14,1.22977e-07,1.37778e-07,2,4068
161.9,1.45864e-14,1.21823e-07,1.36485e-07,2,4070
162,1.43133e-14,1.2068e-07,1.35204e-07,2,4072
162.1,1.4047e-14,1.19547e-07,1.33935e-07,2,4074
162.2,1.37834e-14,1.18425e-07,1.32678e-07,2,4076
162.3,1.35272e-14,1.17313e-07,1.31433e-07,2,4078
162.4,1.32732e-14,1.16212e-07,1.30199e-07,2,4080
162.5,1.30259e-14,1.15122e-07,1.28977e-07,2,4082
162.6,1.27829e-14,1.14041e-07,1.27767e-07,2,4084
162.7,1.25435e-14,1.12971e-07,1.26568e-07,2,4086
162.8,1.23097e-14,1.1191e-07,1.2538e-07,2,4088
162.9,1.20795e-14,1.1086e-07,1.24203e-07,2,4090
163,1.18535e-14,1.0982e-07,1.23037e-07,2,4092
163.1,1.16328e-14,1.08789e-07,1.21883e-07,2,4094
163.2,1.14145e-14,1.07768e-07,1.20739e-07,2,4096
163.3,1.12018e-14,1.06756e-07,1.19605e-07,2,4098
163.4,1.09923e-14,1.05754e-07,1.18483e-07,2,4100
163.5,1.07872e-14,1.04762e-07,1.17371e-07,2,4102
163.6,1.0586e-14,1.03779e-07,1.16269e-07,2,4104
163.7,1.03878e-14,1.02805e-07,1.15178e-07,2,4106
163.8,1.01934e-14,1.0184e-07,1.14097e-07,2,4108
163.9,1.00035e-14,1.00884e-07,1.13026e-07,2,4110
164,9.81685e-15,9.9937e-08,1.11965e-07,2,4112
164.1,9.63341e-15,9.89991e-08,1.10914e-07,2,4114
164.2,9.45297e-15,9.80699e-08,1.09873e-07,2,4116
164.3,9.27714e-15,9.71495e-08,1.08842e-07,2,4118
164.4,9.10425e-15,9.62377e-08,1.07821e-07,2,4120
164.5,8.93373e-15,9.53344e-08,1.06809e-07,2,4122
164.6,8.76669e-15,9.44396e-08,1.05806e-07,2,4124
164.7,8.60282e-15,9.35533e-08,1.04813e-07,2,4126
164.8,8.44282e-15,9.26752e-08,1.03829e-07,2,4128
164.9,8.28414e-15,9.18054e-08,1.02855e-07,2,4130
165,8.12995e-15,9.09438e-08,1.0189e-07,2,4132
165.1,7.97816e-15,9.00902e-08,1.00933e-07,2,4134
165.2,7.82895e-15,8.92446e-08,9.99859e-08,2,4136
165.3,7.68287e-15,8.8407e-08,9.90475e-08,2,4138
165.4,7.53845e-15,8.75773e-08,9.81179e-08,2,4140
165.5,7.399e-15,8.67553e-08,9.7197e-08,2,4142
165.6,7.25999e-15,8.59411e-08,9.62847e-08,2,4144
165.7,7.12542e-15,8.51345e-08,9.53811e-08,2,4146
165.8,6.99185e-15,8.43354e-08,9.44858e-08,2,4148
165.9,6.86057e-15,8.35439e-08,9.3599e-08,2,4150
166,6.73332e-15,8.27598e-08,9.27206e-08,2,4152
166.1,6.6064e-15,8.1983e-08,9.18503e-08,2,4154
166.2,6.48398e-15,8.12136e-08,9.09883e-08,2,4156
166.3,6.36265e-15,8.04513e-08,9.01343e-08,2,4158
166.4,6.24462e-15,7.96963e-08,8.92883e-08,2,4160
166.5,6.12766e-15,7.89483e-08,8.84503e-08,2,4162
166.6,6.01344e-15,7.82073e-08,8.76201e-08,2,4164
166.7,5.90027e-15,7.74733e-08,8.67978e-08,2,4166
166.8,5.7906e-15,7.67461e-08,8.59831e-08,2,4168
166.9,5.68189e-15,7.60258e-08,8.51761e-08,2,4170
167,5.57613e-15,7.53123e-08,8.43767e-08,2,4172
167.1,5.47228e-15,7.46054e-08,8.35848e-08,2,4174
167.2,5.36956e-15,7.39052e-08,8.28003e-08,2,4176
167.3,5.26905e-15,7.32116e-08,8.20231e-08,2,4178
167.4,5.1706e-15,7.25244e-08,8.12533e-08,2,4180
167.5,5.07449e-15,7.18437e-08,8.04907e-08,2,4182
167.6,4.97916e-15,7.11695e-08,7.97352e-08,2,4184
167.7,4.88673e-15,7.05015e-08,7.89869e-08,2,4186
167.8,4.79538e-15,6.98398e-08,7.82455e-08,2,4188
167.9,4.70646e-15,6.91843e-08,7.75112e-08,2,4190
168,4.61813e-15,6.8535e-08,7.67837e-08,2,4192
168.1,4.53201e-15,6.78917e-08,7.6063e-08,2,4194
168.2,4.44717e-15,6.72545e-08,7.53491e-08,2,4196
168.3,4.36391e-15,6.66233e-08,7.46419e-08,2,4198
168.4,4.28317e-15,6.5998e-08,7.39414e-08,2,4200
168.5,4.20352e-15,6.53786e-08,7.32474e-08,2,4202
168.6,4.1246e-15,6.4765e-08,7.25599e-08,2,4204
168.7,4.04747e-15,6.41571e-08,7.18789e-08,2,4206
168.8,3.97184e-15,6.35549e-08,7.12043e-08,2,4208
168.9,3.8973e-15,6.29584e-08,7.0536e-08,2,4210
169,3.82526e-15,6.23675e-08,6.9874e-08,2,4212
169.1,3.75373e-15,6.17822e-08,6.92182e-08,2,4214
169.2,3.68305e-15,6.12023e-08,6.85685e-08,2,4216
169.3,3.61529e-15,6.06279e-08,6.79249e-08,2,4218
169.4,3.54617e-15,6.00589e-08,6.72874e-08,2,4220
169.5,3.48121e-15,5.94952e-08,6.66559e-08,2,4222
169.6,3.41573e-15,5.89368e-08,6.60303e-08,2,4224
169.7,3.35196e-15,5.83836e-08,6.54106e-08,2,4226
169.8,3.29047e-15,5.78357e-08,6.47966e-08,2,4228
169.9,3.22815e-15,5.72929e-08,6.41885e-08,2,4230
170,3.168e-15,5.67551e-08,6.3586e-08,2,4232
170.1,3.10878e-15,5.62224e-08,6.29893e-08,2,4234
170.2,3.05119e-15,5.56948e-08,6.23981e-08,2,4236
170.3,2.99449e-15,5.5172e-08,6.18124e-08,2,4238
170.4,2.93826e-15,5.46542e-08,6.12323e-08,2,4240
170.5,2.88308e-15,5.41413e-08,6.06576e-08,2,4242
170.6,2.82929e-15,5.36331e-08,6.00883e-08,2,4244
170.7,2.77609e-15,5.31297e-08,5.95243e-08,2,4246
170.8,2.72464e-15,5.26311e-08,5.89656e-08,2,4248
170.9,2.67415e-15,5.21371e-08,5.84122e-08,2,4250
171,2.62414e-15,5.16478e-08,5.7864e-08,2,4252
171.1,2.57536e-15,5.1163e-08,5.73209e-08,2,4254
171.2,2.52673e-15,5.06828e-08,5.67829e-08,2,4256
171.3,2.48034e-15,5.02071e-08,5.625e-08,2,4258
171.4,2.43335e-15,4.97359e-08,5.5722e-08,2,4260
171.5,2.38866e-15,4.92691e-08,5.5199e-08,2,4262
171.6,2.34341e-15,4.88067e-08,5.4681e-08,2,4264
171.7,2.30035e-15,4.83486e-08,5.41677e-08,2,4266
171.8,2.2576e-15,4.78948e-08,5.36593e-08,2,4268
171.9,2.21545e-15,4.74453e-08,5.31557e-08,2,4270
172,2.17392e-15,4.7e-08,5.26568e-08,2,4272
172.1,2.13371e-15,4.65589e-08,5.21626e-08,2,4274
172.2,2.09373e-15,4.61219e-08,5.1673e-08,2,4276
172.3,2.05472e-15,4.5689e-08,5.11881e-08,2,4278
172.4,2.0168e-15,4.52602e-08,5.07076e-08,2,4280
172.5,1.9784e-15,4.48354e-08,5.02317e-08,2,4282
172.6,1.94229e-15,4.44146e-08,4.97602e-08,2,4284
172.7,1.90519e-15,4.39977e-08,4.92932e-08,2,4286
172.8,1.86985e-15,4.35848e-08,4.88306e-08,2,4288
172.9,1.83521e-15,4.31757e-08,4.83723e-08,2,4290
173,1.80092e-15,4.27705e-08,4.79183e-08,2,4292
173.1,1.76793e-15,4.23691e-08,4.74685e-08,2,4294
173.2,1.73525e-15,4.19714e-08,4.7023e-08,2,4296
173.3,1.70255e-15,4.15775e-08,4.65817e-08,2,4298
173.4,1.67031e-15,4.11873e-08,4.61445e-08,2,4300
173.5,1.63924e-15,4.08007e-08,4.57114e-08,2,4302
173.6,1.60895e-15,4.04178e-08,4.52824e-08,2,4304
173.7,1.57894e-15,4.00384e-08,4.48574e-08,2,4306
173.8,1.54973e-15,3.96626e-08,4.44363e-08,2,4308
173.9,1.52058e-15,3.92904e-08,4.40193e-08,2,4310
174,1.49276e-15,3.89216e-08,4.36061e-08,2,4312
174.1,1.46446e-15,3.85563e-08,4.31969e-08,2,4314
174.2,1.43708e-15,3.81944e-08,4.27914e-08,2,4316
174.3,1.40992e-15,3.7836e-08,4.23898e-08,2,4318
174.4,1.38446e-15,3.74808e-08,4.1992e-08,2,4320
174.5,1.35868e-15,3.71291e-08,4.15978e-08,2,4322
174.6,1.3335e-15,3.67806e-08,4.12074e-08,2,4324
174.7,1.3083e-15,3.64354e-08,4.08207e-08,2,4326
174.8,1.28393e-15,3.60934e-08,4.04375e-08,2,4328
174.9,1.26016e-15,3.57547e-08,4.0058e-08,2,4330
175,1.23684e-15,3.54191e-08,3.9682e-08,2,4332
175.1,1.21363e-15,3.50867e-08,3.93096e-08,2,4334
175.2,1.1909e-15,3.47573e-08,3.89407e-08,2,4336
175.3,1.16884e-15,3.44311e-08,3.85752e-08,2,4338
175.4,1.14753e-15,3.4108e-08,3.82131e-08,2,4340
175.5,1.12581e-15,3.37878e-08,3.78545e-08,2,4342
175.6,1.10515e-15,3.34707e-08,3.74992e-08,2,4344
175.7,1.08426e-15,3.31566e-08,3.71472e-08,2,4346
175.8,1.06452e-15,3.28454e-08,3.67986e-08,2,4348
175.9,1.04406e-15,3.25371e-08,3.64532e-08,2,4350
176,1.02558e-15,3.22317e-08,3.61111e-08,2,4352
176.1,1.00571e-15,3.19292e-08,3.57722e-08,2,4354
176.2,9.87221e-16,3.16295e-08,3.54364e-08,2,4356
176.3,9.68745e-16,3.13327e-08,3.51038e-08,2,4358
176.4,9.50545e-16,3.10386e-08,3.47743e-08,2,4360
176.5,9.33849e-16,3.07473e-08,3.4448e-08,2,4362
176.6,9.16278e-16,3.04587e-08,3.41247e-08,2,4364
176.7,8.99286e-16,3.01728e-08,3.38044e-08,2,4366
176.8,8.82416e-16,2.98897e-08,3.34871e-08,2,4368
176.9,8.65768e-16,2.96091e-08,3.31728e-08,2,4370
177,8.50326e-16,2.93312e-08,3.28615e-08,2,4372
177.1,8.34319e-16,2.90559e-08,3.2553e-08,2,4374
177.2,8.18944e-16,2.87832e-08,3.22475e-08,2,4376
177.3,8.03471e-16,2.85131e-08,3.19448e-08,2,4378
177.4,7.89067e-16,2.82455e-08,3.1645e-08,2,4380
177.5,7.74027e-16,2.79804e-08,3.1348e-08,2,4382
177.6,7.58722e-16,2.77178e-08,3.10538e-08,2,4384
177.7,7.45752e-16,2.74576e-08,3.07623e-08,2,4386
177.8,7.32195e-16,2.71999e-08,3.04736e-08,2,4388
177.9,7.18581e-16,2.69446e-08,3.01876e-08,2,4390
178,7.05329e-16,2.66917e-08,2.99043e-08,2,4392
178.1,6.91851e-16,2.64412e-08,2.96236e-08,2,4394
178.2,6.79261e-16,2.6193e-08,2.93456e-08,2,4396
178.3,6.66268e-16,2.59472e-08,2.90701e-08,2,4398
178.4,6.54274e-16,2.57037e-08,2.87973e-08,2,4400
178.5,6.42695e-16,2.54624e-08,2.8527e-08,2,4402
178.6,6.30824e-16,2.52234e-08,2.82593e-08,2,4404
178.7,6.19171e-16,2.49867e-08,2.79941e-08,2,4406
178.8,6.07109e-16,2.47522e-08,2.77313e-08,2,4408
178.9,5.96139e-16,2.45199e-08,2.7471e-08,2,4410
179,5.84633e-16,2.42897e-08,2.72132e-08,2,4412
179.1,5.74334e-16,2.40618e-08,2.69578e-08,2,4414
179.2,5.63928e-16,2.38359e-08,2.67048e-08,2,4416
179.3,5.53267e-16,2.36122e-08,2.64541e-08,2,4418
179.4,5.42771e-16,2.33906e-08,2.62059e-08,2,4420
179.5,5.33343e-16,2.31711e-08,2.59599e-08,2,4422
179.6,5.23999e-16,2.29536e-08,2.57162e-08,2,4424
179.7,5.13688e-16,2.27382e-08,2.54749e-08,2,4426
179.8,5.049e-16,2.25248e-08,2.52358e-08,2,4428
179.9,4.95405e-16,2.23134e-08,2.49989e-08,2,4430
180,4.85597e-16,2.21039e-08,2.47643e-08,2,4432
180.1,4.76453e-16,2.18965e-08,2.45319e-08,2,4434
180.2,4.68532e-16,2.1691e-08,2.43016e-08,2,4436
180.3,4.6011e-16,2.14874e-08,2.40735e-08,2,4438
180.4,4.51127e-16,2.12857e-08,2.38476e-08,2,4440
180.5,4.42619e-16,2.10859e-08,2.36238e-08,2,4442
180.6,4.34234e-16,2.0888e-08,2.34021e-08,2,4444
180.7,4.26007e-16,2.0692e-08,2.31824e-08,2,4446
180.8,4.19638e-16,2.04978e-08,2.29648e-08,2,4448
180.9,4.11853e-16,2.03054e-08,2.27493e-08,2,4450
181,4.03797e-16,2.01148e-08,2.25358e-08,2,4452
181.1,3.96745e-16,1.9926e-08,2.23243e-08,2,4454
181.2,3.89619e-16,1.9739e-08,2.21147e-08,2,4456
181.3,3.82149e-16,1.95537e-08,2.19072e-08,2,4458
181.4,3.75422e-16,1.93702e-08,2.17016e-08,2,4460
181.5,3.68996e-16,1.91884e-08,2.14979e-08,2,4462
181.6,3.61897e-16,1.90083e-08,2.12961e-08,2,4464
181.7,3.55808e-16,1.88299e-08,2.10962e-08,2,4466
181.8,3.48841e-16,1.86532e-08,2.08982e-08,2,4468
181.9,3.42641e-16,1.84781e-08,2.07021e-08,2,4470
182,3.36222e-16,1.83047e-08,2.05078e-08,2,4472
182.1,3.30281e-16,1.81329e-08,2.03153e-08,2,4474
182.2,3.24147e-16,1.79627e-08,2.01247e-08,2,4476
182.3,3.18639e-16,1.77941e-08,1.99358e-08,2,4478
182.4,3.12902e-16,1.76271e-08,1.97487e-08,2,4480
182.5,3.06934e-16,1.74617e-08,1.95633e-08,2,4482
182.6,3.01385e-16,1.72978e-08,1.93797e-08,2,4484
182.7,2.95888e-16,1.71354e-08,1.91978e-08,2,4486
182.8,2.91065e-16,1.69746e-08,1.90176e-08,2,4488
182.9,2.85017e-16,1.68153e-08,1.88391e-08,2,4490
183,2.79964e-16,1.66575e-08,1.86623e-08,2,4492
183.1,2.75451e-16,1.65011e-08,1.84872e-08,2,4494
183.2,2.70808e-16,1.63462e-08,1.83136e-08,2,4496
183.3,2.65097e-16,1.61928e-08,1.81418e-08,2,4498
183.4,2.60701e-16,1.60408e-08,1.79715e-08,2,4500
183.5,2.56502e-16,1.58903e-08,1.78028e-08,2,4502
183.6,2.51645e-16,1.57412e-08,1.76357e-08,2,4504
183.7,2.4638e-16,1.55934e-08,1.74702e-08,2,4506
183.8,2.42272e-16,1.54471e-08,1.73062e-08,2,4508
183.9,2.37844e-16,1.53021e-08,1.71438e-08,2,4510
184,2.3432e-16,1.51585e-08,1.69829e-08,2,4512
184.1,2.30093e-16,1.50162e-08,1.68235e-08,2,4514
184.2,2.25941e-16,1.48753e-08,1.66656e-08,2,4516
184.3,2.21939e-16,1.47356e-08,1.65092e-08,2,4518
184.4,2.17355e-16,1.45973e-08,1.63542e-08,2,4520
184.5,2.14906e-16,1.44603e-08,1.62008e-08,2,4522
184.6,2.10361e-16,1.43246e-08,1.60487e-08,2,4524
184.7,2.06484e-16,1.41902e-08,1.58981e-08,2,4526
184.8,2.02631e-16,1.4057e-08,1.57489e-08,2,4528
184.9,2.00049e-16,1.39251e-08,1.5601e-08,2,4530
185,1.96177e-16,1.37944e-08,1.54546e-08,2,4532
185.1,1.92954e-16,1.36649e-08,1.53096e-08,2,4534
185.2,1.89777e-16,1.35366e-08,1.51659e-08,2,4536
185.3,1.85589e-16,1.34096e-08,1.50235e-08,2,4538
185.4,1.8309e-16,1.32837e-08,1.48825e-08,2,4540
185.5,1.79503e-16,1.31591e-08,1.47429e-08,2,4542
185.6,1.76184e-16,1.30356e-08,1.46045e-08,2,4544
185.7,1.7397e-16,1.29132e-08,1.44674e-08,2,4546
185.8,1.70429e-16,1.2792e-08,1.43316e-08,2,4548
185.9,1.67986e-16,1.26719e-08,1.41971e-08,2,4550
186,1.64899e-16,1.2553e-08,1.40639e-08,2,4552
186.1,1.61694e-16,1.24352e-08,1.39319e-08,2,4554
186.2,1.59189e-16,1.23185e-08,1.38011e-08,2,4556
186.3,1.56937e-16,1.22029e-08,1.36716e-08,2,4558
186.4,1.54126e-16,1.20883e-08,1.35433e-08,2,4560
186.5,1.51914e-16,1.19749e-08,1.34162e-08,2,4562
186.6,1.48816e-16,1.18625e-08,1.32902e-08,2,4564
186.7,1.46712e-16,1.17512e-08,1.31655e-08,2,4566
186.8,1.44138e-16,1.16409e-08,1.30419e-08,2,4568
186.9,1.41931e-16,1.15316e-08,1.29195e-08,2,4570
187,1.3901e-16,1.14234e-08,1.27983e-08,2,4572
187.1,1.36793e-16,1.13162e-08,1.26781e-08,2,4574
187.2,1.34785e-16,1.121e-08,1.25592e-08,2,4576
187.3,1.32535e-16,1.11047e-08,1.24413e-08,2,4578
187.4,1.30662e-16,1.10005e-08,1.23245e-08,2,4580
187.5,1.27985e-16,1.08973e-08,1.22088e-08,2,4582
187.6,1.26113e-16,1.0795e-08,1.20943e-08,2,4584
187.7,1.24513e-16,1.06937e-08,1.19807e-08,2,4586
187.8,1.22522e-16,1.05933e-08,1.18683e-08,2,4588
187.9,1.20118e-16,1.04939e-08,1.17569e-08,2,4590
188,1.18792e-16,1.03954e-08,1.16466e-08,2,4592
188.1,1.16574e-16,1.02978e-08,1.15373e-08,2,4594
188.2,1.14428e-16,1.02012e-08,1.1429e-08,2,4596
188.3,1.13063e-16,1.01054e-08,1.13217e-08,2,4598
188.4,1.107e-16,1.00106e-08,1.12154e-08,2,4600
188.5,1.09262e-16,9.91663e-09,1.11102e-08,2,4602
188.6,1.07681e-16,9.82356e-09,1.10059e-08,2,4604
188.7,1.07056e-16,9.73136e-09,1.09026e-08,2,4606
188.8,1.04453e-16,9.64002e-09,1.08003e-08,2,4608
188.9,1.03358e-16,9.54955e-09,1.06989e-08,2,4610
189,1.01246e-16,9.45992e-09,1.05985e-08,2,4612
189.1,9.95773e-17,9.37113e-09,1.0499e-08,2,4614
189.2,9.80458e-17,9.28318e-09,1.04005e-08,2,4616
189.3,9.75184e-17,9.19605e-09,1.03029e-08,2,4618
189.4,9.59039e-17,9.10974e-09,1.02062e-08,2,4620
189.5,9.42891e-17,9.02424e-09,1.01104e-08,2,4622
189.6,9.27828e-17,8.93954e-09,1.00155e-08,2,4624
189.7,9.12914e-17,8.85564e-09,9.92148e-09,2,4626
189.8,8.99756e-17,8.77252e-09,9.82836e-09,2,4628
189.9,8.8924e-17,8.69019e-09,9.73612e-09,2,4630
190,8.77902e-17,8.60863e-09,9.64474e-09,2,4632
190.1,8.65871e-17,8.52783e-09,9.55422e-09,2,4634
190.2,8.55747e-17,8.44779e-09,9.46455e-09,2,4636
190.3,8.41013e-17,8.3685e-09,9.37572e-09,2,4638
190.4,8.30631e-17,8.28996e-09,9.28772e-09,2,4640
190.5,8.18351e-17,8.21215e-09,9.20055e-09,2,4642
190.6,8.07632e-17,8.13508e-09,9.1142e-09,2,4644
190.7,7.97634e-17,8.05872e-09,9.02865e-09,2,4646
190.8,7.85986e-17,7.98309e-09,8.94392e-09,2,4648
190.9,7.75493e-17,7.90816e-09,8.85997e-09,2,4650
191,7.7683e-17,7.83394e-09,8.77682e-09,2,4652
191.1,7.57208e-17,7.76041e-09,8.69444e-09,2,4654
191.2,7.50779e-17,7.68758e-09,8.61284e-09,2,4656
191.3,7.39386e-17,7.61543e-09,8.532e-09,2,4658
191.4,7.32277e-17,7.54395e-09,8.45192e-09,2,4660
191.5,7.29194e-17,7.47315e-09,8.3726e-09,2,4662
191.6,7.16754e-17,7.40301e-09,8.29402e-09,2,4664
191.7,7.09852e-17,7.33353e-09,8.21617e-09,2,4666
191.8,6.97925e-17,7.2647e-09,8.13906e-09,2,4668
191.9,6.95065e-17,7.19651e-09,8.06267e-09,2,4670
192,6.81801e-17,7.12897e-09,7.987e-09,2,4672
192.1,6.85472e-17,7.06206e-09,7.91203e-09,2,4674
192.2,6.68844e-17,6.99578e-09,7.83777e-09,2,4676
192.3,6.67762e-17,6.93012e-09,7.76421e-09,2,4678
192.4,6.61497e-17,6.86507e-09,7.69134e-09,2,4680
192.5,6.56163e-17,6.80064e-09,7.61915e-09,2,4682
192.6,6.46696e-17,6.73681e-09,7.54764e-09,2,4684
192.7,6.43509e-17,6.67359e-09,7.4768e-09,2,4686
192.8,6.35237e-17,6.61095e-09,7.40663e-09,2,4688
192.9,6.26698e-17,6.5489e-09,7.33711e-09,2,4690
193,6.26062e-17,6.48744e-09,7.26825e-09,2,4692
193.1,6.16118e-17,6.42655e-09,7.20003e-09,1,4693
193.2,6.11806e-17,6.36623e-09,7.13246e-09,1,4694
193.3,6.09024e-17,6.30648e-09,7.06551e-09,1,4695
193.4,6.08644e-17,6.24729e-09,6.9992e-09,1,4696
193.5,5.98862e-17,6.18866e-09,6.93351e-09,1,4697
193.6,5.93059e-17,6.13057e-09,6.86843e-09,1,4698
193.7,5.89515e-17,6.07303e-09,6.80397e-09,1,4699
193.8,5.9201e-17,6.01603e-09,6.74011e-09,1,4700
193.9,5.78557e-17,5.95957e-09,6.67685e-09,1,4701
194,5.74919e-17,5.90364e-09,6.61418e-09,1,4702
194.1,5.68571e-17,5.84823e-09,6.55211e-09,1,4703
194.2,5.75001e-17,5.79334e-09,6.49061e-09,1,4704
194.3,5.62825e-17,5.73896e-09,6.42969e-09,1,4705
194.4,5.62107e-17,5.6851e-09,6.36935e-09,1,4706
194.5,5.54062e-17,5.63174e-09,6.30957e-09,1,4707
194.6,5.59218e-17,5.57889e-09,6.25035e-09,1,4708
194.7,5.5606e-17,5.52652e-09,6.19168e-09,1,4709
194.8,5.46471e-17,5.47465e-09,6.13357e-09,1,4710
194.9,5.47364e-17,5.42327e-09,6.076e-09,1,4711
195,5.42782e-17,5.37237e-09,6.01898e-09,1,4712
195.1,5.36864e-17,5.32195e-09,5.96249e-09,1,4713
195.2,5.33073e-17,5.272e-09,5.90652e-09,1,4714
195.3,5.34154e-17,5.22252e-09,5.85109e-09,1,4715
195.4,5.34661e-17,5.1735e-09,5.79617e-09,1,4716
195.5,5.28982e-17,5.12495e-09,5.74177e-09,1,4717
195.6,5.28038e-17,5.07684e-09,5.68788e-09,1,4718
195.7,5.20163e-17,5.0292e-09,5.6345e-09,1,4719
195.8,5.20119e-17,4.98199e-09,5.58161e-09,1,4720
195.9,5.1902e-17,4.93523e-09,5.52923e-09,1,4721
196,5.17348e-17,4.88891e-09,5.47733e-09,1,4722
196.1,5.16459e-17,4.84303e-09,5.42593e-09,1,4723
196.2,5.17393e-17,4.79757e-09,5.375e-09,1,4724
196.3,5.13608e-17,4.75255e-09,5.32455e-09,1,4725
196.4,5.12329e-17,4.70794e-09,5.27458e-09,1,4726
196.5,5.10936e-17,4.66375e-09,5.22507e-09,1,4727
196.6,5.08522e-17,4.61998e-09,5.17603e-09,1,4728
196.7,5.08915e-17,4.57662e-09,5.12745e-09,1,4729
196.8,5.06421e-17,4.53367e-09,5.07933e-09,1,4730
196.9,5.03245e-17,4.49112e-09,5.03166e-09,1,4731
197,5.02108e-17,4.44896e-09,4.98443e-09,1,4732
197.1,4.99108e-17,4.40721e-09,4.93765e-09,1,4733
197.2,5.0497e-17,4.36584e-09,4.89131e-09,1,4734
197.3,5.02222e-17,4.32487e-09,4.8454e-09,1,4735
197.4,4.94795e-17,4.28428e-09,4.79992e-09,1,4736
197.5,4.94224e-17,4.24407e-09,4.75487e-09,1,4737
197.6,4.94958e-17,4.20423e-09,4.71024e-09,1,4738
197.7,4.94119e-17,4.16477e-09,4.66604e-09,1,4739
197.8,4.89978e-17,4.12568e-09,4.62224e-09,1,4740
197.9,4.92576e-17,4.08696e-09,4.57886e-09,1,4741
198,4.91471e-17,4.0486e-09,4.53588e-09,1,4742
198.1,4.88821e-17,4.01061e-09,4.49331e-09,1,4743
198.2,4.87032e-17,3.97296e-09,4.45114e-09,1,4744
198.3,4.85612e-17,3.93568e-09,4.40936e-09,1,4745
198.4,4.87971e-17,3.89874e-09,4.36798e-09,1,4746
198.5,4.83176e-17,3.86214e-09,4.32698e-09,1,4747
198.6,4.87427e-17,3.8259e-09,4.28637e-09,1,4748
198.7,4.81504e-17,3.78999e-09,4.24614e-09,1,4749
198.8,4.83978e-17,3.75442e-09,4.20629e-09,1,4750
198.9,4.786e-17,3.71918e-09,4.16681e-09,1,4751
199,4.8668e-17,3.68427e-09,4.1277e-09,1,4752
199.1,4.7748e-17,3.64969e-09,4.08896e-09,1,4753
199.2,4.81274e-17,3.61544e-09,4.05058e-09,1,4754
199.3,4.82552e-17,3.58151e-09,4.01257e-09,1,4755
199.4,4.75759e-17,3.54789e-09,3.97491e-09,1,4756
199.5,4.75649e-17,3.51459e-09,3.9376e-09,1,4757
199.6,4.75622e-17,3.48161e-09,3.90064e-09,1,4758
199.7,4.75983e-17,3.44893e-09,3.86403e-09,1,4759
199.8,4.76754e-17,3.41656e-09,3.82777e-09,1,4760
199.9,4.80246e-17,3.38449e-09,3.79184e-09,1,4761
200,4.73831e-17,3.35273e-09,3.75625e-09,1,4762
200.1,4.7439e-17,3.32126e-09,3.721e-09,1,4763
200.2,4.76681e-17,3.29009e-09,3.68608e-09,1,4764
200.3,4.73461e-17,3.25921e-09,3.65148e-09,1,4765
200.4,4.71362e-17,3.22862e-09,3.61721e-09,1,4766
200.5,4.76023e-17,3.19832e-09,3.58326e-09,1,4767
200.6,4.73286e-17,3.1683e-09,3.54963e-09,1,4768
200.7,4.71229e-17,3.13856e-09,3.51631e-09,1,4769
200.8,4.67647e-17,3.1091e-09,3.48331e-09,1,4770
200.9,4.75881e-17,3.07992e-09,3.45062e-09,1,4771
201,4.72407e-17,3.05102e-09,3.41823e-09,1,4772
201.1,4.7002e-17,3.02238e-09,3.38615e-09,1,4773
201.2,4.71679e-17,2.99401e-09,3.35437e-09,1,4774
201.3,4.72066e-17,2.96591e-09,3.32288e-09,1,4775
201.4,4.71694e-17,2.93808e-09,3.2917e-09,1,4776
201.5,4.71984e-17,2.9105e-09,3.2608e-09,1,4777
201.6,4.72231e-17,2.88318e-09,3.2302e-09,1,4778
201.7,4.75175e-17,2.85612e-09,3.19988e-09,1,4779
201.8,4.69044e-17,2.82932e-09,3.16985e-09,1,4780
201.9,4.69213e-17,2.80276e-09,3.1401e-09,1,4781
202,4.72088e-17,2.77646e-09,3.11063e-09,1,4782
202.1,4.65533e-17,2.7504e-09,3.08143e-09,1,4783
202.2,4.66375e-17,2.72459e-09,3.05251e-09,1,4784
202.3,4.71283e-17,2.69901e-09,3.02386e-09,1,4785
202.4,4.65862e-17,2.67368e-09,2.99548e-09,1,4786
202.5,4.65561e-17,2.64859e-09,2.96737e-09,1,4787
202.6,4.67778e-17,2.62373e-09,2.93951e-09,1,4788
202.7,4.65958e-17,2.5991e-09,2.91193e-09,1,4789
202.8,4.71164e-17,2.57471e-09,2.8846e-09,1,4790
202.9,4.68028e-17,2.55054e-09,2.85752e-09,1,4791
203,4.70436e-17,2.52661e-09,2.8307e-09,1,4792
203.1,4.72917e-17,2.50289e-09,2.80413e-09,1,4793
203.2,4.65588e-17,2.4794e-09,2.77782e-09,1,4794
203.3,4.65554e-17,2.45613e-09,2.75174e-09,1,4795
203.4,4.62395e-17,2.43308e-09,2.72592e-09,1,4796
203.5,4.71856e-17,2.41024e-09,2.70033e-09,1,4797
203.6,4.70615e-17,2.38762e-09,2.67499e-09,1,4798
203.7,4.6911e-17,2.36521e-09,2.64988e-09,1,4799
203.8,4.64721e-17,2.34301e-09,2.62501e-09,1,4800
203.9,4.6445e-17,2.32102e-09,2.60038e-09,1,4801
204,4.63152e-17,2.29924e-09,2.57597e-09,1,4802
204.1,4.65448e-17,2.27766e-09,2.55179e-09,1,4803
204.2,4.65987e-17,2.25628e-09,2.52784e-09,1,4804
204.3,4.6871e-17,2.2351e-09,2.50412e-09,1,4805
204.4,4.66199e-17,2.21413e-09,2.48061e-09,1,4806
204.5,4.68106e-17,2.19335e-09,2.45733e-09,1,4807
204.6,4.66704e-17,2.17276e-09,2.43427e-09,1,4808
204.7,4.68357e-17,2.15237e-09,2.41142e-09,1,4809
204.8,4.64995e-17,2.13217e-09,2.38879e-09,1,4810
204.9,4.67341e-17,2.11215e-09,2.36637e-09,1,4811
205,4.67025e-17,2.09233e-09,2.34416e-09,1,4812
205.1,4.63694e-17,2.07269e-09,2.32216e-09,1,4813
205.2,4.65944e-17,2.05324e-09,2.30036e-09,1,4814
205.3,4.64572e-17,2.03397e-09,2.27877e-09,1,4815
205.4,4.62581e-17,2.01488e-09,2.25738e-09,1,4816
205.5,4.62008e-17,1.99597e-09,2.2362e-09,1,4817
205.6,4.5968e-17,1.97723e-09,2.21521e-09,1,4818
205.7,4.63371e-17,1.95868e-09,2.19442e-09,1,4819
205.8,4.65133e-17,1.94029e-09,2.17382e-09,1,4820
205.9,4.7014e-17,1.92208e-09,2.15342e-09,1,4821
206,4.62251e-17,1.90404e-09,2.13321e-09,1,4822
206.1,4.66477e-17,1.88617e-09,2.11319e-09,1,4823
206.2,4.62063e-17,1.86847e-09,2.09335e-09,1,4824
206.3,4.62924e-17,1.85093e-09,2.07371e-09,1,4825
206.4,4.65353e-17,1.83356e-09,2.05424e-09,1,4826
206.5,4.63167e-17,1.81635e-09,2.03496e-09,1,4827
206.6,4.61307e-17,1.7993e-09,2.01586e-09,1,4828
206.7,4.64176e-17,1.78242e-09,1.99694e-09,1,4829
206.8,4.66543e-17,1.76569e-09,1.9782e-09,1,4830
206.9,4.68168e-17,1.74912e-09,1.95964e-09,1,4831
207,4.61667e-17,1.7327e-09,1.94124e-09,1,4832
207.1,4.65172e-17,1.71644e-09,1.92302e-09,1,4833
207.2,4.60144e-17,1.70033e-09,1.90497e-09,1,4834
207.3,4.60104e-17,1.68437e-09,1.8871e-09,1,4835
207.4,4.64223e-17,1.66856e-09,1.86938e-09,1,4836
207.5,4.64475e-17,1.6529e-09,1.85184e-09,1,4837
207.6,4.65032e-17,1.63739e-09,1.83446e-09,1,4838
207.7,4.6278e-17,1.62202e-09,1.81724e-09,1,4839
207.8,4.65162e-17,1.60679e-09,1.80018e-09,1,4840
207.9,4.64309e-17,1.59171e-09,1.78329e-09,1,4841
208,4.67016e-17,1.57677e-09,1.76655e-09,1,4842
208.1,4.64644e-17,1.56198e-09,1.74997e-09,1,4843
208.2,4.63549e-17,1.54732e-09,1.73355e-09,1,4844
208.3,4.65718e-17,1.53279e-09,1.71728e-09,1,4845
208.4,4.63047e-17,1.51841e-09,1.70116e-09,1,4846
208.5,4.63528e-17,1.50416e-09,1.68519e-09,1,4847
208.6,4.60117e-17,1.49004e-09,1.66938e-09,1,4848
208.7,4.6565e-17,1.47605e-09,1.65371e-09,1,4849
208.8,4.66972e-17,1.4622e-09,1.63819e-09,1,4850
208.9,4.68023e-17,1.44848e-09,1.62281e-09,1,4851
209,4.63381e-17,1.43488e-09,1.60758e-09,1,4852
209.1,4.62824e-17,1.42141e-09,1.59249e-09,1,4853
209.2,4.65954e-17,1.40807e-09,1.57755e-09,1,4854
209.3,4.68369e-17,1.39486e-09,1.56274e-09,1,4855
209.4,4.65978e-17,1.38177e-09,1.54807e-09,1,4856
209.5,4.67576e-17,1.3688e-09,1.53354e-09,1,4857
209.6,4.62862e-17,1.35595e-09,1.51915e-09,1,4858
209.7,4.64284e-17,1.34322e-09,1.50489e-09,1,4859
209.8,4.59941e-17,1.33062e-09,1.49077e-09,1,4860
209.9,4.65662e-17,1.31813e-09,1.47678e-09,1,4861
210,4.63886e-17,1.30576e-09,1.46292e-09,1,4862
210.1,4.67593e-17,1.2935e-09,1.44919e-09,1,4863
210.2,4.64467e-17,1.28136e-09,1.43558e-09,1,4864
210.3,4.60105e-17,1.26934e-09,1.42211e-09,1,4865
210.4,4.61931e-17,1.25742e-09,1.40876e-09,1,4866
210.5,4.68508e-17,1.24562e-09,1.39554e-09,1,4867
210.6,4.65371e-17,1.23393e-09,1.38244e-09,1,4868
210.7,4.6097e-17,1.22235e-09,1.36947e-09,1,4869
210.8,4.60604e-17,1.21088e-09,1.35661e-09,1,4870
210.9,4.66588e-17,1.19951e-09,1.34388e-09,1,4871
211,4.66449e-17,1.18825e-09,1.33127e-09,1,4872
211.1,4.68225e-17,1.1771e-09,1.31877e-09,1,4873
211.2,4.62606e-17,1.16605e-09,1.3064e-09,1,4874
211.3,4.63645e-17,1.15511e-09,1.29414e-09,1,4875
211.4,4.66175e-17,1.14427e-09,1.28199e-09,1,4876
211.5,4.65473e-17,1.13353e-09,1.26996e-09,1,4877
211.6,4.65597e-17,1.12289e-09,1.25804e-09,1,4878
211.7,4.66457e-17,1.11235e-09,1.24623e-09,1,4879
211.8,4.69016e-17,1.10191e-09,1.23453e-09,1,4880
211.9,4.6082e-17,1.09157e-09,1.22295e-09,1,4881
212,4.63449e-17,1.08132e-09,1.21147e-09,1,4882
212.1,4.63736e-17,1.07117e-09,1.2001e-09,1,4883
212.2,4.61742e-17,1.06112e-09,1.18883e-09,1,4884
212.3,4.63794e-17,1.05116e-09,1.17768e-09,1,4885
212.4,4.65315e-17,1.0413e-09,1.16662e-09,1,4886
212.5,4.65813e-17,1.03152e-09,1.15567e-09,1,4887
212.6,4.59962e-17,1.02184e-09,1.14483e-09,1,4888
212.7,4.62795e-17,1.01225e-09,1.13408e-09,1,4889
212.8,4.67502e-17,1.00275e-09,1.12344e-09,1,4890
212.9,4.65764e-17,9.93338e-10,1.11289e-09,1,4891
213,4.62649e-17,9.84015e-10,1.10245e-09,1,4892
213.1,4.58957e-17,9.74779e-10,1.0921e-09,1,4893
213.2,4.61747e-17,9.65631e-10,1.08185e-09,1,4894
213.3,4.6981e-17,9.56568e-10,1.0717e-09,1,4895
213.4,4.66946e-17,9.4759e-10,1.06164e-09,1,4896
213.5,4.63566e-17,9.38696e-10,1.05168e-09,1,4897
213.6,4.60331e-17,9.29886e-10,1.0418e-09,1,4898
213.7,4.64768e-17,9.21158e-10,1.03203e-09,1,4899
213.8,4.66867e-17,9.12513e-10,1.02234e-09,1,4900
213.9,4.58786e-17,9.03948e-10,1.01274e-09,1,4901
214,4.63696e-17,8.95464e-10,1.00324e-09,1,4902
214.1,4.573e-17,8.8706e-10,9.93824e-10,1,4903
214.2,4.67119e-17,8.78734e-10,9.84496e-10,1,4904
214.3,4.65905e-17,8.70487e-10,9.75256e-10,1,4905
214.4,4.66266e-17,8.62317e-10,9.66103e-10,1,4906
214.5,4.62696e-17,8.54223e-10,9.57035e-10,1,4907
214.6,4.60085e-17,8.46206e-10,9.48053e-10,1,4908
214.7,4.65472e-17,8.38264e-10,9.39155e-10,1,4909
214.8,4.65643e-17,8.30396e-10,9.3034e-10,1,4910
214.9,4.59426e-17,8.22602e-10,9.21609e-10,1,4911
215,4.60789e-17,8.14882e-10,9.12959e-10,1,4912
215.1,4.61696e-17,8.07234e-10,9.0439e-10,1,4913
215.2,4.64884e-17,7.99657e-10,8.95902e-10,1,4914
215.3,4.64433e-17,7.92152e-10,8.87493e-10,1,4915
215.4,4.6085e-17,7.84717e-10,8.79164e-10,1,4916
215.5,4.65474e-17,7.77352e-10,8.70912e-10,1,4917
215.6,4.67956e-17,7.70056e-10,8.62738e-10,1,4918
215.7,4.6688e-17,7.62829e-10,8.54641e-10,1,4919
215.8,4.66167e-17,7.55669e-10,8.4662e-10,1,4920
215.9,4.61683e-17,7.48577e-10,8.38674e-10,1,4921
216,4.70546e-17,7.41551e-10,8.30802e-10,1,4922
216.1,4.61099e-17,7.34591e-10,8.23005e-10,1,4923
216.2,4.66018e-17,7.27697e-10,8.1528e-10,1,4924
216.3,4.64223e-17,7.20867e-10,8.07628e-10,1,4925
216.4,4.62779e-17,7.14101e-10,8.00048e-10,1,4926
216.5,4.61489e-17,7.07399e-10,7.92539e-10,1,4927
216.6,4.60627e-17,7.00759e-10,7.85101e-10,1,4928
216.7,4.60723e-17,6.94182e-10,7.77732e-10,1,4929
216.8,4.68234e-17,6.87667e-10,7.70433e-10,1,4930
216.9,4.66128e-17,6.81213e-10,7.63202e-10,1,4931
217,4.64423e-17,6.74819e-10,7.56039e-10,1,4932
217.1,4.60739e-17,6.68486e-10,7.48943e-10,1,4933
217.2,4.64108e-17,6.62211e-10,7.41914e-10,1,4934
217.3,4.60732e-17,6.55996e-10,7.3495e-10,1,4935
217.4,4.68307e-17,6.49839e-10,7.28052e-10,1,4936
217.5,4.61244e-17,6.4374e-10,7.21219e-10,1,4937
217.6,4.66096e-17,6.37698e-10,7.1445e-10,1,4938
217.7,4.66108e-17,6.31713e-10,7.07744e-10,1,4939
217.8,4.66548e-17,6.25784e-10,7.01102e-10,1,4940
217.9,4.63695e-17,6.19911e-10,6.94522e-10,1,4941
218,4.64666e-17,6.14092e-10,6.88003e-10,1,4942
218.1,4.59937e-17,6.08329e-10,6.81546e-10,1,4943
218.2,4.66894e-17,6.02619e-10,6.75149e-10,1,4944
218.3,4.65584e-17,5.96963e-10,6.68812e-10,1,4945
218.4,4.62947e-17,5.91361e-10,6.62535e-10,1,4946
218.5,4.61958e-17,5.8581e-10,6.56317e-10,1,4947
218.6,4.67378e-17,5.80312e-10,6.50157e-10,1,4948
218.7,4.6194e-17,5.74866e-10,6.44055e-10,1,4949
218.8,4.59376e-17,5.6947e-10,6.3801e-10,1,4950
218.9,4.65642e-17,5.64125e-10,6.32022e-10,1,4951
219,4.62647e-17,5.58831e-10,6.2609e-10,1,4952
219.1,4.58637e-17,5.53586e-10,6.20214e-10,1,4953
219.2,4.62166e-17,5.4839e-10,6.14393e-10,1,4954
219.3,4.62363e-17,5.43243e-10,6.08626e-10,1,4955
219.4,4.64509e-17,5.38144e-10,6.02914e-10,1,4956
219.5,4.61384e-17,5.33094e-10,5.97255e-10,1,4957
219.6,4.62775e-17,5.2809e-10,5.9165e-10,1,4958
219.7,4.66329e-17,5.23134e-10,5.86097e-10,1,4959
219.8,4.62796e-17,5.18224e-10,5.80596e-10,1,4960
219.9,4.67691e-17,5.1336e-10,5.75147e-10,1,4961
220,4.604e-17,5.08542e-10,5.69749e-10,1,4962
220.1,4.63655e-17,5.03769e-10,5.64401e-10,1,4963
220.2,4.66186e-17,4.99041e-10,5.59104e-10,1,4964
220.3,4.64312e-17,4.94357e-10,5.53857e-10,1,4965
220.4,4.62946e-17,4.89717e-10,5.48658e-10,1,4966
220.5,4.65073e-17,4.85121e-10,5.43509e-10,1,4967
220.6,4.67364e-17,4.80568e-10,5.38408e-10,1,4968
220.7,4.60882e-17,4.76057e-10,5.33354e-10,1,4969
220.8,4.63356e-17,4.71589e-10,5.28349e-10,1,4970
220.9,4.65094e-17,4.67163e-10,5.2339e-10,1,4971
221,4.61867e-17,4.62779e-10,5.18477e-10,1,4972
221.1,4.64475e-17,4.58435e-10,5.13611e-10,1,4973
221.2,4.666e-17,4.54132e-10,5.08791e-10,1,4974
221.3,4.64713e-17,4.4987e-10,5.04015e-10,1,4975
221.4,4.60792e-17,4.45648e-10,4.99285e-10,1,4976
221.5,4.65527e-17,4.41465e-10,4.94599e-10,1,4977
221.6,4.64057e-17,4.37322e-10,4.89957e-10,1,4978
221.7,4.59556e-17,4.33217e-10,4.85358e-10,1,4979
221.8,4.66612e-17,4.29151e-10,4.80803e-10,1,4980
221.9,4.62385e-17,4.25123e-10,4.7629e-10,1,4981
222,4.62897e-17,4.21133e-10,4.7182e-10,1,4982
222.1,4.64793e-17,4.17181e-10,4.67391e-10,1,4983
222.2,4.70599e-17,4.13265e-10,4.63005e-10,1,4984
222.3,4.64069e-17,4.09386e-10,4.58659e-10,1,4985
222.4,4.62458e-17,4.05544e-10,4.54354e-10,1,4986
222.5,4.65318e-17,4.01738e-10,4.5009e-10,1,4987
222.6,4.65273e-17,3.97967e-10,4.45866e-10,1,4988
222.7,4.62776e-17,3.94232e-10,4.41681e-10,1,4989
222.8,4.60867e-17,3.90532e-10,4.37535e-10,1,4990
222.9,4.65397e-17,3.86867e-10,4.33429e-10,1,4991
223,4.59888e-17,3.83236e-10,4.29361e-10,1,4992
223.1,4.63052e-17,3.79639e-10,4.25331e-10,1,4993
223.2,4.66575e-17,3.76076e-10,4.21339e-10,1,4994
223.3,4.66576e-17,3.72546e-10,4.17385e-10,1,4995
223.4,4.60805e-17,3.6905e-10,4.13467e-10,1,4996
223.5,4.64729e-17,3.65586e-10,4.09587e-10,1,4997
223.6,4.67346e-17,3.62154e-10,4.05742e-10,1,4998
223.7,4.62869e-17,3.58755e-10,4.01934e-10,1,4999
223.8,4.68041e-17,3.55388e-10,3.98162e-10,1,5000
223.9,4.70216e-17,3.52053e-10,3.94425e-10,1,5001
224,4.71801e-17,3.48749e-10,3.90723e-10,1,5002
224.1,4.62921e-17,3.45476e-10,3.87056e-10,1,5003
224.2,4.63676e-17,3.42233e-10,3.83423e-10,1,5004
224.3,4.66839e-17,3.39021e-10,3.79825e-10,1,5005
224.4,4.61718e-17,3.35839e-10,3.7626e-10,1,5006
224.5,4.61205e-17,3.32687e-10,3.72728e-10,1,5007
224.6,4.59117e-17,3.29564e-10,3.6923e-10,1,5008
224.7,4.65428e-17,3.26471e-10,3.65764e-10,1,5009
224.8,4.63226e-17,3.23407e-10,3.62331e-10,1,5010
224.9,4.65305e-17,3.20372e-10,3.58931e-10,1,5011
225,4.63837e-17,3.17365e-10,3.55562e-10,1,5012
225.1,4.63226e-17,3.14386e-10,3.52225e-10,1,5013
225.2,4.64562e-17,3.11435e-10,3.48919e-10,1,5014
225.3,4.61863e-17,3.08512e-10,3.45644e-10,1,5015
225.4,4.61368e-17,3.05617e-10,3.424e-10,1,5016
225.5,4.65915e-17,3.02748e-10,3.39186e-10,1,5017
225.6,4.61268e-17,2.99907e-10,3.36003e-10,1,5018
225.7,4.62135e-17,2.97092e-10,3.32849e-10,1,5019
225.8,4.6296e-17,2.94304e-10,3.29726e-10,1,5020
225.9,4.62069e-17,2.91542e-10,3.26631e-10,1,5021
226,4.63948e-17,2.88805e-10,3.23565e-10,1,5022
226.1,4.59804e-17,2.86095e-10,3.20528e-10,1,5023
226.2,4.68714e-17,2.8341e-10,3.1752e-10,1,5024
226.3,4.58695e-17,2.8075e-10,3.1454e-10,1,5025
226.4,4.70245e-17,2.78115e-10,3.11588e-10,1,5026
226.5,4.60812e-17,2.75504e-10,3.08663e-10,1,5027
226.6,4.56824e-17,2.72919e-10,3.05766e-10,1,5028
226.7,4.65675e-17,2.70357e-10,3.02896e-10,1,5029
226.8,4.60041e-17,2.6782e-10,3.00054e-10,1,5030
226.9,4.65263e-17,2.65306e-10,2.97237e-10,1,5031
227,4.60779e-17,2.62816e-10,2.94448e-10,1,5032
227.1,4.61932e-17,2.60349e-10,2.91684e-10,1,5033
227.2,4.65419e-17,2.57906e-10,2.88946e-10,1,5034
227.3,4.58703e-17,2.55485e-10,2.86235e-10,1,5035
227.4,4.61677e-17,2.53087e-10,2.83548e-10,1,5036
227.5,4.65445e-17,2.50712e-10,2.80887e-10,1,5037
227.6,4.6548e-17,2.48359e-10,2.78251e-10,1,5038
227.7,4.64698e-17,2.46028e-10,2.75639e-10,1,5039
227.8,4.64365e-17,2.43719e-10,2.73052e-10,1,5040
227.9,4.65538e-17,2.41431e-10,2.70489e-10,1,5041
228,4.64413e-17,2.39165e-10,2.67951e-10,1,5042
228.1,4.67923e-17,2.36921e-10,2.65436e-10,1,5043
228.2,4.64281e-17,2.34697e-10,2.62944e-10,1,5044
228.3,4.61666e-17,2.32494e-10,2.60477e-10,1,5045
228.4,4.65724e-17,2.30312e-10,2.58032e-10,1,5046
228.5,4.66178e-17,2.2815e-10,2.5561e-10,1,5047
228.6,4.65333e-17,2.26009e-10,2.53211e-10,1,5048
228.7,4.62662e-17,2.23888e-10,2.50834e-10,1,5049
228.8,4.66882e-17,2.21787e-10,2.4848e-10,1,5050
228.9,4.64921e-17,2.19705e-10,2.46148e-10,1,5051
229,4.64584e-17,2.17643e-10,2.43838e-10,1,5052
229.1,4.62356e-17,2.156e-10,2.41549e-10,1,5053
229.2,4.63151e-17,2.13577e-10,2.39282e-10,1,5054
229.3,4.60018e-17,2.11572e-10,2.37036e-10,1,5055
229.4,4.63782e-17,2.09586e-10,2.34812e-10,1,5056
229.5,4.65444e-17,2.07619e-10,2.32608e-10,1,5057
229.6,4.5768e-17,2.05671e-10,2.30425e-10,1,5058
229.7,4.59734e-17,2.0374e-10,2.28262e-10,1,5059
229.8,4.73367e-17,2.01828e-10,2.2612e-10,1,5060
229.9,4.59669e-17,1.99934e-10,2.23997e-10,1,5061
230,4.62084e-17,1.98057e-10,2.21895e-10,1,5062
230.1,4.64301e-17,1.96199e-10,2.19812e-10,1,5063
230.2,4.6427e-17,1.94357e-10,2.17749e-10,1,5064
230.3,4.63261e-17,1.92533e-10,2.15706e-10,1,5065
230.4,4.65412e-17,1.90726e-10,2.13681e-10,1,5066
230.5,4.61777e-17,1.88936e-10,2.11676e-10,1,5067
230.6,4.63337e-17,1.87163e-10,2.09689e-10,1,5068
230.7,4.61711e-17,1.85406e-10,2.07721e-10,1,5069
230.8,4.65602e-17,1.83666e-10,2.05772e-10,1,5070
230.9,4.64923e-17,1.81942e-10,2.0384e-10,1,5071
231,4.61772e-17,1.80235e-10,2.01927e-10,1,5072
231.1,4.64105e-17,1.78543e-10,2.00032e-10,1,5073
231.2,4.66975e-17,1.76867e-10,1.98154e-10,1,5074
231.3,4.63449e-17,1.75207e-10,1.96295e-10,1,5075
231.4,4.64931e-17,1.73563e-10,1.94452e-10,1,5076
231.5,4.62466e-17,1.71934e-10,1.92627e-10,1,5077
231.6,4.63903e-17,1.7032e-10,1.90819e-10,1,5078
231.7,4.63077e-17,1.68721e-10,1.89028e-10,1,5079
231.8,4.62271e-17,1.67138e-10,1.87254e-10,1,5080
231.9,4.6569e-17,1.65569e-10,1.85497e-10,1,5081
232,4.63256e-17,1.64015e-10,1.83756e-10,1,5082
232.1,4.65194e-17,1.62476e-10,1.82031e-10,1,5083
232.2,4.68173e-17,1.60951e-10,1.80323e-10,1,5084
232.3,4.60821e-17,1.5944e-10,1.7863e-10,1,5085
232.4,4.61135e-17,1.57944e-10,1.76954e-10,1,5086
232.5,4.60832e-17,1.56462e-10,1.75293e-10,1,5087
232.6,4.63251e-17,1.54993e-10,1.73648e-10,1,5088
232.7,4.67438e-17,1.53538e-10,1.72018e-10,1,5089
232.8,4.61979e-17,1.52097e-10,1.70403e-10,1,5090
232.9,4.63515e-17,1.5067e-10,1.68804e-10,1,5091
233,4.64341e-17,1.49256e-10,1.6722e-10,1,5092
233.1,4.62548e-17,1.47855e-10,1.6565e-10,1,5093
233.2,4.63877e-17,1.46467e-10,1.64096e-10,1,5094
233.3,4.59884e-17,1.45093e-10,1.62556e-10,1,5095
233.4,4.62022e-17,1.43731e-10,1.6103e-10,1,5096
233.5,4.64346e-17,1.42382e-10,1.59519e-10,1,5097
233.6,4.63645e-17,1.41046e-10,1.58021e-10,1,5098
233.7,4.63962e-17,1.39722e-10,1.56538e-10,1,5099
233.8,4.67114e-17,1.3841e-10,1.55069e-10,1,5100
233.9,4.63527e-17,1.37111e-10,1.53614e-10,1,5101
234,4.67633e-17,1.35824e-10,1.52172e-10,1,5102
234.1,4.64423e-17,1.3455e-10,1.50744e-10,1,5103
234.2,4.67571e-17,1.33287e-10,1.49329e-10,1,5104
234.3,4.60478e-17,1.32036e-10,1.47927e-10,1,5105
234.4,4.65978e-17,1.30797e-10,1.46539e-10,1,5106
234.5,4.67476e-17,1.29569e-10,1.45164e-10,1,5107
234.6,4.66048e-17,1.28353e-10,1.43801e-10,1,5108
234.7,4.59723e-17,1.27148e-10,1.42452e-10,1,5109
234.8,4.65683e-17,1.25955e-10,1.41115e-10,1,5110
234.9,4.60822e-17,1.24773e-10,1.3979e-10,1,5111
235,4.63694e-17,1.23602e-10,1.38478e-10,1,5112
235.1,4.60528e-17,1.22442e-10,1.37178e-10,1,5113
235.2,4.65406e-17,1.21292e-10,1.35891e-10,1,5114
235.3,4.59775e-17,1.20154e-10,1.34615e-10,1,5115
235.4,4.58805e-17,1.19026e-10,1.33352e-10,1,5116
235.5,4.65824e-17,1.17909e-10,1.321e-10,1,5117
235.6,4.59437e-17,1.16802e-10,1.3086e-10,1,5118
235.7,4.64931e-17,1.15706e-10,1.29632e-10,1,5119
235.8,4.65624e-17,1.1462e-10,1.28415e-10,1,5120
235.9,4.65985e-17,1.13544e-10,1.2721e-10,1,5121
236,4.65301e-17,1.12479e-10,1.26016e-10,1,5122
236.1,4.6149e-17,1.11423e-10,1.24833e-10,1,5123
236.2,4.63487e-17,1.10377e-10,1.23662e-10,1,5124
236.3,4.62825e-17,1.09341e-10,1.22501e-10,1,5125
236.4,4.6531e-17,1.08315e-10,1.21351e-10,1,5126
236.5,4.6658e-17,1.07298e-10,1.20212e-10,1,5127
236.6,4.57775e-17,1.06291e-10,1.19084e-10,1,5128
236.7,4.62082e-17,1.05294e-10,1.17966e-10,1,5129
236.8,4.61939e-17,1.04305e-10,1.16859e-10,1,5130
236.9,4.6287e-17,1.03326e-10,1.15762e-10,1,5131
237,4.67289e-17,1.02356e-10,1.14676e-10,1,5132
237.1,4.6523e-17,1.01396e-10,1.13599e-10,1,5133
237.2,4.67294e-17,1.00444e-10,1.12533e-10,1,5134
237.3,4.61792e-17,9.95013e-11,1.11477e-10,1,5135
237.4,4.65517e-17,9.85674e-11,1.10431e-10,1,5136
237.5,4.66726e-17,9.76423e-11,1.09394e-10,1,5137
237.6,4.63327e-17,9.67258e-11,1.08367e-10,1,5138
237.7,4.61722e-17,9.5818e-11,1.0735e-10,1,5139
237.8,4.629e-17,9.49187e-11,1.06343e-10,1,5140
237.9,4.69515e-17,9.40278e-11,1.05345e-10,1,5141
238,4.61563e-17,9.31453e-11,1.04356e-10,1,5142
238.1,4.6058e-17,9.2271e-11,1.03376e-10,1,5143
238.2,4.61806e-17,9.1405e-11,1.02406e-10,1,5144
238.3,4.64358e-17,9.05472e-11,1.01445e-10,1,5145
238.4,4.65227e-17,8.96973e-11,1.00493e-10,1,5146
238.5,4.58169e-17,8.88555e-11,9.95499e-11,1,5147
238.6,4.6076e-17,8.80216e-11,9.86156e-11,1,5148
238.7,4.6659e-17,8.71955e-11,9.769e-11,1,5149
238.8,4.6837e-17,8.63771e-11,9.67732e-11,1,5150
238.9,4.63327e-17,8.55664e-11,9.58649e-11,1,5151
239,4.58695e-17,8.47633e-11,9.49651e-11,1,5152
239.1,4.63329e-17,8.39677e-11,9.40738e-11,1,5153
239.2,4.62693e-17,8.31797e-11,9.31909e-11,1,5154
239.3,4.66595e-17,8.2399e-11,9.23163e-11,1,5155
239.4,4.65184e-17,8.16256e-11,9.14498e-11,1,5156
239.5,4.62414e-17,8.08595e-11,9.05916e-11,1,5157
239.6,4.63421e-17,8.01006e-11,8.97413e-11,1,5158
239.7,4.64735e-17,7.93489e-11,8.88991e-11,1,5159
239.8,4.63498e-17,7.86041e-11,8.80647e-11,1,5160
239.9,4.65425e-17,7.78664e-11,8.72381e-11,1,5161
240,4.69569e-17,7.71355e-11,8.64193e-11,1,5162
240.1,4.66485e-17,7.64115e-11,8.56082e-11,1,5163
240.2,4.71629e-17,7.56944e-11,8.48047e-11,1,5164
240.3,4.64563e-17,7.4984e-11,8.40088e-11,1,5165
240.4,4.67405e-17,7.42802e-11,8.32204e-11,1,5166
240.5,4.62274e-17,7.35831e-11,8.24393e-11,1,5167
240.6,4.63927e-17,7.28924e-11,8.16655e-11,1,5168
240.7,4.62055e-17,7.22083e-11,8.0899e-11,1,5169
240.8,4.61146e-17,7.15306e-11,8.01398e-11,1,5170
240.9,4.66822e-17,7.08592e-11,7.93876e-11,1,5171
241,4.63339e-17,7.01942e-11,7.86425e-11,1,5172
241.1,4.63091e-17,6.95354e-11,7.79044e-11,1,5173
241.2,4.65411e-17,6.88827e-11,7.71732e-11,1,5174
241.3,4.63996e-17,6.82362e-11,7.64488e-11,1,5175
241.4,4.61602e-17,6.75958e-11,7.57314e-11,1,5176
241.5,4.64243e-17,6.69615e-11,7.50207e-11,1,5177
241.6,4.6262e-17,6.6333e-11,7.43165e-11,1,5178
241.7,4.58277e-17,6.57104e-11,7.3619e-11,1,5179
241.8,4.60221e-17,6.50936e-11,7.2928e-11,1,5180
241.9,4.64343e-17,6.44826e-11,7.22436e-11,1,5181
242,4.59724e-17,6.38774e-11,7.15655e-11,1,5182
242.1,4.6049e-17,6.32779e-11,7.08938e-11,1,5183
242.2,4.65537e-17,6.2684e-11,7.02284e-11,1,5184
242.3,4.62612e-17,6.20957e-11,6.95693e-11,1,5185
242.4,4.6517e-17,6.15129e-11,6.89164e-11,1,5186
242.5,4.63031e-17,6.09355e-11,6.82695e-11,1,5187
242.6,4.6329e-17,6.03635e-11,6.76287e-11,1,5188
242.7,4.67928e-17,5.97969e-11,6.6994e-11,1,5189
242.8,4.68479e-17,5.92357e-11,6.63652e-11,1,5190
242.9,4.61122e-17,5.86797e-11,6.57423e-11,1,5191
243,4.64964e-17,5.8129e-11,6.51252e-11,1,5192
243.1,4.64015e-17,5.75834e-11,6.45139e-11,1,5193
243.2,4.61189e-17,5.70429e-11,6.39084e-11,1,5194
243.3,4.62739e-17,5.65075e-11,6.33085e-11,1,5195
243.4,4.6038e-17,5.59771e-11,6.27144e-11,1,5196
243.5,4.64363e-17,5.54518e-11,6.21258e-11,1,5197
243.6,4.6378e-17,5.49313e-11,6.15427e-11,1,5198
243.7,4.5852e-17,5.44157e-11,6.09651e-11,1,5199
243.8,4.59083e-17,5.3905e-11,6.03929e-11,1,5200
243.9,4.60251e-17,5.33991e-11,5.98261e-11,1,5201
244,4.6402e-17,5.28979e-11,5.92646e-11,1,5202
244.1,4.64858e-17,5.24015e-11,5.87085e-11,1,5203
244.2,4.62938e-17,5.19097e-11,5.81574e-11,1,5204
244.3,4.64349e-17,5.14225e-11,5.76116e-11,1,5205
244.4,4.63574e-17,5.09399e-11,5.70709e-11,1,5206
244.5,4.60275e-17,5.04618e-11,5.65353e-11,1,5207
244.6,4.61925e-17,4.99882e-11,5.60047e-11,1,5208
244.7,4.60552e-17,4.95191e-11,5.54791e-11,1,5209
244.8,4.63192e-17,4.90543e-11,5.49584e-11,1,5210
244.9,4.59373e-17,4.85939e-11,5.44426e-11,1,5211
245,4.61863e-17,4.81378e-11,5.39316e-11,1,5212
245.1,4.60761e-17,4.7686e-11,5.34254e-11,1,5213
245.2,4.66708e-17,4.72384e-11,5.2924e-11,1,5214
245.3,4.60667e-17,4.6795e-11,5.24272e-11,1,5215
245.4,4.61579e-17,4.63558e-11,5.19352e-11,1,5216
245.5,4.62633e-17,4.59208e-11,5.14478e-11,1,5217
245.6,4.63656e-17,4.54898e-11,5.09649e-11,1,5218
245.7,4.64244e-17,4.50628e-11,5.04865e-11,1,5219
245.8,4.64698e-17,4.46398e-11,5.00126e-11,1,5220
245.9,4.66527e-17,4.42209e-11,4.95433e-11,1,5221
246,4.61153e-17,4.38058e-11,4.90782e-11,1,5222
246.1,4.66518e-17,4.33946e-11,4.86176e-11,1,5223
246.2,4.62752e-17,4.29874e-11,4.81613e-11,1,5224
246.3,4.63025e-17,4.2584e-11,4.77094e-11,1,5225
246.4,4.66984e-17,4.21842e-11,4.72616e-11,1,5226
246.5,4.62649e-17,4.17884e-11,4.68181e-11,1,5227
246.6,4.63327e-17,4.13961e-11,4.63786e-11,1,5228
246.7,4.64339e-17,4.10076e-11,4.59433e-11,1,5229
246.8,4.67478e-17,4.06228e-11,4.55122e-11,1,5230
246.9,4.63799e-17,4.02415e-11,4.5085e-11,1,5231
247,4.69468e-17,3.98639e-11,4.46619e-11,1,5232
247.1,4.58718e-17,3.94897e-11,4.42427e-11,1,5233
247.2,4.59214e-17,3.91191e-11,4.38275e-11,1,5234
247.3,4.64203e-17,3.87519e-11,4.3416e-11,1,5235
247.4,4.61766e-17,3.83882e-11,4.30086e-11,1,5236
247.5,4.64181e-17,3.80279e-11,4.2605e-11,1,5237
247.6,4.63311e-17,3.7671e-11,4.22051e-11,1,5238
247.7,4.66989e-17,3.73175e-11,4.1809e-11,1,5239
247.8,4.67972e-17,3.69672e-11,4.14165e-11,1,5240
247.9,4.63136e-17,3.66203e-11,4.10278e-11,1,5241
248,4.67637e-17,3.62765e-11,4.06427e-11,1,5242
248.1,4.64016e-17,3.5936e-11,4.02612e-11,1,5243
248.2,4.61417e-17,3.55987e-11,3.98832e-11,1,5244
248.3,4.58396e-17,3.52646e-11,3.95089e-11,1,5245
248.4,4.65694e-17,3.49336e-11,3.91381e-11,1,5246
248.5,4.71774e-17,3.46057e-11,3.87707e-11,1,5247
248.6,4.66181e-17,3.42808e-11,3.84068e-11,1,5248
248.7,4.68991e-17,3.39591e-11,3.80463e-11,1,5249
248.8,4.62788e-17,3.36404e-11,3.76893e-11,1,5250
248.9,4.63306e-17,3.33247e-11,3.73356e-11,1,5251
249,4.58023e-17,3.30119e-11,3.69851e-11,1,5252
249.1,4.65314e-17,3.27021e-11,3.6638e-11,1,5253
249.2,4.65998e-17,3.23951e-11,3.62941e-11,1,5254
249.3,4.66287e-17,3.20911e-11,3.59535e-11,1,5255
249.4,4.61889e-17,3.17899e-11,3.56161e-11,1,5256
249.5,4.63573e-17,3.14915e-11,3.52817e-11,1,5257
249.6,4.64683e-17,3.1196e-11,3.49507e-11,1,5258
249.7,4.61644e-17,3.09032e-11,3.46226e-11,1,5259
249.8,4.65464e-17,3.06132e-11,3.42977e-11,1,5260
249.9,4.60291e-17,3.03258e-11,3.39758e-11,1,5261
250,4.60389e-17,3.00412e-11,3.36569e-11,1,5262
250.1,4.62533e-17,2.97592e-11,3.33409e-11,1,5263
250.2,4.64103e-17,2.94799e-11,3.3028e-11,1,5264
250.3,4.61311e-17,2.92033e-11,3.27181e-11,1,5265
250.4,4.62904e-17,2.89291e-11,3.24109e-11,1,5266
250.5,4.69638e-17,2.86577e-11,3.21068e-11,1,5267
250.6,4.63512e-17,2.83888e-11,3.18056e-11,1,5268
250.7,4.67287e-17,2.81224e-11,3.15071e-11,1,5269
250.8,4.6668e-17,2.78584e-11,3.12114e-11,1,5270
250.9,4.6113e-17,2.75969e-11,3.09184e-11,1,5271
251,4.62779e-17,2.73379e-11,3.06282e-11,1,5272
251.1,4.62399e-17,2.70813e-11,3.03408e-11,1,5273
251.2,4.63201e-17,2.68272e-11,3.00561e-11,1,5274
251.3,4.64873e-17,2.65755e-11,2.97741e-11,1,5275
251.4,4.67984e-17,2.6326e-11,2.94946e-11,1,5276
251.5,4.63771e-17,2.60789e-11,2.92177e-11,1,5277
251.6,4.63752e-17,2.58341e-11,2.89434e-11,1,5278
251.7,4.64137e-17,2.55916e-11,2.86717e-11,1,5279
251.8,4.63069e-17,2.53514e-11,2.84026e-11,1,5280
251.9,4.65251e-17,2.51134e-11,2.81359e-11,1,5281
252,4.64116e-17,2.48776e-11,2.78718e-11,1,5282
252.1,4.64047e-17,2.46441e-11,2.76102e-11,1,5283
252.2,4.66321e-17,2.44128e-11,2.73511e-11,1,5284
252.3,4.61005e-17,2.41837e-11,2.70944e-11,1,5285
252.4,4.63958e-17,2.39567e-11,2.68401e-11,1,5286
252.5,4.61435e-17,2.37319e-11,2.65881e-11,1,5287
252.6,4.57897e-17,2.35091e-11,2.63386e-11,1,5288
252.7,4.56555e-17,2.32885e-11,2.60915e-11,1,5289
252.8,4.6805e-17,2.30699e-11,2.58466e-11,1,5290
252.9,4.64637e-17,2.28534e-11,2.56039e-11,1,5291
253,4.62622e-17,2.26389e-11,2.53637e-11,1,5292
253.1,4.63447e-17,2.24264e-11,2.51256e-11,1,5293
253.2,4.64676e-17,2.2216e-11,2.48898e-11,1,5294
253.3,4.65673e-17,2.20075e-11,2.46562e-11,1,5295
253.4,4.5971e-17,2.18009e-11,2.44248e-11,1,5296
253.5,4.59798e-17,2.15963e-11,2.41955e-11,1,5297
253.6,4.65198e-17,2.13936e-11,2.39684e-11,1,5298
253.7,4.65697e-17,2.11928e-11,2.37435e-11,1,5299
253.8,4.63138e-17,2.09939e-11,2.35207e-11,1,5300
253.9,4.61199e-17,2.07969e-11,2.32999e-11,1,5301
254,4.66185e-17,2.06017e-11,2.30813e-11,1,5302
254.1,4.6521e-17,2.04084e-11,2.28646e-11,1,5303
254.2,4.6446e-17,2.02169e-11,2.26501e-11,1,5304
254.3,4.64891e-17,2.00272e-11,2.24376e-11,1,5305
254.4,4.64467e-17,1.98392e-11,2.2227e-11,1,5306
254.5,4.63815e-17,1.9653e-11,2.20184e-11,1,5307
254.6,4.67107e-17,1.94686e-11,2.18118e-11,1,5308
254.7,4.65131e-17,1.92859e-11,2.16071e-11,1,5309
254.8,4.5848e-17,1.91049e-11,2.14043e-11,1,5310
254.9,4.65377e-17,1.89255e-11,2.12033e-11,1,5311
255,4.61761e-17,1.87479e-11,2.10043e-11,1,5312
255.1,4.62074e-17,1.85719e-11,2.08072e-11,1,5313
255.2,4.59449e-17,1.83976e-11,2.06119e-11,1,5314
255.3,4.6067e-17,1.82249e-11,2.04184e-11,1,5315
255.4,4.64058e-17,1.80538e-11,2.02267e-11,1,5316
255.5,4.62088e-17,1.78844e-11,2.00369e-11,1,5317
255.6,4.70247e-17,1.77166e-11,1.98489e-11,1,5318
255.7,4.62003e-17,1.75502e-11,1.96626e-11,1,5319
255.8,4.62646e-17,1.73855e-11,1.9478e-11,1,5320
255.9,4.65256e-17,1.72224e-11,1.92953e-11,1,5321
256,4.60227e-17,1.70607e-11,1.91142e-11,1,5322
256.1,4.64912e-17,1.69006e-11,1.89348e-11,1,5323
256.2,4.64217e-17,1.6742e-11,1.87571e-11,1,5324
256.3,4.61658e-17,1.65848e-11,1.8581e-11,1,5325
256.4,4.63496e-17,1.64292e-11,1.84066e-11,1,5326
256.5,4.65089e-17,1.6275e-11,1.82339e-11,1,5327
256.6,4.68674e-17,1.61222e-11,1.80627e-11,1,5328
256.7,4.61946e-17,1.59709e-11,1.78932e-11,1,5329
256.8,4.65224e-17,1.5821e-11,1.77253e-11,1,5330
256.9,4.60287e-17,1.56726e-11,1.7559e-11,1,5331
257,4.59654e-17,1.55255e-11,1.73941e-11,1,5332
257.1,4.59344e-17,1.53798e-11,1.72309e-11,1,5333
257.2,4.63345e-17,1.52355e-11,1.70692e-11,1,5334
257.3,4.61146e-17,1.50924e-11,1.6909e-11,1,5335
257.4,4.66641e-17,1.49508e-11,1.67503e-11,1,5336
257.5,4.62063e-17,1.48104e-11,1.6593e-11,1,5337
257.6,4.63183e-17,1.46715e-11,1.64373e-11,1,5338
257.7,4.69622e-17,1.45338e-11,1.62831e-11,1,5339
257.8,4.65686e-17,1.43974e-11,1.61303e-11,1,5340
257.9,4.59879e-17,1.42623e-11,1.59789e-11,1,5341
258,4.66873e-17,1.41284e-11,1.58289e-11,1,5342
258.1,4.66519e-17,1.39959e-11,1.56805e-11,1,5343
258.2,4.64241e-17,1.38646e-11,1.55333e-11,1,5344
258.3,4.64864e-17,1.37345e-11,1.53876e-11,1,5345
258.4,4.6318e-17,1.36056e-11,1.52431e-11,1,5346
258.5,4.64683e-17,1.34779e-11,1.51001e-11,1,5347
258.6,4.61454e-17,1.33514e-11,1.49583e-11,1,5348
258.7,4.6363e-17,1.32261e-11,1.4818e-11,1,5349
258.8,4.59502e-17,1.3102e-11,1.4679e-11,1,5350
258.9,4.63965e-17,1.2979e-11,1.45412e-11,1,5351
259,4.65198e-17,1.28573e-11,1.44048e-11,1,5352
259.1,4.64688e-17,1.27366e-11,1.42695e-11,1,5353
259.2,4.64402e-17,1.26171e-11,1.41357e-11,1,5354
259.3,4.64107e-17,1.24987e-11,1.4003e-11,1,5355
259.4,4.68159e-17,1.23814e-11,1.38716e-11,1,5356
259.5,4.66214e-17,1.22652e-11,1.37414e-11,1,5357
259.6,4.63683e-17,1.21501e-11,1.36124e-11,1,5358
259.7,4.63457e-17,1.20361e-11,1.34848e-11,1,5359
259.8,4.64358e-17,1.19232e-11,1.33582e-11,1,5360
259.9,4.61316e-17,1.18113e-11,1.32329e-11,1,5361
260,4.66157e-17,1.17005e-11,1.31088e-11,1,5362
260.1,4.63876e-17,1.15906e-11,1.29857e-11,1,5363
260.2,4.68082e-17,1.14819e-11,1.28639e-11,1,5364
260.3,4.5818e-17,1.13741e-11,1.27431e-11,1,5365
260.4,4.61312e-17,1.12673e-11,1.26235e-11,1,5366
260.5,4.6821e-17,1.11616e-11,1.2505e-11,1,5367
260.6,4.63769e-17,1.10568e-11,1.23877e-11,1,5368
260.7,4.6377e-17,1.09531e-11,1.22714e-11,1,5369
260.8,4.65911e-17,1.08503e-11,1.21562e-11,1,5370
260.9,4.63189e-17,1.07485e-11,1.20422e-11,1,5371
261,4.62412e-17,1.06476e-11,1.19292e-11,1,5372
261.1,4.6797e-17,1.05477e-11,1.18172e-11,1,5373
261.2,4.64142e-17,1.04487e-11,1.17063e-11,1,5374
261.3,4.63866e-17,1.03506e-11,1.15964e-11,1,5375
261.4,4.61843e-17,1.02534e-11,1.14876e-11,1,5376
261.5,4.63077e-17,1.01572e-11,1.13798e-11,1,5377
261.6,4.63107e-17,1.00619e-11,1.1273e-11,1,5378
261.7,4.61542e-17,9.96749e-12,1.11672e-11,1,5379
261.8,4.65157e-17,9.87391e-12,1.10624e-11,1,5380
261.9,4.62956e-17,9.78125e-12,1.09586e-11,1,5381
262,4.65841e-17,9.68947e-12,1.08557e-11,1,5382
262.1,4.66413e-17,9.59857e-12,1.07539e-11,1,5383
262.2,4.64359e-17,9.50847e-12,1.0653e-11,1,5384
262.3,4.66435e-17,9.41926e-12,1.0553e-11,1,5385
262.4,4.62568e-17,9.3309e-12,1.0454e-11,1,5386
262.5,4.67424e-17,9.24337e-12,1.03559e-11,1,5387
262.6,4.65835e-17,9.15661e-12,1.02587e-11,1,5388
262.7,4.65179e-17,9.07066e-12,1.01624e-11,1,5389
262.8,4.61408e-17,8.98554e-12,1.00671e-11,1,5390
262.9,4.60144e-17,8.90122e-12,9.97258e-12,1,5391
263,4.64718e-17,8.81769e-12,9.879e-12,1,5392
263.1,4.66709e-17,8.73492e-12,9.78627e-12,1,5393
263.2,4.65396e-17,8.65299e-12,9.6945e-12,1,5394
263.3,4.63148e-17,8.57184e-12,9.60358e-12,1,5395
263.4,4.59317e-17,8.4914e-12,9.51346e-12,1,5396
263.5,4.67458e-17,8.41179e-12,9.42429e-12,1,5397
263.6,4.62177e-17,8.33285e-12,9.33587e-12,1,5398
263.7,4.62903e-17,8.25461e-12,9.24819e-12,1,5399
263.8,4.60026e-17,8.17712e-12,9.16137e-12,1,5400
263.9,4.6313e-17,8.10038e-12,9.07539e-12,1,5401
264,4.66628e-17,8.02436e-12,8.99021e-12,1,5402
264.1,4.64121e-17,7.94901e-12,8.90579e-12,1,5403
264.2,4.6119e-17,7.87436e-12,8.82217e-12,1,5404
264.3,4.63327e-17,7.80043e-12,8.73932e-12,1,5405
264.4,4.65365e-17,7.72715e-12,8.65721e-12,1,5406
264.5,4.6623e-17,7.65462e-12,8.57595e-12,1,5407
264.6,4.67381e-17,7.58281e-12,8.4955e-12,1,5408
264.7,4.60963e-17,7.51166e-12,8.41577e-12,1,5409
264.8,4.62191e-17,7.44113e-12,8.33676e-12,1,5410
264.9,4.61486e-17,7.37127e-12,8.2585e-12,1,5411
265,4.63568e-17,7.3021e-12,8.181e-12,1,5412
265.1,4.62476e-17,7.23361e-12,8.10428e-12,1,5413
265.2,4.67451e-17,7.16573e-12,8.02823e-12,1,5414
265.3,4.6173e-17,7.09845e-12,7.95285e-12,1,5415
265.4,4.69396e-17,7.03187e-12,7.87825e-12,1,5416
265.5,4.67512e-17,6.9659e-12,7.80434e-12,1,5417
265.6,4.6889e-17,6.90046e-12,7.73102e-12,1,5418
265.7,4.62835e-17,6.83565e-12,7.65838e-12,1,5419
265.8,4.64937e-17,6.77152e-12,7.58655e-12,1,5420
265.9,4.61472e-17,6.7079e-12,7.51531e-12,1,5421
266,4.65746e-17,6.645e-12,7.44485e-12,1,5422
266.1,4.6832e-17,6.58262e-12,7.37497e-12,1,5423
266.2,4.62614e-17,6.52087e-12,7.30578e-12,1,5424
266.3,4.63211e-17,6.45969e-12,7.23724e-12,1,5425
266.4,4.65171e-17,6.39913e-12,7.16938e-12,1,5426
266.5,4.59521e-17,6.33905e-12,7.10207e-12,1,5427
266.6,4.63683e-17,6.27955e-12,7.0354e-12,1,5428
266.7,4.66078e-17,6.22065e-12,6.96938e-12,1,5429
266.8,4.61692e-17,6.16228e-12,6.90402e-12,1,5430
266.9,4.70394e-17,6.10445e-12,6.83921e-12,1,5431
267,4.64035e-17,6.04714e-12,6.77501e-12,1,5432
267.1,4.66119e-17,5.99038e-12,6.71142e-12,1,5433
267.2,4.63708e-17,5.93418e-12,6.64845e-12,1,5434
267.3,4.62557e-17,5.87856e-12,6.58613e-12,1,5435
267.4,4.6734e-17,5.82337e-12,6.52428e-12,1,5436
267.5,4.66039e-17,5.76875e-12,6.4631e-12,1,5437
267.6,4.60341e-17,5.71465e-12,6.40247e-12,1,5438
267.7,4.64519e-17,5.66102e-12,6.34238e-12,1,5439
267.8,4.62946e-17,5.60791e-12,6.28287e-12,1,5440
267.9,4.61637e-17,5.55525e-12,6.22387e-12,1,5441
268,4.63321e-17,5.50314e-12,6.16549e-12,1,5442
268.1,4.56893e-17,5.45148e-12,6.10762e-12,1,5443
268.2,4.58078e-17,5.4003e-12,6.05028e-12,1,5444
268.3,4.63802e-17,5.34959e-12,5.99346e-12,1,5445
268.4,4.6513e-17,5.29942e-12,5.93724e-12,1,5446
268.5,4.6395e-17,5.24962e-12,5.88142e-12,1,5447
268.6,4.62672e-17,5.20033e-12,5.82621e-12,1,5448
268.7,4.63569e-17,5.15161e-12,5.77164e-12,1,5449
268.8,4.66419e-17,5.1033e-12,5.71753e-12,1,5450
268.9,4.65839e-17,5.05544e-12,5.66391e-12,1,5451
269,4.65652e-17,5.00803e-12,5.61078e-12,1,5452
269.1,4.64738e-17,4.96101e-12,5.55811e-12,1,5453
269.2,4.63621e-17,4.91449e-12,5.506e-12,1,5454
269.3,4.62072e-17,4.86835e-12,5.4543e-12,1,5455
269.4,4.69401e-17,4.82268e-12,5.40314e-12,1,5456
269.5,4.60428e-17,4.77746e-12,5.35245e-12,1,5457
269.6,4.65545e-17,4.73266e-12,5.30227e-12,1,5458
269.7,4.62945e-17,4.68832e-12,5.25261e-12,1,5459
269.8,4.66411e-17,4.64428e-12,5.20327e-12,1,5460
269.9,4.69571e-17,4.60072e-12,5.15446e-12,1,5461
270,4.63053e-17,4.55758e-12,5.10611e-12,1,5462
270.1,4.6602e-17,4.5148e-12,5.05818e-12,1,5463
270.2,4.67646e-17,4.47249e-12,5.01077e-12,1,5464
270.3,4.65192e-17,4.43049e-12,4.9637e-12,1,5465
270.4,4.63824e-17,4.38897e-12,4.91721e-12,1,5466
270.5,4.65487e-17,4.34781e-12,4.87107e-12,1,5467
270.6,4.65672e-17,4.30697e-12,4.82531e-12,1,5468
270.7,4.65773e-17,4.26657e-12,4.78006e-12,1,5469
270.8,4.67571e-17,4.22656e-12,4.73523e-12,1,5470
270.9,4.66856e-17,4.18693e-12,4.69084e-12,1,5471
271,4.64927e-17,4.14764e-12,4.64684e-12,1,5472
271.1,4.59397e-17,4.10871e-12,4.60321e-12,1,5473
271.2,4.67623e-17,4.07013e-12,4.55998e-12,1,5474
271.3,4.65992e-17,4.0319e-12,4.51714e-12,1,5475
271.4,4.59577e-17,3.99406e-12,4.47473e-12,1,5476
271.5,4.64466e-17,3.95654e-12,4.4327e-12,1,5477
271.6,4.64424e-17,3.91943e-12,4.39111e-12,1,5478
271.7,4.67342e-17,3.88265e-12,4.34988e-12,1,5479
271.8,4.62376e-17,3.84621e-12,4.30904e-12,1,5480
271.9,4.64149e-17,3.81011e-12,4.26859e-12,1,5481
272,4.63396e-17,3.77437e-12,4.22853e-12,1,5482
272.1,4.6436e-17,3.73895e-12,4.18885e-12,1,5483
272.2,4.67422e-17,3.70382e-12,4.14948e-12,1,5484
272.3,4.65676e-17,3.66906e-12,4.11055e-12,1,5485
272.4,4.65883e-17,3.63466e-12,4.07202e-12,1,5486
272.5,4.64383e-17,3.60057e-12,4.03385e-12,1,5487
272.6,4.68959e-17,3.56682e-12,3.99604e-12,1,5488
272.7,4.63589e-17,3.53331e-12,3.9585e-12,1,5489
272.8,4.66442e-17,3.50015e-12,3.92134e-12,1,5490
272.9,4.61179e-17,3.46725e-12,3.88449e-12,1,5491
273,4.58049e-17,3.43468e-12,3.84801e-12,1,5492
273.1,4.62172e-17,3.40244e-12,3.81189e-12,1,5493
273.2,4.66952e-17,3.37047e-12,3.77608e-12,1,5494
273.3,4.63778e-17,3.33886e-12,3.74065e-12,1,5495
273.4,4.608e-17,3.30753e-12,3.70554e-12,1,5496
273.5,4.58884e-17,3.27646e-12,3.67075e-12,1,5497
273.6,4.66928e-17,3.2457e-12,3.63629e-12,1,5498
273.7,4.68116e-17,3.21522e-12,3.60212e-12,1,5499
273.8,4.61277e-17,3.18509e-12,3.56839e-12,1,5500
273.9,4.59747e-17,3.15518e-12,3.53488e-12,1,5501
274,4.63888e-17,3.1256e-12,3.50175e-12,1,5502
274.1,4.64777e-17,3.09629e-12,3.46893e-12,1,5503
274.2,4.67909e-17,3.06724e-12,3.43638e-12,1,5504
274.3,4.60565e-17,3.03845e-12,3.40413e-12,1,5505
274.4,4.64701e-17,3.00992e-12,3.37217e-12,1,5506
274.5,4.63384e-17,2.98167e-12,3.34052e-12,1,5507
274.6,4.65082e-17,2.95369e-12,3.30918e-12,1,5508
274.7,4.5792e-17,2.92592e-12,3.27806e-12,1,5509
274.8,4.66127e-17,2.89846e-12,3.24727e-12,1,5510
274.9,4.62704e-17,2.87125e-12,3.21679e-12,1,5511
275,4.68846e-17,2.84428e-12,3.18657e-12,1,5512
275.1,4.6016e-17,2.81754e-12,3.15662e-12,1,5513
275.2,4.66935e-17,2.79114e-12,3.12702e-12,1,5514
275.3,4.66159e-17,2.76498e-12,3.09772e-12,1,5515
275.4,4.62713e-17,2.73905e-12,3.06869e-12,1,5516
275.5,4.61379e-17,2.71336e-12,3.0399e-12,1,5517
275.6,4.60044e-17,2.68789e-12,3.01136e-12,1,5518
275.7,4.67043e-17,2.66263e-12,2.98306e-12,1,5519
275.8,4.65451e-17,2.63763e-12,2.95508e-12,1,5520
275.9,4.64673e-17,2.61286e-12,2.92736e-12,1,5521
276,4.62118e-17,2.58832e-12,2.89989e-12,1,5522
276.1,4.61902e-17,2.56402e-12,2.87267e-12,1,5523
276.2,4.61342e-17,2.53994e-12,2.8457e-12,1,5524
276.3,4.64897e-17,2.5161e-12,2.819e-12,1,5525
276.4,4.65486e-17,2.49249e-12,2.79254e-12,1,5526
276.5,4.66542e-17,2.4691e-12,2.76635e-12,1,5527
276.6,4.55006e-17,2.44594e-12,2.74041e-12,1,5528
276.7,4.69668e-17,2.42299e-12,2.71469e-12,1,5529
276.8,4.58193e-17,2.4002e-12,2.68915e-12,1,5530
276.9,4.62985e-17,2.37758e-12,2.66383e-12,1,5531
277,4.57714e-17,2.35529e-12,2.63885e-12,1,5532
277.1,4.65388e-17,2.33317e-12,2.61407e-12,1,5533
277.2,4.61103e-17,2.3112e-12,2.58946e-12,1,5534
277.3,4.62368e-17,2.28946e-12,2.5651e-12,1,5535
277.4,4.67993e-17,2.26797e-12,2.54102e-12,1,5536
277.5,4.61349e-17,2.24666e-12,2.51713e-12,1,5537
277.6,4.6079e-17,2.22555e-12,2.49347e-12,1,5538
277.7,4.59685e-17,2.20462e-12,2.47002e-12,1,5539
277.8,4.68312e-17,2.18392e-12,2.44685e-12,1,5540
277.9,4.68187e-17,2.16345e-12,2.42391e-12,1,5541
278,4.58965e-17,2.14316e-12,2.40117e-12,1,5542
278.1,4.64186e-17,2.123e-12,2.37859e-12,1,5543
278.2,4.67923e-17,2.10306e-12,2.35627e-12,1,5544
278.3,4.67111e-17,2.08329e-12,2.33412e-12,1,5545
278.4,4.63217e-17,2.06377e-12,2.31226e-12,1,5546
278.5,4.65345e-17,2.04436e-12,2.29051e-12,1,5547
278.6,4.6348e-17,2.02513e-12,2.26895e-12,1,5548
278.7,4.64431e-17,2.00618e-12,2.24771e-12,1,5549
278.8,4.68193e-17,1.98734e-12,2.22661e-12,1,5550
278.9,4.65325e-17,1.96868e-12,2.20572e-12,1,5551
279,4.64873e-17,1.95019e-12,2.18501e-12,1,5552
279.1,4.62003e-17,1.93192e-12,2.16455e-12,1,5553
279.2,4.6505e-17,1.91381e-12,2.14424e-12,1,5554
279.3,4.71692e-17,1.8958e-12,2.12405e-12,1,5555
279.4,4.61345e-17,1.87795e-12,2.10406e-12,1,5556
279.5,4.63617e-17,1.8603e-12,2.08428e-12,1,5557
279.6,4.64672e-17,1.84281e-12,2.06467e-12,1,5558
279.7,4.64337e-17,1.82544e-12,2.04521e-12,1,5559
279.8,4.6684e-17,1.8082e-12,2.02586e-12,1,5560
279.9,4.60086e-17,1.79124e-12,2.00688e-12,1,5561
280,4.63753e-17,1.77438e-12,1.98798e-12,1,5562
280.1,4.64e-17,1.7577e-12,1.96928e-12,1,5563
280.2,4.69062e-17,1.74119e-12,1.9508e-12,1,5564
280.3,4.64488e-17,1.72486e-12,1.9325e-12,1,5565
280.4,4.64908e-17,1.70864e-12,1.91433e-12,1,5566
280.5,4.63972e-17,1.69264e-12,1.8964e-12,1,5567
280.6,4.62823e-17,1.67675e-12,1.87861e-12,1,5568
280.7,4.58074e-17,1.66101e-12,1.86098e-12,1,5569
280.8,4.52362e-17,1.64544e-12,1.84352e-12,1,5570
280.9,4.63892e-17,1.62997e-12,1.82617e-12,1,5571
281,4.65001e-17,1.61465e-12,1.80898e-12,1,5572
281.1,4.68245e-17,1.5995e-12,1.79202e-12,1,5573
281.2,4.55762e-17,1.5845e-12,1.77522e-12,1,5574
281.3,4.66945e-17,1.56967e-12,1.75859e-12,1,5575
281.4,4.65349e-17,1.55501e-12,1.74217e-12,1,5576
281.5,4.66974e-17,1.54041e-12,1.72581e-12,1,5577
281.6,4.65176e-17,1.52595e-12,1.70961e-12,1,5578
281.7,4.59297e-17,1.51163e-12,1.69354e-12,1,5579
281.8,4.6408e-17,1.49741e-12,1.6776e-12,1,5580
281.9,4.61767e-17,1.4834e-12,1.6619e-12,1,5581
282,4.61515e-17,1.46942e-12,1.64623e-12,1,5582
282.1,4.70708e-17,1.45564e-12,1.63079e-12,1,5583
282.2,4.64886e-17,1.44195e-12,1.61544e-12,1,5584
282.3,4.61913e-17,1.42839e-12,1.60028e-12,1,5585
282.4,4.56498e-17,1.41497e-12,1.58525e-12,1,5586
282.5,4.67362e-17,1.40169e-12,1.57037e-12,1,5587
282.6,4.67746e-17,1.38856e-12,1.55567e-12,1,5588
282.7,4.60104e-17,1.37557e-12,1.54112e-12,1,5589
282.8,4.64571e-17,1.36262e-12,1.52659e-12,1,5590
282.9,4.65724e-17,1.34984e-12,1.51229e-12,1,5591
283,4.62093e-17,1.33712e-12,1.49803e-12,1,5592
283.1,4.65302e-17,1.32463e-12,1.48404e-12,1,5593
283.2,4.68578e-17,1.31217e-12,1.47009e-12,1,5594
283.3,4.61638e-17,1.29983e-12,1.45628e-12,1,5595
283.4,4.63097e-17,1.28761e-12,1.4426e-12,1,5596
283.5,4.68756e-17,1.27552e-12,1.42905e-12,1,5597
283.6,4.60186e-17,1.2636e-12,1.4157e-12,1,5598
283.7,4.62155e-17,1.2517e-12,1.40235e-12,1,5599
283.8,4.61124e-17,1.23994e-12,1.38916e-12,1,5600
283.9,4.63911e-17,1.22829e-12,1.37612e-12,1,5601
284,4.62687e-17,1.21672e-12,1.36316e-12,1,5602
284.1,4.62095e-17,1.20524e-12,1.3503e-12,1,5603
284.2,4.63624e-17,1.19391e-12,1.33759e-12,1,5604
284.3,4.63471e-17,1.18272e-12,1.32504e-12,1,5605
284.4,4.61194e-17,1.17162e-12,1.3126e-12,1,5606
284.5,4.64454e-17,1.16056e-12,1.30022e-12,1,5607
284.6,4.61552e-17,1.14967e-12,1.28799e-12,1,5608
284.7,4.64414e-17,1.13893e-12,1.27593e-12,1,5609
284.8,4.68089e-17,1.12816e-12,1.26386e-12,1,5610
284.9,4.58078e-17,1.11756e-12,1.252e-12,1,5611
285,4.64378e-17,1.10712e-12,1.2403e-12,1,5612
285.1,4.62449e-17,1.0967e-12,1.22865e-12,1,5613
285.2,4.66679e-17,1.08643e-12,1.21716e-12,1,5614
285.3,4.6307e-17,1.07625e-12,1.20575e-12,1,5615
285.4,4.68159e-17,1.06612e-12,1.19441e-12,1,5616
285.5,4.56566e-17,1.05612e-12,1.18321e-12,1,5617
285.6,4.60336e-17,1.04621e-12,1.1721e-12,1,5618
285.7,4.64525e-17,1.03645e-12,1.16117e-12,1,5619
285.8,4.67506e-17,1.02675e-12,1.1503e-12,1,5620
285.9,4.64938e-17,1.01712e-12,1.1395e-12,1,5621
286,4.65931e-17,1.00761e-12,1.12885e-12,1,5622
286.1,4.65698e-17,9.98164e-13,1.11826e-12,1,5623
286.2,4.63419e-17,9.88876e-13,1.10787e-12,1,5624
286.3,4.60907e-17,9.79582e-13,1.09747e-12,1,5625
286.4,4.67572e-17,9.70377e-13,1.08719e-12,1,5626
286.5,4.6343e-17,9.6125e-13,1.07694e-12,1,5627
286.6,4.54769e-17,9.52243e-13,1.06685e-12,1,5628
286.7,4.63757e-17,9.43292e-13,1.05683e-12,1,5629
286.8,4.65108e-17,9.34429e-13,1.04689e-12,1,5630
286.9,4.65903e-17,9.25746e-13,1.03718e-12,1,5631
287,4.72509e-17,9.17144e-13,1.02753e-12,1,5632
287.1,4.63281e-17,9.08578e-13,1.01795e-12,1,5633
287.2,4.65876e-17,9.00054e-13,1.0084e-12,1,5634
287.3,4.68656e-17,8.91595e-13,9.98927e-13,1,5635
287.4,4.62796e-17,8.83301e-13,9.89649e-13,1,5636
287.5,4.61157e-17,8.75039e-13,9.80384e-13,1,5637
287.6,4.5621e-17,8.66905e-13,9.71289e-13,1,5638
287.7,4.64979e-17,8.58823e-13,9.62248e-13,1,5639
287.8,4.64197e-17,8.50776e-13,9.53264e-13,1,5640
287.9,4.61875e-17,8.42849e-13,9.44398e-13,1,5641
288,4.64899e-17,8.34968e-13,9.35575e-13,1,5642
288.1,4.63255e-17,8.27149e-13,9.26833e-13,1,5643
288.2,4.62471e-17,8.19436e-13,9.18206e-13,1,5644
288.3,4.69677e-17,8.11822e-13,9.09682e-13,1,5645
288.4,4.72249e-17,8.04191e-13,9.01119e-13,1,5646
288.5,4.63402e-17,7.96691e-13,8.92721e-13,1,5647
288.6,4.60491e-17,7.89191e-13,8.8432e-13,1,5648
288.7,4.64427e-17,7.81851e-13,8.76103e-13,1,5649
288.8,4.66927e-17,7.74535e-13,8.67925e-13,1,5650
288.9,4.65589e-17,7.6731e-13,8.59823e-13,1,5651
289,4.60165e-17,7.60098e-13,8.5176e-13,1,5652
289.1,4.61055e-17,7.52992e-13,8.43796e-13,1,5653
289.2,4.63962e-17,7.45902e-13,8.35854e-13,1,5654
289.3,4.62908e-17,7.38919e-13,8.28007e-13,1,5655
289.4,4.61537e-17,7.31985e-13,8.20226e-13,1,5656
289.5,4.68312e-17,7.25134e-13,8.12542e-13,1,5657
289.6,4.65135e-17,7.18343e-13,8.04948e-13,1,5658
289.7,4.66882e-17,7.11611e-13,7.97403e-13,1,5659
289.8,4.66454e-17,7.04946e-13,7.89938e-13,1,5660
289.9,4.65167e-17,6.9835e-13,7.82547e-13,1,5661
290,4.59685e-17,6.91803e-13,7.75199e-13,1,5662
290.1,4.62158e-17,6.85354e-13,7.6798e-13,1,5663
290.2,4.68305e-17,6.78916e-13,7.60775e-13,1,5664
290.3,4.61051e-17,6.7258e-13,7.53667e-13,1,5665
290.4,4.60535e-17,6.66233e-13,7.46541e-13,1,5666
290.5,4.63931e-17,6.59967e-13,7.39533e-13,1,5667
290.6,4.60428e-17,6.53805e-13,7.32624e-13,1,5668
290.7,4.65787e-17,6.47624e-13,7.2568e-13,1,5669
290.8,4.66926e-17,6.41492e-13,7.18817e-13,1,5670
290.9,4.59612e-17,6.3545e-13,7.12033e-13,1,5671
291,4.60332e-17,6.29442e-13,7.05304e-13,1,5672
291.1,4.63783e-17,6.23504e-13,6.98625e-13,1,5673
291.2,4.62434e-17,6.17655e-13,6.92069e-13,1,5674
291.3,4.64389e-17,6.11798e-13,6.85517e-13,1,5675
291.4,4.71973e-17,6.06019e-13,6.79045e-13,1,5676
291.5,4.64939e-17,6.00299e-13,6.72635e-13,1,5677
291.6,4.61493e-17,5.9466e-13,6.66294e-13,1,5678
291.7,4.64645e-17,5.89093e-13,6.60038e-13,1,5679
291.8,4.61923e-17,5.83617e-13,6.53906e-13,1,5680
291.9,4.63396e-17,5.78181e-13,6.47801e-13,1,5681
292,4.66649e-17,5.72779e-13,6.41789e-13,1,5682
292.1,4.67126e-17,5.67467e-13,6.35855e-13,1,5683
292.2,4.67611e-17,5.62112e-13,6.2984e-13,1,5684
292.3,4.58037e-17,5.5683e-13,6.23946e-13,1,5685
292.4,4.66751e-17,5.51584e-13,6.18061e-13,1,5686
292.5,4.62551e-17,5.46323e-13,6.12164e-13,1,5687
292.6,4.66819e-17,5.41223e-13,6.06452e-13,1,5688
292.7,4.63234e-17,5.36146e-13,6.00766e-13,1,5689
292.8,4.62817e-17,5.3109e-13,5.95098e-13,1,5690
292.9,4.62275e-17,5.26096e-13,5.89492e-13,1,5691
293,4.63438e-17,5.21156e-13,5.83946e-13,1,5692
293.1,4.64038e-17,5.1628e-13,5.78509e-13,1,5693
293.2,4.60705e-17,5.11422e-13,5.73069e-13,1,5694
293.3,4.66372e-17,5.0662e-13,5.67685e-13,1,5695
293.4,4.67805e-17,5.01843e-13,5.62348e-13,1,5696
293.5,4.61597e-17,4.97125e-13,5.57068e-13,1,5697
293.6,4.68562e-17,4.92516e-13,5.51934e-13,1,5698
293.7,4.72521e-17,4.87949e-13,5.46839e-13,1,5699
293.8,4.62358e-17,4.83363e-13,5.41694e-13,1,5700
293.9,4.61147e-17,4.78839e-13,5.36636e-13,1,5701
294,4.70828e-17,4.74313e-13,5.31563e-13,1,5702
294.1,4.6376e-17,4.69839e-13,5.26581e-13,1,5703
294.2,4.69849e-17,4.65498e-13,5.21724e-13,1,5704
294.3,4.60013e-17,4.61166e-13,5.16848e-13,1,5705
294.4,4.61129e-17,4.56838e-13,5.12022e-13,1,5706
294.5,4.59817e-17,4.52504e-13,5.07161e-13,1,5707
294.6,4.65666e-17,4.48269e-13,5.02412e-13,1,5708
294.7,4.67086e-17,4.44061e-13,4.97674e-13,1,5709
294.8,4.6374e-17,4.39843e-13,4.92963e-13,1,5710
294.9,4.58335e-17,4.3577e-13,4.88397e-13,1,5711
295,4.6545e-17,4.31676e-13,4.83786e-13,1,5712
295.1,4.65181e-17,4.27612e-13,4.79213e-13,1,5713
295.2,4.62885e-17,4.23622e-13,4.74757e-13,1,5714
295.3,4.68333e-17,4.19631e-13,4.70267e-13,1,5715
295.4,4.69791e-17,4.15655e-13,4.65812e-13,1,5716
295.5,4.66326e-17,4.11774e-13,4.61453e-13,1,5717
295.6,4.62082e-17,4.07926e-13,4.57126e-13,1,5718
295.7,4.64242e-17,4.04078e-13,4.52819e-13,1,5719
295.8,4.61054e-17,4.00227e-13,4.4849e-13,1,5720
295.9,4.63489e-17,3.96474e-13,4.44278e-13,1,5721
296,4.64566e-17,3.92754e-13,4.40109e-13,1,5722
296.1,4.65442e-17,3.89042e-13,4.35953e-13,1,5723
296.2,4.65081e-17,3.85405e-13,4.31868e-13,1,5724
296.3,4.60125e-17,3.81739e-13,4.27777e-13,1,5725
296.4,4.64602e-17,3.78085e-13,4.23671e-13,1,5726
296.5,4.70979e-17,3.74489e-13,4.19666e-13,1,5727
296.6,4.62964e-17,3.71004e-13,4.15751e-13,1,5728
296.7,4.66305e-17,3.67502e-13,4.11811e-13,1,5729
296.8,4.64381e-17,3.6404e-13,4.07921e-13,1,5730
296.9,4.6527e-17,3.60614e-13,4.04078e-13,1,5731
297,4.65378e-17,3.57203e-13,4.00248e-13,1,5732
297.1,4.61864e-17,3.53863e-13,3.96494e-13,1,5733
297.2,4.68056e-17,3.50562e-13,3.92788e-13,1,5734
297.3,4.66485e-17,3.47243e-13,3.8907e-13,1,5735
297.4,4.63771e-17,3.43947e-13,3.85351e-13,1,5736
297.5,4.62874e-17,3.40724e-13,3.81748e-13,1,5737
297.6,4.61909e-17,3.37456e-13,3.78078e-13,1,5738
297.7,4.61424e-17,3.34274e-13,3.74509e-13,1,5739
297.8,4.65045e-17,3.31097e-13,3.70927e-13,1,5740
297.9,4.66721e-17,3.2794e-13,3.67368e-13,1,5741
298,4.64884e-17,3.24851e-13,3.63908e-13,1,5742
298.1,4.65083e-17,3.21734e-13,3.60413e-13,1,5743
298.2,4.69662e-17,3.18714e-13,3.5701e-13,1,5744
298.3,4.6599e-17,3.15697e-13,3.53619e-13,1,5745
298.4,4.59096e-17,3.12707e-13,3.50283e-13,1,5746
298.5,4.65509e-17,3.0974e-13,3.46946e-13,1,5747
298.6,4.63062e-17,3.06882e-13,3.43759e-13,1,5748
298.7,4.61219e-17,3.03938e-13,3.40464e-13,1,5749
298.8,4.64876e-17,3.01004e-13,3.3716e-13,1,5750
298.9,4.67053e-17,2.98183e-13,3.34015e-13,1,5751
299,4.63055e-17,2.95389e-13,3.30893e-13,1,5752
299.1,4.64148e-17,2.92636e-13,3.27794e-13,1,5753
299.2,4.60707e-17,2.89851e-13,3.24675e-13,1,5754
299.3,4.60521e-17,2.8709e-13,3.21576e-13,1,5755
299.4,4.6024e-17,2.84442e-13,3.18593e-13,1,5756
299.5,4.66357e-17,2.81727e-13,3.15543e-13,1,5757
299.6,4.61175e-17,2.7908e-13,3.12583e-13,1,5758
299.7,4.66078e-17,2.76439e-13,3.09631e-13,1,5759
299.8,4.65262e-17,2.73818e-13,3.06689e-13,1,5760
299.9,4.60982e-17,2.71246e-13,3.03796e-13,1,5761
300,4.69187e-17,2.68637e-13,3.00872e-13,1,5762
300.1,4.71787e-17,2.6609e-13,2.98031e-13,1,5763
300.2,4.6251e-17,2.63551e-13,2.95208e-13,1,5764
300.3,4.68913e-17,2.61073e-13,2.92438e-13,1,5765
300.4,4.59877e-17,2.58605e-13,2.89665e-13,1,5766
300.5,4.62791e-17,2.56118e-13,2.86878e-13,1,5767
300.6,4.61842e-17,2.53689e-13,2.84121e-13,1,5768
300.7,4.63789e-17,2.51308e-13,2.81434e-13,1,5769
300.8,4.60246e-17,2.48955e-13,2.78775e-13,1,5770
300.9,4.6616e-17,2.46562e-13,2.76082e-13,1,5771
301,4.64508e-17,2.44241e-13,2.73476e-13,1,5772
301.1,4.65792e-17,2.41899e-13,2.70831e-13,1,5773
301.2,4.62408e-17,2.39606e-13,2.68265e-13,1,5774
301.3,4.6437e-17,2.37363e-13,2.65742e-13,1,5775
301.4,4.67428e-17,2.3505e-13,2.63141e-13,1,5776
301.5,4.65288e-17,2.32788e-13,2.60581e-13,1,5777
301.6,4.60516e-17,2.30614e-13,2.58133e-13,1,5778
301.7,4.65884e-17,2.2843e-13,2.55683e-13,1,5779
301.8,4.70347e-17,2.26289e-13,2.5329e-13,1,5780
301.9,4.68931e-17,2.24189e-13,2.50944e-13,1,5781
302,4.57951e-17,2.22011e-13,2.48509e-13,1,5782
302.1,4.6228e-17,2.19888e-13,2.46125e-13,1,5783
302.2,4.59587e-17,2.17816e-13,2.43812e-13,1,5784
302.3,4.66079e-17,2.15724e-13,2.41478e-13,1,5785
302.4,4.63243e-17,2.13683e-13,2.39186e-13,1,5786
302.5,4.61699e-17,2.11676e-13,2.36935e-13,1,5787
302.6,4.65688e-17,2.09683e-13,2.3469e-13,1,5788
302.7,4.63412e-17,2.0772e-13,2.32461e-13,1,5789
302.8,4.58988e-17,2.05777e-13,2.30259e-13,1,5790
302.9,4.67893e-17,2.03846e-13,2.28094e-13,1,5791
303,4.67565e-17,2.0192e-13,2.25938e-13,1,5792
303.1,4.67709e-17,1.99945e-13,2.23739e-13,1,5793
303.2,4.65247e-17,1.98009e-13,2.21556e-13,1,5794
303.3,4.62463e-17,1.96084e-13,2.1938e-13,1,5795
303.4,4.65047e-17,1.94188e-13,2.17263e-13,1,5796
303.5,4.65124e-17,1.92383e-13,2.15235e-13,1,5797
303.6,4.62995e-17,1.9063e-13,2.13283e-13,1,5798
303.7,4.63681e-17,1.88836e-13,2.11283e-13,1,5799
303.8,4.60431e-17,1.86986e-13,2.09214e-13,1,5800
303.9,4.59281e-17,1.85223e-13,2.07242e-13,1,5801
304,4.65771e-17,1.83478e-13,2.05304e-13,1,5802
304.1,4.64347e-17,1.81767e-13,2.03409e-13,1,5803
304.2,4.67104e-17,1.8005e-13,2.01469e-13,1,5804
304.3,4.60102e-17,1.78371e-13,1.99567e-13,1,5805
304.4,4.66387e-17,1.76692e-13,1.97703e-13,1,5806
304.5,4.597e-17,1.75051e-13,1.95887e-13,1,5807
304.6,4.62117e-17,1.73425e-13,1.9409e-13,1,5808
304.7,4.63337e-17,1.71794e-13,1.92276e-13,1,5809
304.8,4.65352e-17,1.70197e-13,1.90496e-13,1,5810
304.9,4.59781e-17,1.68591e-13,1.88712e-13,1,5811
305,4.67014e-17,1.67019e-13,1.8694e-13,1,5812
305.1,4.6366e-17,1.65481e-13,1.85227e-13,1,5813
305.2,4.58287e-17,1.6388e-13,1.83436e-13,1,5814
305.3,4.66963e-17,1.62409e-13,1.81819e-13,1,5815
305.4,4.663e-17,1.6092e-13,1.80136e-13,1,5816
305.5,4.65963e-17,1.59345e-13,1.78384e-13,1,5817
305.6,4.63837e-17,1.57837e-13,1.76712e-13,1,5818
305.7,4.6545e-17,1.56357e-13,1.75077e-13,1,5819
305.8,4.59353e-17,1.54812e-13,1.73362e-13,1,5820
305.9,4.615e-17,1.53371e-13,1.71745e-13,1,5821
306,4.63414e-17,1.51961e-13,1.70164e-13,1,5822
306.1,4.68531e-17,1.50504e-13,1.68527e-13,1,5823
306.2,4.6103e-17,1.49084e-13,1.66911e-13,1,5824
306.3,4.60321e-17,1.47731e-13,1.65391e-13,1,5825
306.4,4.68127e-17,1.46364e-13,1.63879e-13,1,5826
306.5,4.65015e-17,1.45031e-13,1.62417e-13,1,5827
306.6,4.66383e-17,1.43705e-13,1.60934e-13,1,5828
306.7,4.61894e-17,1.42411e-13,1.59465e-13,1,5829
306.8,4.62497e-17,1.41067e-13,1.5797e-13,1,5830
306.9,4.63025e-17,1.3977e-13,1.56533e-13,1,5831
307,4.62008e-17,1.38535e-13,1.55138e-13,1,5832
307.1,4.67154e-17,1.37328e-13,1.53791e-13,1,5833
307.2,4.59644e-17,1.35988e-13,1.52325e-13,1,5834
307.3,4.57743e-17,1.34719e-13,1.50922e-13,1,5835
307.4,4.66692e-17,1.33442e-13,1.49486e-13,1,5836
307.5,4.6355e-17,1.32214e-13,1.4811e-13,1,5837
307.6,4.60486e-17,1.3096e-13,1.46689e-13,1,5838
307.7,4.69093e-17,1.29747e-13,1.4533e-13,1,5839
307.8,4.65305e-17,1.28553e-13,1.43984e-13,1,5840
307.9,4.6184e-17,1.2724e-13,1.42521e-13,1,5841
308,4.59306e-17,1.26025e-13,1.41183e-13,1,5842
308.1,4.58874e-17,1.24872e-13,1.39903e-13,1,5843
308.2,4.67092e-17,1.23785e-13,1.38685e-13,1,5844
308.3,4.64431e-17,1.22668e-13,1.37455e-13,1,5845
308.4,4.6417e-17,1.21517e-13,1.36159e-13,1,5846
308.5,4.61347e-17,1.20388e-13,1.34884e-13,1,5847
308.6,4.64903e-17,1.19287e-13,1.33634e-13,1,5848
308.7,4.62603e-17,1.18138e-13,1.32357e-13,1,5849
308.8,4.66045e-17,1.17033e-13,1.31127e-13,1,5850
308.9,4.63069e-17,1.15918e-13,1.29877e-13,1,5851
309,4.70465e-17,1.14889e-13,1.28703e-13,1,5852
309.1,4.6158e-17,1.13806e-13,1.27473e-13,1,5853
309.2,4.62063e-17,1.12696e-13,1.2621e-13,1,5854
309.3,4.6161e-17,1.11594e-13,1.24977e-13,1,5855
309.4,4.7273e-17,1.10573e-13,1.23824e-13,1,5856
309.5,4.65277e-17,1.09563e-13,1.227e-13,1,5857
309.6,4.64409e-17,1.08508e-13,1.21523e-13,1,5858
309.7,4.6531e-17,1.07423e-13,1.20314e-13,1,5859
309.8,4.71558e-17,1.06402e-13,1.19173e-13,1,5860
309.9,4.68064e-17,1.05418e-13,1.18097e-13,1,5861
310,4.62457e-17,1.04378e-13,1.16945e-13,1,5862
310.1,4.6229e-17,1.03411e-13,1.1588e-13,1,5863
310.2,4.6203e-17,1.02469e-13,1.14823e-13,1,5864
310.3,4.63236e-17,1.01489e-13,1.13756e-13,1,5865
310.4,4.66437e-17,1.00534e-13,1.12671e-13,1,5866
310.5,4.65307e-17,9.95692e-14,1.11563e-13,1,5867
310.6,4.63775e-17,9.86648e-14,1.1056e-13,1,5868
310.7,4.60466e-17,9.77246e-14,1.09524e-13,1,5869
310.8,4.68085e-17,9.68751e-14,1.08598e-13,1,5870
310.9,4.63692e-17,9.59662e-14,1.0759e-13,1,5871
311,4.70036e-17,9.50618e-14,1.06573e-13,1,5872
311.1,4.58499e-17,9.41828e-14,1.05586e-13,1,5873
311.2,4.56444e-17,9.33176e-14,1.04604e-13,1,5874
311.3,4.55354e-17,9.24279e-14,1.03599e-13,1,5875
311.4,4.6458e-17,9.15819e-14,1.02648e-13,1,5876
311.5,4.64274e-17,9.07092e-14,1.01665e-13,1,5877
311.6,4.62602e-17,8.99258e-14,1.00796e-13,1,5878
311.7,4.61214e-17,8.91295e-14,9.98776e-14,1,5879
311.8,4.64407e-17,8.83903e-14,9.90596e-14,1,5880
311.9,4.66328e-17,8.76171e-14,9.8173e-14,1,5881
312,4.67407e-17,8.68593e-14,9.73334e-14,1,5882
312.1,4.69543e-17,8.6045e-14,9.64129e-14,1,5883
312.2,4.72556e-17,8.52854e-14,9.55509e-14,1,5884
312.3,4.5967e-17,8.45217e-14,9.47035e-14,1,5885
312.4,4.63374e-17,8.37335e-14,9.3822e-14,1,5886
312.5,4.63673e-17,8.2942e-14,9.29341e-14,1,5887
312.6,4.69924e-17,8.22211e-14,9.2152e-14,1,5888
312.7,4.68407e-17,8.14696e-14,9.13344e-14,1,5889
312.8,4.62233e-17,8.08131e-14,9.06243e-14,1,5890
312.9,4.62929e-17,8.01146e-14,8.9857e-14,1,5891
313,4.60476e-17,7.93758e-14,8.90376e-14,1,5892
313.1,4.58805e-17,7.86285e-14,8.81899e-14,1,5893
313.2,4.65581e-17,7.7847e-14,8.73178e-14,1,5894
313.3,4.64824e-17,7.70491e-14,8.64212e-14,1,5895
313.4,4.69612e-17,7.62465e-14,8.55286e-14,1,5896
313.5,4.59313e-17,7.55474e-14,8.47202e-14,1,5897
313.6,4.6251e-17,7.49045e-14,8.40124e-14,1,5898
313.7,4.65582e-17,7.42225e-14,8.32625e-14,1,5899
313.8,4.68282e-17,7.3538e-14,8.25111e-14,1,5900
313.9,4.69286e-17,7.28786e-14,8.17787e-14,1,5901
314,4.62033e-17,7.21272e-14,8.09418e-14,1,5902
314.1,4.67038e-17,7.14171e-14,8.01329e-14,1,5903
314.2,4.62836e-17,7.06691e-14,7.92559e-14,1,5904
314.3,4.65178e-17,6.99967e-14,7.84957e-14,1,5905
314.4,4.64624e-17,6.93481e-14,7.77632e-14,1,5906
314.5,4.64395e-17,6.87497e-14,7.70865e-14,1,5907
314.6,4.68559e-17,6.80829e-14,7.63246e-14,1,5908
314.7,4.59799e-17,6.74211e-14,7.5567e-14,1,5909
314.8,4.69755e-17,6.67906e-14,7.48664e-14,1,5910
314.9,4.59568e-17,6.61764e-14,7.41731e-14,1,5911
315,4.71228e-17,6.56122e-14,7.35433e-14,1,5912
315.1,4.57761e-17,6.50084e-14,7.28378e-14,1,5913
315.2,4.58156e-17,6.4352e-14,7.20776e-14,1,5914
315.3,4.61282e-17,6.37039e-14,7.13514e-14,1,5915
315.4,4.62655e-17,6.30476e-14,7.06117e-14,1,5916
315.5,4.57638e-17,6.24816e-14,7.00078e-14,1,5917
315.6,4.61769e-17,6.19118e-14,6.93709e-14,1,5918
315.7,4.54776e-17,6.1369e-14,6.87848e-14,1,5919
315.8,4.59512e-17,6.08639e-14,6.82171e-14,1,5920
315.9,4.58318e-17,6.02799e-14,6.75854e-14,1,5921
316,4.66257e-17,5.97614e-14,6.69946e-14,1,5922
316.1,4.65202e-17,5.92317e-14,6.64131e-14,1,5923
316.2,4.59144e-17,5.86588e-14,6.57673e-14,1,5924
316.3,4.63526e-17,5.80271e-14,6.5042e-14,1,5925
316.4,4.59662e-17,5.74319e-14,6.43766e-14,1,5926
316.5,4.65046e-17,5.68759e-14,6.37609e-14,1,5927
316.6,4.64373e-17,5.63455e-14,6.3187e-14,1,5928
316.7,4.6433e-17,5.58289e-14,6.26087e-14,1,5929
316.8,4.66343e-17,5.53679e-14,6.20811e-14,1,5930
316.9,4.63457e-17,5.49189e-14,6.15643e-14,1,5931
317,4.6388e-17,5.44397e-14,6.10422e-14,1,5932
317.1,4.66553e-17,5.38696e-14,6.04015e-14,1,5933
317.2,4.62208e-17,5.33266e-14,5.98024e-14,1,5934
317.3,4.67834e-17,5.27698e-14,5.91659e-14,1,5935
317.4,4.65797e-17,5.22534e-14,5.85921e-14,1,5936
317.5,4.6242e-17,5.17599e-14,5.8063e-14,1,5937
317.6,4.64035e-17,5.12599e-14,5.74785e-14,1,5938
317.7,4.65129e-17,5.07818e-14,5.69316e-14,1,5939
317.8,4.59089e-17,5.0307e-14,5.64024e-14,1,5940
317.9,4.6156e-17,4.97919e-14,5.58602e-14,1,5941
318,4.6167e-17,4.9339e-14,5.53658e-14,1,5942
318.1,4.59322e-17,4.88368e-14,5.48086e-14,1,5943
318.2,4.68349e-17,4.83328e-14,5.4243e-14,1,5944
318.3,4.62219e-17,4.78238e-14,5.368e-14,1,5945
318.4,4.67725e-17,4.7326e-14,5.31274e-14,1,5946
318.5,4.74186e-17,4.68757e-14,5.26512e-14,1,5947
318.6,4.66177e-17,4.64612e-14,5.21987e-14,1,5948
318.7,4.6161e-17,4.60987e-14,5.17902e-14,1,5949
318.8,4.66649e-17,4.57628e-14,5.1394e-14,1,5950
318.9,4.63843e-17,4.53962e-14,5.09729e-14,1,5951
319,4.62107e-17,4.50034e-14,5.05353e-14,1,5952
319.1,4.5312e-17,4.4598e-14,5.00739e-14,1,5953
319.2,4.64334e-17,4.41595e-14,4.9565e-14,1,5954
319.3,4.62554e-17,4.36911e-14,4.90277e-14,1,5955
319.4,4.64404e-17,4.32287e-14,4.85113e-14,1,5956
319.5,4.59603e-17,4.27255e-14,4.79137e-14,1,5957
319.6,4.62329e-17,4.22721e-14,4.73804e-14,1,5958
319.7,4.61056e-17,4.18396e-14,4.68811e-14,1,5959
319.8,4.6119e-17,4.14664e-14,4.64802e-14,1,5960
319.9,4.62853e-17,4.112e-14,4.60678e-14,1,5961
320,4.67731e-17,4.07111e-14,4.562e-14,1,5962
320.1,4.61077e-17,4.03349e-14,4.51903e-14,1,5963
320.2,4.62103e-17,3.99834e-14,4.48141e-14,1,5964
320.3,4.66409e-17,3.95937e-14,4.43997e-14,1,5965
320.4,4.60779e-17,3.91683e-14,4.39154e-14,1,5966
320.5,4.68492e-17,3.88188e-14,4.35399e-14,1,5967
320.6,4.60594e-17,3.84308e-14,4.31234e-14,1,5968
320.7,4.65847e-17,3.81252e-14,4.28087e-14,1,5969
320.8,4.65333e-17,3.77677e-14,4.24069e-14,1,5970
320.9,4.65921e-17,3.74434e-14,4.20614e-14,1,5971
321,4.57335e-17,3.70789e-14,4.16297e-14,1,5972
321.1,4.63145e-17,3.67995e-14,4.12902e-14,1,5973
321.2,4.67273e-17,3.64742e-14,4.08896e-14,1,5974
321.3,4.66493e-17,3.61042e-14,4.0456e-14,1,5975
321.4,4.62744e-17,3.57844e-14,4.01085e-14,1,5976
321.5,4.5736e-17,3.54612e-14,3.97301e-14,1,5977
321.6,4.61491e-17,3.51301e-14,3.93645e-14,1,5978
321.7,4.61288e-17,3.47907e-14,3.89843e-14,1,5979
321.8,4.59369e-17,3.44434e-14,3.85732e-14,1,5980
321.9,4.62183e-17,3.41161e-14,3.81961e-14,1,5981
322,4.6392e-17,3.38101e-14,3.78553e-14,1,5982
322.1,4.62541e-17,3.34834e-14,3.75074e-14,1,5983
322.2,4.6473e-17,3.32269e-14,3.7219e-14,1,5984
322.3,4.62581e-17,3.28957e-14,3.68513e-14,1,5985
322.4,4.61467e-17,3.27033e-14,3.66485e-14,1,5986
322.5,4.62393e-17,3.24726e-14,3.63992e-14,1,5987
322.6,4.6446e-17,3.22862e-14,3.62031e-14,1,5988
322.7,4.5642e-17,3.20037e-14,3.58742e-14,1,5989
322.8,4.5922e-17,3.17133e-14,3.55415e-14,1,5990
322.9,4.58515e-17,3.14037e-14,3.51984e-14,1,5991
323,4.67607e-17,3.10928e-14,3.48411e-14,1,5992
323.1,4.7028e-17,3.08338e-14,3.45646e-14,1,5993
323.2,4.66415e-17,3.05688e-14,3.42818e-14,1,5994
323.3,4.57959e-17,3.02895e-14,3.39646e-14,1,5995
323.4,4.6258e-17,2.99657e-14,3.35922e-14,1,5996
323.5,4.576e-17,2.96695e-14,3.32621e-14,1,5997
323.6,4.57298e-17,2.93782e-14,3.29329e-14,1,5998
323.7,4.60238e-17,2.90884e-14,3.26172e-14,1,5999
323.8,4.59505e-17,2.88514e-14,3.23454e-14,1,6000
323.9,4.61286e-17,2.86228e-14,3.20999e-14,1,6001
324,4.58119e-17,2.83422e-14,3.17817e-14,1,6002
324.1,4.63661e-17,2.80422e-14,3.14543e-14,1,6003
324.2,4.57242e-17,2.77425e-14,3.1116e-14,1,6004
324.3,4.60944e-17,2.75568e-14,3.09204e-14,1,6005
324.4,4.59703e-17,2.73519e-14,3.06843e-14,1,6006
324.5,4.59566e-17,2.71331e-14,3.04431e-14,1,6007
324.6,4.60745e-17,2.69744e-14,3.02784e-14,1,6008
324.7,4.60429e-17,2.67665e-14,3.00506e-14,1,6009
324.8,4.61869e-17,2.6567e-14,2.98435e-14,1,6010
324.9,4.61542e-17,2.63918e-14,2.96666e-14,1,6011
325,4.62872e-17,2.6226e-14,2.9494e-14,1,6012
325.1,4.63058e-17,2.6052e-14,2.93109e-14,1,6013
325.2,4.66993e-17,2.58477e-14,2.90985e-14,1,6014
325.3,4.62148e-17,2.55545e-14,2.87666e-14,1,6015
325.4,4.59596e-17,2.53331e-14,2.84905e-14,1,6016
325.5,4.56433e-17,2.51539e-14,2.82785e-14,1,6017
325.6,4.60042e-17,2.49218e-14,2.80249e-14,1,6018
325.7,4.61817e-17,2.46283e-14,2.77034e-14,1,6019
325.8,4.62438e-17,2.44024e-14,2.7471e-14,1,6020
325.9,4.65919e-17,2.41746e-14,2.72148e-14,1,6021
326,4.64514e-17,2.39285e-14,2.6939e-14,1,6022
326.1,4.57973e-17,2.37205e-14,2.66963e-14,1,6023
326.2,4.60408e-17,2.3573e-14,2.65708e-14,1,6024
326.3,4.60769e-17,2.3401e-14,2.6394e-14,1,6025
326.4,4.63776e-17,2.3252e-14,2.62541e-14,1,6026
326.5,4.60394e-17,2.31532e-14,2.61639e-14,1,6027
326.6,4.67526e-17,2.30358e-14,2.60306e-14,1,6028
326.7,4.66595e-17,2.2854e-14,2.5817e-14,1,6029
326.8,4.72365e-17,2.27653e-14,2.57291e-14,1,6030
326.9,4.70605e-17,2.26579e-14,2.56243e-14,1,6031
327,4.62234e-17,2.25243e-14,2.54878e-14,1,6032
327.1,4.70021e-17,2.24185e-14,2.53853e-14,1,6033
327.2,4.67886e-17,2.23046e-14,2.52671e-14,1,6034
327.3,4.59544e-17,2.21522e-14,2.51032e-14,1,6035
327.4,4.71251e-17,2.20064e-14,2.49404e-14,1,6036
327.5,4.63336e-17,2.18937e-14,2.4834e-14,1,6037
327.6,4.70259e-17,2.17413e-14,2.46901e-14,1,6038
327.7,4.70051e-17,2.16133e-14,2.45427e-14,1,6039
327.8,4.64949e-17,2.14175e-14,2.43224e-14,1,6040
327.9,4.70638e-17,2.11759e-14,2.40584e-14,1,6041
328,4.6249e-17,2.09857e-14,2.38462e-14,1,6042
328.1,4.68071e-17,2.07752e-14,2.3609e-14,1,6043
328.2,4.69955e-17,2.05946e-14,2.33963e-14,1,6044
328.3,4.68163e-17,2.03999e-14,2.31894e-14,1,6045
328.4,4.66442e-17,2.02237e-14,2.30056e-14,1,6046
328.5,4.65408e-17,2.00496e-14,2.28278e-14,1,6047
328.6,4.64337e-17,1.98527e-14,2.26046e-14,1,6048
328.7,4.69973e-17,1.96942e-14,2.2419e-14,1,6049
328.8,4.72897e-17,1.94897e-14,2.22008e-14,1,6050
328.9,4.64543e-17,1.92666e-14,2.19584e-14,1,6051
329,4.67472e-17,1.91397e-14,2.1822e-14,1,6052
329.1,4.64906e-17,1.89692e-14,2.16207e-14,1,6053
329.2,4.58972e-17,1.88025e-14,2.14318e-14,1,6054
329.3,4.65187e-17,1.86782e-14,2.13095e-14,1,6055
329.4,4.65099e-17,1.85785e-14,2.12008e-14,1,6056
329.5,4.57045e-17,1.84594e-14,2.10479e-14,1,6057
329.6,4.70618e-17,1.83437e-14,2.09407e-14,1,6058
329.7,4.62338e-17,1.8251e-14,2.08251e-14,1,6059
329.8,4.58623e-17,1.81442e-14,2.07149e-14,1,6060
329.9,4.6063e-17,1.80278e-14,2.05931e-14,1,6061
330,4.63622e-17,1.79181e-14,2.04458e-14,1,6062
330.1,4.59054e-17,1.78072e-14,2.0299e-14,1,6063
330.2,4.61741e-17,1.76803e-14,2.01296e-14,1,6064
330.3,4.64116e-17,1.75752e-14,2.00005e-14,1,6065
330.4,4.65905e-17,1.73959e-14,1.97638e-14,1,6066
330.5,4.63e-17,1.72581e-14,1.95777e-14,1,6067
330.6,4.65221e-17,1.71289e-14,1.9413e-14,1,6068
330.7,4.64838e-17,1.6991e-14,1.9246e-14,1,6069
330.8,4.61438e-17,1.68601e-14,1.90993e-14,1,6070
330.9,4.6734e-17,1.6726e-14,1.89469e-14,1,6071
331,4.66168e-17,1.66225e-14,1.88322e-14,1,6072
331.1,4.64069e-17,1.65084e-14,1.87078e-14,1,6073
331.2,4.65414e-17,1.63877e-14,1.85837e-14,1,6074
331.3,4.64131e-17,1.6267e-14,1.84346e-14,1,6075
331.4,4.64744e-17,1.61218e-14,1.82868e-14,1,6076
331.5,4.65052e-17,1.59642e-14,1.81218e-14,1,6077
331.6,4.56489e-17,1.58642e-14,1.80538e-14,1,6078
331.7,4.61581e-17,1.57614e-14,1.79477e-14,1,6079
331.8,4.6992e-17,1.56068e-14,1.7818e-14,1,6080
331.9,4.6435e-17,1.54928e-14,1.76749e-14,1,6081
332,4.66045e-17,1.54178e-14,1.75916e-14,1,6082
332.1,4.66599e-17,1.53231e-14,1.74833e-14,1,6083
332.2,4.64984e-17,1.52561e-14,1.74493e-14,1,6084
332.3,4.65274e-17,1.51922e-14,1.73852e-14,1,6085
332.4,4.66358e-17,1.51068e-14,1.72996e-14,1,6086
332.5,4.63627e-17,1.50381e-14,1.72327e-14,1,6087
332.6,4.66076e-17,1.49682e-14,1.71772e-14,1,6088
332.7,4.62728e-17,1.48375e-14,1.70539e-14,1,6089
332.8,4.68572e-17,1.48042e-14,1.70434e-14,1,6090
332.9,4.61842e-17,1.46972e-14,1.69181e-14,1,6091
333,4.65136e-17,1.46182e-14,1.68635e-14,1,6092
333.1,4.63724e-17,1.44858e-14,1.67268e-14,1,6093
333.2,4.67954e-17,1.44583e-14,1.67257e-14,1,6094
333.3,4.64042e-17,1.43716e-14,1.66413e-14,1,6095
333.4,4.63162e-17,1.43199e-14,1.6608e-14,1,6096
333.5,4.66639e-17,1.42211e-14,1.65219e-14,1,6097
333.6,4.68041e-17,1.41271e-14,1.6439e-14,1,6098
333.7,4.61613e-17,1.40652e-14,1.63677e-14,1,6099
333.8,4.62543e-17,1.39951e-14,1.62945e-14,1,6100
333.9,4.59582e-17,1.39192e-14,1.6208e-14,1,6101
334,4.58353e-17,1.38636e-14,1.61498e-14,1,6102
334.1,4.65551e-17,1.38104e-14,1.60846e-14,1,6103
334.2,4.64536e-17,1.36914e-14,1.59198e-14,1,6104
334.3,4.67714e-17,1.36688e-14,1.59012e-14,1,6105
334.4,4.63323e-17,1.36363e-14,1.58606e-14,1,6106
334.5,4.63421e-17,1.35702e-14,1.57941e-14,1,6107
334.6,4.58853e-17,1.35293e-14,1.57332e-14,1,6108
334.7,4.64249e-17,1.34439e-14,1.56528e-14,1,6109
334.8,4.6206e-17,1.33653e-14,1.55475e-14,1,6110
334.9,4.57053e-17,1.33133e-14,1.54621e-14,1,6111
335,4.62045e-17,1.32816e-14,1.54153e-14,1,6112
335.1,4.55996e-17,1.32447e-14,1.53628e-14,1,6113
335.2,4.62438e-17,1.3159e-14,1.52664e-14,1,6114
335.3,4.58805e-17,1.31416e-14,1.52531e-14,1,6115
335.4,4.57185e-17,1.30541e-14,1.51443e-14,1,6116
335.5,4.54719e-17,1.30026e-14,1.50776e-14,1,6117
335.6,4.57723e-17,1.2981e-14,1.50801e-14,1,6118
335.7,4.59305e-17,1.29263e-14,1.50085e-14,1,6119
335.8,4.61463e-17,1.28584e-14,1.49461e-14,1,6120
335.9,4.57563e-17,1.28557e-14,1.49382e-14,1,6121
336,4.64553e-17,1.27974e-14,1.48692e-14,1,6122
336.1,4.60802e-17,1.27399e-14,1.48136e-14,1,6123
336.2,4.62075e-17,1.2691e-14,1.47558e-14,1,6124
336.3,4.64313e-17,1.26441e-14,1.46991e-14,1,6125
336.4,4.62105e-17,1.25665e-14,1.46092e-14,1,6126
336.5,4.61319e-17,1.25134e-14,1.45582e-14,1,6127
336.6,4.60164e-17,1.24313e-14,1.44645e-14,1,6128
336.7,4.62814e-17,1.24e-14,1.44135e-14,1,6129
336.8,4.64909e-17,1.22994e-14,1.43053e-14,1,6130
336.9,4.65029e-17,1.22131e-14,1.41667e-14,1,6131
337,4.72418e-17,1.2181e-14,1.41172e-14,1,6132
337.1,4.69342e-17,1.21406e-14,1.40782e-14,1,6133
337.2,4.67381e-17,1.20768e-14,1.39784e-14,1,6134
337.3,4.63079e-17,1.19532e-14,1.3845e-14,1,6135
337.4,4.68719e-17,1.18991e-14,1.37433e-14,1,6136
337.5,4.70204e-17,1.17992e-14,1.35981e-14,1,6137
337.6,4.67681e-17,1.17119e-14,1.34523e-14,1,6138
337.7,4.65308e-17,1.15989e-14,1.32899e-14,1,6139
337.8,4.70349e-17,1.14904e-14,1.31515e-14,1,6140
337.9,4.69e-17,1.14277e-14,1.30614e-14,1,6141
338,4.64219e-17,1.13425e-14,1.29777e-14,1,6142
338.1,4.61017e-17,1.1208e-14,1.2819e-14,1,6143
338.2,4.66182e-17,1.11566e-14,1.27596e-14,1,6144
338.3,4.59516e-17,1.10911e-14,1.26719e-14,1,6145
338.4,4.63222e-17,1.10273e-14,1.26149e-14,1,6146
338.5,4.6283e-17,1.09452e-14,1.25137e-14,1,6147
338.6,4.68525e-17,1.08669e-14,1.24245e-14,1,6148
338.7,4.64133e-17,1.07967e-14,1.23659e-14,1,6149
338.8,4.60096e-17,1.07812e-14,1.23605e-14,1,6150
338.9,4.62461e-17,1.0749e-14,1.23327e-14,1,6151
339,4.63993e-17,1.06974e-14,1.22577e-14,1,6152
339.1,4.63438e-17,1.06452e-14,1.22152e-14,1,6153
339.2,4.6563e-17,1.05712e-14,1.21304e-14,1,6154
339.3,4.61985e-17,1.05459e-14,1.21238e-14,1,6155
339.4,4.64181e-17,1.05028e-14,1.20532e-14,1,6156
339.5,4.57771e-17,1.04085e-14,1.19393e-14,1,6157
339.6,4.63299e-17,1.04182e-14,1.19586e-14,1,6158
339.7,4.66166e-17,1.0389e-14,1.19232e-14,1,6159
339.8,4.57972e-17,1.03475e-14,1.18659e-14,1,6160
339.9,4.64303e-17,1.04038e-14,1.19526e-14,1,6161
340,4.63643e-17,1.03098e-14,1.18357e-14,1,6162
340.1,4.63122e-17,1.02953e-14,1.18347e-14,1,6163
340.2,4.69442e-17,1.0211e-14,1.17487e-14,1,6164
340.3,4.63083e-17,1.02181e-14,1.18047e-14,1,6165
340.4,4.61893e-17,1.01685e-14,1.17428e-14,1,6166
340.5,4.59104e-17,1.00959e-14,1.16603e-14,1,6167
340.6,4.61673e-17,1.00409e-14,1.16049e-14,1,6168
340.7,4.68294e-17,1.0061e-14,1.16598e-14,1,6169
340.8,4.68551e-17,9.97513e-15,1.1568e-14,1,6170
340.9,4.63318e-17,9.93125e-15,1.15177e-14,1,6171
341,4.66034e-17,9.8853e-15,1.14972e-14,1,6172
341.1,4.64272e-17,9.82031e-15,1.14327e-14,1,6173
341.2,4.59945e-17,9.73999e-15,1.13721e-14,1,6174
341.3,4.66374e-17,9.7077e-15,1.13519e-14,1,6175
341.4,4.66069e-17,9.64812e-15,1.12959e-14,1,6176
341.5,4.67125e-17,9.55603e-15,1.12351e-14,1,6177
341.6,4.63874e-17,9.52563e-15,1.12252e-14,1,6178
341.7,4.68235e-17,9.50207e-15,1.12155e-14,1,6179
341.8,4.71685e-17,9.42382e-15,1.11519e-14,1,6180
341.9,4.63777e-17,9.37692e-15,1.11074e-14,1,6181
342,4.6192e-17,9.33614e-15,1.10589e-14,1,6182
342.1,4.70377e-17,9.33142e-15,1.10779e-14,1,6183
342.2,4.64819e-17,9.27839e-15,1.09986e-14,1,6184
342.3,4.66847e-17,9.29616e-15,1.10145e-14,1,6185
342.4,4.64841e-17,9.29501e-15,1.10182e-14,1,6186
342.5,4.67042e-17,9.25471e-15,1.09593e-14,1,6187
342.6,4.66345e-17,9.24324e-15,1.09579e-14,1,6188
342.7,4.68319e-17,9.21916e-15,1.09518e-14,1,6189
342.8,4.61142e-17,9.21214e-15,1.09523e-14,1,6190
342.9,4.58651e-17,9.17441e-15,1.09082e-14,1,6191
343,4.68435e-17,9.17717e-15,1.09368e-14,1,6192
343.1,4.66594e-17,9.15918e-15,1.08839e-14,1,6193
343.2,4.72716e-17,9.13709e-15,1.08342e-14,1,6194
343.3,4.64745e-17,9.09474e-15,1.07924e-14,1,6195
343.4,4.66148e-17,9.04252e-15,1.07519e-14,1,6196
343.5,4.63009e-17,9.0472e-15,1.07676e-14,1,6197
343.6,4.66341e-17,9.00579e-15,1.07272e-14,1,6198
343.7,4.66705e-17,9.04595e-15,1.07822e-14,1,6199
343.8,4.67251e-17,9.01525e-15,1.07795e-14,1,6200
343.9,4.63879e-17,9.04192e-15,1.07756e-14,1,6201
344,4.68837e-17,9.0008e-15,1.07641e-14,1,6202
344.1,4.71332e-17,8.9812e-15,1.07184e-14,1,6203
344.2,4.64705e-17,8.93976e-15,1.067e-14,1,6204
344.3,4.63256e-17,8.91338e-15,1.06324e-14,1,6205
344.4,4.67065e-17,8.89696e-15,1.06029e-14,1,6206
344.5,4.63472e-17,8.86987e-15,1.05929e-14,1,6207
344.6,4.64394e-17,8.84995e-15,1.05893e-14,1,6208
344.7,4.66316e-17,8.75555e-15,1.04873e-14,1,6209
344.8,4.63885e-17,8.75249e-15,1.04915e-14,1,6210
344.9,4.68078e-17,8.71549e-15,1.0425e-14,1,6211
345,4.70918e-17,8.65387e-15,1.03869e-14,1,6212
345.1,4.65677e-17,8.6518e-15,1.03848e-14,1,6213
345.2,4.6613e-17,8.63635e-15,1.03641e-14,1,6214
345.3,4.63909e-17,8.57276e-15,1.03217e-14,1,6215
345.4,4.60981e-17,8.54078e-15,1.02707e-14,1,6216
345.5,4.64484e-17,8.53778e-15,1.0264e-14,1,6217
345.6,4.62982e-17,8.52505e-15,1.02919e-14,1,6218
345.7,4.62267e-17,8.47123e-15,1.02125e-14,1,6219
345.8,4.66163e-17,8.46015e-15,1.02024e-14,1,6220
345.9,4.61677e-17,8.44302e-15,1.01842e-14,1,6221
346,4.64223e-17,8.38214e-15,1.01279e-14,1,6222
346.1,4.68309e-17,8.36955e-15,1.01273e-14,1,6223
346.2,4.64626e-17,8.31592e-15,1.00725e-14,1,6224
346.3,4.68137e-17,8.32134e-15,1.00965e-14,1,6225
346.4,4.65668e-17,8.27975e-15,1.00514e-14,1,6226
346.5,4.56145e-17,8.30138e-15,1.01002e-14,1,6227
346.6,4.60426e-17,8.3138e-15,1.01393e-14,1,6228
346.7,4.61576e-17,8.2541e-15,1.00639e-14,1,6229
346.8,4.63738e-17,8.22132e-15,1.00221e-14,1,6230
346.9,4.67884e-17,8.23502e-15,1.0035e-14,1,6231
347,4.69155e-17,8.2284e-15,1.00222e-14,1,6232
347.1,4.67112e-17,8.1574e-15,9.93877e-15,1,6233
347.2,4.69197e-17,8.1408e-15,9.94165e-15,1,6234
347.3,4.64641e-17,8.08874e-15,9.90665e-15,1,6235
347.4,4.64039e-17,8.05353e-15,9.89687e-15,1,6236
347.5,4.66365e-17,8.03639e-15,9.8685e-15,1,6237
347.6,4.63023e-17,8.01275e-15,9.86617e-15,1,6238
347.7,4.61456e-17,7.97749e-15,9.83473e-15,1,6239
347.8,4.66065e-17,7.98596e-15,9.82787e-15,1,6240
347.9,4.60457e-17,7.94174e-15,9.75383e-15,1,6241
348,4.6351e-17,7.93757e-15,9.76056e-15,1,6242
348.1,4.63361e-17,7.87314e-15,9.68859e-15,1,6243
348.2,4.68277e-17,7.8486e-15,9.70563e-15,1,6244
348.3,4.65581e-17,7.79026e-15,9.67845e-15,1,6245
348.4,4.60983e-17,7.74232e-15,9.63779e-15,1,6246
348.5,4.64474e-17,7.71187e-15,9.62188e-15,1,6247
348.6,4.65212e-17,7.68493e-15,9.59601e-15,1,6248
348.7,4.69785e-17,7.71326e-15,9.66363e-15,1,6249
348.8,4.69083e-17,7.65471e-15,9.5906e-15,1,6250
348.9,4.68098e-17,7.65354e-15,9.60089e-15,1,6251
349,4.65445e-17,7.6423e-15,9.60744e-15,1,6252
349.1,4.63543e-17,7.54296e-15,9.51274e-15,1,6253
349.2,4.60486e-17,7.55847e-15,9.53385e-15,1,6254
349.3,4.59228e-17,7.49409e-15,9.46423e-15,1,6255
349.4,4.60926e-17,7.50234e-15,9.48189e-15,1,6256
349.5,4.60877e-17,7.55179e-15,9.54461e-15,1,6257
349.6,4.60797e-17,7.49429e-15,9.48261e-15,1,6258
349.7,4.55883e-17,7.49992e-15,9.48987e-15,1,6259
349.8,4.62385e-17,7.52656e-15,9.54251e-15,1,6260
349.9,4.61069e-17,7.4818e-15,9.4869e-15,1,6261
350,4.61799e-17,7.49987e-15,9.54085e-15,1,6262


==> graph_data/tps_long/mesh4_1_1/LongTime_nlhho_0_eps0.csv <==
 TEST ??.
Description ,Advection_diffusion.
Number of time iteration ,3501
Meshsize,0.0208101
Total number of linear systems solved :,6100

Time,Entropy,Diff_L1,Diff_L2,Nb_iter_Newton,Nb_resol_cumul,
0,0.294509,0.520008,0.582211,0,0
0.1,0.287834,0.515294,0.577244,10,10
0.2,0.281147,0.51052,0.572124,6,16
0.3,0.274706,0.505794,0.567031,5,21
0.4,0.268482,0.501115,0.561965,5,26
0.5,0.262456,0.496481,0.556928,5,31
0.6,0.256614,0.491891,0.551922,5,36
0.7,0.250944,0.487344,0.546947,5,41
0.8,0.245439,0.482839,0.542004,5,46
0.9,0.240088,0.478377,0.537095,4,50
1,0.234885,0.473956,0.532219,4,54
1.1,0.229823,0.469576,0.527378,4,58
1.2,0.224896,0.465235,0.522572,4,62
1.3,0.220099,0.460934,0.517801,4,66
1.4,0.215426,0.456671,0.513066,4,70
1.5,0.210872,0.452447,0.508367,4,74
1.6,0.206434,0.448261,0.503704,4,78
1.7,0.202107,0.444113,0.499078,4,82
1.8,0.197887,0.440001,0.494488,4,86
1.9,0.193771,0.435927,0.489935,4,90
2,0.189754,0.431889,0.485419,4,94
2.1,0.185834,0.427887,0.48094,4,98
2.2,0.182007,0.423921,0.476497,4,102
2.3,0.178271,0.419991,0.472092,4,106
2.4,0.174623,0.416095,0.467723,4,110
2.5,0.17106,0.412235,0.463391,4,114
2.6,0.167579,0.408409,0.459096,4,118
2.7,0.164178,0.404617,0.454837,4,122
2.8,0.160855,0.40086,0.450614,4,126
2.9,0.157607,0.397136,0.446428,4,130
3,0.154432,0.393446,0.442278,4,134
3.1,0.151329,0.389789,0.438164,4,138
3.2,0.148295,0.386164,0.434086,4,142
3.3,0.145328,0.382573,0.430043,4,146
3.4,0.142426,0.379013,0.426036,4,150
3.5,0.139589,0.375486,0.422065,4,154
3.6,0.136813,0.37199,0.418128,4,158
3.7,0.134098,0.368526,0.414226,4,162
3.8,0.131441,0.365094,0.410359,4,166
3.9,0.128842,0.361692,0.406526,4,170
4,0.126298,0.358321,0.402728,4,174
4.1,0.123809,0.354981,0.398964,4,178
4.2,0.121373,0.351671,0.395233,4,182
4.3,0.118989,0.34839,0.391536,4,186
4.4,0.116655,0.34514,0.387872,4,190
4.5,0.11437,0.341919,0.384242,4,194
4.6,0.112133,0.338728,0.380644,4,198
4.7,0.109943,0.335565,0.377079,4,202
4.8,0.107799,0.332431,0.373546,4,206
4.9,0.105699,0.329326,0.370046,4,210
5,0.103643,0.326249,0.366577,4,214
5.1,0.101629,0.3232,0.36314,4,218
5.2,0.099657,0.320179,0.359734,4,222
5.3,0.0977254,0.317186,0.35636,4,226
5.4,0.0958333,0.31422,0.353016,4,230
5.5,0.09398,0.311281,0.349704,4,234
5.6,0.0921644,0.308369,0.346421,4,238
5.7,0.0903858,0.305483,0.343169,4,242
5.8,0.0886433,0.302624,0.339946,4,246
5.9,0.0869361,0.299792,0.336754,4,250
6,0.0852634,0.296985,0.333591,4,254
6.1,0.0836244,0.294204,0.330457,4,258
6.2,0.0820184,0.291449,0.327352,4,262
6.3,0.0804447,0.288719,0.324275,4,266
6.4,0.0789024,0.286014,0.321227,4,270
6.5,0.0773911,0.283334,0.318208,4,274
6.6,0.0759098,0.280679,0.315216,4,278
6.7,0.0744581,0.278049,0.312252,4,282
6.8,0.0730353,0.275442,0.309316,4,286
6.9,0.0716407,0.27286,0.306407,4,290
7,0.0702738,0.270301,0.303525,4,294
7.1,0.0689339,0.267766,0.30067,4,298
7.2,0.0676204,0.265255,0.297841,4,302
7.3,0.0663329,0.262767,0.295039,4,306
7.4,0.0650708,0.260302,0.292263,4,310
7.5,0.0638334,0.257859,0.289512,4,314
7.6,0.0626204,0.25544,0.286788,4,318
7.7,0.0614311,0.253043,0.284089,4,322
7.8,0.0602651,0.250668,0.281415,4,326
7.9,0.0591219,0.248315,0.278766,4,330
8,0.058001,0.245984,0.276141,4,334
8.1,0.056902,0.243674,0.273542,4,338
8.2,0.0558244,0.241386,0.270966,4,342
8.3,0.0547678,0.23912,0.268415,4,346
8.4,0.0537317,0.236874,0.265887,4,350
8.5,0.0527157,0.234649,0.263384,4,354
8.6,0.0517194,0.232445,0.260903,4,358
8.7,0.0507424,0.230262,0.258446,4,362
8.8,0.0497843,0.228099,0.256012,4,366
8.9,0.0488447,0.225956,0.253601,4,370
9,0.0479233,0.223833,0.251212,4,374
9.1,0.0470196,0.221729,0.248846,4,378
9.2,0.0461333,0.219646,0.246502,4,382
9.3,0.0452641,0.217582,0.24418,4,386
9.4,0.0444116,0.215537,0.24188,4,390
9.5,0.0435755,0.213511,0.239601,3,393
9.6,0.0427554,0.211504,0.237344,3,396
9.7,0.0419511,0.209516,0.235108,3,399
9.8,0.0411621,0.207546,0.232893,3,402
9.9,0.0403883,0.205595,0.230699,3,405
10,0.0396293,0.203662,0.228525,3,408
10.1,0.0388848,0.201748,0.226372,3,411
10.2,0.0381545,0.199851,0.224239,3,414
10.3,0.0374382,0.197971,0.222127,3,417
10.4,0.0367355,0.19611,0.220034,3,420
10.5,0.0360462,0.194266,0.217961,3,423
10.6,0.03537,0.192439,0.215907,3,426
10.7,0.0347068,0.190629,0.213872,3,429
10.8,0.0340561,0.188836,0.211857,3,432
10.9,0.0334178,0.18706,0.209861,3,435
11,0.0327916,0.185301,0.207883,3,438
11.1,0.0321773,0.183558,0.205925,3,441
11.2,0.0315747,0.181831,0.203984,3,444
11.3,0.0309835,0.180121,0.202062,3,447
11.4,0.0304035,0.178427,0.200158,3,450
11.5,0.0298345,0.176748,0.198272,3,453
11.6,0.0292762,0.175086,0.196404,3,456
11.7,0.0287286,0.173439,0.194553,3,459
11.8,0.0281913,0.171807,0.19272,3,462
11.9,0.0276641,0.170191,0.190904,3,465
12,0.0271469,0.16859,0.189105,3,468
12.1,0.0266395,0.167003,0.187323,3,471
12.2,0.0261416,0.165432,0.185558,3,474
12.3,0.0256532,0.163876,0.183809,3,477
12.4,0.0251739,0.162334,0.182077,3,480
12.5,0.0247037,0.160807,0.180362,3,483
12.6,0.0242424,0.159294,0.178662,3,486
12.7,0.0237897,0.157795,0.176979,3,489
12.8,0.0233456,0.15631,0.175311,3,492
12.9,0.0229098,0.154839,0.173659,3,495
13,0.0224822,0.153382,0.172023,3,498
13.1,0.0220627,0.151939,0.170402,3,501
13.2,0.021651,0.150509,0.168797,3,504
13.3,0.0212471,0.149093,0.167206,3,507
13.4,0.0208508,0.14769,0.165631,3,510
13.5,0.0204619,0.1463,0.164071,3,513
13.6,0.0200803,0.144924,0.162525,3,516
13.7,0.0197059,0.14356,0.160993,3,519
13.8,0.0193385,0.142209,0.159477,3,522
13.9,0.018978,0.140871,0.157974,3,525
14,0.0186242,0.139545,0.156486,3,528
14.1,0.0182771,0.138232,0.155012,3,531
14.2,0.0179365,0.136931,0.153551,3,534
14.3,0.0176022,0.135643,0.152105,3,537
14.4,0.0172743,0.134366,0.150672,3,540
14.5,0.0169525,0.133102,0.149252,3,543
14.6,0.0166366,0.13185,0.147846,3,546
14.7,0.0163268,0.130609,0.146454,3,549
14.8,0.0160227,0.12938,0.145074,3,552
14.9,0.0157242,0.128162,0.143708,3,555
15,0.0154314,0.126956,0.142354,3,558
15.1,0.0151441,0.125762,0.141013,3,561
15.2,0.0148621,0.124578,0.139685,3,564
15.3,0.0145854,0.123406,0.138369,3,567
15.4,0.0143138,0.122245,0.137066,3,570
15.5,0.0140474,0.121094,0.135775,3,573
15.6,0.0137859,0.119955,0.134496,3,576
15.7,0.0135293,0.118826,0.133229,3,579
15.8,0.0132775,0.117708,0.131974,3,582
15.9,0.0130304,0.1166,0.130731,3,585
16,0.0127879,0.115503,0.1295,3,588
16.1,0.0125499,0.114416,0.128281,3,591
16.2,0.0123164,0.11334,0.127072,3,594
16.3,0.0120872,0.112273,0.125876,3,597
16.4,0.0118623,0.111217,0.12469,3,600
16.5,0.0116416,0.110171,0.123516,3,603
16.6,0.011425,0.109134,0.122353,3,606
16.7,0.0112124,0.108107,0.121201,3,609
16.8,0.0110039,0.10709,0.120059,3,612
16.9,0.0107992,0.106082,0.118929,3,615
17,0.0105983,0.105084,0.117809,3,618
17.1,0.0104011,0.104095,0.1167,3,621
17.2,0.0102077,0.103116,0.115601,3,624
17.3,0.0100178,0.102146,0.114513,3,627
17.4,0.00983147,0.101185,0.113434,3,630
17.5,0.00964861,0.100233,0.112366,3,633
17.6,0.00946916,0.0992899,0.111308,3,636
17.7,0.00929305,0.0983557,0.11026,3,639
17.8,0.00912022,0.0974304,0.109222,3,642
17.9,0.00895061,0.0965138,0.108194,3,645
18,0.00878416,0.0956058,0.107176,3,648
18.1,0.0086208,0.0947063,0.106167,3,651
18.2,0.00846049,0.0938154,0.105167,3,654
18.3,0.00830316,0.0929328,0.104177,3,657
18.4,0.00814876,0.0920585,0.103196,3,660
18.5,0.00799723,0.0911925,0.102225,3,663
18.6,0.00784852,0.0903346,0.101263,3,666
18.7,0.00770258,0.0894849,0.10031,3,669
18.8,0.00755936,0.0886431,0.0993653,3,672
18.9,0.0074188,0.0878092,0.09843,3,675
19,0.00728085,0.0869832,0.0975036,3,678
19.1,0.00714547,0.086165,0.0965858,3,681
19.2,0.00701261,0.0853545,0.0956768,3,684
19.3,0.00688222,0.0845516,0.0947763,3,687
19.4,0.00675425,0.0837563,0.0938843,3,690
19.5,0.00662867,0.0829684,0.0930007,3,693
19.6,0.00650542,0.082188,0.0921254,3,696
19.7,0.00638446,0.081415,0.0912584,3,699
19.8,0.00626575,0.0806492,0.0903996,3,702
19.9,0.00614925,0.0798906,0.0895489,3,705
20,0.00603491,0.0791392,0.0887061,3,708
20.1,0.0059227,0.0783949,0.0878714,3,711
20.2,0.00581258,0.0776575,0.0870445,3,714
20.3,0.0057045,0.0769272,0.0862254,3,717
20.4,0.00559844,0.0762037,0.085414,3,720
20.5,0.00549434,0.075487,0.0846103,3,723
20.6,0.00539218,0.074777,0.0838142,3,726
20.7,0.00529192,0.0740738,0.0830255,3,729
20.8,0.00519352,0.0733772,0.0822443,3,732
20.9,0.00509696,0.0726871,0.0814705,3,735
21,0.00500218,0.0720035,0.080704,3,738
21.1,0.00490917,0.0713264,0.0799447,3,741
21.2,0.00481789,0.0706557,0.0791925,3,744
21.3,0.0047283,0.0699912,0.0784474,3,747
21.4,0.00464038,0.069333,0.0777094,3,750
21.5,0.00455409,0.0686811,0.0769783,3,753
21.6,0.00446941,0.0680352,0.0762541,3,756
21.7,0.0043863,0.0673955,0.0755368,3,759
21.8,0.00430474,0.0667617,0.0748262,3,762
21.9,0.00422469,0.066134,0.0741223,3,765
22,0.00414612,0.0655121,0.073425,3,768
22.1,0.00406902,0.0648961,0.0727343,3,771
22.2,0.00399335,0.0642859,0.0720501,3,774
22.3,0.00391909,0.0636815,0.0713724,3,777
22.4,0.00384621,0.0630827,0.070701,3,780
22.5,0.00377468,0.0624896,0.070036,3,783
22.6,0.00370448,0.061902,0.0693772,3,786
22.7,0.00363559,0.06132,0.0687247,3,789
22.8,0.00356797,0.0607435,0.0680783,3,792
22.9,0.00350162,0.0601724,0.067438,3,795
23,0.00343649,0.0596066,0.0668037,3,798
23.1,0.00337258,0.0590462,0.0661754,3,801
23.2,0.00330985,0.0584911,0.065553,3,804
23.3,0.00324829,0.0579412,0.0649365,3,807
23.4,0.00318787,0.0573965,0.0643258,3,810
23.5,0.00312858,0.0568569,0.0637208,3,813
23.6,0.00307039,0.0563224,0.0631216,3,816
23.7,0.00301327,0.0557929,0.0625279,3,819
23.8,0.00295722,0.0552684,0.0619399,3,822
23.9,0.00290222,0.0547489,0.0613574,3,825
24,0.00284823,0.0542342,0.0607805,3,828
24.1,0.00279525,0.0537244,0.0602089,3,831
24.2,0.00274325,0.0532193,0.0596427,3,834
24.3,0.00269222,0.0527191,0.0590819,3,837
24.4,0.00264213,0.0522235,0.0585263,3,840
24.5,0.00259298,0.0517326,0.057976,3,843
24.6,0.00254474,0.0512463,0.0574309,3,846
24.7,0.0024974,0.0507646,0.0568909,3,849
24.8,0.00245094,0.0502875,0.0563559,3,852
24.9,0.00240534,0.0498148,0.0558261,3,855
25,0.00236059,0.0493466,0.0553012,3,858
25.1,0.00231667,0.0488827,0.0547812,3,861
25.2,0.00227356,0.0484233,0.0542662,3,864
25.3,0.00223126,0.0479681,0.053756,3,867
25.4,0.00218974,0.0475173,0.0532506,3,870
25.5,0.002149,0.0470707,0.0527499,3,873
25.6,0.00210901,0.0466283,0.052254,3,876
25.7,0.00206977,0.04619,0.0517627,3,879
25.8,0.00203125,0.0457559,0.0512761,3,882
25.9,0.00199345,0.0453259,0.0507941,3,885
26,0.00195636,0.0448999,0.0503166,3,888
26.1,0.00191995,0.0444779,0.0498436,3,891
26.2,0.00188422,0.0440599,0.049375,3,894
26.3,0.00184916,0.0436458,0.0489108,3,897
26.4,0.00181474,0.0432357,0.0484511,3,900
26.5,0.00178097,0.0428293,0.0479956,3,903
26.6,0.00174782,0.0424268,0.0475445,3,906
26.7,0.00171529,0.0420281,0.0470975,3,909
26.8,0.00168337,0.0416332,0.0466548,3,912
26.9,0.00165203,0.0412419,0.0462163,3,915
27,0.00162129,0.0408544,0.0457819,3,918
27.1,0.00159111,0.0404705,0.0453516,3,921
27.2,0.00156149,0.0400902,0.0449253,3,924
27.3,0.00153243,0.0397134,0.044503,3,927
27.4,0.0015039,0.0393403,0.0440847,3,930
27.5,0.00147591,0.0389706,0.0436704,3,933
27.6,0.00144843,0.0386044,0.04326,3,936
27.7,0.00142147,0.0382417,0.0428534,3,939
27.8,0.00139501,0.0378823,0.0424506,3,942
27.9,0.00136904,0.0375264,0.0420516,3,945
28,0.00134355,0.0371738,0.0416564,3,948
28.1,0.00131853,0.0368245,0.0412649,3,951
28.2,0.00129399,0.0364785,0.0408771,3,954
28.3,0.00126989,0.0361357,0.040493,3,957
28.4,0.00124625,0.0357962,0.0401124,3,960
28.5,0.00122305,0.0354599,0.0397355,3,963
28.6,0.00120028,0.0351267,0.039362,3,966
28.7,0.00117793,0.0347966,0.0389921,3,969
28.8,0.00115599,0.0344697,0.0386257,3,972
28.9,0.00113447,0.0341459,0.0382627,3,975
29,0.00111334,0.0338251,0.0379032,3,978
29.1,0.00109261,0.0335073,0.037547,3,981
29.2,0.00107227,0.0331925,0.0371942,3,984
29.3,0.0010523,0.0328806,0.0368447,3,987
29.4,0.0010327,0.0325717,0.0364984,3,990
29.5,0.00101347,0.0322657,0.0361555,3,993
29.6,0.000994595,0.0319626,0.0358157,3,996
29.7,0.000976072,0.0316623,0.0354792,3,999
29.8,0.000957894,0.0313648,0.0351458,3,1002
29.9,0.000940054,0.0310702,0.0348156,3,1005
30,0.000922545,0.0307783,0.0344885,3,1008
30.1,0.000905363,0.0304892,0.0341644,3,1011
30.2,0.0008885,0.0302027,0.0338434,3,1014
30.3,0.000871951,0.029919,0.0335254,3,1017
30.4,0.00085571,0.0296379,0.0332104,3,1020
30.5,0.000839771,0.0293595,0.0328984,3,1023
30.6,0.000824128,0.0290837,0.0325893,3,1026
30.7,0.000808777,0.0288105,0.0322831,3,1029
30.8,0.000793711,0.0285399,0.0319798,3,1032
30.9,0.000778926,0.0282718,0.0316794,3,1035
31,0.000764416,0.0280062,0.0313817,3,1038
31.1,0.000750175,0.0277431,0.0310869,3,1041
31.2,0.0007362,0.0274825,0.0307948,3,1044
31.3,0.000722485,0.0272244,0.0305055,3,1047
31.4,0.000709025,0.0269687,0.0302189,3,1050
31.5,0.000695816,0.0267153,0.0299351,3,1053
31.6,0.000682852,0.0264644,0.0296538,3,1056
31.7,0.00067013,0.0262158,0.0293752,3,1059
31.8,0.000657644,0.0259696,0.0290993,3,1062
31.9,0.000645391,0.0257256,0.0288259,3,1065
32,0.000633366,0.025484,0.0285551,3,1068
32.1,0.000621565,0.0252446,0.0282869,3,1071
32.2,0.000609983,0.0250075,0.0280212,3,1074
32.3,0.000598618,0.0247726,0.0277579,3,1077
32.4,0.000587463,0.02454,0.0274972,3,1080
32.5,0.000576516,0.0243095,0.0272389,3,1083
32.6,0.000565773,0.0240811,0.026983,3,1086
32.7,0.000555231,0.023855,0.0267295,3,1089
32.8,0.000544884,0.0236309,0.0264785,3,1092
32.9,0.00053473,0.023409,0.0262297,3,1095
33,0.000524765,0.0231891,0.0259833,3,1098
33.1,0.000514985,0.0229713,0.0257393,3,1101
33.2,0.000505388,0.0227556,0.0254975,3,1104
33.3,0.000495969,0.0225419,0.025258,3,1107
33.4,0.000486726,0.0223301,0.0250208,3,1110
33.5,0.000477655,0.0221204,0.0247857,3,1113
33.6,0.000468752,0.0219127,0.0245529,3,1116
33.7,0.000460016,0.0217069,0.0243223,3,1119
33.8,0.000451442,0.021503,0.0240939,3,1122
33.9,0.000443028,0.0213011,0.0238676,3,1125
34,0.00043477,0.021101,0.0236434,3,1128
34.1,0.000426666,0.0209029,0.0234213,3,1131
34.2,0.000418713,0.0207066,0.0232013,3,1134
34.3,0.000410909,0.0205121,0.0229834,3,1137
34.4,0.000403249,0.0203195,0.0227676,3,1140
34.5,0.000395732,0.0201286,0.0225537,3,1143
34.6,0.000388356,0.0199396,0.0223419,3,1146
34.7,0.000381116,0.0197524,0.0221321,3,1149
34.8,0.000374012,0.0195669,0.0219242,3,1152
34.9,0.00036704,0.0193831,0.0217183,3,1155
35,0.000360197,0.0192011,0.0215143,3,1158
35.1,0.000353482,0.0190208,0.0213123,3,1161
35.2,0.000346893,0.0188422,0.0211121,3,1164
35.3,0.000340425,0.0186652,0.0209138,3,1167
35.4,0.000334079,0.01849,0.0207174,3,1170
35.5,0.00032785,0.0183163,0.0205229,3,1173
35.6,0.000321738,0.0181443,0.0203301,3,1176
35.7,0.00031574,0.0179739,0.0201392,3,1179
35.8,0.000309853,0.0178052,0.0199501,3,1182
35.9,0.000304076,0.017638,0.0197627,3,1185
36,0.000298406,0.0174723,0.0195771,3,1188
36.1,0.000292842,0.0173083,0.0193933,3,1191
36.2,0.000287382,0.0171458,0.0192111,3,1194
36.3,0.000282024,0.0169848,0.0190307,3,1197
36.4,0.000276765,0.0168253,0.018852,3,1200
36.5,0.000271605,0.0166673,0.018675,3,1203
36.6,0.00026654,0.0165108,0.0184996,3,1206
36.7,0.00026157,0.0163557,0.0183259,3,1209
36.8,0.000256692,0.0162022,0.0181538,3,1212
36.9,0.000251906,0.01605,0.0179833,3,1215
37,0.000247208,0.0158993,0.0178145,3,1218
37.1,0.000242598,0.01575,0.0176472,3,1221
37.2,0.000238074,0.0156022,0.0174815,3,1224
37.3,0.000233635,0.0154557,0.0173173,3,1227
37.4,0.000229278,0.0153105,0.0171547,3,1230
37.5,0.000225002,0.0151668,0.0169936,3,1233
37.6,0.000220806,0.0150244,0.016834,3,1236
37.7,0.000216688,0.0148833,0.016676,3,1239
37.8,0.000212647,0.0147436,0.0165194,3,1242
37.9,0.000208681,0.0146051,0.0163643,3,1245
38,0.000204789,0.014468,0.0162106,3,1248
38.1,0.00020097,0.0143322,0.0160584,3,1251
38.2,0.000197221,0.0141976,0.0159076,3,1254
38.3,0.000193543,0.0140643,0.0157582,3,1257
38.4,0.000189933,0.0139322,0.0156103,3,1260
38.5,0.000186391,0.0138014,0.0154637,3,1263
38.6,0.000182914,0.0136718,0.0153185,3,1266
38.7,0.000179503,0.0135435,0.0151747,3,1269
38.8,0.000176154,0.0134163,0.0150322,3,1272
38.9,0.000172869,0.0132904,0.014891,3,1275
39,0.000169644,0.0131656,0.0147512,3,1278
39.1,0.00016648,0.013042,0.0146127,3,1281
39.2,0.000163375,0.0129195,0.0144755,3,1284
39.3,0.000160327,0.0127982,0.0143396,3,1287
39.4,0.000157336,0.0126781,0.014205,3,1290
39.5,0.000154402,0.0125591,0.0140716,3,1293
39.6,0.000151521,0.0124411,0.0139395,3,1296
39.7,0.000148695,0.0123243,0.0138086,3,1299
39.8,0.000145921,0.0122086,0.0136789,3,1302
39.9,0.000143199,0.012094,0.0135505,3,1305
40,0.000140528,0.0119805,0.0134233,3,1308
40.1,0.000137906,0.011868,0.0132973,3,1311
40.2,0.000135333,0.0117566,0.0131724,3,1314
40.3,0.000132809,0.0116462,0.0130487,3,1317
40.4,0.000130331,0.0115369,0.0129262,3,1320
40.5,0.0001279,0.0114286,0.0128049,3,1323
40.6,0.000125514,0.0113213,0.0126846,3,1326
40.7,0.000123172,0.011215,0.0125656,3,1329
40.8,0.000120874,0.0111097,0.0124476,3,1332
40.9,0.000118619,0.0110054,0.0123307,3,1335
41,0.000116406,0.0109021,0.012215,3,1338
41.1,0.000114234,0.0107997,0.0121003,3,1341
41.2,0.000112103,0.0106983,0.0119867,3,1344
41.3,0.000110011,0.0105979,0.0118741,3,1347
41.4,0.000107959,0.0104984,0.0117627,3,1350
41.5,0.000105944,0.0103999,0.0116522,3,1353
41.6,0.000103968,0.0103022,0.0115428,3,1356
41.7,0.000102028,0.0102055,0.0114345,3,1359
41.8,0.000100124,0.0101097,0.0113271,3,1362
41.9,9.82561e-05,0.0100148,0.0112208,3,1365
42,9.64228e-05,0.00992079,0.0111154,3,1368
42.1,9.46236e-05,0.00982766,0.0110111,3,1371
42.2,9.2858e-05,0.0097354,0.0109077,3,1374
42.3,9.11254e-05,0.00964401,0.0108053,3,1377
42.4,8.9425e-05,0.00955348,0.0107039,3,1380
42.5,8.77564e-05,0.0094638,0.0106034,3,1383
42.6,8.61189e-05,0.00937496,0.0105038,3,1386
42.7,8.45119e-05,0.00928695,0.0104052,3,1389
42.8,8.29349e-05,0.00919977,0.0103076,3,1392
42.9,8.13873e-05,0.00911341,0.0102108,3,1395
43,7.98686e-05,0.00902786,0.0101149,3,1398
43.1,7.83782e-05,0.00894312,0.01002,3,1401
43.2,7.69156e-05,0.00885917,0.00992592,3,1404
43.3,7.54803e-05,0.008776,0.00983274,3,1407
43.4,7.40717e-05,0.00869362,0.00974043,3,1410
43.5,7.26895e-05,0.00861201,0.00964899,3,1413
43.6,7.1333e-05,0.00853117,0.00955841,3,1416
43.7,7.00018e-05,0.00845109,0.00946868,3,1419
43.8,6.86954e-05,0.00837176,0.0093798,3,1422
43.9,6.74134e-05,0.00829317,0.00929175,3,1425
44,6.61554e-05,0.00821533,0.00920452,3,1428
44.1,6.49208e-05,0.00813821,0.00911812,3,1431
44.2,6.37092e-05,0.00806182,0.00903252,3,1434
44.3,6.25202e-05,0.00798614,0.00894773,3,1437
44.4,6.13534e-05,0.00791118,0.00886374,3,1440
44.5,6.02084e-05,0.00783692,0.00878053,3,1443
44.6,5.90847e-05,0.00776335,0.00869811,3,1446
44.7,5.7982e-05,0.00769048,0.00861646,3,1449
44.8,5.68999e-05,0.00761829,0.00853557,3,1452
44.9,5.5838e-05,0.00754678,0.00845545,3,1455
45,5.47958e-05,0.00747594,0.00837608,3,1458
45.1,5.37731e-05,0.00740577,0.00829745,3,1461
45.2,5.27695e-05,0.00733625,0.00821956,3,1464
45.3,5.17846e-05,0.00726739,0.00814241,3,1467
45.4,5.08181e-05,0.00719918,0.00806597,3,1470
45.5,4.98696e-05,0.0071316,0.00799026,3,1473
45.6,4.89388e-05,0.00706466,0.00791526,3,1476
45.7,4.80254e-05,0.00699835,0.00784096,3,1479
45.8,4.71291e-05,0.00693266,0.00776736,3,1482
45.9,4.62494e-05,0.00686758,0.00769445,3,1485
46,4.53862e-05,0.00680312,0.00762222,3,1488
46.1,4.4539e-05,0.00673927,0.00755067,3,1491
46.2,4.37077e-05,0.00667601,0.0074798,3,1494
46.3,4.28919e-05,0.00661334,0.00740959,3,1497
46.4,4.20913e-05,0.00655127,0.00734004,3,1500
46.5,4.13056e-05,0.00648978,0.00727114,3,1503
46.6,4.05346e-05,0.00642886,0.00720289,3,1506
46.7,3.9778e-05,0.00636852,0.00713528,3,1509
46.8,3.90355e-05,0.00630874,0.0070683,3,1512
46.9,3.83069e-05,0.00624953,0.00700195,3,1515
47,3.75918e-05,0.00619087,0.00693623,3,1518
47.1,3.68901e-05,0.00613276,0.00687112,3,1521
47.2,3.62015e-05,0.0060752,0.00680663,3,1524
47.3,3.55258e-05,0.00601817,0.00674274,3,1527
47.4,3.48626e-05,0.00596169,0.00667945,3,1530
47.5,3.42119e-05,0.00590573,0.00661675,3,1533
47.6,3.35732e-05,0.0058503,0.00655464,3,1536
47.7,3.29465e-05,0.00579539,0.00649312,3,1539
47.8,3.23315e-05,0.00574099,0.00643217,3,1542
47.9,3.1728e-05,0.00568711,0.0063718,3,1545
48,3.11357e-05,0.00563373,0.00631199,3,1548
48.1,3.05545e-05,0.00558085,0.00625275,3,1551
48.2,2.99841e-05,0.00552847,0.00619406,3,1554
48.3,2.94244e-05,0.00547658,0.00613592,3,1557
48.4,2.88751e-05,0.00542518,0.00607833,3,1560
48.5,2.8336e-05,0.00537426,0.00602127,3,1563
48.6,2.78071e-05,0.00532381,0.00596476,3,1566
48.7,2.7288e-05,0.00527385,0.00590877,3,1569
48.8,2.67785e-05,0.00522435,0.00585331,3,1572
48.9,2.62786e-05,0.00517531,0.00579837,3,1575
49,2.57881e-05,0.00512674,0.00574395,3,1578
49.1,2.53066e-05,0.00507862,0.00569004,3,1581
49.2,2.48342e-05,0.00503095,0.00563663,3,1584
49.3,2.43706e-05,0.00498373,0.00558372,3,1587
49.4,2.39156e-05,0.00493696,0.00553132,3,1590
49.5,2.34691e-05,0.00489062,0.0054794,3,1593
49.6,2.3031e-05,0.00484472,0.00542797,3,1596
49.7,2.2601e-05,0.00479925,0.00537702,3,1599
49.8,2.21791e-05,0.0047542,0.00532656,3,1602
49.9,2.1765e-05,0.00470958,0.00527656,3,1605
50,2.13587e-05,0.00466538,0.00522704,3,1608
50.1,2.09599e-05,0.00462159,0.00517798,3,1611
50.2,2.05686e-05,0.00457822,0.00512938,3,1614
50.3,2.01846e-05,0.00453525,0.00508123,3,1617
50.4,1.98078e-05,0.00449268,0.00503354,3,1620
50.5,1.94379e-05,0.00445051,0.0049863,3,1623
50.6,1.9075e-05,0.00440874,0.0049395,3,1626
50.7,1.87189e-05,0.00436737,0.00489314,3,1629
50.8,1.83694e-05,0.00432638,0.00484721,3,1632
50.9,1.80265e-05,0.00428577,0.00480172,3,1635
51,1.76899e-05,0.00424555,0.00475665,3,1638
51.1,1.73596e-05,0.0042057,0.00471201,3,1641
51.2,1.70355e-05,0.00416623,0.00466778,3,1644
51.3,1.67175e-05,0.00412713,0.00462397,3,1647
51.4,1.64053e-05,0.00408839,0.00458057,3,1650
51.5,1.6099e-05,0.00405002,0.00453758,3,1653
51.6,1.57985e-05,0.00401201,0.00449499,3,1656
51.7,1.55035e-05,0.00397436,0.00445281,3,1659
51.8,1.5214e-05,0.00393706,0.00441101,3,1662
51.9,1.493e-05,0.0039001,0.00436961,3,1665
52,1.46512e-05,0.0038635,0.0043286,3,1668
52.1,1.43777e-05,0.00382724,0.00428798,3,1671
52.2,1.41092e-05,0.00379132,0.00424773,3,1674
52.3,1.38458e-05,0.00375574,0.00420787,3,1677
52.4,1.35872e-05,0.00372049,0.00416837,3,1680
52.5,1.33336e-05,0.00368557,0.00412925,3,1683
52.6,1.30846e-05,0.00365098,0.0040905,3,1686
52.7,1.28403e-05,0.00361672,0.00405211,3,1689
52.8,1.26005e-05,0.00358277,0.00401408,3,1692
52.9,1.23653e-05,0.00354915,0.0039764,3,1695
53,1.21344e-05,0.00351584,0.00393908,3,1698
53.1,1.19078e-05,0.00348284,0.00390211,3,1701
53.2,1.16855e-05,0.00345016,0.00386549,3,1704
53.3,1.14673e-05,0.00341778,0.00382921,3,1707
53.4,1.12532e-05,0.0033857,0.00379327,3,1710
53.5,1.1043e-05,0.00335392,0.00375767,3,1713
53.6,1.08368e-05,0.00332245,0.0037224,3,1716
53.7,1.06345e-05,0.00329127,0.00368747,3,1719
53.8,1.04359e-05,0.00326038,0.00365286,3,1722
53.9,1.02411e-05,0.00322978,0.00361858,3,1725
54,1.00498e-05,0.00319947,0.00358462,3,1728
54.1,9.86218e-06,0.00316944,0.00355098,3,1731
54.2,9.67803e-06,0.00313969,0.00351765,3,1734
54.3,9.49731e-06,0.00311023,0.00348463,3,1737
54.4,9.31997e-06,0.00308104,0.00345193,3,1740
54.5,9.14594e-06,0.00305212,0.00341953,3,1743
54.6,8.97516e-06,0.00302348,0.00338744,3,1746
54.7,8.80757e-06,0.0029951,0.00335565,3,1749
54.8,8.64311e-06,0.00296699,0.00332416,3,1752
54.9,8.48171e-06,0.00293915,0.00329296,3,1755
55,8.32333e-06,0.00291157,0.00326205,3,1758
55.1,8.16791e-06,0.00288424,0.00323144,3,1761
55.2,8.01539e-06,0.00285717,0.00320111,3,1764
55.3,7.86572e-06,0.00283036,0.00317107,3,1767
55.4,7.71884e-06,0.0028038,0.00314131,3,1770
55.5,7.5747e-06,0.00277748,0.00311183,3,1773
55.6,7.43325e-06,0.00275142,0.00308262,3,1776
55.7,7.29445e-06,0.00272559,0.00305369,3,1779
55.8,7.15824e-06,0.00270001,0.00302503,3,1782
55.9,7.02457e-06,0.00267468,0.00299664,3,1785
56,6.89339e-06,0.00264957,0.00296852,3,1788
56.1,6.76467e-06,0.00262471,0.00294066,3,1791
56.2,6.63834e-06,0.00260008,0.00291306,3,1794
56.3,6.51438e-06,0.00257567,0.00288573,3,1797
56.4,6.39273e-06,0.0025515,0.00285864,3,1800
56.5,6.27336e-06,0.00252756,0.00283181,3,1803
56.6,6.15621e-06,0.00250384,0.00280524,3,1806
56.7,6.04125e-06,0.00248034,0.00277891,3,1809
56.8,5.92843e-06,0.00245706,0.00275283,3,1812
56.9,5.81772e-06,0.002434,0.002727,3,1815
57,5.70908e-06,0.00241116,0.0027014,3,1818
57.1,5.60247e-06,0.00238853,0.00267605,3,1821
57.2,5.49785e-06,0.00236612,0.00265094,3,1824
57.3,5.39518e-06,0.00234391,0.00262606,3,1827
57.4,5.29443e-06,0.00232191,0.00260141,3,1830
57.5,5.19556e-06,0.00230012,0.002577,3,1833
57.6,5.09853e-06,0.00227854,0.00255282,3,1836
57.7,5.00332e-06,0.00225715,0.00252886,3,1839
57.8,4.90988e-06,0.00223597,0.00250513,3,1842
57.9,4.81819e-06,0.00221499,0.00248162,3,1845
58,4.72822e-06,0.0021942,0.00245833,3,1848
58.1,4.63992e-06,0.00217361,0.00243525,3,1851
58.2,4.55327e-06,0.00215321,0.0024124,3,1854
58.3,4.46824e-06,0.002133,0.00238976,3,1857
58.4,4.38479e-06,0.00211299,0.00236733,3,1860
58.5,4.30291e-06,0.00209316,0.00234512,3,1863
58.6,4.22255e-06,0.00207351,0.00232311,3,1866
58.7,4.1437e-06,0.00205405,0.00230131,3,1869
58.8,4.06631e-06,0.00203478,0.00227971,3,1872
58.9,3.99037e-06,0.00201568,0.00225832,3,1875
59,3.91585e-06,0.00199677,0.00223712,3,1878
59.1,3.84272e-06,0.00197803,0.00221613,3,1881
59.2,3.77096e-06,0.00195946,0.00219533,3,1884
59.3,3.70054e-06,0.00194107,0.00217473,3,1887
59.4,3.63143e-06,0.00192286,0.00215432,3,1890
59.5,3.56361e-06,0.00190481,0.0021341,3,1893
59.6,3.49706e-06,0.00188694,0.00211407,3,1896
59.7,3.43175e-06,0.00186923,0.00209423,3,1899
59.8,3.36766e-06,0.00185169,0.00207458,3,1902
59.9,3.30477e-06,0.00183431,0.00205511,3,1905
60,3.24305e-06,0.0018171,0.00203582,3,1908
60.1,3.18249e-06,0.00180004,0.00201672,3,1911
60.2,3.12305e-06,0.00178315,0.00199779,3,1914
60.3,3.06473e-06,0.00176642,0.00197904,3,1917
60.4,3.00749e-06,0.00174984,0.00196047,3,1920
60.5,2.95132e-06,0.00173342,0.00194207,3,1923
60.6,2.89621e-06,0.00171715,0.00192385,3,1926
60.7,2.84212e-06,0.00170104,0.00190579,3,1929
60.8,2.78904e-06,0.00168507,0.00188791,3,1932
60.9,2.73695e-06,0.00166926,0.00187019,3,1935
61,2.68584e-06,0.0016536,0.00185264,3,1938
61.1,2.63568e-06,0.00163808,0.00183525,3,1941
61.2,2.58645e-06,0.0016227,0.00181803,3,1944
61.3,2.53815e-06,0.00160748,0.00180097,3,1947
61.4,2.49074e-06,0.00159239,0.00178407,3,1950
61.5,2.44423e-06,0.00157745,0.00176733,3,1953
61.6,2.39858e-06,0.00156264,0.00175074,3,1956
61.7,2.35378e-06,0.00154798,0.00173431,3,1959
61.8,2.30982e-06,0.00153345,0.00171804,3,1962
61.9,2.26669e-06,0.00151906,0.00170191,3,1965
62,2.22435e-06,0.00150481,0.00168594,3,1968
62.1,2.18281e-06,0.00149069,0.00167012,3,1971
62.2,2.14204e-06,0.0014767,0.00165445,3,1974
62.3,2.10204e-06,0.00146284,0.00163892,3,1977
62.4,2.06278e-06,0.00144911,0.00162354,3,1980
62.5,2.02425e-06,0.00143551,0.0016083,3,1983
62.6,1.98645e-06,0.00142204,0.00159321,3,1986
62.7,1.94935e-06,0.0014087,0.00157826,3,1989
62.8,1.91294e-06,0.00139548,0.00156345,3,1992
62.9,1.87722e-06,0.00138238,0.00154878,3,1995
63,1.84216e-06,0.00136941,0.00153424,3,1998
63.1,1.80775e-06,0.00135656,0.00151984,3,2001
63.2,1.77399e-06,0.00134383,0.00150558,3,2004
63.3,1.74086e-06,0.00133121,0.00149145,3,2007
63.4,1.70834e-06,0.00131872,0.00147746,3,2010
63.5,1.67644e-06,0.00130635,0.00146359,3,2013
63.6,1.64513e-06,0.00129409,0.00144986,3,2016
63.7,1.6144e-06,0.00128194,0.00143625,3,2019
63.8,1.58425e-06,0.00126991,0.00142277,3,2022
63.9,1.55466e-06,0.001258,0.00140942,3,2025
64,1.52562e-06,0.00124619,0.00139619,3,2028
64.1,1.49713e-06,0.0012345,0.00138309,3,2031
64.2,1.46917e-06,0.00122291,0.00137011,3,2034
64.3,1.44173e-06,0.00121144,0.00135725,3,2037
64.4,1.4148e-06,0.00120007,0.00134452,3,2040
64.5,1.38838e-06,0.00118881,0.0013319,3,2043
64.6,1.36245e-06,0.00117765,0.0013194,3,2046
64.7,1.337e-06,0.0011666,0.00130702,3,2049
64.8,1.31203e-06,0.00115565,0.00129475,3,2052
64.9,1.28753e-06,0.00114481,0.0012826,3,2055
65,1.26348e-06,0.00113406,0.00127057,3,2058
65.1,1.23988e-06,0.00112342,0.00125864,3,2061
65.2,1.21672e-06,0.00111288,0.00124683,3,2064
65.3,1.194e-06,0.00110243,0.00123513,3,2067
65.4,1.1717e-06,0.00109209,0.00122354,3,2070
65.5,1.14981e-06,0.00108184,0.00121206,3,2073
65.6,1.12834e-06,0.00107169,0.00120068,3,2076
65.7,1.10727e-06,0.00106163,0.00118942,3,2079
65.8,1.08658e-06,0.00105167,0.00117826,3,2082
65.9,1.06629e-06,0.0010418,0.0011672,3,2085
66,1.04637e-06,0.00103202,0.00115625,2,2087
66.1,1.02683e-06,0.00102234,0.00114539,2,2089
66.2,1.00765e-06,0.00101274,0.00113465,2,2091
66.3,9.88833e-07,0.00100324,0.001124,2,2093
66.4,9.70364e-07,0.000993826,0.00111345,2,2095
66.5,9.5224e-07,0.0009845,0.001103,2,2097
66.6,9.34455e-07,0.000975261,0.00109265,2,2099
66.7,9.17002e-07,0.000966109,0.0010824,2,2101
66.8,8.99875e-07,0.000957043,0.00107224,2,2103
66.9,8.83067e-07,0.000948062,0.00106218,2,2105
67,8.66574e-07,0.000939165,0.00105221,2,2107
67.1,8.50389e-07,0.000930352,0.00104234,2,2109
67.2,8.34506e-07,0.000921621,0.00103255,2,2111
67.3,8.18919e-07,0.000912972,0.00102286,2,2113
67.4,8.03624e-07,0.000904405,0.00101327,2,2115
67.5,7.88614e-07,0.000895918,0.00100376,2,2117
67.6,7.73885e-07,0.00088751,0.000994337,2,2119
67.7,7.5943e-07,0.000879182,0.000985006,2,2121
67.8,7.45246e-07,0.000870932,0.000975763,2,2123
67.9,7.31327e-07,0.000862759,0.000966606,2,2125
68,7.17667e-07,0.000854662,0.000957535,2,2127
68.1,7.04263e-07,0.000846642,0.00094855,2,2129
68.2,6.91109e-07,0.000838697,0.000939648,2,2131
68.3,6.78201e-07,0.000830827,0.00093083,2,2133
68.4,6.65533e-07,0.00082303,0.000922095,2,2135
68.5,6.53103e-07,0.000815307,0.000913442,2,2137
68.6,6.40904e-07,0.000807656,0.00090487,2,2139
68.7,6.28934e-07,0.000800077,0.000896379,2,2141
68.8,6.17187e-07,0.000792569,0.000887967,2,2143
68.9,6.05659e-07,0.000785131,0.000879634,2,2145
69,5.94347e-07,0.000777763,0.00087138,2,2147
69.1,5.83245e-07,0.000770465,0.000863203,2,2149
69.2,5.72352e-07,0.000763235,0.000855102,2,2151
69.3,5.61661e-07,0.000756072,0.000847078,2,2153
69.4,5.51171e-07,0.000748977,0.000839129,2,2155
69.5,5.40876e-07,0.000741949,0.000831254,2,2157
69.6,5.30774e-07,0.000734986,0.000823454,2,2159
69.7,5.2086e-07,0.000728089,0.000815726,2,2161
69.8,5.11131e-07,0.000721257,0.000808071,2,2163
69.9,5.01585e-07,0.000714488,0.000800488,2,2165
70,4.92216e-07,0.000707784,0.000792977,2,2167
70.1,4.83022e-07,0.000701142,0.000785535,2,2169
70.2,4.74001e-07,0.000694562,0.000778164,2,2171
70.3,4.65147e-07,0.000688044,0.000770861,2,2173
70.4,4.56459e-07,0.000681588,0.000763627,2,2175
70.5,4.47933e-07,0.000675192,0.000756462,2,2177
70.6,4.39567e-07,0.000668856,0.000749363,2,2179
70.7,4.31357e-07,0.000662579,0.000742331,2,2181
70.8,4.233e-07,0.000656361,0.000735365,2,2183
70.9,4.15393e-07,0.000650202,0.000728464,2,2185
71,4.07635e-07,0.0006441,0.000721628,2,2187
71.1,4.00021e-07,0.000638056,0.000714856,2,2189
71.2,3.92549e-07,0.000632069,0.000708148,2,2191
71.3,3.85217e-07,0.000626137,0.000701503,2,2193
71.4,3.78022e-07,0.000620262,0.00069492,2,2195
71.5,3.70961e-07,0.000614441,0.000688398,2,2197
71.6,3.64032e-07,0.000608675,0.000681938,2,2199
71.7,3.57233e-07,0.000602963,0.000675539,2,2201
71.8,3.5056e-07,0.000597305,0.0006692,2,2203
71.9,3.44012e-07,0.0005917,0.00066292,2,2205
72,3.37587e-07,0.000586147,0.000656699,2,2207
72.1,3.31281e-07,0.000580647,0.000650537,2,2209
72.2,3.25094e-07,0.000575198,0.000644432,2,2211
72.3,3.19021e-07,0.0005698,0.000638385,2,2213
72.4,3.13063e-07,0.000564453,0.000632394,2,2215
72.5,3.07215e-07,0.000559157,0.00062646,2,2217
72.6,3.01477e-07,0.000553909,0.000620581,2,2219
72.7,2.95846e-07,0.000548712,0.000614757,2,2221
72.8,2.9032e-07,0.000543562,0.000608988,2,2223
72.9,2.84897e-07,0.000538462,0.000603274,2,2225
73,2.79576e-07,0.000533409,0.000597612,2,2227
73.1,2.74354e-07,0.000528403,0.000592004,2,2229
73.2,2.69229e-07,0.000523445,0.000586449,2,2231
73.3,2.64201e-07,0.000518533,0.000580946,2,2233
73.4,2.59266e-07,0.000513667,0.000575494,2,2235
73.5,2.54423e-07,0.000508847,0.000570094,2,2237
73.6,2.49671e-07,0.000504072,0.000564744,2,2239
73.7,2.45007e-07,0.000499341,0.000559444,2,2241
73.8,2.40431e-07,0.000494655,0.000554195,2,2243
73.9,2.3594e-07,0.000490014,0.000548994,2,2245
74,2.31533e-07,0.000485415,0.000543842,2,2247
74.1,2.27209e-07,0.00048086,0.000538739,2,2249
74.2,2.22965e-07,0.000476348,0.000533683,2,2251
74.3,2.188e-07,0.000471878,0.000528675,2,2253
74.4,2.14713e-07,0.00046745,0.000523714,2,2255
74.5,2.10703e-07,0.000463063,0.0005188,2,2257
74.6,2.06767e-07,0.000458718,0.000513931,2,2259
74.7,2.02905e-07,0.000454413,0.000509108,2,2261
74.8,1.99115e-07,0.000450149,0.000504331,2,2263
74.9,1.95396e-07,0.000445925,0.000499598,2,2265
75,1.91746e-07,0.00044174,0.00049491,2,2267
75.1,1.88165e-07,0.000437595,0.000490266,2,2269
75.2,1.8465e-07,0.000433489,0.000485665,2,2271
75.3,1.81201e-07,0.000429421,0.000481108,2,2273
75.4,1.77816e-07,0.000425391,0.000476593,2,2275
75.5,1.74495e-07,0.000421399,0.000472121,2,2277
75.6,1.71236e-07,0.000417445,0.00046769,2,2279
75.7,1.68037e-07,0.000413528,0.000463302,2,2281
75.8,1.64899e-07,0.000409647,0.000458954,2,2283
75.9,1.61818e-07,0.000405803,0.000454647,2,2285
76,1.58796e-07,0.000401995,0.000450381,2,2287
76.1,1.5583e-07,0.000398223,0.000446154,2,2289
76.2,1.52919e-07,0.000394486,0.000441968,2,2291
76.3,1.50063e-07,0.000390784,0.00043782,2,2293
76.4,1.4726e-07,0.000387117,0.000433712,2,2295
76.5,1.44509e-07,0.000383484,0.000429642,2,2297
76.6,1.4181e-07,0.000379886,0.00042561,2,2299
76.7,1.39161e-07,0.000376321,0.000421616,2,2301
76.8,1.36562e-07,0.000372789,0.00041766,2,2303
76.9,1.34011e-07,0.000369291,0.00041374,2,2305
77,1.31508e-07,0.000365826,0.000409858,2,2307
77.1,1.29051e-07,0.000362393,0.000406012,2,2309
77.2,1.26641e-07,0.000358992,0.000402202,2,2311
77.3,1.24275e-07,0.000355623,0.000398428,2,2313
77.4,1.21954e-07,0.000352286,0.000394689,2,2315
77.5,1.19676e-07,0.00034898,0.000390985,2,2317
77.6,1.17441e-07,0.000345706,0.000387316,2,2319
77.7,1.15247e-07,0.000342462,0.000383681,2,2321
77.8,1.13094e-07,0.000339248,0.000380081,2,2323
77.9,1.10982e-07,0.000336064,0.000376514,2,2325
78,1.08909e-07,0.000332911,0.000372981,2,2327
78.1,1.06875e-07,0.000329787,0.000369481,2,2329
78.2,1.04878e-07,0.000326692,0.000366014,2,2331
78.3,1.02919e-07,0.000323626,0.000362579,2,2333
78.4,1.00997e-07,0.00032059,0.000359177,2,2335
78.5,9.91105e-08,0.000317581,0.000355806,2,2337
78.6,9.72592e-08,0.000314601,0.000352468,2,2339
78.7,9.54426e-08,0.000311649,0.00034916,2,2341
78.8,9.36598e-08,0.000308724,0.000345884,2,2343
78.9,9.19103e-08,0.000305827,0.000342638,2,2345
79,9.01936e-08,0.000302957,0.000339422,2,2347
79.1,8.85089e-08,0.000300115,0.000336237,2,2349
79.2,8.68556e-08,0.000297298,0.000333082,2,2351
79.3,8.52332e-08,0.000294508,0.000329957,2,2353
79.4,8.36412e-08,0.000291745,0.00032686,2,2355
79.5,8.20789e-08,0.000289007,0.000323793,2,2357
79.6,8.05457e-08,0.000286295,0.000320755,2,2359
79.7,7.90412e-08,0.000283609,0.000317745,2,2361
79.8,7.75648e-08,0.000280947,0.000314763,2,2363
79.9,7.6116e-08,0.000278311,0.000311809,2,2365
80,7.46942e-08,0.000275699,0.000308883,2,2367
80.1,7.3299e-08,0.000273112,0.000305985,2,2369
80.2,7.19299e-08,0.000270549,0.000303113,2,2371
80.3,7.05863e-08,0.00026801,0.000300269,2,2373
80.4,6.92678e-08,0.000265495,0.000297451,2,2375
80.5,6.7974e-08,0.000263004,0.00029466,2,2377
80.6,6.67043e-08,0.000260536,0.000291895,2,2379
80.7,6.54583e-08,0.000258091,0.000289156,2,2381
80.8,6.42356e-08,0.000255669,0.000286442,2,2383
80.9,6.30358e-08,0.00025327,0.000283754,2,2385
81,6.18583e-08,0.000250893,0.000281092,2,2387
81.1,6.07029e-08,0.000248539,0.000278454,2,2389
81.2,5.9569e-08,0.000246207,0.000275841,2,2391
81.3,5.84563e-08,0.000243896,0.000273253,2,2393
81.4,5.73644e-08,0.000241608,0.000270688,2,2395
81.5,5.62929e-08,0.00023934,0.000268148,2,2397
81.6,5.52414e-08,0.000237095,0.000265632,2,2399
81.7,5.42096e-08,0.00023487,0.000263139,2,2401
81.8,5.3197e-08,0.000232666,0.00026067,2,2403
81.9,5.22033e-08,0.000230482,0.000258224,2,2405
82,5.12282e-08,0.00022832,0.000255801,2,2407
82.1,5.02713e-08,0.000226177,0.0002534,2,2409
82.2,4.93323e-08,0.000224055,0.000251023,2,2411
82.3,4.84108e-08,0.000221952,0.000248667,2,2413
82.4,4.75065e-08,0.000219869,0.000246334,2,2415
82.5,4.66192e-08,0.000217806,0.000244022,2,2417
82.6,4.57484e-08,0.000215762,0.000241732,2,2419
82.7,4.48938e-08,0.000213738,0.000239464,2,2421
82.8,4.40553e-08,0.000211732,0.000237217,2,2423
82.9,4.32324e-08,0.000209745,0.000234991,2,2425
83,4.24248e-08,0.000207777,0.000232785,2,2427
83.1,4.16324e-08,0.000205827,0.000230601,2,2429
83.2,4.08547e-08,0.000203896,0.000228437,2,2431
83.3,4.00916e-08,0.000201982,0.000226293,2,2433
83.4,3.93427e-08,0.000200087,0.00022417,2,2435
83.5,3.86078e-08,0.000198209,0.000222066,2,2437
83.6,3.78867e-08,0.000196349,0.000219983,2,2439
83.7,3.7179e-08,0.000194507,0.000217918,2,2441
83.8,3.64845e-08,0.000192682,0.000215873,2,2443
83.9,3.5803e-08,0.000190873,0.000213848,2,2445
84,3.51342e-08,0.000189082,0.000211841,2,2447
84.1,3.4478e-08,0.000187308,0.000209853,2,2449
84.2,3.38339e-08,0.00018555,0.000207884,2,2451
84.3,3.3202e-08,0.000183809,0.000205933,2,2453
84.4,3.25818e-08,0.000182084,0.000204001,2,2455
84.5,3.19732e-08,0.000180376,0.000202086,2,2457
84.6,3.13759e-08,0.000178683,0.00020019,2,2459
84.7,3.07899e-08,0.000177006,0.000198311,2,2461
84.8,3.02147e-08,0.000175345,0.00019645,2,2463
84.9,2.96503e-08,0.0001737,0.000194607,2,2465
85,2.90965e-08,0.00017207,0.000192781,2,2467
85.1,2.8553e-08,0.000170455,0.000190972,2,2469
85.2,2.80197e-08,0.000168856,0.00018918,2,2471
85.3,2.74963e-08,0.000167271,0.000187404,2,2473
85.4,2.69827e-08,0.000165702,0.000185646,2,2475
85.5,2.64787e-08,0.000164147,0.000183904,2,2477
85.6,2.59841e-08,0.000162606,0.000182178,2,2479
85.7,2.54987e-08,0.00016108,0.000180469,2,2481
85.8,2.50224e-08,0.000159569,0.000178775,2,2483
85.9,2.4555e-08,0.000158071,0.000177097,2,2485
86,2.40963e-08,0.000156588,0.000175436,2,2487
86.1,2.36462e-08,0.000155119,0.000173789,2,2489
86.2,2.32045e-08,0.000153663,0.000172158,2,2491
86.3,2.27711e-08,0.000152221,0.000170543,2,2493
86.4,2.23458e-08,0.000150793,0.000168943,2,2495
86.5,2.19284e-08,0.000149378,0.000167357,2,2497
86.6,2.15188e-08,0.000147976,0.000165787,2,2499
86.7,2.11168e-08,0.000146587,0.000164231,2,2501
86.8,2.07224e-08,0.000145212,0.00016269,2,2503
86.9,2.03353e-08,0.000143849,0.000161163,2,2505
87,1.99554e-08,0.000142499,0.000159651,2,2507
87.1,1.95827e-08,0.000141162,0.000158153,2,2509
87.2,1.92169e-08,0.000139838,0.000156669,2,2511
87.3,1.88579e-08,0.000138525,0.000155199,2,2513
87.4,1.85057e-08,0.000137225,0.000153742,2,2515
87.5,1.816e-08,0.000135938,0.0001523,2,2517
87.6,1.78208e-08,0.000134662,0.00015087,2,2519
87.7,1.74879e-08,0.000133398,0.000149455,2,2521
87.8,1.71613e-08,0.000132147,0.000148052,2,2523
87.9,1.68407e-08,0.000130907,0.000146663,2,2525
88,1.65261e-08,0.000129678,0.000145287,2,2527
88.1,1.62174e-08,0.000128461,0.000143923,2,2529
88.2,1.59145e-08,0.000127256,0.000142573,2,2531
88.3,1.56172e-08,0.000126062,0.000141235,2,2533
88.4,1.53255e-08,0.000124879,0.00013991,2,2535
88.5,1.50392e-08,0.000123707,0.000138597,2,2537
88.6,1.47583e-08,0.000122546,0.000137296,2,2539
88.7,1.44826e-08,0.000121396,0.000136008,2,2541
88.8,1.42121e-08,0.000120257,0.000134731,2,2543
88.9,1.39467e-08,0.000119129,0.000133467,2,2545
89,1.36861e-08,0.000118011,0.000132215,2,2547
89.1,1.34305e-08,0.000116903,0.000130974,2,2549
89.2,1.31796e-08,0.000115806,0.000129745,2,2551
89.3,1.29334e-08,0.00011472,0.000128527,2,2553
89.4,1.26918e-08,0.000113643,0.000127321,2,2555
89.5,1.24548e-08,0.000112577,0.000126127,2,2557
89.6,1.22221e-08,0.00011152,0.000124943,2,2559
89.7,1.19938e-08,0.000110474,0.000123771,2,2561
89.8,1.17698e-08,0.000109437,0.000122609,2,2563
89.9,1.15499e-08,0.00010841,0.000121459,2,2565
90,1.13342e-08,0.000107393,0.000120319,2,2567
90.1,1.11225e-08,0.000106385,0.00011919,2,2569
90.2,1.09147e-08,0.000105387,0.000118071,2,2571
90.3,1.07108e-08,0.000104398,0.000116963,2,2573
90.4,1.05108e-08,0.000103418,0.000115866,2,2575
90.5,1.03144e-08,0.000102448,0.000114779,2,2577
90.6,1.01218e-08,0.000101486,0.000113702,2,2579
90.7,9.9327e-09,0.000100534,0.000112635,2,2581
90.8,9.74716e-09,9.95906e-05,0.000111578,2,2583
90.9,9.56509e-09,9.86561e-05,0.000110531,2,2585
91,9.38642e-09,9.77303e-05,0.000109493,2,2587
91.1,9.21109e-09,9.68132e-05,0.000108466,2,2589
91.2,9.03904e-09,9.59048e-05,0.000107448,2,2591
91.3,8.87019e-09,9.50048e-05,0.00010644,2,2593
91.4,8.7045e-09,9.41133e-05,0.000105441,2,2595
91.5,8.54191e-09,9.32301e-05,0.000104452,2,2597
91.6,8.38235e-09,9.23553e-05,0.000103471,2,2599
91.7,8.22578e-09,9.14886e-05,0.0001025,2,2601
91.8,8.07212e-09,9.06301e-05,0.000101539,2,2603
91.9,7.92134e-09,8.97797e-05,0.000100586,2,2605
92,7.77338e-09,8.89372e-05,9.96419e-05,2,2607
92.1,7.62818e-09,8.81026e-05,9.87069e-05,2,2609
92.2,7.48569e-09,8.72759e-05,9.77806e-05,2,2611
92.3,7.34586e-09,8.64569e-05,9.68631e-05,2,2613
92.4,7.20864e-09,8.56456e-05,9.59541e-05,2,2615
92.5,7.07399e-09,8.48419e-05,9.50537e-05,2,2617
92.6,6.94185e-09,8.40458e-05,9.41617e-05,2,2619
92.7,6.81218e-09,8.32571e-05,9.32781e-05,2,2621
92.8,6.68494e-09,8.24758e-05,9.24028e-05,2,2623
92.9,6.56007e-09,8.17019e-05,9.15357e-05,2,2625
93,6.43753e-09,8.09352e-05,9.06768e-05,2,2627
93.1,6.31728e-09,8.01757e-05,8.98259e-05,2,2629
93.2,6.19928e-09,7.94234e-05,8.8983e-05,2,2631
93.3,6.08348e-09,7.86781e-05,8.8148e-05,2,2633
93.4,5.96984e-09,7.79398e-05,8.73208e-05,2,2635
93.5,5.85833e-09,7.72084e-05,8.65014e-05,2,2637
93.6,5.7489e-09,7.64839e-05,8.56897e-05,2,2639
93.7,5.64151e-09,7.57662e-05,8.48856e-05,2,2641
93.8,5.53613e-09,7.50552e-05,8.4089e-05,2,2643
93.9,5.43272e-09,7.43509e-05,8.33e-05,2,2645
94,5.33124e-09,7.36532e-05,8.25183e-05,2,2647
94.1,5.23166e-09,7.29621e-05,8.1744e-05,2,2649
94.2,5.13393e-09,7.22774e-05,8.09769e-05,2,2651
94.3,5.03804e-09,7.15992e-05,8.0217e-05,2,2653
94.4,4.94393e-09,7.09273e-05,7.94643e-05,2,2655
94.5,4.85158e-09,7.02617e-05,7.87186e-05,2,2657
94.6,4.76095e-09,6.96024e-05,7.79799e-05,2,2659
94.7,4.67202e-09,6.89493e-05,7.72482e-05,2,2661
94.8,4.58475e-09,6.83023e-05,7.65233e-05,2,2663
94.9,4.49911e-09,6.76613e-05,7.58052e-05,2,2665
95,4.41507e-09,6.70264e-05,7.50939e-05,2,2667
95.1,4.3326e-09,6.63974e-05,7.43892e-05,2,2669
95.2,4.25167e-09,6.57744e-05,7.36911e-05,2,2671
95.3,4.17225e-09,6.51572e-05,7.29996e-05,2,2673
95.4,4.09432e-09,6.45457e-05,7.23146e-05,2,2675
95.5,4.01784e-09,6.39401e-05,7.1636e-05,2,2677
95.6,3.94279e-09,6.33401e-05,7.09638e-05,2,2679
95.7,3.86914e-09,6.27457e-05,7.02979e-05,2,2681
95.8,3.79686e-09,6.21569e-05,6.96382e-05,2,2683
95.9,3.72594e-09,6.15736e-05,6.89848e-05,2,2685
96,3.65634e-09,6.09958e-05,6.83374e-05,2,2687
96.1,3.58805e-09,6.04234e-05,6.76962e-05,2,2689
96.2,3.52102e-09,5.98564e-05,6.70609e-05,2,2691
96.3,3.45525e-09,5.92948e-05,6.64316e-05,2,2693
96.4,3.39071e-09,5.87384e-05,6.58082e-05,2,2695
96.5,3.32737e-09,5.81872e-05,6.51907e-05,2,2697
96.6,3.26522e-09,5.76411e-05,6.4579e-05,2,2699
96.7,3.20423e-09,5.71003e-05,6.3973e-05,2,2701
96.8,3.14437e-09,5.65644e-05,6.33727e-05,2,2703
96.9,3.08564e-09,5.60336e-05,6.2778e-05,2,2705
97,3.028e-09,5.55078e-05,6.21889e-05,2,2707
97.1,2.97144e-09,5.4987e-05,6.16053e-05,2,2709
97.2,2.91594e-09,5.4471e-05,6.10272e-05,2,2711
97.3,2.86147e-09,5.39598e-05,6.04546e-05,2,2713
97.4,2.80802e-09,5.34535e-05,5.98873e-05,2,2715
97.5,2.75557e-09,5.29519e-05,5.93253e-05,2,2717
97.6,2.70409e-09,5.2455e-05,5.87686e-05,2,2719
97.7,2.65358e-09,5.19628e-05,5.82171e-05,2,2721
97.8,2.60401e-09,5.14752e-05,5.76708e-05,2,2723
97.9,2.55537e-09,5.09921e-05,5.71296e-05,2,2725
98,2.50764e-09,5.05136e-05,5.65936e-05,2,2727
98.1,2.4608e-09,5.00396e-05,5.60625e-05,2,2729
98.2,2.41483e-09,4.957e-05,5.55364e-05,2,2731
98.3,2.36973e-09,4.91049e-05,5.50153e-05,2,2733
98.4,2.32546e-09,4.86441e-05,5.4499e-05,2,2735
98.5,2.28202e-09,4.81876e-05,5.39876e-05,2,2737
98.6,2.2394e-09,4.77354e-05,5.3481e-05,2,2739
98.7,2.19756e-09,4.72875e-05,5.29791e-05,2,2741
98.8,2.15652e-09,4.68438e-05,5.2482e-05,2,2743
98.9,2.11623e-09,4.64042e-05,5.19895e-05,2,2745
99,2.0767e-09,4.59687e-05,5.15016e-05,2,2747
99.1,2.03791e-09,4.55374e-05,5.10184e-05,2,2749
99.2,1.99984e-09,4.51101e-05,5.05396e-05,2,2751
99.3,1.96249e-09,4.46868e-05,5.00654e-05,2,2753
99.4,1.92583e-09,4.42674e-05,4.95956e-05,2,2755
99.5,1.88986e-09,4.3852e-05,4.91302e-05,2,2757
99.6,1.85456e-09,4.34405e-05,4.86691e-05,2,2759
99.7,1.81991e-09,4.30329e-05,4.82124e-05,2,2761
99.8,1.78592e-09,4.26291e-05,4.776e-05,2,2763
99.9,1.75256e-09,4.22291e-05,4.73118e-05,2,2765
100,1.71982e-09,4.18328e-05,4.68679e-05,2,2767
100.1,1.6877e-09,4.14402e-05,4.64281e-05,2,2769
100.2,1.65617e-09,4.10514e-05,4.59924e-05,2,2771
100.3,1.62523e-09,4.06662e-05,4.55608e-05,2,2773
100.4,1.59488e-09,4.02846e-05,4.51333e-05,2,2775
100.5,1.56508e-09,3.99065e-05,4.47098e-05,2,2777
100.6,1.53585e-09,3.95321e-05,4.42902e-05,2,2779
100.7,1.50716e-09,3.91611e-05,4.38746e-05,2,2781
100.8,1.47901e-09,3.87936e-05,4.34629e-05,2,2783
100.9,1.45138e-09,3.84296e-05,4.30551e-05,2,2785
101,1.42427e-09,3.8069e-05,4.2651e-05,2,2787
101.1,1.39767e-09,3.77117e-05,4.22508e-05,2,2789
101.2,1.37156e-09,3.73579e-05,4.18543e-05,2,2791
101.3,1.34594e-09,3.70073e-05,4.14616e-05,2,2793
101.4,1.3208e-09,3.666e-05,4.10725e-05,2,2795
101.5,1.29612e-09,3.6316e-05,4.06871e-05,2,2797
101.6,1.27191e-09,3.59752e-05,4.03053e-05,2,2799
101.7,1.24816e-09,3.56377e-05,3.99271e-05,2,2801
101.8,1.22484e-09,3.53032e-05,3.95524e-05,2,2803
101.9,1.20196e-09,3.4972e-05,3.91813e-05,2,2805
102,1.17951e-09,3.46438e-05,3.88136e-05,2,2807
102.1,1.15748e-09,3.43187e-05,3.84494e-05,2,2809
102.2,1.13586e-09,3.39967e-05,3.80886e-05,2,2811
102.3,1.11464e-09,3.36776e-05,3.77312e-05,2,2813
102.4,1.09382e-09,3.33616e-05,3.73771e-05,2,2815
102.5,1.07339e-09,3.30486e-05,3.70263e-05,2,2817
102.6,1.05334e-09,3.27384e-05,3.66789e-05,2,2819
102.7,1.03366e-09,3.24312e-05,3.63347e-05,2,2821
102.8,1.01435e-09,3.21269e-05,3.59938e-05,2,2823
102.9,9.95404e-10,3.18254e-05,3.5656e-05,2,2825
103,9.7681e-10,3.15268e-05,3.53214e-05,2,2827
103.1,9.58564e-10,3.12309e-05,3.499e-05,2,2829
103.2,9.40658e-10,3.09379e-05,3.46616e-05,2,2831
103.3,9.23087e-10,3.06476e-05,3.43364e-05,2,2833
103.4,9.05845e-10,3.036e-05,3.40142e-05,2,2835
103.5,8.88924e-10,3.00751e-05,3.3695e-05,2,2837
103.6,8.72319e-10,2.97929e-05,3.33788e-05,2,2839
103.7,8.56025e-10,2.95133e-05,3.30656e-05,2,2841
103.8,8.40035e-10,2.92363e-05,3.27553e-05,2,2843
103.9,8.24343e-10,2.8962e-05,3.24479e-05,2,2845
104,8.08945e-10,2.86902e-05,3.21434e-05,2,2847
104.1,7.93834e-10,2.8421e-05,3.18418e-05,2,2849
104.2,7.79006e-10,2.81543e-05,3.1543e-05,2,2851
104.3,7.64455e-10,2.78901e-05,3.1247e-05,2,2853
104.4,7.50175e-10,2.76284e-05,3.09538e-05,2,2855
104.5,7.36162e-10,2.73691e-05,3.06633e-05,2,2857
104.6,7.22411e-10,2.71123e-05,3.03756e-05,2,2859
104.7,7.08917e-10,2.68579e-05,3.00906e-05,2,2861
104.8,6.95675e-10,2.66059e-05,2.98082e-05,2,2863
104.9,6.8268e-10,2.63562e-05,2.95285e-05,2,2865
105,6.69928e-10,2.61089e-05,2.92514e-05,2,2867
105.1,6.57414e-10,2.58639e-05,2.89769e-05,2,2869
105.2,6.45134e-10,2.56212e-05,2.8705e-05,2,2871
105.3,6.33083e-10,2.53807e-05,2.84356e-05,2,2873
105.4,6.21257e-10,2.51426e-05,2.81688e-05,2,2875
105.5,6.09652e-10,2.49066e-05,2.79045e-05,2,2877
105.6,5.98265e-10,2.46729e-05,2.76426e-05,2,2879
105.7,5.87089e-10,2.44414e-05,2.73832e-05,2,2881
105.8,5.76123e-10,2.4212e-05,2.71263e-05,2,2883
105.9,5.65361e-10,2.39848e-05,2.68717e-05,2,2885
106,5.548e-10,2.37598e-05,2.66196e-05,2,2887
106.1,5.44437e-10,2.35368e-05,2.63698e-05,2,2889
106.2,5.34267e-10,2.3316e-05,2.61223e-05,2,2891
106.3,5.24287e-10,2.30972e-05,2.58772e-05,2,2893
106.4,5.14494e-10,2.28804e-05,2.56344e-05,2,2895
106.5,5.04883e-10,2.26657e-05,2.53938e-05,2,2897
106.6,4.95453e-10,2.2453e-05,2.51555e-05,2,2899
106.7,4.86198e-10,2.22423e-05,2.49195e-05,2,2901
106.8,4.77116e-10,2.20336e-05,2.46856e-05,2,2903
106.9,4.68204e-10,2.18269e-05,2.4454e-05,2,2905
107,4.59458e-10,2.1622e-05,2.42245e-05,2,2907
107.1,4.50875e-10,2.14191e-05,2.39972e-05,2,2909
107.2,4.42453e-10,2.12181e-05,2.3772e-05,2,2911
107.3,4.34188e-10,2.1019e-05,2.35489e-05,2,2913
107.4,4.26078e-10,2.08218e-05,2.3328e-05,2,2915
107.5,4.18119e-10,2.06264e-05,2.31091e-05,2,2917
107.6,4.10309e-10,2.04329e-05,2.28922e-05,2,2919
107.7,4.02644e-10,2.02411e-05,2.26774e-05,2,2921
107.8,3.95123e-10,2.00512e-05,2.24646e-05,2,2923
107.9,3.87743e-10,1.9863e-05,2.22538e-05,2,2925
108,3.805e-10,1.96766e-05,2.2045e-05,2,2927
108.1,3.73392e-10,1.9492e-05,2.18381e-05,2,2929
108.2,3.66417e-10,1.93091e-05,2.16332e-05,2,2931
108.3,3.59573e-10,1.91279e-05,2.14302e-05,2,2933
108.4,3.52856e-10,1.89484e-05,2.12291e-05,2,2935
108.5,3.46265e-10,1.87706e-05,2.10299e-05,2,2937
108.6,3.39797e-10,1.85945e-05,2.08325e-05,2,2939
108.7,3.3345e-10,1.842e-05,2.0637e-05,2,2941
108.8,3.27221e-10,1.82471e-05,2.04434e-05,2,2943
108.9,3.21109e-10,1.80759e-05,2.02515e-05,2,2945
109,3.15111e-10,1.79063e-05,2.00615e-05,2,2947
109.1,3.09225e-10,1.77382e-05,1.98733e-05,2,2949
109.2,3.03448e-10,1.75718e-05,1.96868e-05,2,2951
109.3,2.9778e-10,1.74069e-05,1.9502e-05,2,2953
109.4,2.92218e-10,1.72436e-05,1.9319e-05,2,2955
109.5,2.86759e-10,1.70817e-05,1.91377e-05,2,2957
109.6,2.81403e-10,1.69215e-05,1.89582e-05,2,2959
109.7,2.76146e-10,1.67627e-05,1.87803e-05,2,2961
109.8,2.70988e-10,1.66054e-05,1.8604e-05,2,2963
109.9,2.65926e-10,1.64495e-05,1.84294e-05,2,2965
110,2.60959e-10,1.62952e-05,1.82565e-05,2,2967
110.1,2.56084e-10,1.61423e-05,1.80852e-05,2,2969
110.2,2.51301e-10,1.59908e-05,1.79155e-05,2,2971
110.3,2.46606e-10,1.58407e-05,1.77474e-05,2,2973
110.4,2.42e-10,1.56921e-05,1.75808e-05,2,2975
110.5,2.3748e-10,1.55448e-05,1.74159e-05,2,2977
110.6,2.33044e-10,1.5399e-05,1.72524e-05,2,2979
110.7,2.2869e-10,1.52545e-05,1.70905e-05,2,2981
110.8,2.24419e-10,1.51113e-05,1.69302e-05,2,2983
110.9,2.20227e-10,1.49695e-05,1.67713e-05,2,2985
111,2.16113e-10,1.48291e-05,1.66139e-05,2,2987
111.1,2.12076e-10,1.46899e-05,1.6458e-05,2,2989
111.2,2.08115e-10,1.45521e-05,1.63036e-05,2,2991
111.3,2.04227e-10,1.44155e-05,1.61506e-05,2,2993
111.4,2.00412e-10,1.42802e-05,1.5999e-05,2,2995
111.5,1.96669e-10,1.41462e-05,1.58489e-05,2,2997
111.6,1.92995e-10,1.40135e-05,1.57002e-05,2,2999
111.7,1.8939e-10,1.3882e-05,1.55528e-05,2,3001
111.8,1.85852e-10,1.37517e-05,1.54069e-05,2,3003
111.9,1.82381e-10,1.36227e-05,1.52623e-05,2,3005
112,1.78974e-10,1.34948e-05,1.51191e-05,2,3007
112.1,1.75631e-10,1.33682e-05,1.49772e-05,2,3009
112.2,1.7235e-10,1.32428e-05,1.48367e-05,2,3011
112.3,1.69131e-10,1.31185e-05,1.46975e-05,2,3013
112.4,1.65971e-10,1.29954e-05,1.45596e-05,2,3015
112.5,1.62871e-10,1.28735e-05,1.44229e-05,2,3017
112.6,1.59829e-10,1.27526e-05,1.42876e-05,2,3019
112.7,1.56843e-10,1.2633e-05,1.41535e-05,2,3021
112.8,1.53913e-10,1.25144e-05,1.40207e-05,2,3023
112.9,1.51038e-10,1.2397e-05,1.38891e-05,2,3025
113,1.48217e-10,1.22807e-05,1.37588e-05,2,3027
113.1,1.45448e-10,1.21654e-05,1.36297e-05,2,3029
113.2,1.42731e-10,1.20513e-05,1.35018e-05,2,3031
113.3,1.40065e-10,1.19382e-05,1.33751e-05,2,3033
113.4,1.37449e-10,1.18262e-05,1.32496e-05,2,3035
113.5,1.34882e-10,1.17152e-05,1.31253e-05,2,3037
113.6,1.32362e-10,1.16053e-05,1.30021e-05,2,3039
113.7,1.2989e-10,1.14964e-05,1.28801e-05,2,3041
113.8,1.27463e-10,1.13885e-05,1.27592e-05,2,3043
113.9,1.25082e-10,1.12816e-05,1.26395e-05,2,3045
114,1.22746e-10,1.11757e-05,1.25209e-05,2,3047
114.1,1.20453e-10,1.10709e-05,1.24034e-05,2,3049
114.2,1.18203e-10,1.0967e-05,1.2287e-05,2,3051
114.3,1.15995e-10,1.08641e-05,1.21717e-05,2,3053
114.4,1.13828e-10,1.07621e-05,1.20575e-05,2,3055
114.5,1.11702e-10,1.06611e-05,1.19443e-05,2,3057
114.6,1.09616e-10,1.05611e-05,1.18323e-05,2,3059
114.7,1.07568e-10,1.0462e-05,1.17212e-05,2,3061
114.8,1.05559e-10,1.03638e-05,1.16112e-05,2,3063
114.9,1.03587e-10,1.02666e-05,1.15023e-05,2,3065
115,1.01652e-10,1.01702e-05,1.13943e-05,2,3067
115.1,9.97531e-11,1.00748e-05,1.12874e-05,2,3069
115.2,9.78897e-11,9.98025e-06,1.11815e-05,2,3071
115.3,9.60612e-11,9.8866e-06,1.10766e-05,2,3073
115.4,9.42668e-11,9.79383e-06,1.09726e-05,2,3075
115.5,9.2506e-11,9.70192e-06,1.08697e-05,2,3077
115.6,9.0778e-11,9.61088e-06,1.07677e-05,2,3079
115.7,8.90823e-11,9.5207e-06,1.06666e-05,2,3081
115.8,8.74183e-11,9.43136e-06,1.05665e-05,2,3083
115.9,8.57854e-11,9.34285e-06,1.04674e-05,2,3085
116,8.41829e-11,9.25518e-06,1.03692e-05,2,3087
116.1,8.26105e-11,9.16833e-06,1.02719e-05,2,3089
116.2,8.10673e-11,9.0823e-06,1.01755e-05,2,3091
116.3,7.9553e-11,8.99707e-06,1.008e-05,2,3093
116.4,7.8067e-11,8.91265e-06,9.98539e-06,2,3095
116.5,7.66088e-11,8.82901e-06,9.89169e-06,2,3097
116.6,7.51778e-11,8.74616e-06,9.79887e-06,2,3099
116.7,7.37735e-11,8.66409e-06,9.70692e-06,2,3101
116.8,7.23954e-11,8.58279e-06,9.61583e-06,2,3103
116.9,7.10431e-11,8.50225e-06,9.5256e-06,2,3105
117,6.97161e-11,8.42247e-06,9.43621e-06,2,3107
117.1,6.84138e-11,8.34343e-06,9.34766e-06,2,3109
117.2,6.71359e-11,8.26514e-06,9.25995e-06,2,3111
117.3,6.58818e-11,8.18758e-06,9.17305e-06,2,3113
117.4,6.46512e-11,8.11075e-06,9.08697e-06,2,3115
117.5,6.34435e-11,8.03464e-06,9.0017e-06,2,3117
117.6,6.22584e-11,7.95924e-06,8.91723e-06,2,3119
117.7,6.10955e-11,7.88456e-06,8.83356e-06,2,3121
117.8,5.99542e-11,7.81057e-06,8.75066e-06,2,3123
117.9,5.88343e-11,7.73728e-06,8.66855e-06,2,3125
118,5.77353e-11,7.66467e-06,8.58721e-06,2,3127
118.1,5.66568e-11,7.59275e-06,8.50663e-06,2,3129
118.2,5.55985e-11,7.5215e-06,8.4268e-06,2,3131
118.3,5.456e-11,7.45092e-06,8.34773e-06,2,3133
118.4,5.35408e-11,7.381e-06,8.26939e-06,2,3135
118.5,5.25407e-11,7.31174e-06,8.19179e-06,2,3137
118.6,5.15593e-11,7.24313e-06,8.11492e-06,2,3139
118.7,5.05962e-11,7.17516e-06,8.03878e-06,2,3141
118.8,4.9651e-11,7.10783e-06,7.96334e-06,2,3143
118.9,4.87236e-11,7.04113e-06,7.88861e-06,2,3145
119,4.78135e-11,6.97506e-06,7.81459e-06,2,3147
119.1,4.69203e-11,6.90961e-06,7.74126e-06,2,3149
119.2,4.60439e-11,6.84477e-06,7.66862e-06,2,3151
119.3,4.51838e-11,6.78054e-06,7.59666e-06,2,3153
119.4,4.43398e-11,6.71691e-06,7.52537e-06,2,3155
119.5,4.35115e-11,6.65388e-06,7.45475e-06,2,3157
119.6,4.26988e-11,6.59144e-06,7.3848e-06,2,3159
119.7,4.19012e-11,6.52959e-06,7.3155e-06,2,3161
119.8,4.11185e-11,6.46832e-06,7.24686e-06,2,3163
119.9,4.03504e-11,6.40762e-06,7.17885e-06,2,3165
120,3.95967e-11,6.34749e-06,7.11149e-06,2,3167
120.1,3.8857e-11,6.28793e-06,7.04475e-06,2,3169
120.2,3.81312e-11,6.22892e-06,6.97865e-06,2,3171
120.3,3.74189e-11,6.17047e-06,6.91316e-06,2,3173
120.4,3.672e-11,6.11257e-06,6.84829e-06,2,3175
120.5,3.60341e-11,6.05521e-06,6.78403e-06,2,3177
120.6,3.5361e-11,5.99839e-06,6.72037e-06,2,3179
120.7,3.47004e-11,5.9421e-06,6.6573e-06,2,3181
120.8,3.40522e-11,5.88634e-06,6.59483e-06,2,3183
120.9,3.34162e-11,5.83111e-06,6.53295e-06,2,3185
121,3.2792e-11,5.77639e-06,6.47165e-06,2,3187
121.1,3.21794e-11,5.72218e-06,6.41092e-06,2,3189
121.2,3.15783e-11,5.66849e-06,6.35076e-06,2,3191
121.3,3.09885e-11,5.6153e-06,6.29116e-06,2,3193
121.4,3.04096e-11,5.5626e-06,6.23213e-06,2,3195
121.5,2.98416e-11,5.5104e-06,6.17365e-06,2,3197
121.6,2.92841e-11,5.4587e-06,6.11572e-06,2,3199
121.7,2.87371e-11,5.40747e-06,6.05833e-06,2,3201
121.8,2.82003e-11,5.35673e-06,6.00148e-06,2,3203
121.9,2.76736e-11,5.30646e-06,5.94516e-06,2,3205
122,2.71566e-11,5.25667e-06,5.88937e-06,2,3207
122.1,2.66494e-11,5.20734e-06,5.83411e-06,2,3209
122.2,2.61516e-11,5.15848e-06,5.77936e-06,2,3211
122.3,2.56631e-11,5.11007e-06,5.72513e-06,2,3213
122.4,2.51837e-11,5.06212e-06,5.67141e-06,2,3215
122.5,2.47133e-11,5.01462e-06,5.61819e-06,2,3217
122.6,2.42516e-11,4.96756e-06,5.56547e-06,2,3219
122.7,2.37986e-11,4.92095e-06,5.51324e-06,2,3221
122.8,2.33541e-11,4.87477e-06,5.46151e-06,2,3223
122.9,2.29178e-11,4.82903e-06,5.41026e-06,2,3225
123,2.24898e-11,4.78371e-06,5.35949e-06,2,3227
123.1,2.20697e-11,4.73882e-06,5.3092e-06,2,3229
123.2,2.16574e-11,4.69435e-06,5.25938e-06,2,3231
123.3,2.12529e-11,4.6503e-06,5.21002e-06,2,3233
123.4,2.08559e-11,4.60667e-06,5.16113e-06,2,3235
123.5,2.04663e-11,4.56344e-06,5.1127e-06,2,3237
123.6,2.0084e-11,4.52061e-06,5.06472e-06,2,3239
123.7,1.97088e-11,4.47819e-06,5.0172e-06,2,3241
123.8,1.93407e-11,4.43617e-06,4.97012e-06,2,3243
123.9,1.89794e-11,4.39454e-06,4.92348e-06,2,3245
124,1.86249e-11,4.35331e-06,4.87728e-06,2,3247
124.1,1.8277e-11,4.31246e-06,4.83151e-06,2,3249
124.2,1.79356e-11,4.27199e-06,4.78617e-06,2,3251
124.3,1.76005e-11,4.2319e-06,4.74126e-06,2,3253
124.4,1.72718e-11,4.19219e-06,4.69677e-06,2,3255
124.5,1.69491e-11,4.15285e-06,4.6527e-06,2,3257
124.6,1.66325e-11,4.11388e-06,4.60904e-06,2,3259
124.7,1.63218e-11,4.07528e-06,4.56579e-06,2,3261
124.8,1.6017e-11,4.03704e-06,4.52294e-06,2,3263
124.9,1.57178e-11,3.99915e-06,4.4805e-06,2,3265
125,1.54242e-11,3.96163e-06,4.43846e-06,2,3267
125.1,1.51361e-11,3.92445e-06,4.39681e-06,2,3269
125.2,1.48533e-11,3.88762e-06,4.35555e-06,2,3271
125.3,1.45759e-11,3.85114e-06,4.31468e-06,2,3273
125.4,1.43036e-11,3.81501e-06,4.27419e-06,2,3275
125.5,1.40364e-11,3.77921e-06,4.23408e-06,2,3277
125.6,1.37742e-11,3.74374e-06,4.19435e-06,2,3279
125.7,1.35169e-11,3.70861e-06,4.15499e-06,2,3281
125.8,1.32644e-11,3.67381e-06,4.116e-06,2,3283
125.9,1.30167e-11,3.63934e-06,4.07738e-06,2,3285
126,1.27735e-11,3.60519e-06,4.03911e-06,2,3287
126.1,1.25349e-11,3.57136e-06,4.00121e-06,2,3289
126.2,1.23008e-11,3.53784e-06,3.96367e-06,2,3291
126.3,1.2071e-11,3.50465e-06,3.92647e-06,2,3293
126.4,1.18455e-11,3.47176e-06,3.88963e-06,2,3295
126.5,1.16242e-11,3.43918e-06,3.85313e-06,2,3297
126.6,1.14071e-11,3.40691e-06,3.81697e-06,2,3299
126.7,1.1194e-11,3.37494e-06,3.78115e-06,2,3301
126.8,1.09849e-11,3.34327e-06,3.74567e-06,2,3303
126.9,1.07797e-11,3.3119e-06,3.71052e-06,2,3305
127,1.05784e-11,3.28082e-06,3.6757e-06,2,3307
127.1,1.03808e-11,3.25003e-06,3.64121e-06,2,3309
127.2,1.01869e-11,3.21953e-06,3.60704e-06,2,3311
127.3,9.99659e-12,3.18932e-06,3.57319e-06,2,3313
127.4,9.80986e-12,3.15939e-06,3.53966e-06,2,3315
127.5,9.62661e-12,3.12975e-06,3.50645e-06,2,3317
127.6,9.44679e-12,3.10038e-06,3.47355e-06,2,3319
127.7,9.27033e-12,3.07128e-06,3.44095e-06,2,3321
127.8,9.09717e-12,3.04246e-06,3.40866e-06,2,3323
127.9,8.92723e-12,3.01391e-06,3.37668e-06,2,3325
128,8.76048e-12,2.98563e-06,3.34499e-06,2,3327
128.1,8.59684e-12,2.95762e-06,3.3136e-06,2,3329
128.2,8.43625e-12,2.92986e-06,3.28251e-06,2,3331
128.3,8.27867e-12,2.90237e-06,3.2517e-06,2,3333
128.4,8.12403e-12,2.87513e-06,3.22119e-06,2,3335
128.5,7.97227e-12,2.84815e-06,3.19096e-06,2,3337
128.6,7.82335e-12,2.82143e-06,3.16102e-06,2,3339
128.7,7.67722e-12,2.79495e-06,3.13136e-06,2,3341
128.8,7.53381e-12,2.76872e-06,3.10197e-06,2,3343
128.9,7.39308e-12,2.74274e-06,3.07287e-06,2,3345
129,7.25498e-12,2.71701e-06,3.04403e-06,2,3347
129.1,7.11946e-12,2.69151e-06,3.01547e-06,2,3349
129.2,6.98648e-12,2.66625e-06,2.98717e-06,2,3351
129.3,6.85597e-12,2.64123e-06,2.95914e-06,2,3353
129.4,6.72791e-12,2.61645e-06,2.93137e-06,2,3355
129.5,6.60223e-12,2.5919e-06,2.90386e-06,2,3357
129.6,6.4789e-12,2.56758e-06,2.87661e-06,2,3359
129.7,6.35788e-12,2.54348e-06,2.84962e-06,2,3361
129.8,6.23912e-12,2.51961e-06,2.82288e-06,2,3363
129.9,6.12258e-12,2.49597e-06,2.79639e-06,2,3365
130,6.00821e-12,2.47255e-06,2.77015e-06,2,3367
130.1,5.89598e-12,2.44935e-06,2.74416e-06,2,3369
130.2,5.78585e-12,2.42636e-06,2.7184e-06,2,3371
130.3,5.67777e-12,2.40359e-06,2.6929e-06,2,3373
130.4,5.57171e-12,2.38104e-06,2.66763e-06,2,3375
130.5,5.46763e-12,2.3587e-06,2.64259e-06,2,3377
130.6,5.3655e-12,2.33656e-06,2.6178e-06,2,3379
130.7,5.26527e-12,2.31464e-06,2.59323e-06,2,3381
130.8,5.16692e-12,2.29292e-06,2.5689e-06,2,3383
130.9,5.07041e-12,2.2714e-06,2.54479e-06,2,3385
131,4.97569e-12,2.25009e-06,2.52091e-06,2,3387
131.1,4.88275e-12,2.22897e-06,2.49726e-06,2,3389
131.2,4.79154e-12,2.20806e-06,2.47382e-06,2,3391
131.3,4.70204e-12,2.18734e-06,2.45061e-06,2,3393
131.4,4.61421e-12,2.16681e-06,2.42761e-06,2,3395
131.5,4.52802e-12,2.14648e-06,2.40483e-06,2,3397
131.6,4.44344e-12,2.12634e-06,2.38227e-06,2,3399
131.7,4.36043e-12,2.10638e-06,2.35991e-06,2,3401
131.8,4.27898e-12,2.08662e-06,2.33777e-06,2,3403
131.9,4.19905e-12,2.06704e-06,2.31583e-06,2,3405
132,4.12062e-12,2.04764e-06,2.2941e-06,2,3407
132.1,4.04365e-12,2.02842e-06,2.27257e-06,2,3409
132.2,3.96811e-12,2.00939e-06,2.25124e-06,2,3411
132.3,3.89399e-12,1.99053e-06,2.23012e-06,2,3413
132.4,3.82125e-12,1.97186e-06,2.20919e-06,2,3415
132.5,3.74987e-12,1.95335e-06,2.18846e-06,2,3417
132.6,3.67983e-12,1.93502e-06,2.16793e-06,2,3419
132.7,3.61109e-12,1.91686e-06,2.14758e-06,2,3421
132.8,3.54364e-12,1.89888e-06,2.12743e-06,2,3423
132.9,3.47744e-12,1.88106e-06,2.10747e-06,2,3425
133,3.41249e-12,1.86341e-06,2.08769e-06,2,3427
133.1,3.34874e-12,1.84592e-06,2.0681e-06,2,3429
133.2,3.28619e-12,1.8286e-06,2.04869e-06,2,3431
133.3,3.22481e-12,1.81144e-06,2.02947e-06,2,3433
133.4,3.16457e-12,1.79444e-06,2.01042e-06,2,3435
133.5,3.10545e-12,1.7776e-06,1.99156e-06,2,3437
133.6,3.04745e-12,1.76092e-06,1.97287e-06,2,3439
133.7,2.99052e-12,1.7444e-06,1.95436e-06,2,3441
133.8,2.93466e-12,1.72803e-06,1.93602e-06,2,3443
133.9,2.87984e-12,1.71181e-06,1.91785e-06,2,3445
134,2.82605e-12,1.69575e-06,1.89985e-06,2,3447
134.1,2.77326e-12,1.67984e-06,1.88203e-06,2,3449
134.2,2.72146e-12,1.66408e-06,1.86437e-06,2,3451
134.3,2.67062e-12,1.64846e-06,1.84687e-06,2,3453
134.4,2.62073e-12,1.63299e-06,1.82954e-06,2,3455
134.5,2.57178e-12,1.61767e-06,1.81237e-06,2,3457
134.6,2.52374e-12,1.60249e-06,1.79537e-06,2,3459
134.7,2.4766e-12,1.58745e-06,1.77852e-06,2,3461
134.8,2.43034e-12,1.57255e-06,1.76183e-06,2,3463
134.9,2.38494e-12,1.5578e-06,1.7453e-06,2,3465
135,2.34039e-12,1.54318e-06,1.72892e-06,2,3467
135.1,2.29667e-12,1.5287e-06,1.7127e-06,2,3469
135.2,2.25377e-12,1.51435e-06,1.69662e-06,2,3471
135.3,2.21167e-12,1.50014e-06,1.6807e-06,2,3473
135.4,2.17036e-12,1.48607e-06,1.66493e-06,2,3475
135.5,2.12982e-12,1.47212e-06,1.64931e-06,2,3477
135.6,2.09003e-12,1.45831e-06,1.63383e-06,2,3479
135.7,2.05099e-12,1.44462e-06,1.6185e-06,2,3481
135.8,2.01268e-12,1.43107e-06,1.60331e-06,2,3483
135.9,1.97508e-12,1.41764e-06,1.58827e-06,2,3485
136,1.93819e-12,1.40433e-06,1.57336e-06,2,3487
136.1,1.90199e-12,1.39116e-06,1.5586e-06,2,3489
136.2,1.86646e-12,1.3781e-06,1.54397e-06,2,3491
136.3,1.83159e-12,1.36517e-06,1.52949e-06,2,3493
136.4,1.79738e-12,1.35236e-06,1.51513e-06,2,3495
136.5,1.76381e-12,1.33967e-06,1.50092e-06,2,3497
136.6,1.73086e-12,1.3271e-06,1.48683e-06,2,3499
136.7,1.69853e-12,1.31465e-06,1.47288e-06,2,3501
136.8,1.6668e-12,1.30231e-06,1.45906e-06,2,3503
136.9,1.63567e-12,1.29009e-06,1.44537e-06,2,3505
137,1.60511e-12,1.27798e-06,1.4318e-06,2,3507
137.1,1.57513e-12,1.26599e-06,1.41837e-06,2,3509
137.2,1.54571e-12,1.25411e-06,1.40506e-06,2,3511
137.3,1.51683e-12,1.24234e-06,1.39187e-06,2,3513
137.4,1.4885e-12,1.23068e-06,1.37881e-06,2,3515
137.5,1.4607e-12,1.21914e-06,1.36587e-06,2,3517
137.6,1.43341e-12,1.2077e-06,1.35306e-06,2,3519
137.7,1.40664e-12,1.19636e-06,1.34036e-06,2,3521
137.8,1.38036e-12,1.18514e-06,1.32778e-06,2,3523
137.9,1.35458e-12,1.17402e-06,1.31532e-06,2,3525
138,1.32927e-12,1.163e-06,1.30298e-06,2,3527
138.1,1.30444e-12,1.15209e-06,1.29075e-06,2,3529
138.2,1.28008e-12,1.14127e-06,1.27864e-06,2,3531
138.3,1.25616e-12,1.13056e-06,1.26664e-06,2,3533
138.4,1.2327e-12,1.11996e-06,1.25476e-06,2,3535
138.5,1.20967e-12,1.10945e-06,1.24298e-06,2,3537
138.6,1.18708e-12,1.09904e-06,1.23132e-06,2,3539
138.7,1.1649e-12,1.08872e-06,1.21976e-06,2,3541
138.8,1.14314e-12,1.07851e-06,1.20832e-06,2,3543
138.9,1.12179e-12,1.06839e-06,1.19698e-06,2,3545
139,1.10084e-12,1.05836e-06,1.18575e-06,2,3547
139.1,1.08027e-12,1.04843e-06,1.17462e-06,2,3549
139.2,1.06009e-12,1.03859e-06,1.1636e-06,2,3551
139.3,1.04029e-12,1.02884e-06,1.15268e-06,2,3553
139.4,1.02086e-12,1.01919e-06,1.14186e-06,2,3555
139.5,1.00179e-12,1.00963e-06,1.13115e-06,2,3557
139.6,9.83078e-13,1.00015e-06,1.12053e-06,2,3559
139.7,9.64714e-13,9.90767e-07,1.11002e-06,2,3561
139.8,9.46694e-13,9.8147e-07,1.0996e-06,2,3563
139.9,9.29011e-13,9.7226e-07,1.08928e-06,2,3565
140,9.11657e-13,9.63136e-07,1.07906e-06,2,3567
140.1,8.94628e-13,9.54099e-07,1.06894e-06,2,3569
140.2,8.77916e-13,9.45146e-07,1.05891e-06,2,3571
140.3,8.61517e-13,9.36276e-07,1.04897e-06,2,3573
140.4,8.45424e-13,9.27491e-07,1.03913e-06,2,3575
140.5,8.29632e-13,9.18787e-07,1.02937e-06,2,3577
140.6,8.14136e-13,9.10166e-07,1.01971e-06,2,3579
140.7,7.98927e-13,9.01625e-07,1.01015e-06,2,3581
140.8,7.84004e-13,8.93164e-07,1.00067e-06,2,3583
140.9,7.69359e-13,8.84783e-07,9.91277e-07,2,3585
141,7.54988e-13,8.7648e-07,9.81975e-07,2,3587
141.1,7.40885e-13,8.68255e-07,9.7276e-07,2,3589
141.2,7.27045e-13,8.60108e-07,9.63632e-07,2,3591
141.3,7.13465e-13,8.52037e-07,9.5459e-07,2,3593
141.4,7.00137e-13,8.44042e-07,9.45632e-07,2,3595
141.5,6.8706e-13,8.36121e-07,9.36758e-07,2,3597
141.6,6.74226e-13,8.28275e-07,9.27968e-07,2,3599
141.7,6.61631e-13,8.20503e-07,9.1926e-07,2,3601
141.8,6.49273e-13,8.12803e-07,9.10634e-07,2,3603
141.9,6.37144e-13,8.05176e-07,9.02089e-07,2,3605
142,6.25243e-13,7.97621e-07,8.93624e-07,2,3607
142.1,6.13564e-13,7.90136e-07,8.85238e-07,2,3609
142.2,6.02103e-13,7.82721e-07,8.76931e-07,2,3611
142.3,5.90855e-13,7.75377e-07,8.68702e-07,2,3613
142.4,5.79818e-13,7.68101e-07,8.60551e-07,2,3615
142.5,5.68988e-13,7.60893e-07,8.52475e-07,2,3617
142.6,5.58359e-13,7.53753e-07,8.44476e-07,2,3619
142.7,5.4793e-13,7.4668e-07,8.36552e-07,2,3621
142.8,5.37695e-13,7.39673e-07,8.28702e-07,2,3623
142.9,5.2765e-13,7.32732e-07,8.20925e-07,2,3625
143,5.17795e-13,7.25856e-07,8.13222e-07,2,3627
143.1,5.08122e-13,7.19045e-07,8.05591e-07,2,3629
143.2,4.98631e-13,7.12298e-07,7.98031e-07,2,3631
143.3,4.89317e-13,7.05614e-07,7.90543e-07,2,3633
143.4,4.80177e-13,6.98992e-07,7.83124e-07,2,3635
143.5,4.71207e-13,6.92433e-07,7.75776e-07,2,3637
143.6,4.62406e-13,6.85935e-07,7.68496e-07,2,3639
143.7,4.53768e-13,6.79499e-07,7.61285e-07,2,3641
143.8,4.45292e-13,6.73123e-07,7.54141e-07,2,3643
143.9,4.36973e-13,6.66806e-07,7.47064e-07,2,3645
144,4.28811e-13,6.60549e-07,7.40054e-07,2,3647
144.1,4.20801e-13,6.5435e-07,7.33109e-07,2,3649
144.2,4.12941e-13,6.4821e-07,7.2623e-07,2,3651
144.3,4.05227e-13,6.42127e-07,7.19415e-07,2,3653
144.4,3.97658e-13,6.36102e-07,7.12664e-07,2,3655
144.5,3.90229e-13,6.30133e-07,7.05977e-07,2,3657
144.6,3.82941e-13,6.2422e-07,6.99352e-07,2,3659
144.7,3.75787e-13,6.18362e-07,6.9279e-07,2,3661
144.8,3.68768e-13,6.1256e-07,6.86289e-07,2,3663
144.9,3.6188e-13,6.06812e-07,6.79849e-07,2,3665
145,3.5512e-13,6.01117e-07,6.73469e-07,2,3667
145.1,3.48486e-13,5.95477e-07,6.67149e-07,2,3669
145.2,3.41976e-13,5.89889e-07,6.60889e-07,2,3671
145.3,3.35589e-13,5.84353e-07,6.54687e-07,2,3673
145.4,3.29321e-13,5.7887e-07,6.48544e-07,2,3675
145.5,3.23168e-13,5.73438e-07,6.42458e-07,2,3677
145.6,3.17131e-13,5.68057e-07,6.36429e-07,2,3679
145.7,3.11208e-13,5.62726e-07,6.30457e-07,2,3681
145.8,3.05395e-13,5.57446e-07,6.24541e-07,2,3683
145.9,2.9969e-13,5.52215e-07,6.18681e-07,2,3685
146,2.94092e-13,5.47033e-07,6.12875e-07,2,3687
146.1,2.88599e-13,5.419e-07,6.07124e-07,2,3689
146.2,2.83207e-13,5.36815e-07,6.01427e-07,2,3691
146.3,2.77918e-13,5.31777e-07,5.95783e-07,2,3693
146.4,2.72727e-13,5.26787e-07,5.90192e-07,2,3695
146.5,2.67632e-13,5.21844e-07,5.84654e-07,2,3697
146.6,2.62633e-13,5.16947e-07,5.79168e-07,2,3699
146.7,2.57727e-13,5.12096e-07,5.73733e-07,2,3701
146.8,2.52913e-13,5.07291e-07,5.68349e-07,2,3703
146.9,2.48189e-13,5.0253e-07,5.63016e-07,2,3705
147,2.43552e-13,4.97815e-07,5.57733e-07,2,3707
147.1,2.39003e-13,4.93143e-07,5.52499e-07,2,3709
147.2,2.34539e-13,4.88516e-07,5.47315e-07,2,3711
147.3,2.30157e-13,4.83932e-07,5.42179e-07,2,3713
147.4,2.25858e-13,4.79391e-07,5.37091e-07,2,3715
147.5,2.21639e-13,4.74892e-07,5.32051e-07,2,3717
147.6,2.17499e-13,4.70436e-07,5.27058e-07,2,3719
147.7,2.13436e-13,4.66021e-07,5.22113e-07,2,3721
147.8,2.09449e-13,4.61648e-07,5.17213e-07,2,3723
147.9,2.05538e-13,4.57316e-07,5.1236e-07,2,3725
148,2.01698e-13,4.53025e-07,5.07552e-07,2,3727
148.1,1.9793e-13,4.48774e-07,5.02789e-07,2,3729
148.2,1.94233e-13,4.44563e-07,4.98071e-07,2,3731
148.3,1.90605e-13,4.40391e-07,4.93397e-07,2,3733
148.4,1.87045e-13,4.36258e-07,4.88767e-07,2,3735
148.5,1.8355e-13,4.32165e-07,4.84181e-07,2,3737
148.6,1.80122e-13,4.28109e-07,4.79637e-07,2,3739
148.7,1.76758e-13,4.24092e-07,4.75137e-07,2,3741
148.8,1.73456e-13,4.20112e-07,4.70678e-07,2,3743
148.9,1.70215e-13,4.1617e-07,4.66261e-07,2,3745
149,1.67035e-13,4.12265e-07,4.61886e-07,2,3747
149.1,1.63916e-13,4.08396e-07,4.57552e-07,2,3749
149.2,1.60854e-13,4.04564e-07,4.53258e-07,2,3751
149.3,1.5785e-13,4.00768e-07,4.49005e-07,2,3753
149.4,1.549e-13,3.97007e-07,4.44792e-07,2,3755
149.5,1.52008e-13,3.93282e-07,4.40618e-07,2,3757
149.6,1.49168e-13,3.89591e-07,4.36483e-07,2,3759
149.7,1.46381e-13,3.85935e-07,4.32387e-07,2,3761
149.8,1.43647e-13,3.82314e-07,4.2833e-07,2,3763
149.9,1.40964e-13,3.78726e-07,4.2431e-07,2,3765
150,1.38331e-13,3.75172e-07,4.20329e-07,2,3767
150.1,1.35747e-13,3.71652e-07,4.16384e-07,2,3769
150.2,1.33211e-13,3.68164e-07,4.12477e-07,2,3771
150.3,1.30723e-13,3.64709e-07,4.08607e-07,2,3773
150.4,1.2828e-13,3.61287e-07,4.04772e-07,2,3775
150.5,1.25886e-13,3.57897e-07,4.00974e-07,2,3777
150.6,1.23533e-13,3.54538e-07,3.97211e-07,2,3779
150.7,1.21227e-13,3.51211e-07,3.93484e-07,2,3781
150.8,1.18962e-13,3.47916e-07,3.89792e-07,2,3783
150.9,1.16739e-13,3.44651e-07,3.86134e-07,2,3785
151,1.1456e-13,3.41417e-07,3.82511e-07,2,3787
151.1,1.12418e-13,3.38213e-07,3.78921e-07,2,3789
151.2,1.1032e-13,3.35039e-07,3.75365e-07,2,3791
151.3,1.08259e-13,3.31895e-07,3.71843e-07,2,3793
151.4,1.06237e-13,3.28781e-07,3.68354e-07,2,3795
151.5,1.04252e-13,3.25696e-07,3.64897e-07,2,3797
151.6,1.02304e-13,3.2264e-07,3.61473e-07,2,3799
151.7,1.00394e-13,3.19612e-07,3.58081e-07,2,3801
151.8,9.85183e-14,3.16613e-07,3.54721e-07,2,3803
151.9,9.66778e-14,3.13642e-07,3.51392e-07,2,3805
152,9.48722e-14,3.10699e-07,3.48095e-07,2,3807
152.1,9.30996e-14,3.07783e-07,3.44828e-07,2,3809
152.2,9.13608e-14,3.04895e-07,3.41593e-07,2,3811
152.3,8.96545e-14,3.02034e-07,3.38387e-07,2,3813
152.4,8.79795e-14,2.992e-07,3.35212e-07,2,3815
152.5,8.63352e-14,2.96392e-07,3.32066e-07,2,3817
152.6,8.4723e-14,2.93611e-07,3.2895e-07,2,3819
152.7,8.31409e-14,2.90856e-07,3.25863e-07,2,3821
152.8,8.15877e-14,2.88126e-07,3.22806e-07,2,3823
152.9,8.00637e-14,2.85422e-07,3.19776e-07,2,3825
153,7.85685e-14,2.82744e-07,3.16776e-07,2,3827
153.1,7.71005e-14,2.80091e-07,3.13803e-07,2,3829
153.2,7.56609e-14,2.77463e-07,3.10859e-07,2,3831
153.3,7.42473e-14,2.74859e-07,3.07942e-07,2,3833
153.4,7.28606e-14,2.7228e-07,3.05052e-07,2,3835
153.5,7.14998e-14,2.69725e-07,3.02189e-07,2,3837
153.6,7.01634e-14,2.67194e-07,2.99354e-07,2,3839
153.7,6.88535e-14,2.64686e-07,2.96545e-07,2,3841
153.8,6.75667e-14,2.62203e-07,2.93762e-07,2,3843
153.9,6.63048e-14,2.59742e-07,2.91005e-07,2,3845
154,6.50665e-14,2.57305e-07,2.88275e-07,2,3847
154.1,6.38513e-14,2.5489e-07,2.85569e-07,2,3849
154.2,6.26582e-14,2.52498e-07,2.8289e-07,2,3851
154.3,6.14879e-14,2.50129e-07,2.80235e-07,2,3853
154.4,6.03388e-14,2.47782e-07,2.77605e-07,2,3855
154.5,5.92131e-14,2.45457e-07,2.75e-07,2,3857
154.6,5.81063e-14,2.43153e-07,2.7242e-07,2,3859
154.7,5.7021e-14,2.40872e-07,2.69864e-07,2,3861
154.8,5.59562e-14,2.38611e-07,2.67331e-07,2,3863
154.9,5.49108e-14,2.36372e-07,2.64823e-07,2,3865
155,5.38842e-14,2.34154e-07,2.62338e-07,2,3867
155.1,5.28783e-14,2.31957e-07,2.59876e-07,2,3869
155.2,5.18906e-14,2.2978e-07,2.57437e-07,2,3871
155.3,5.0921e-14,2.27624e-07,2.55022e-07,2,3873
155.4,4.99696e-14,2.25488e-07,2.52628e-07,2,3875
155.5,4.90368e-14,2.23372e-07,2.50258e-07,2,3877
155.6,4.81216e-14,2.21276e-07,2.47909e-07,2,3879
155.7,4.72222e-14,2.192e-07,2.45583e-07,2,3881
155.8,4.63407e-14,2.17143e-07,2.43279e-07,2,3883
155.9,4.54742e-14,2.15105e-07,2.40996e-07,2,3885
156,4.46256e-14,2.13087e-07,2.38734e-07,2,3887
156.1,4.37911e-14,2.11087e-07,2.36494e-07,2,3889
156.2,4.29734e-14,2.09106e-07,2.34275e-07,2,3891
156.3,4.21704e-14,2.07144e-07,2.32076e-07,2,3893
156.4,4.13831e-14,2.052e-07,2.29899e-07,2,3895
156.5,4.06103e-14,2.03275e-07,2.27741e-07,2,3897
156.6,3.98516e-14,2.01367e-07,2.25604e-07,2,3899
156.7,3.91066e-14,1.99478e-07,2.23487e-07,2,3901
156.8,3.83764e-14,1.97606e-07,2.2139e-07,2,3903
156.9,3.76607e-14,1.95752e-07,2.19313e-07,2,3905
157,3.69567e-14,1.93915e-07,2.17255e-07,2,3907
157.1,3.6266e-14,1.92095e-07,2.15216e-07,2,3909
157.2,3.55892e-14,1.90292e-07,2.13196e-07,2,3911
157.3,3.49246e-14,1.88507e-07,2.11196e-07,2,3913
157.4,3.42719e-14,1.86738e-07,2.09214e-07,2,3915
157.5,3.36308e-14,1.84986e-07,2.07251e-07,2,3917
157.6,3.30037e-14,1.8325e-07,2.05306e-07,2,3919
157.7,3.23874e-14,1.8153e-07,2.03379e-07,2,3921
157.8,3.17825e-14,1.79827e-07,2.01471e-07,2,3923
157.9,3.11883e-14,1.78139e-07,1.9958e-07,2,3925
158,3.06053e-14,1.76468e-07,1.97708e-07,2,3927
158.1,3.00345e-14,1.74812e-07,1.95852e-07,2,3929
158.2,2.94733e-14,1.73171e-07,1.94015e-07,2,3931
158.3,2.89225e-14,1.71546e-07,1.92194e-07,2,3933
158.4,2.83824e-14,1.69937e-07,1.9039e-07,2,3935
158.5,2.78511e-14,1.68342e-07,1.88604e-07,2,3937
158.6,2.73319e-14,1.66762e-07,1.86834e-07,2,3939
158.7,2.68211e-14,1.65197e-07,1.85081e-07,2,3941
158.8,2.63199e-14,1.63647e-07,1.83344e-07,2,3943
158.9,2.58287e-14,1.62112e-07,1.81624e-07,2,3945
159,2.53458e-14,1.6059e-07,1.79919e-07,2,3947
159.1,2.48724e-14,1.59083e-07,1.78231e-07,2,3949
159.2,2.44085e-14,1.57591e-07,1.76558e-07,2,3951
159.3,2.39526e-14,1.56112e-07,1.74902e-07,2,3953
159.4,2.35049e-14,1.54647e-07,1.7326e-07,2,3955
159.5,2.30661e-14,1.53196e-07,1.71635e-07,2,3957
159.6,2.26352e-14,1.51758e-07,1.70024e-07,2,3959
159.7,2.22124e-14,1.50334e-07,1.68429e-07,2,3961
159.8,2.17973e-14,1.48923e-07,1.66848e-07,2,3963
159.9,2.13901e-14,1.47526e-07,1.65282e-07,2,3965
160,2.09911e-14,1.46142e-07,1.63731e-07,2,3967
160.1,2.05991e-14,1.4477e-07,1.62195e-07,2,3969
160.2,2.02141e-14,1.43412e-07,1.60673e-07,2,3971
160.3,1.98368e-14,1.42066e-07,1.59165e-07,2,3973
160.4,1.94659e-14,1.40733e-07,1.57672e-07,2,3975
160.5,1.91022e-14,1.39412e-07,1.56192e-07,2,3977
160.6,1.87452e-14,1.38104e-07,1.54726e-07,2,3979
160.7,1.83959e-14,1.36808e-07,1.53275e-07,2,3981
160.8,1.80513e-14,1.35524e-07,1.51836e-07,2,3983
160.9,1.77145e-14,1.34253e-07,1.50411e-07,2,3985
161,1.73837e-14,1.32993e-07,1.49e-07,2,3987
161.1,1.70589e-14,1.31745e-07,1.47602e-07,2,3989
161.2,1.67404e-14,1.30508e-07,1.46217e-07,2,3991
161.3,1.6428e-14,1.29284e-07,1.44845e-07,2,3993
161.4,1.61216e-14,1.28071e-07,1.43485e-07,2,3995
161.5,1.58202e-14,1.26869e-07,1.42139e-07,2,3997
161.6,1.55242e-14,1.25678e-07,1.40805e-07,2,3999
161.7,1.52345e-14,1.24499e-07,1.39484e-07,2,4001
161.8,1.49501e-14,1.23331e-07,1.38175e-07,2,4003
161.9,1.46698e-14,1.22173e-07,1.36878e-07,2,4005
162,1.4397e-14,1.21027e-07,1.35594e-07,2,4007
162.1,1.41278e-14,1.19891e-07,1.34322e-07,2,4009
162.2,1.3864e-14,1.18766e-07,1.33061e-07,2,4011
162.3,1.36054e-14,1.17652e-07,1.31813e-07,2,4013
162.4,1.3351e-14,1.16548e-07,1.30576e-07,2,4015
162.5,1.31019e-14,1.15454e-07,1.2935e-07,2,4017
162.6,1.28568e-14,1.14371e-07,1.28137e-07,2,4019
162.7,1.26167e-14,1.13297e-07,1.26934e-07,2,4021
162.8,1.23807e-14,1.12234e-07,1.25743e-07,2,4023
162.9,1.21501e-14,1.11181e-07,1.24563e-07,2,4025
163,1.1922e-14,1.10138e-07,1.23394e-07,2,4027
163.1,1.17e-14,1.09104e-07,1.22236e-07,2,4029
163.2,1.14821e-14,1.08081e-07,1.21089e-07,2,4031
163.3,1.12678e-14,1.07066e-07,1.19953e-07,2,4033
163.4,1.10568e-14,1.06062e-07,1.18827e-07,2,4035
163.5,1.08502e-14,1.05066e-07,1.17712e-07,2,4037
163.6,1.06477e-14,1.0408e-07,1.16608e-07,2,4039
163.7,1.04491e-14,1.03104e-07,1.15514e-07,2,4041
163.8,1.02536e-14,1.02136e-07,1.1443e-07,2,4043
163.9,1.00629e-14,1.01178e-07,1.13356e-07,2,4045
164,9.87468e-15,1.00228e-07,1.12292e-07,2,4047
164.1,9.69011e-15,9.92879e-08,1.11238e-07,2,4049
164.2,9.50919e-15,9.83562e-08,1.10195e-07,2,4051
164.3,9.33221e-15,9.74332e-08,1.0916e-07,2,4053
164.4,9.15806e-15,9.65189e-08,1.08136e-07,2,4055
164.5,8.98671e-15,9.56132e-08,1.07121e-07,2,4057
164.6,8.81909e-15,9.4716e-08,1.06116e-07,2,4059
164.7,8.65372e-15,9.38272e-08,1.0512e-07,2,4061
164.8,8.49224e-15,9.29468e-08,1.04134e-07,2,4063
164.9,8.33306e-15,9.20746e-08,1.03157e-07,2,4065
165,8.17742e-15,9.12106e-08,1.02189e-07,2,4067
165.1,8.02562e-15,9.03547e-08,1.0123e-07,2,4069
165.2,7.87567e-15,8.95068e-08,1.0028e-07,2,4071
165.3,7.72855e-15,8.86669e-08,9.9339e-08,2,4073
165.4,7.58348e-15,8.78348e-08,9.84068e-08,2,4075
165.5,7.44263e-15,8.70106e-08,9.74834e-08,2,4077
165.6,7.30284e-15,8.61941e-08,9.65686e-08,2,4079
165.7,7.16712e-15,8.53853e-08,9.56624e-08,2,4081
165.8,7.03392e-15,8.45841e-08,9.47648e-08,2,4083
165.9,6.90209e-15,8.37903e-08,9.38755e-08,2,4085
166,6.77297e-15,8.30041e-08,9.29946e-08,2,4087
166.1,6.64708e-15,8.22252e-08,9.2122e-08,2,4089
166.2,6.52281e-15,8.14536e-08,9.12575e-08,2,4091
166.3,6.40052e-15,8.06892e-08,9.04012e-08,2,4093
166.4,6.28089e-15,7.99321e-08,8.95529e-08,2,4095
166.5,6.16392e-15,7.9182e-08,8.87125e-08,2,4097
166.6,6.04922e-15,7.8439e-08,8.78801e-08,2,4099
166.7,5.9358e-15,7.77029e-08,8.70554e-08,2,4101
166.8,5.82496e-15,7.69738e-08,8.62385e-08,2,4103
166.9,5.71588e-15,7.62515e-08,8.54293e-08,2,4105
167,5.60972e-15,7.55359e-08,8.46276e-08,2,4107
167.1,5.50429e-15,7.48271e-08,8.38335e-08,2,4109
167.2,5.40205e-15,7.4125e-08,8.30468e-08,2,4111
167.3,5.30061e-15,7.34294e-08,8.22675e-08,2,4113
167.4,5.2027e-15,7.27404e-08,8.14955e-08,2,4115
167.5,5.10437e-15,7.20578e-08,8.07308e-08,2,4117
167.6,5.00967e-15,7.13816e-08,7.99732e-08,2,4119
167.7,4.91585e-15,7.07118e-08,7.92228e-08,2,4121
167.8,4.82455e-15,7.00482e-08,7.84794e-08,2,4123
167.9,4.73466e-15,6.93909e-08,7.77429e-08,2,4125
168,4.64484e-15,6.87398e-08,7.70134e-08,2,4127
168.1,4.55904e-15,6.80947e-08,7.62907e-08,2,4129
168.2,4.47408e-15,6.74557e-08,7.55748e-08,2,4131
168.3,4.39042e-15,6.68227e-08,7.48657e-08,2,4133
168.4,4.30921e-15,6.61957e-08,7.41631e-08,2,4135
168.5,4.22821e-15,6.55745e-08,7.34672e-08,2,4137
168.6,4.14916e-15,6.49592e-08,7.27778e-08,2,4139
168.7,4.07161e-15,6.43496e-08,7.20949e-08,2,4141
168.8,3.99523e-15,6.37458e-08,7.14183e-08,2,4143
168.9,3.9216e-15,6.31476e-08,7.07482e-08,2,4145
169,3.84865e-15,6.2555e-08,7.00843e-08,2,4147
169.1,3.77617e-15,6.1968e-08,6.94266e-08,2,4149
169.2,3.70594e-15,6.13865e-08,6.87751e-08,2,4151
169.3,3.63662e-15,6.08105e-08,6.81298e-08,2,4153
169.4,3.5681e-15,6.02399e-08,6.74905e-08,2,4155
169.5,3.50243e-15,5.96746e-08,6.68571e-08,2,4157
169.6,3.43632e-15,5.91146e-08,6.62298e-08,2,4159
169.7,3.37271e-15,5.85599e-08,6.56083e-08,2,4161
169.8,3.30946e-15,5.80104e-08,6.49926e-08,2,4163
169.9,3.248e-15,5.7466e-08,6.43827e-08,2,4165
170,3.18715e-15,5.69268e-08,6.37786e-08,2,4167
170.1,3.12747e-15,5.63926e-08,6.31801e-08,2,4169
170.2,3.07009e-15,5.58634e-08,6.25872e-08,2,4171
170.3,3.01226e-15,5.53392e-08,6.19999e-08,2,4173
170.4,2.95621e-15,5.48199e-08,6.14181e-08,2,4175
170.5,2.90092e-15,5.43055e-08,6.08418e-08,2,4177
170.6,2.84651e-15,5.37959e-08,6.02709e-08,2,4179
170.7,2.79343e-15,5.32911e-08,5.97053e-08,2,4181
170.8,2.74157e-15,5.2791e-08,5.9145e-08,2,4183
170.9,2.69007e-15,5.22956e-08,5.859e-08,2,4185
171,2.64022e-15,5.18049e-08,5.80402e-08,2,4187
171.1,2.59096e-15,5.13188e-08,5.74956e-08,2,4189
171.2,2.54321e-15,5.08372e-08,5.69561e-08,2,4191
171.3,2.49538e-15,5.03602e-08,5.64216e-08,2,4193
171.4,2.44838e-15,4.98876e-08,5.58922e-08,2,4195
171.5,2.40275e-15,4.94195e-08,5.53677e-08,2,4197
171.6,2.35869e-15,4.89557e-08,5.48481e-08,2,4199
171.7,2.3146e-15,4.84963e-08,5.43334e-08,2,4201
171.8,2.27175e-15,4.80412e-08,5.38236e-08,2,4203
171.9,2.22917e-15,4.75904e-08,5.33185e-08,2,4205
172,2.18771e-15,4.71439e-08,5.28182e-08,2,4207
172.1,2.14705e-15,4.67015e-08,5.23226e-08,2,4209
172.2,2.10674e-15,4.62632e-08,5.18316e-08,2,4211
172.3,2.06756e-15,4.58291e-08,5.13452e-08,2,4213
172.4,2.02867e-15,4.53991e-08,5.08634e-08,2,4215
172.5,1.99121e-15,4.4973e-08,5.03861e-08,2,4217
172.6,1.9539e-15,4.4551e-08,4.99133e-08,2,4219
172.7,1.91755e-15,4.4133e-08,4.94449e-08,2,4221
172.8,1.88153e-15,4.37188e-08,4.89809e-08,2,4223
172.9,1.84597e-15,4.33086e-08,4.85213e-08,2,4225
173,1.81229e-15,4.29022e-08,4.8066e-08,2,4227
173.1,1.77873e-15,4.24996e-08,4.76149e-08,2,4229
173.2,1.74462e-15,4.21008e-08,4.71681e-08,2,4231
173.3,1.71289e-15,4.17057e-08,4.67255e-08,2,4233
173.4,1.68126e-15,4.13144e-08,4.62871e-08,2,4235
173.5,1.64919e-15,4.09267e-08,4.58527e-08,2,4237
173.6,1.61883e-15,4.05426e-08,4.54224e-08,2,4239
173.7,1.58878e-15,4.01622e-08,4.49962e-08,2,4241
173.8,1.55843e-15,3.97853e-08,4.4574e-08,2,4243
173.9,1.53001e-15,3.9412e-08,4.41557e-08,2,4245
174,1.50154e-15,3.90421e-08,4.37413e-08,2,4247
174.1,1.47444e-15,3.86758e-08,4.33309e-08,2,4249
174.2,1.44612e-15,3.83129e-08,4.29243e-08,2,4251
174.3,1.4191e-15,3.79533e-08,4.25215e-08,2,4253
174.4,1.39325e-15,3.75972e-08,4.21225e-08,2,4255
174.5,1.36688e-15,3.72444e-08,4.17272e-08,2,4257
174.6,1.34095e-15,3.68949e-08,4.13356e-08,2,4259
174.7,1.31607e-15,3.65487e-08,4.09478e-08,2,4261
174.8,1.29179e-15,3.62057e-08,4.05635e-08,2,4263
174.9,1.2675e-15,3.5866e-08,4.01829e-08,2,4265
175,1.24462e-15,3.55294e-08,3.98058e-08,2,4267
175.1,1.22122e-15,3.5196e-08,3.94323e-08,2,4269
175.2,1.19848e-15,3.48657e-08,3.90622e-08,2,4271
175.3,1.17696e-15,3.45386e-08,3.86957e-08,2,4273
175.4,1.15332e-15,3.42145e-08,3.83326e-08,2,4275
175.5,1.13269e-15,3.38934e-08,3.79729e-08,2,4277
175.6,1.11196e-15,3.35754e-08,3.76165e-08,2,4279
175.7,1.09093e-15,3.32603e-08,3.72636e-08,2,4281
175.8,1.07079e-15,3.29482e-08,3.69139e-08,2,4283
175.9,1.05141e-15,3.2639e-08,3.65675e-08,2,4285
176,1.03112e-15,3.23327e-08,3.62244e-08,2,4287
176.1,1.01269e-15,3.20293e-08,3.58844e-08,2,4289
176.2,9.93785e-16,3.17288e-08,3.55477e-08,2,4291
176.3,9.75349e-16,3.1431e-08,3.52141e-08,2,4293
176.4,9.56817e-16,3.11361e-08,3.48837e-08,2,4295
176.5,9.39257e-16,3.08439e-08,3.45563e-08,2,4297
176.6,9.21304e-16,3.05545e-08,3.42321e-08,2,4299
176.7,9.04972e-16,3.02678e-08,3.39108e-08,2,4301
176.8,8.88448e-16,2.99837e-08,3.35926e-08,2,4303
176.9,8.7149e-16,2.97024e-08,3.32774e-08,2,4305
177,8.55296e-16,2.94237e-08,3.29651e-08,2,4307
177.1,8.39652e-16,2.91475e-08,3.26558e-08,2,4309
177.2,8.24161e-16,2.8874e-08,3.23494e-08,2,4311
177.3,8.0866e-16,2.86031e-08,3.20458e-08,2,4313
177.4,7.93273e-16,2.83347e-08,3.17451e-08,2,4315
177.5,7.7935e-16,2.80688e-08,3.14472e-08,2,4317
177.6,7.64807e-16,2.78054e-08,3.11521e-08,2,4319
177.7,7.50118e-16,2.75445e-08,3.08598e-08,2,4321
177.8,7.36502e-16,2.7286e-08,3.05702e-08,2,4323
177.9,7.23667e-16,2.703e-08,3.02833e-08,2,4325
178,7.09524e-16,2.67763e-08,2.99992e-08,2,4327
178.1,6.96845e-16,2.65251e-08,2.97177e-08,2,4329
178.2,6.83452e-16,2.62762e-08,2.94388e-08,2,4331
178.3,6.71368e-16,2.60296e-08,2.91626e-08,2,4333
178.4,6.58856e-16,2.57853e-08,2.88889e-08,2,4335
178.5,6.46333e-16,2.55434e-08,2.86178e-08,2,4337
178.6,6.34208e-16,2.53037e-08,2.83493e-08,2,4339
178.7,6.22356e-16,2.50662e-08,2.80832e-08,2,4341
178.8,6.11324e-16,2.4831e-08,2.78197e-08,2,4343
178.9,6.00228e-16,2.4598e-08,2.75587e-08,2,4345
179,5.88918e-16,2.43672e-08,2.73001e-08,2,4347
179.1,5.77419e-16,2.41385e-08,2.70439e-08,2,4349
179.2,5.66864e-16,2.3912e-08,2.67901e-08,2,4351
179.3,5.56995e-16,2.36876e-08,2.65387e-08,2,4353
179.4,5.47039e-16,2.34653e-08,2.62897e-08,2,4355
179.5,5.36944e-16,2.32451e-08,2.6043e-08,2,4357
179.6,5.26484e-16,2.3027e-08,2.57986e-08,2,4359
179.7,5.16809e-16,2.28109e-08,2.55565e-08,2,4361
179.8,5.07914e-16,2.25969e-08,2.53167e-08,2,4363
179.9,4.98207e-16,2.23848e-08,2.50791e-08,2,4365
180,4.88983e-16,2.21748e-08,2.48438e-08,2,4367
180.1,4.80181e-16,2.19667e-08,2.46107e-08,2,4369
180.2,4.70866e-16,2.17606e-08,2.43797e-08,2,4371
180.3,4.6262e-16,2.15564e-08,2.41509e-08,2,4373
180.4,4.53918e-16,2.13541e-08,2.39243e-08,2,4375
180.5,4.45837e-16,2.11537e-08,2.36998e-08,2,4377
180.6,4.37813e-16,2.09552e-08,2.34774e-08,2,4379
180.7,4.29221e-16,2.07586e-08,2.32571e-08,2,4381
180.8,4.21921e-16,2.05638e-08,2.30389e-08,2,4383
180.9,4.13582e-16,2.03708e-08,2.28227e-08,2,4385
181,4.05864e-16,2.01797e-08,2.26085e-08,2,4387
181.1,3.99344e-16,1.99903e-08,2.23964e-08,2,4389
181.2,3.92193e-16,1.98027e-08,2.21862e-08,2,4391
181.3,3.85272e-16,1.96169e-08,2.1978e-08,2,4393
181.4,3.78338e-16,1.94328e-08,2.17718e-08,2,4395
181.5,3.71258e-16,1.92505e-08,2.15675e-08,2,4397
181.6,3.63392e-16,1.90698e-08,2.13651e-08,2,4399
181.7,3.57769e-16,1.88909e-08,2.11646e-08,2,4401
181.8,3.50955e-16,1.87136e-08,2.0966e-08,2,4403
181.9,3.44582e-16,1.8538e-08,2.07693e-08,2,4405
182,3.37979e-16,1.8364e-08,2.05744e-08,2,4407
182.1,3.32018e-16,1.81917e-08,2.03813e-08,2,4409
182.2,3.2643e-16,1.8021e-08,2.019e-08,2,4411
182.3,3.20313e-16,1.78519e-08,2.00006e-08,2,4413
182.4,3.14705e-16,1.76844e-08,1.98129e-08,2,4415
182.5,3.08802e-16,1.75184e-08,1.9627e-08,2,4417
182.6,3.04111e-16,1.7354e-08,1.94428e-08,2,4419
182.7,2.97764e-16,1.71912e-08,1.92604e-08,2,4421
182.8,2.9255e-16,1.70299e-08,1.90796e-08,2,4423
182.9,2.87541e-16,1.68701e-08,1.89006e-08,2,4425
183,2.82028e-16,1.67118e-08,1.87232e-08,2,4427
183.1,2.772e-16,1.65549e-08,1.85475e-08,2,4429
183.2,2.71899e-16,1.63996e-08,1.83735e-08,2,4431
183.3,2.67316e-16,1.62457e-08,1.82011e-08,2,4433
183.4,2.62411e-16,1.60933e-08,1.80303e-08,1,4434
183.5,2.57876e-16,1.59422e-08,1.78611e-08,1,4435
183.6,2.52857e-16,1.57926e-08,1.76935e-08,1,4436
183.7,2.48573e-16,1.56445e-08,1.75274e-08,1,4437
183.8,2.44161e-16,1.54976e-08,1.7363e-08,1,4438
183.9,2.40099e-16,1.53522e-08,1.72e-08,1,4439
184,2.35738e-16,1.52082e-08,1.70386e-08,1,4440
184.1,2.31589e-16,1.50654e-08,1.68788e-08,1,4441
184.2,2.27873e-16,1.49241e-08,1.67204e-08,1,4442
184.3,2.2393e-16,1.4784e-08,1.65635e-08,1,4443
184.4,2.19959e-16,1.46453e-08,1.6408e-08,1,4444
184.5,2.15612e-16,1.45079e-08,1.62541e-08,1,4445
184.6,2.11638e-16,1.43717e-08,1.61015e-08,1,4446
184.7,2.08481e-16,1.42369e-08,1.59505e-08,1,4447
184.8,2.04248e-16,1.41033e-08,1.58008e-08,1,4448
184.9,2.00783e-16,1.39709e-08,1.56525e-08,1,4449
185,1.98174e-16,1.38398e-08,1.55056e-08,1,4450
185.1,1.94587e-16,1.371e-08,1.53601e-08,1,4451
185.2,1.90701e-16,1.35813e-08,1.5216e-08,1,4452
185.3,1.87406e-16,1.34539e-08,1.50732e-08,1,4453
185.4,1.83736e-16,1.33276e-08,1.49318e-08,1,4454
185.5,1.81083e-16,1.32026e-08,1.47916e-08,1,4455
185.6,1.77686e-16,1.30787e-08,1.46528e-08,1,4456
185.7,1.74909e-16,1.29559e-08,1.45153e-08,1,4457
185.8,1.71982e-16,1.28344e-08,1.43791e-08,1,4458
185.9,1.68575e-16,1.27139e-08,1.42442e-08,1,4459
186,1.66063e-16,1.25946e-08,1.41105e-08,1,4460
186.1,1.6331e-16,1.24764e-08,1.39781e-08,1,4461
186.2,1.6014e-16,1.23594e-08,1.3847e-08,1,4462
186.3,1.57348e-16,1.22434e-08,1.3717e-08,1,4463
186.4,1.55599e-16,1.21285e-08,1.35883e-08,1,4464
186.5,1.52346e-16,1.20147e-08,1.34608e-08,1,4465
186.6,1.4968e-16,1.19019e-08,1.33345e-08,1,4466
186.7,1.47248e-16,1.17903e-08,1.32094e-08,1,4467
186.8,1.44472e-16,1.16796e-08,1.30854e-08,1,4468
186.9,1.42147e-16,1.157e-08,1.29626e-08,1,4469
187,1.39855e-16,1.14614e-08,1.2841e-08,1,4470
187.1,1.37613e-16,1.13539e-08,1.27205e-08,1,4471
187.2,1.35349e-16,1.12474e-08,1.26011e-08,1,4472
187.3,1.33488e-16,1.11418e-08,1.24829e-08,1,4473
187.4,1.3174e-16,1.10373e-08,1.23657e-08,1,4474
187.5,1.28374e-16,1.09337e-08,1.22497e-08,1,4475
187.6,1.26997e-16,1.08311e-08,1.21347e-08,1,4476
187.7,1.24964e-16,1.07295e-08,1.20209e-08,1,4477
187.8,1.23175e-16,1.06288e-08,1.19081e-08,1,4478
187.9,1.21049e-16,1.0529e-08,1.17963e-08,1,4479
188,1.19237e-16,1.04302e-08,1.16856e-08,1,4480
188.1,1.17358e-16,1.03324e-08,1.1576e-08,1,4481
188.2,1.15621e-16,1.02354e-08,1.14673e-08,1,4482
188.3,1.13933e-16,1.01393e-08,1.13597e-08,1,4483
188.4,1.1147e-16,1.00442e-08,1.12531e-08,1,4484
188.5,1.09961e-16,9.94995e-09,1.11475e-08,1,4485
188.6,1.09177e-16,9.85658e-09,1.10429e-08,1,4486
188.7,1.0685e-16,9.76409e-09,1.09393e-08,1,4487
188.8,1.05207e-16,9.67247e-09,1.08367e-08,1,4488
188.9,1.03579e-16,9.5817e-09,1.0735e-08,1,4489
189,1.0214e-16,9.49179e-09,1.06342e-08,1,4490
189.1,1.0004e-16,9.40272e-09,1.05345e-08,1,4491
189.2,9.9563e-17,9.31449e-09,1.04356e-08,1,4492
189.3,9.72121e-17,9.22708e-09,1.03377e-08,1,4493
189.4,9.65066e-17,9.1405e-09,1.02407e-08,1,4494
189.5,9.49448e-17,9.05472e-09,1.01446e-08,1,4495
189.6,9.37787e-17,8.96976e-09,1.00494e-08,1,4496
189.7,9.15233e-17,8.88559e-09,9.95507e-09,1,4497
189.8,9.11102e-17,8.80221e-09,9.86166e-09,1,4498
189.9,8.87096e-17,8.71961e-09,9.76912e-09,1,4499
190,8.83517e-17,8.63778e-09,9.67745e-09,1,4500
190.1,8.65164e-17,8.55673e-09,9.58663e-09,1,4501
190.2,8.55685e-17,8.47644e-09,9.49668e-09,1,4502
190.3,8.45678e-17,8.39689e-09,9.40756e-09,1,4503
190.4,8.33077e-17,8.3181e-09,9.31928e-09,1,4504
190.5,8.20773e-17,8.24004e-09,9.23183e-09,1,4505
190.6,8.13197e-17,8.16272e-09,9.1452e-09,1,4506
190.7,8.03028e-17,8.08612e-09,9.05939e-09,1,4507
190.8,7.96013e-17,8.01025e-09,8.97437e-09,1,4508
190.9,7.77093e-17,7.93508e-09,8.89016e-09,1,4509
191,7.67881e-17,7.86062e-09,8.80674e-09,1,4510
191.1,7.64455e-17,7.78686e-09,8.7241e-09,1,4511
191.2,7.58047e-17,7.71379e-09,8.64223e-09,1,4512
191.3,7.40657e-17,7.6414e-09,8.56113e-09,1,4513
191.4,7.40133e-17,7.5697e-09,8.4808e-09,1,4514
191.5,7.27016e-17,7.49866e-09,8.40122e-09,1,4515
191.6,7.18472e-17,7.4283e-09,8.32238e-09,1,4516
191.7,7.09316e-17,7.35859e-09,8.24429e-09,1,4517
191.8,7.04751e-17,7.28954e-09,8.16692e-09,1,4518
191.9,6.90501e-17,7.22114e-09,8.09029e-09,1,4519
192,6.88097e-17,7.15337e-09,8.01437e-09,1,4520
192.1,6.79821e-17,7.08625e-09,7.93916e-09,1,4521
192.2,6.7816e-17,7.01975e-09,7.86466e-09,1,4522
192.3,6.62844e-17,6.95388e-09,7.79086e-09,1,4523
192.4,6.57755e-17,6.88863e-09,7.71776e-09,1,4524
192.5,6.56564e-17,6.82399e-09,7.64533e-09,1,4525
192.6,6.46799e-17,6.75995e-09,7.57359e-09,1,4526
192.7,6.42877e-17,6.69652e-09,7.50252e-09,1,4527
192.8,6.33483e-17,6.63368e-09,7.43212e-09,1,4528
192.9,6.28983e-17,6.57143e-09,7.36238e-09,1,4529
193,6.31682e-17,6.50976e-09,7.29329e-09,1,4530
193.1,6.20883e-17,6.44868e-09,7.22485e-09,1,4531
193.2,6.08708e-17,6.38817e-09,7.15706e-09,1,4532
193.3,6.12784e-17,6.32822e-09,7.0899e-09,1,4533
193.4,6.00779e-17,6.26884e-09,7.02337e-09,1,4534
193.5,5.97058e-17,6.21001e-09,6.95746e-09,1,4535
193.6,5.9727e-17,6.15174e-09,6.89217e-09,1,4536
193.7,5.91487e-17,6.09401e-09,6.8275e-09,1,4537
193.8,5.87332e-17,6.03683e-09,6.76343e-09,1,4538
193.9,5.83222e-17,5.98018e-09,6.69996e-09,1,4539
194,5.76563e-17,5.92406e-09,6.63709e-09,1,4540
194.1,5.7156e-17,5.86847e-09,6.57481e-09,1,4541
194.2,5.69465e-17,5.8134e-09,6.51312e-09,1,4542
194.3,5.64713e-17,5.75885e-09,6.452e-09,1,4543
194.4,5.63101e-17,5.70481e-09,6.39145e-09,1,4544
194.5,5.56224e-17,5.65128e-09,6.33148e-09,1,4545
194.6,5.6286e-17,5.59825e-09,6.27206e-09,1,4546
194.7,5.5013e-17,5.54572e-09,6.21321e-09,1,4547
194.8,5.49998e-17,5.49368e-09,6.15491e-09,1,4548
194.9,5.489e-17,5.44212e-09,6.09715e-09,1,4549
195,5.46491e-17,5.39106e-09,6.03993e-09,1,4550
195.1,5.37807e-17,5.34047e-09,5.98326e-09,1,4551
195.2,5.35286e-17,5.29035e-09,5.92711e-09,1,4552
195.3,5.38541e-17,5.24071e-09,5.87149e-09,1,4553
195.4,5.35145e-17,5.19153e-09,5.8164e-09,1,4554
195.5,5.33255e-17,5.14282e-09,5.76182e-09,1,4555
195.6,5.26137e-17,5.09456e-09,5.70775e-09,1,4556
195.7,5.23463e-17,5.04675e-09,5.65419e-09,1,4557
195.8,5.22322e-17,4.99939e-09,5.60113e-09,1,4558
195.9,5.20072e-17,4.95248e-09,5.54857e-09,1,4559
196,5.18579e-17,4.90601e-09,5.4965e-09,1,4560
196.1,5.22528e-17,4.85997e-09,5.44493e-09,1,4561
196.2,5.12817e-17,4.81437e-09,5.39383e-09,1,4562
196.3,5.13663e-17,4.76919e-09,5.34322e-09,1,4563
196.4,5.16634e-17,4.72443e-09,5.29308e-09,1,4564
196.5,5.05883e-17,4.6801e-09,5.24341e-09,1,4565
196.6,5.07136e-17,4.63618e-09,5.19421e-09,1,4566
196.7,5.10851e-17,4.59268e-09,5.14546e-09,1,4567
196.8,5.01777e-17,4.54958e-09,5.09718e-09,1,4568
196.9,4.97919e-17,4.50689e-09,5.04935e-09,1,4569
197,5.03076e-17,4.4646e-09,5.00197e-09,1,4570
197.1,5.03734e-17,4.4227e-09,4.95503e-09,1,4571
197.2,5.01682e-17,4.3812e-09,4.90853e-09,1,4572
197.3,5.01568e-17,4.34009e-09,4.86247e-09,1,4573
197.4,4.99426e-17,4.29936e-09,4.81684e-09,1,4574
197.5,4.97035e-17,4.25902e-09,4.77164e-09,1,4575
197.6,4.92165e-17,4.21905e-09,4.72687e-09,1,4576
197.7,4.96976e-17,4.17946e-09,4.68251e-09,1,4577
197.8,4.9208e-17,4.14024e-09,4.63857e-09,1,4578
197.9,4.92493e-17,4.10139e-09,4.59504e-09,1,4579
198,4.88782e-17,4.06291e-09,4.55193e-09,1,4580
198.1,4.94879e-17,4.02478e-09,4.50921e-09,1,4581
198.2,4.90119e-17,3.98701e-09,4.4669e-09,1,4582
198.3,4.88496e-17,3.9496e-09,4.42498e-09,1,4583
198.4,4.87591e-17,3.91254e-09,4.38346e-09,1,4584
198.5,4.85901e-17,3.87582e-09,4.34232e-09,1,4585
198.6,4.82613e-17,3.83945e-09,4.30158e-09,1,4586
198.7,4.84585e-17,3.80342e-09,4.26121e-09,1,4587
198.8,4.84174e-17,3.76773e-09,4.22123e-09,1,4588
198.9,4.88579e-17,3.73238e-09,4.18161e-09,1,4589
199,4.83011e-17,3.69735e-09,4.14237e-09,1,4590
199.1,4.80393e-17,3.66266e-09,4.1035e-09,1,4591
199.2,4.77986e-17,3.62829e-09,4.065e-09,1,4592
199.3,4.76942e-17,3.59424e-09,4.02685e-09,1,4593
199.4,4.79309e-17,3.56051e-09,3.98906e-09,1,4594
199.5,4.81289e-17,3.5271e-09,3.95163e-09,1,4595
199.6,4.80807e-17,3.49401e-09,3.91455e-09,1,4596
199.7,4.75848e-17,3.46122e-09,3.87782e-09,1,4597
199.8,4.80723e-17,3.42874e-09,3.84143e-09,1,4598
199.9,4.78161e-17,3.39656e-09,3.80538e-09,1,4599
200,4.77084e-17,3.36469e-09,3.76967e-09,1,4600
200.1,4.75023e-17,3.33312e-09,3.7343e-09,1,4601
200.2,4.77994e-17,3.30184e-09,3.69926e-09,1,4602
200.3,4.7382e-17,3.27086e-09,3.66454e-09,1,4603
200.4,4.76634e-17,3.24016e-09,3.63016e-09,1,4604
200.5,4.75189e-17,3.20976e-09,3.59609e-09,1,4605
200.6,4.76984e-17,3.17964e-09,3.56235e-09,1,4606
200.7,4.72886e-17,3.1498e-09,3.52892e-09,1,4607
200.8,4.70249e-17,3.12025e-09,3.4958e-09,1,4608
200.9,4.79078e-17,3.09097e-09,3.463e-09,1,4609
201,4.77852e-17,3.06196e-09,3.4305e-09,1,4610
201.1,4.76066e-17,3.03323e-09,3.39831e-09,1,4611
201.2,4.67943e-17,3.00476e-09,3.36642e-09,1,4612
201.3,4.71606e-17,2.97657e-09,3.33483e-09,1,4613
201.4,4.71798e-17,2.94864e-09,3.30354e-09,1,4614
201.5,4.74227e-17,2.92097e-09,3.27254e-09,1,4615
201.6,4.73636e-17,2.89356e-09,3.24183e-09,1,4616
201.7,4.71385e-17,2.86641e-09,3.21141e-09,1,4617
201.8,4.71817e-17,2.83951e-09,3.18128e-09,1,4618
201.9,4.71512e-17,2.81286e-09,3.15142e-09,1,4619
202,4.69057e-17,2.78647e-09,3.12185e-09,1,4620
202.1,4.70905e-17,2.76032e-09,3.09256e-09,1,4621
202.2,4.71165e-17,2.73442e-09,3.06354e-09,1,4622
202.3,4.6704e-17,2.70876e-09,3.03479e-09,1,4623
202.4,4.71504e-17,2.68334e-09,3.00631e-09,1,4624
202.5,4.68023e-17,2.65816e-09,2.9781e-09,1,4625
202.6,4.69405e-17,2.63322e-09,2.95016e-09,1,4626
202.7,4.6755e-17,2.60851e-09,2.92247e-09,1,4627
202.8,4.73549e-17,2.58403e-09,2.89505e-09,1,4628
202.9,4.68998e-17,2.55978e-09,2.86788e-09,1,4629
203,4.68839e-17,2.53576e-09,2.84097e-09,1,4630
203.1,4.70904e-17,2.51197e-09,2.81431e-09,1,4631
203.2,4.67354e-17,2.48839e-09,2.7879e-09,1,4632
203.3,4.71208e-17,2.46504e-09,2.76174e-09,1,4633
203.4,4.64814e-17,2.44191e-09,2.73583e-09,1,4634
203.5,4.68241e-17,2.419e-09,2.71015e-09,1,4635
203.6,4.65559e-17,2.3963e-09,2.68472e-09,1,4636
203.7,4.67819e-17,2.37381e-09,2.65953e-09,1,4637
203.8,4.706e-17,2.35154e-09,2.63457e-09,1,4638
203.9,4.66716e-17,2.32947e-09,2.60985e-09,1,4639
204,4.66969e-17,2.30761e-09,2.58536e-09,1,4640
204.1,4.70682e-17,2.28596e-09,2.5611e-09,1,4641
204.2,4.66512e-17,2.26451e-09,2.53707e-09,1,4642
204.3,4.67822e-17,2.24326e-09,2.51326e-09,1,4643
204.4,4.69188e-17,2.22221e-09,2.48967e-09,1,4644
204.5,4.67509e-17,2.20135e-09,2.46631e-09,1,4645
204.6,4.71383e-17,2.1807e-09,2.44317e-09,1,4646
204.7,4.66962e-17,2.16023e-09,2.42024e-09,1,4647
204.8,4.62905e-17,2.13996e-09,2.39753e-09,1,4648
204.9,4.64049e-17,2.11988e-09,2.37503e-09,1,4649
205,4.64722e-17,2.09999e-09,2.35275e-09,1,4650
205.1,4.66524e-17,2.08028e-09,2.33067e-09,1,4651
205.2,4.67619e-17,2.06076e-09,2.3088e-09,1,4652
205.3,4.63375e-17,2.04142e-09,2.28713e-09,1,4653
205.4,4.62896e-17,2.02227e-09,2.26567e-09,1,4654
205.5,4.62743e-17,2.00329e-09,2.24441e-09,1,4655
205.6,4.65611e-17,1.98449e-09,2.22335e-09,1,4656
205.7,4.6394e-17,1.96587e-09,2.20249e-09,1,4657
205.8,4.65001e-17,1.94742e-09,2.18182e-09,1,4658
205.9,4.61995e-17,1.92915e-09,2.16134e-09,1,4659
206,4.68465e-17,1.91105e-09,2.14106e-09,1,4660
206.1,4.63265e-17,1.89311e-09,2.12097e-09,1,4661
206.2,4.70145e-17,1.87535e-09,2.10107e-09,1,4662
206.3,4.64584e-17,1.85775e-09,2.08135e-09,1,4663
206.4,4.65287e-17,1.84032e-09,2.06182e-09,1,4664
206.5,4.66185e-17,1.82305e-09,2.04247e-09,1,4665
206.6,4.66635e-17,1.80594e-09,2.02331e-09,1,4666
206.7,4.62011e-17,1.789e-09,2.00432e-09,1,4667
206.8,4.65297e-17,1.77221e-09,1.98551e-09,1,4668
206.9,4.67509e-17,1.75558e-09,1.96688e-09,1,4669
207,4.64015e-17,1.7391e-09,1.94843e-09,1,4670
207.1,4.62064e-17,1.72278e-09,1.93014e-09,1,4671
207.2,4.66439e-17,1.70662e-09,1.91203e-09,1,4672
207.3,4.61481e-17,1.6906e-09,1.89409e-09,1,4673
207.4,4.6223e-17,1.67474e-09,1.87631e-09,1,4674
207.5,4.68279e-17,1.65902e-09,1.85871e-09,1,4675
207.6,4.6411e-17,1.64346e-09,1.84127e-09,1,4676
207.7,4.64256e-17,1.62803e-09,1.82399e-09,1,4677
207.8,4.64918e-17,1.61276e-09,1.80687e-09,1,4678
207.9,4.67826e-17,1.59762e-09,1.78992e-09,1,4679
208,4.62994e-17,1.58263e-09,1.77312e-09,1,4680
208.1,4.66049e-17,1.56778e-09,1.75648e-09,1,4681
208.2,4.63954e-17,1.55307e-09,1.74e-09,1,4682
208.3,4.64539e-17,1.53849e-09,1.72367e-09,1,4683
208.4,4.64536e-17,1.52406e-09,1.7075e-09,1,4684
208.5,4.62252e-17,1.50976e-09,1.69147e-09,1,4685
208.6,4.62958e-17,1.49559e-09,1.6756e-09,1,4686
208.7,4.65316e-17,1.48155e-09,1.65988e-09,1,4687
208.8,4.60601e-17,1.46765e-09,1.6443e-09,1,4688
208.9,4.60395e-17,1.45388e-09,1.62887e-09,1,4689
209,4.65625e-17,1.44024e-09,1.61359e-09,1,4690
209.1,4.64158e-17,1.42672e-09,1.59845e-09,1,4691
209.2,4.61134e-17,1.41333e-09,1.58345e-09,1,4692
209.3,4.66576e-17,1.40007e-09,1.56859e-09,1,4693
209.4,4.65907e-17,1.38693e-09,1.55387e-09,1,4694
209.5,4.59291e-17,1.37392e-09,1.53929e-09,1,4695
209.6,4.6383e-17,1.36103e-09,1.52484e-09,1,4696
209.7,4.68578e-17,1.34825e-09,1.51053e-09,1,4697
209.8,4.65428e-17,1.3356e-09,1.49636e-09,1,4698
209.9,4.68928e-17,1.32307e-09,1.48232e-09,1,4699
210,4.67947e-17,1.31065e-09,1.46841e-09,1,4700
210.1,4.61104e-17,1.29836e-09,1.45463e-09,1,4701
210.2,4.64648e-17,1.28617e-09,1.44098e-09,1,4702
210.3,4.62946e-17,1.2741e-09,1.42746e-09,1,4703
210.4,4.57585e-17,1.26215e-09,1.41406e-09,1,4704
210.5,4.68449e-17,1.2503e-09,1.40079e-09,1,4705
210.6,4.64953e-17,1.23857e-09,1.38765e-09,1,4706
210.7,4.60414e-17,1.22695e-09,1.37463e-09,1,4707
210.8,4.61017e-17,1.21544e-09,1.36173e-09,1,4708
210.9,4.64798e-17,1.20403e-09,1.34895e-09,1,4709
211,4.65101e-17,1.19273e-09,1.33629e-09,1,4710
211.1,4.62517e-17,1.18154e-09,1.32375e-09,1,4711
211.2,4.65659e-17,1.17045e-09,1.31133e-09,1,4712
211.3,4.58697e-17,1.15947e-09,1.29902e-09,1,4713
211.4,4.61905e-17,1.14859e-09,1.28683e-09,1,4714
211.5,4.66376e-17,1.13781e-09,1.27476e-09,1,4715
211.6,4.64624e-17,1.12713e-09,1.2628e-09,1,4716
211.7,4.64496e-17,1.11656e-09,1.25095e-09,1,4717
211.8,4.65258e-17,1.10608e-09,1.23921e-09,1,4718
211.9,4.60456e-17,1.0957e-09,1.22758e-09,1,4719
212,4.63424e-17,1.08542e-09,1.21606e-09,1,4720
212.1,4.66325e-17,1.07523e-09,1.20465e-09,1,4721
212.2,4.71786e-17,1.06514e-09,1.19335e-09,1,4722
212.3,4.59085e-17,1.05515e-09,1.18215e-09,1,4723
212.4,4.58415e-17,1.04525e-09,1.17105e-09,1,4724
212.5,4.58614e-17,1.03544e-09,1.16007e-09,1,4725
212.6,4.65903e-17,1.02572e-09,1.14918e-09,1,4726
212.7,4.67991e-17,1.0161e-09,1.1384e-09,1,4727
212.8,4.62528e-17,1.00656e-09,1.12771e-09,1,4728
212.9,4.64548e-17,9.97116e-10,1.11713e-09,1,4729
213,4.70146e-17,9.8776e-10,1.10665e-09,1,4730
213.1,4.66548e-17,9.78491e-10,1.09626e-09,1,4731
213.2,4.61819e-17,9.69309e-10,1.08598e-09,1,4732
213.3,4.64345e-17,9.60213e-10,1.07579e-09,1,4733
213.4,4.62325e-17,9.51202e-10,1.06569e-09,1,4734
213.5,4.62261e-17,9.42277e-10,1.05569e-09,1,4735
213.6,4.6287e-17,9.33434e-10,1.04578e-09,1,4736
213.7,4.67003e-17,9.24675e-10,1.03597e-09,1,4737
213.8,4.64344e-17,9.15998e-10,1.02625e-09,1,4738
213.9,4.6722e-17,9.07403e-10,1.01662e-09,1,4739
214,4.63437e-17,8.98888e-10,1.00708e-09,1,4740
214.1,4.63137e-17,8.90453e-10,9.9763e-10,1,4741
214.2,4.68749e-17,8.82097e-10,9.88268e-10,1,4742
214.3,4.64733e-17,8.7382e-10,9.78994e-10,1,4743
214.4,4.65073e-17,8.6562e-10,9.69808e-10,1,4744
214.5,4.57245e-17,8.57497e-10,9.60707e-10,1,4745
214.6,4.63348e-17,8.49451e-10,9.51692e-10,1,4746
214.7,4.61292e-17,8.4148e-10,9.42762e-10,1,4747
214.8,4.65631e-17,8.33583e-10,9.33915e-10,1,4748
214.9,4.66348e-17,8.25761e-10,9.25151e-10,1,4749
215,4.60854e-17,8.18012e-10,9.1647e-10,1,4750
215.1,4.612e-17,8.10336e-10,9.0787e-10,1,4751
215.2,4.62192e-17,8.02732e-10,8.99351e-10,1,4752
215.3,4.63681e-17,7.952e-10,8.90911e-10,1,4753
215.4,4.62774e-17,7.87738e-10,8.82551e-10,1,4754
215.5,4.67511e-17,7.80346e-10,8.7427e-10,1,4755
215.6,4.64318e-17,7.73023e-10,8.66066e-10,1,4756
215.7,4.66042e-17,7.65769e-10,8.57939e-10,1,4757
215.8,4.61427e-17,7.58583e-10,8.49888e-10,1,4758
215.9,4.63448e-17,7.51465e-10,8.41913e-10,1,4759
216,4.72569e-17,7.44413e-10,8.34012e-10,1,4760
216.1,4.66337e-17,7.37428e-10,8.26186e-10,1,4761
216.2,4.64194e-17,7.30508e-10,8.18433e-10,1,4762
216.3,4.64103e-17,7.23653e-10,8.10753e-10,1,4763
216.4,4.6392e-17,7.16863e-10,8.03145e-10,1,4764
216.5,4.65154e-17,7.10136e-10,7.95609e-10,1,4765
216.6,4.63986e-17,7.03472e-10,7.88143e-10,1,4766
216.7,4.62863e-17,6.96871e-10,7.80747e-10,1,4767
216.8,4.6399e-17,6.90331e-10,7.73421e-10,1,4768
216.9,4.69305e-17,6.83853e-10,7.66163e-10,1,4769
217,4.63868e-17,6.77436e-10,7.58974e-10,1,4770
217.1,4.61734e-17,6.71079e-10,7.51852e-10,1,4771
217.2,4.66002e-17,6.64782e-10,7.44796e-10,1,4772
217.3,4.66649e-17,6.58544e-10,7.37807e-10,1,4773
217.4,4.61803e-17,6.52364e-10,7.30884e-10,1,4774
217.5,4.64749e-17,6.46243e-10,7.24026e-10,1,4775
217.6,4.63326e-17,6.40178e-10,7.17231e-10,1,4776
217.7,4.62319e-17,6.34171e-10,7.10501e-10,1,4777
217.8,4.60756e-17,6.2822e-10,7.03834e-10,1,4778
217.9,4.59906e-17,6.22325e-10,6.97229e-10,1,4779
218,4.67298e-17,6.16485e-10,6.90686e-10,1,4780
218.1,4.6256e-17,6.107e-10,6.84205e-10,1,4781
218.2,4.6215e-17,6.0497e-10,6.77785e-10,1,4782
218.3,4.58082e-17,5.99293e-10,6.71425e-10,1,4783
218.4,4.63299e-17,5.93669e-10,6.65124e-10,1,4784
218.5,4.68495e-17,5.88098e-10,6.58883e-10,1,4785
218.6,4.59097e-17,5.8258e-10,6.527e-10,1,4786
218.7,4.62339e-17,5.77113e-10,6.46575e-10,1,4787
218.8,4.68127e-17,5.71697e-10,6.40508e-10,1,4788
218.9,4.62825e-17,5.66333e-10,6.34497e-10,1,4789
219,4.63685e-17,5.61018e-10,6.28543e-10,1,4790
219.1,4.63436e-17,5.55754e-10,6.22645e-10,1,4791
219.2,4.62901e-17,5.50539e-10,6.16802e-10,1,4792
219.3,4.67313e-17,5.45372e-10,6.11015e-10,1,4793
219.4,4.63793e-17,5.40255e-10,6.05281e-10,1,4794
219.5,4.66955e-17,5.35185e-10,5.99601e-10,1,4795
219.6,4.64191e-17,5.30163e-10,5.93974e-10,1,4796
219.7,4.67908e-17,5.25188e-10,5.88401e-10,1,4797
219.8,4.70048e-17,5.2026e-10,5.82879e-10,1,4798
219.9,4.60288e-17,5.15378e-10,5.7741e-10,1,4799
220,4.63495e-17,5.10542e-10,5.71991e-10,1,4800
220.1,4.5842e-17,5.05751e-10,5.66624e-10,1,4801
220.2,4.65941e-17,5.01005e-10,5.61307e-10,1,4802
220.3,4.6676e-17,4.96304e-10,5.5604e-10,1,4803
220.4,4.62706e-17,4.91646e-10,5.50822e-10,1,4804
220.5,4.61939e-17,4.87033e-10,5.45653e-10,1,4805
220.6,4.62974e-17,4.82463e-10,5.40533e-10,1,4806
220.7,4.67504e-17,4.77935e-10,5.35461e-10,1,4807
220.8,4.62449e-17,4.73451e-10,5.30436e-10,1,4808
220.9,4.62735e-17,4.69008e-10,5.25459e-10,1,4809
221,4.6658e-17,4.64607e-10,5.20528e-10,1,4810
221.1,4.62563e-17,4.60247e-10,5.15643e-10,1,4811
221.2,4.608e-17,4.55928e-10,5.10804e-10,1,4812
221.3,4.62817e-17,4.5165e-10,5.06011e-10,1,4813
221.4,4.64156e-17,4.47412e-10,5.01263e-10,1,4814
221.5,4.63663e-17,4.43213e-10,4.96559e-10,1,4815
221.6,4.6474e-17,4.39054e-10,4.919e-10,1,4816
221.7,4.6527e-17,4.34934e-10,4.87284e-10,1,4817
221.8,4.60975e-17,4.30853e-10,4.82711e-10,1,4818
221.9,4.67505e-17,4.2681e-10,4.78181e-10,1,4819
222,4.62996e-17,4.22805e-10,4.73694e-10,1,4820
222.1,4.62881e-17,4.18837e-10,4.69249e-10,1,4821
222.2,4.65131e-17,4.14907e-10,4.64846e-10,1,4822
222.3,4.6277e-17,4.11014e-10,4.60484e-10,1,4823
222.4,4.67131e-17,4.07157e-10,4.56163e-10,1,4824
222.5,4.6237e-17,4.03336e-10,4.51882e-10,1,4825
222.6,4.5834e-17,3.99551e-10,4.47642e-10,1,4826
222.7,4.60807e-17,3.95802e-10,4.43441e-10,1,4827
222.8,4.67075e-17,3.92088e-10,4.3928e-10,1,4828
222.9,4.6151e-17,3.88409e-10,4.35158e-10,1,4829
223,4.67604e-17,3.84764e-10,4.31075e-10,1,4830
223.1,4.6494e-17,3.81153e-10,4.2703e-10,1,4831
223.2,4.6632e-17,3.77577e-10,4.23023e-10,1,4832
223.3,4.6149e-17,3.74034e-10,4.19053e-10,1,4833
223.4,4.64716e-17,3.70524e-10,4.15121e-10,1,4834
223.5,4.62324e-17,3.67047e-10,4.11225e-10,1,4835
223.6,4.65394e-17,3.63602e-10,4.07366e-10,1,4836
223.7,4.64057e-17,3.6019e-10,4.03544e-10,1,4837
223.8,4.58797e-17,3.5681e-10,3.99757e-10,1,4838
223.9,4.64079e-17,3.53462e-10,3.96006e-10,1,4839
224,4.65293e-17,3.50145e-10,3.92289e-10,1,4840
224.1,4.64207e-17,3.4686e-10,3.88608e-10,1,4841
224.2,4.59201e-17,3.43605e-10,3.84962e-10,1,4842
224.3,4.65344e-17,3.4038e-10,3.81349e-10,1,4843
224.4,4.63933e-17,3.37186e-10,3.77771e-10,1,4844
224.5,4.5938e-17,3.34022e-10,3.74226e-10,1,4845
224.6,4.60489e-17,3.30888e-10,3.70714e-10,1,4846
224.7,4.67496e-17,3.27783e-10,3.67235e-10,1,4847
224.8,4.62394e-17,3.24707e-10,3.63789e-10,1,4848
224.9,4.67515e-17,3.2166e-10,3.60376e-10,1,4849
225,4.65056e-17,3.18642e-10,3.56994e-10,1,4850
225.1,4.65087e-17,3.15651e-10,3.53644e-10,1,4851
225.2,4.60384e-17,3.12689e-10,3.50325e-10,1,4852
225.3,4.61224e-17,3.09755e-10,3.47038e-10,1,4853
225.4,4.62555e-17,3.06849e-10,3.43782e-10,1,4854
225.5,4.67711e-17,3.03969e-10,3.40555e-10,1,4855
225.6,4.62634e-17,3.01117e-10,3.3736e-10,1,4856
225.7,4.66724e-17,2.98291e-10,3.34194e-10,1,4857
225.8,4.61438e-17,2.95492e-10,3.31058e-10,1,4858
225.9,4.60652e-17,2.92719e-10,3.27951e-10,1,4859
226,4.68609e-17,2.89972e-10,3.24874e-10,1,4860
226.1,4.59056e-17,2.87251e-10,3.21825e-10,1,4861
226.2,4.66015e-17,2.84556e-10,3.18805e-10,1,4862
226.3,4.65452e-17,2.81885e-10,3.15814e-10,1,4863
226.4,4.63321e-17,2.7924e-10,3.1285e-10,1,4864
226.5,4.63198e-17,2.7662e-10,3.09914e-10,1,4865
226.6,4.62231e-17,2.74024e-10,3.07006e-10,1,4866
226.7,4.70929e-17,2.71453e-10,3.04125e-10,1,4867
226.8,4.66279e-17,2.68906e-10,3.01272e-10,1,4868
226.9,4.66129e-17,2.66382e-10,2.98444e-10,1,4869
227,4.64585e-17,2.63882e-10,2.95644e-10,1,4870
227.1,4.60696e-17,2.61406e-10,2.9287e-10,1,4871
227.2,4.70513e-17,2.58953e-10,2.90121e-10,1,4872
227.3,4.64812e-17,2.56523e-10,2.87399e-10,1,4873
227.4,4.6883e-17,2.54116e-10,2.84702e-10,1,4874
227.5,4.648e-17,2.51732e-10,2.8203e-10,1,4875
227.6,4.62696e-17,2.49369e-10,2.79384e-10,1,4876
227.7,4.66606e-17,2.47029e-10,2.76762e-10,1,4877
227.8,4.60579e-17,2.44711e-10,2.74165e-10,1,4878
227.9,4.66085e-17,2.42415e-10,2.71592e-10,1,4879
228,4.6168e-17,2.4014e-10,2.69044e-10,1,4880
228.1,4.67198e-17,2.37887e-10,2.66519e-10,1,4881
228.2,4.65063e-17,2.35654e-10,2.64018e-10,1,4882
228.3,4.64891e-17,2.33443e-10,2.61541e-10,1,4883
228.4,4.64993e-17,2.31253e-10,2.59086e-10,1,4884
228.5,4.60547e-17,2.29083e-10,2.56655e-10,1,4885
228.6,4.62099e-17,2.26933e-10,2.54247e-10,1,4886
228.7,4.64536e-17,2.24803e-10,2.51861e-10,1,4887
228.8,4.64152e-17,2.22694e-10,2.49498e-10,1,4888
228.9,4.63497e-17,2.20604e-10,2.47156e-10,1,4889
229,4.68651e-17,2.18534e-10,2.44837e-10,1,4890
229.1,4.68904e-17,2.16483e-10,2.4254e-10,1,4891
229.2,4.62666e-17,2.14452e-10,2.40264e-10,1,4892
229.3,4.63616e-17,2.1244e-10,2.38009e-10,1,4893
229.4,4.64608e-17,2.10446e-10,2.35776e-10,1,4894
229.5,4.63724e-17,2.08471e-10,2.33563e-10,1,4895
229.6,4.63583e-17,2.06515e-10,2.31372e-10,1,4896
229.7,4.65918e-17,2.04577e-10,2.29201e-10,1,4897
229.8,4.61076e-17,2.02658e-10,2.2705e-10,1,4898
229.9,4.61371e-17,2.00756e-10,2.24919e-10,1,4899
230,4.64663e-17,1.98872e-10,2.22809e-10,1,4900
230.1,4.64275e-17,1.97006e-10,2.20718e-10,1,4901
230.2,4.66958e-17,1.95157e-10,2.18647e-10,1,4902
230.3,4.67853e-17,1.93326e-10,2.16595e-10,1,4903
230.4,4.61705e-17,1.91512e-10,2.14563e-10,1,4904
230.5,4.64626e-17,1.89715e-10,2.12549e-10,1,4905
230.6,4.58119e-17,1.87934e-10,2.10555e-10,1,4906
230.7,4.62678e-17,1.86171e-10,2.08579e-10,1,4907
230.8,4.64695e-17,1.84424e-10,2.06621e-10,1,4908
230.9,4.67591e-17,1.82693e-10,2.04683e-10,1,4909
231,4.64643e-17,1.80979e-10,2.02762e-10,1,4910
231.1,4.64365e-17,1.79281e-10,2.00859e-10,1,4911
231.2,4.64534e-17,1.77598e-10,1.98974e-10,1,4912
231.3,4.65315e-17,1.75932e-10,1.97107e-10,1,4913
231.4,4.66027e-17,1.74281e-10,1.95258e-10,1,4914
231.5,4.68634e-17,1.72645e-10,1.93425e-10,1,4915
231.6,4.6982e-17,1.71025e-10,1.9161e-10,1,4916
231.7,4.61489e-17,1.6942e-10,1.89812e-10,1,4917
231.8,4.58884e-17,1.67831e-10,1.88031e-10,1,4918
231.9,4.59493e-17,1.66256e-10,1.86267e-10,1,4919
232,4.62583e-17,1.64696e-10,1.84519e-10,1,4920
232.1,4.62404e-17,1.6315e-10,1.82787e-10,1,4921
232.2,4.63623e-17,1.61619e-10,1.81072e-10,1,4922
232.3,4.60987e-17,1.60103e-10,1.79373e-10,1,4923
232.4,4.60745e-17,1.586e-10,1.7769e-10,1,4924
232.5,4.66967e-17,1.57112e-10,1.76022e-10,1,4925
232.6,4.68262e-17,1.55638e-10,1.74371e-10,1,4926
232.7,4.66428e-17,1.54177e-10,1.72734e-10,1,4927
232.8,4.60112e-17,1.5273e-10,1.71113e-10,1,4928
232.9,4.61228e-17,1.51297e-10,1.69508e-10,1,4929
233,4.63504e-17,1.49878e-10,1.67917e-10,1,4930
233.1,4.68036e-17,1.48471e-10,1.66341e-10,1,4931
233.2,4.66014e-17,1.47078e-10,1.64781e-10,1,4932
233.3,4.63563e-17,1.45698e-10,1.63234e-10,1,4933
233.4,4.62204e-17,1.44331e-10,1.61703e-10,1,4934
233.5,4.62696e-17,1.42976e-10,1.60185e-10,1,4935
233.6,4.61822e-17,1.41635e-10,1.58682e-10,1,4936
233.7,4.59214e-17,1.40306e-10,1.57193e-10,1,4937
233.8,4.6371e-17,1.38989e-10,1.55718e-10,1,4938
233.9,4.71692e-17,1.37685e-10,1.54257e-10,1,4939
234,4.65076e-17,1.36393e-10,1.52809e-10,1,4940
234.1,4.63742e-17,1.35113e-10,1.51375e-10,1,4941
234.2,4.64833e-17,1.33845e-10,1.49955e-10,1,4942
234.3,4.60923e-17,1.32589e-10,1.48548e-10,1,4943
234.4,4.69575e-17,1.31345e-10,1.47154e-10,1,4944
234.5,4.67393e-17,1.30112e-10,1.45773e-10,1,4945
234.6,4.65952e-17,1.28891e-10,1.44405e-10,1,4946
234.7,4.67593e-17,1.27682e-10,1.4305e-10,1,4947
234.8,4.64204e-17,1.26484e-10,1.41708e-10,1,4948
234.9,4.66373e-17,1.25297e-10,1.40378e-10,1,4949
235,4.6633e-17,1.24121e-10,1.3906e-10,1,4950
235.1,4.62377e-17,1.22956e-10,1.37755e-10,1,4951
235.2,4.66796e-17,1.21802e-10,1.36463e-10,1,4952
235.3,4.64664e-17,1.20659e-10,1.35182e-10,1,4953
235.4,4.6044e-17,1.19527e-10,1.33914e-10,1,4954
235.5,4.65241e-17,1.18406e-10,1.32657e-10,1,4955
235.6,4.62233e-17,1.17294e-10,1.31412e-10,1,4956
235.7,4.59715e-17,1.16194e-10,1.30179e-10,1,4957
235.8,4.64938e-17,1.15103e-10,1.28957e-10,1,4958
235.9,4.62708e-17,1.14023e-10,1.27747e-10,1,4959
236,4.63918e-17,1.12953e-10,1.26549e-10,1,4960
236.1,4.65346e-17,1.11893e-10,1.25361e-10,1,4961
236.2,4.61649e-17,1.10843e-10,1.24185e-10,1,4962
236.3,4.59924e-17,1.09803e-10,1.23019e-10,1,4963
236.4,4.67502e-17,1.08773e-10,1.21865e-10,1,4964
236.5,4.63379e-17,1.07752e-10,1.20721e-10,1,4965
236.6,4.66242e-17,1.06741e-10,1.19588e-10,1,4966
236.7,4.62539e-17,1.05739e-10,1.18466e-10,1,4967
236.8,4.65759e-17,1.04747e-10,1.17355e-10,1,4968
236.9,4.65589e-17,1.03764e-10,1.16253e-10,1,4969
237,4.61629e-17,1.0279e-10,1.15162e-10,1,4970
237.1,4.59717e-17,1.01826e-10,1.14082e-10,1,4971
237.2,4.65191e-17,1.0087e-10,1.13011e-10,1,4972
237.3,4.604e-17,9.99237e-11,1.11951e-10,1,4973
237.4,4.61894e-17,9.8986e-11,1.109e-10,1,4974
237.5,4.67724e-17,9.80571e-11,1.09859e-10,1,4975
237.6,4.65358e-17,9.71369e-11,1.08828e-10,1,4976
237.7,4.65753e-17,9.62253e-11,1.07807e-10,1,4977
237.8,4.6505e-17,9.53223e-11,1.06795e-10,1,4978
237.9,4.67209e-17,9.44278e-11,1.05793e-10,1,4979
238,4.64548e-17,9.35417e-11,1.04801e-10,1,4980
238.1,4.6198e-17,9.26639e-11,1.03817e-10,1,4981
238.2,4.62084e-17,9.17944e-11,1.02843e-10,1,4982
238.3,4.64975e-17,9.0933e-11,1.01878e-10,1,4983
238.4,4.67819e-17,9.00798e-11,1.00922e-10,1,4984
238.5,4.65939e-17,8.92345e-11,9.99749e-11,1,4985
238.6,4.60825e-17,8.83971e-11,9.90368e-11,1,4986
238.7,4.65505e-17,8.75676e-11,9.81074e-11,1,4987
238.8,4.61308e-17,8.67459e-11,9.71868e-11,1,4988
238.9,4.67872e-17,8.59319e-11,9.62748e-11,1,4989
239,4.67106e-17,8.51255e-11,9.53714e-11,1,4990
239.1,4.60404e-17,8.43267e-11,9.44764e-11,1,4991
239.2,4.69506e-17,8.35354e-11,9.35898e-11,1,4992
239.3,4.66479e-17,8.27515e-11,9.27116e-11,1,4993
239.4,4.63506e-17,8.1975e-11,9.18417e-11,1,4994
239.5,4.61962e-17,8.12058e-11,9.09798e-11,1,4995
239.6,4.61968e-17,8.04438e-11,9.01261e-11,1,4996
239.7,4.58456e-17,7.9689e-11,8.92805e-11,1,4997
239.8,4.61764e-17,7.89412e-11,8.84428e-11,1,4998
239.9,4.67923e-17,7.82005e-11,8.76128e-11,1,4999
240,4.61116e-17,7.74666e-11,8.67906e-11,1,5000
240.1,4.61651e-17,7.67396e-11,8.59762e-11,1,5001
240.2,4.66043e-17,7.60195e-11,8.51694e-11,1,5002
240.3,4.60615e-17,7.53062e-11,8.43701e-11,1,5003
240.4,4.64612e-17,7.45995e-11,8.35784e-11,1,5004
240.5,4.59583e-17,7.38995e-11,8.27942e-11,1,5005
240.6,4.62434e-17,7.32061e-11,8.20172e-11,1,5006
240.7,4.63375e-17,7.25191e-11,8.12476e-11,1,5007
240.8,4.65017e-17,7.18387e-11,8.04853e-11,1,5008
240.9,4.6212e-17,7.11646e-11,7.97301e-11,1,5009
241,4.64323e-17,7.04969e-11,7.8982e-11,1,5010
241.1,4.62984e-17,6.98353e-11,7.82408e-11,1,5011
241.2,4.64473e-17,6.918e-11,7.75067e-11,1,5012
241.3,4.59802e-17,6.85308e-11,7.67793e-11,1,5013
241.4,4.58993e-17,6.78877e-11,7.60588e-11,1,5014
241.5,4.58226e-17,6.72507e-11,7.53452e-11,1,5015
241.6,4.67354e-17,6.66196e-11,7.46381e-11,1,5016
241.7,4.5897e-17,6.59945e-11,7.39377e-11,1,5017
241.8,4.64321e-17,6.53752e-11,7.32439e-11,1,5018
241.9,4.65576e-17,6.47617e-11,7.25566e-11,1,5019
242,4.63246e-17,6.4154e-11,7.18757e-11,1,5020
242.1,4.64087e-17,6.3552e-11,7.12013e-11,1,5021
242.2,4.63523e-17,6.29556e-11,7.05331e-11,1,5022
242.3,4.6681e-17,6.23649e-11,6.98713e-11,1,5023
242.4,4.61539e-17,6.17796e-11,6.92156e-11,1,5024
242.5,4.63944e-17,6.11999e-11,6.85661e-11,1,5025
242.6,4.67137e-17,6.06257e-11,6.79228e-11,1,5026
242.7,4.65423e-17,6.00568e-11,6.72854e-11,1,5027
242.8,4.64199e-17,5.94933e-11,6.6654e-11,1,5028
242.9,4.66606e-17,5.8935e-11,6.60286e-11,1,5029
243,4.65251e-17,5.83819e-11,6.5409e-11,1,5030
243.1,4.61817e-17,5.7834e-11,6.47951e-11,1,5031
243.2,4.64684e-17,5.72914e-11,6.41871e-11,1,5032
243.3,4.6466e-17,5.67537e-11,6.35847e-11,1,5033
243.4,4.65816e-17,5.62211e-11,6.2988e-11,1,5034
243.5,4.64509e-17,5.56935e-11,6.2397e-11,1,5035
243.6,4.60306e-17,5.51709e-11,6.18115e-11,1,5036
243.7,4.65304e-17,5.46532e-11,6.12315e-11,1,5037
243.8,4.61468e-17,5.41404e-11,6.06569e-11,1,5038
243.9,4.65712e-17,5.36324e-11,6.00879e-11,1,5039
244,4.62031e-17,5.31291e-11,5.9524e-11,1,5040
244.1,4.64058e-17,5.26305e-11,5.89653e-11,1,5041
244.2,4.6083e-17,5.21366e-11,5.8412e-11,1,5042
244.3,4.64782e-17,5.16473e-11,5.78637e-11,1,5043
244.4,4.65065e-17,5.11626e-11,5.73207e-11,1,5044
244.5,4.5981e-17,5.06825e-11,5.67828e-11,1,5045
244.6,4.66762e-17,5.02069e-11,5.62499e-11,1,5046
244.7,4.63521e-17,4.97358e-11,5.57221e-11,1,5047
244.8,4.61558e-17,4.92691e-11,5.51992e-11,1,5048
244.9,4.67632e-17,4.88068e-11,5.46813e-11,1,5049
245,4.61753e-17,4.83488e-11,5.41682e-11,1,5050
245.1,4.64361e-17,4.78951e-11,5.36599e-11,1,5051
245.2,4.67923e-17,4.74457e-11,5.31563e-11,1,5052
245.3,4.70254e-17,4.70004e-11,5.26575e-11,1,5053
245.4,4.64166e-17,4.65594e-11,5.21634e-11,1,5054
245.5,4.6395e-17,4.61225e-11,5.1674e-11,1,5055
245.6,4.61452e-17,4.56897e-11,5.11891e-11,1,5056
245.7,4.59756e-17,4.5261e-11,5.07087e-11,1,5057
245.8,4.61354e-17,4.48362e-11,5.02329e-11,1,5058
245.9,4.61682e-17,4.44155e-11,4.97615e-11,1,5059
246,4.63139e-17,4.39987e-11,4.92945e-11,1,5060
246.1,4.64555e-17,4.35858e-11,4.88319e-11,1,5061
246.2,4.64666e-17,4.31768e-11,4.83736e-11,1,5062
246.3,4.59539e-17,4.27716e-11,4.79197e-11,1,5063
246.4,4.65017e-17,4.23703e-11,4.747e-11,1,5064
246.5,4.66767e-17,4.19727e-11,4.70246e-11,1,5065
246.6,4.63263e-17,4.15788e-11,4.65833e-11,1,5066
246.7,4.57931e-17,4.11886e-11,4.61462e-11,1,5067
246.8,4.66789e-17,4.08021e-11,4.57132e-11,1,5068
246.9,4.62608e-17,4.04192e-11,4.52842e-11,1,5069
247,4.63437e-17,4.00399e-11,4.48592e-11,1,5070
247.1,4.6507e-17,3.96641e-11,4.44382e-11,1,5071
247.2,4.63265e-17,3.92919e-11,4.40212e-11,1,5072
247.3,4.66391e-17,3.89232e-11,4.36081e-11,1,5073
247.4,4.65059e-17,3.8558e-11,4.31989e-11,1,5074
247.5,4.64165e-17,3.81962e-11,4.27936e-11,1,5075
247.6,4.59623e-17,3.78378e-11,4.2392e-11,1,5076
247.7,4.66525e-17,3.74827e-11,4.19941e-11,1,5077
247.8,4.61201e-17,3.71309e-11,4.16e-11,1,5078
247.9,4.65257e-17,3.67824e-11,4.12096e-11,1,5079
248,4.62001e-17,3.64373e-11,4.08229e-11,1,5080
248.1,4.60268e-17,3.60953e-11,4.04398e-11,1,5081
248.2,4.6257e-17,3.57566e-11,4.00604e-11,1,5082
248.3,4.56748e-17,3.5421e-11,3.96844e-11,1,5083
248.4,4.66154e-17,3.50886e-11,3.93119e-11,1,5084
248.5,4.66207e-17,3.47593e-11,3.8943e-11,1,5085
248.6,4.65243e-17,3.44332e-11,3.85776e-11,1,5086
248.7,4.64752e-17,3.411e-11,3.82156e-11,1,5087
248.8,4.65371e-17,3.379e-11,3.7857e-11,1,5088
248.9,4.68754e-17,3.34729e-11,3.75017e-11,1,5089
249,4.62942e-17,3.31587e-11,3.71498e-11,1,5090
249.1,4.6487e-17,3.28476e-11,3.68011e-11,1,5091
249.2,4.61838e-17,3.25394e-11,3.64558e-11,1,5092
249.3,4.59795e-17,3.2234e-11,3.61137e-11,1,5093
249.4,4.61307e-17,3.19315e-11,3.57748e-11,1,5094
249.5,4.69562e-17,3.16319e-11,3.54391e-11,1,5095
249.6,4.61828e-17,3.13351e-11,3.51066e-11,1,5096
249.7,4.62563e-17,3.10409e-11,3.4777e-11,1,5097
249.8,4.63142e-17,3.07497e-11,3.44508e-11,1,5098
249.9,4.61067e-17,3.04612e-11,3.41275e-11,1,5099
250,4.64378e-17,3.01754e-11,3.38073e-11,1,5100
250.1,4.66739e-17,2.98923e-11,3.34901e-11,1,5101
250.2,4.64922e-17,2.96118e-11,3.31759e-11,1,5102
250.3,4.6164e-17,2.9334e-11,3.28645e-11,1,5103
250.4,4.6416e-17,2.90587e-11,3.25561e-11,1,5104
250.5,4.63137e-17,2.8786e-11,3.22507e-11,1,5105
250.6,4.58558e-17,2.85158e-11,3.1948e-11,1,5106
250.7,4.59248e-17,2.82483e-11,3.16482e-11,1,5107
250.8,4.63763e-17,2.79832e-11,3.13513e-11,1,5108
250.9,4.60173e-17,2.77206e-11,3.10571e-11,1,5109
251,4.62911e-17,2.74605e-11,3.07656e-11,1,5110
251.1,4.65688e-17,2.72028e-11,3.04769e-11,1,5111
251.2,4.64849e-17,2.69475e-11,3.01909e-11,1,5112
251.3,4.65066e-17,2.66947e-11,2.99076e-11,1,5113
251.4,4.58857e-17,2.64442e-11,2.9627e-11,1,5114
251.5,4.63992e-17,2.6196e-11,2.9349e-11,1,5115
251.6,4.66026e-17,2.59502e-11,2.90736e-11,1,5116
251.7,4.61358e-17,2.57068e-11,2.88009e-11,1,5117
251.8,4.58392e-17,2.54655e-11,2.85306e-11,1,5118
251.9,4.67059e-17,2.52266e-11,2.82629e-11,1,5119
252,4.61e-17,2.49899e-11,2.79977e-11,1,5120
252.1,4.69855e-17,2.47553e-11,2.77349e-11,1,5121
252.2,4.67885e-17,2.4523e-11,2.74746e-11,1,5122
252.3,4.67456e-17,2.42929e-11,2.72168e-11,1,5123
252.4,4.6341e-17,2.4065e-11,2.69614e-11,1,5124
252.5,4.64599e-17,2.38391e-11,2.67084e-11,1,5125
252.6,4.63423e-17,2.36154e-11,2.64578e-11,1,5126
252.7,4.65522e-17,2.33938e-11,2.62096e-11,1,5127
252.8,4.60261e-17,2.31743e-11,2.59636e-11,1,5128
252.9,4.65022e-17,2.29568e-11,2.57199e-11,1,5129
253,4.66179e-17,2.27414e-11,2.54786e-11,1,5130
253.1,4.65406e-17,2.25279e-11,2.52395e-11,1,5131
253.2,4.63964e-17,2.23166e-11,2.50027e-11,1,5132
253.3,4.62572e-17,2.21072e-11,2.47681e-11,1,5133
253.4,4.65969e-17,2.18997e-11,2.45357e-11,1,5134
253.5,4.63603e-17,2.16942e-11,2.43054e-11,1,5135
253.6,4.68012e-17,2.14907e-11,2.40773e-11,1,5136
253.7,4.58615e-17,2.1289e-11,2.38514e-11,1,5137
253.8,4.63379e-17,2.10893e-11,2.36277e-11,1,5138
253.9,4.6471e-17,2.08914e-11,2.3406e-11,1,5139
254,4.60976e-17,2.06954e-11,2.31863e-11,1,5140
254.1,4.66929e-17,2.05012e-11,2.29687e-11,1,5141
254.2,4.64358e-17,2.03088e-11,2.27532e-11,1,5142
254.3,4.58887e-17,2.01183e-11,2.25397e-11,1,5143
254.4,4.60414e-17,1.99295e-11,2.23282e-11,1,5144
254.5,4.60592e-17,1.97425e-11,2.21187e-11,1,5145
254.6,4.67202e-17,1.95572e-11,2.19111e-11,1,5146
254.7,4.65301e-17,1.93737e-11,2.17055e-11,1,5147
254.8,4.61295e-17,1.91919e-11,2.15018e-11,1,5148
254.9,4.62382e-17,1.90118e-11,2.13e-11,1,5149
255,4.64723e-17,1.88334e-11,2.11002e-11,1,5150
255.1,4.63672e-17,1.86567e-11,2.09022e-11,1,5151
255.2,4.61304e-17,1.84816e-11,2.07061e-11,1,5152
255.3,4.64352e-17,1.83082e-11,2.05118e-11,1,5153
255.4,4.60546e-17,1.81364e-11,2.03193e-11,1,5154
255.5,4.67132e-17,1.79662e-11,2.01287e-11,1,5155
255.6,4.61366e-17,1.77976e-11,1.99398e-11,1,5156
255.7,4.66202e-17,1.76306e-11,1.97527e-11,1,5157
255.8,4.61779e-17,1.74652e-11,1.95674e-11,1,5158
255.9,4.61031e-17,1.73013e-11,1.93838e-11,1,5159
256,4.57791e-17,1.7139e-11,1.9202e-11,1,5160
256.1,4.64942e-17,1.69782e-11,1.90218e-11,1,5161
256.2,4.63505e-17,1.68188e-11,1.88433e-11,1,5162
256.3,4.62666e-17,1.6661e-11,1.86665e-11,1,5163
256.4,4.65636e-17,1.65046e-11,1.84912e-11,1,5164
256.5,4.63417e-17,1.63497e-11,1.83177e-11,1,5165
256.6,4.62785e-17,1.61964e-11,1.81459e-11,1,5166
256.7,4.67129e-17,1.60444e-11,1.79756e-11,1,5167
256.8,4.66894e-17,1.58937e-11,1.78068e-11,1,5168
256.9,4.6447e-17,1.57446e-11,1.76397e-11,1,5169
257,4.62208e-17,1.55968e-11,1.74742e-11,1,5170
257.1,4.64553e-17,1.54505e-11,1.73102e-11,1,5171
257.2,4.60567e-17,1.53055e-11,1.71478e-11,1,5172
257.3,4.65562e-17,1.51619e-11,1.69869e-11,1,5173
257.4,4.6657e-17,1.50197e-11,1.68276e-11,1,5174
257.5,4.67376e-17,1.48788e-11,1.66696e-11,1,5175
257.6,4.63246e-17,1.47391e-11,1.65132e-11,1,5176
257.7,4.66803e-17,1.46009e-11,1.63583e-11,1,5177
257.8,4.60161e-17,1.44639e-11,1.62048e-11,1,5178
257.9,4.60273e-17,1.43282e-11,1.60528e-11,1,5179
258,4.59015e-17,1.41938e-11,1.59022e-11,1,5180
258.1,4.6436e-17,1.40606e-11,1.5753e-11,1,5181
258.2,4.6662e-17,1.39287e-11,1.56053e-11,1,5182
258.3,4.65269e-17,1.37981e-11,1.54589e-11,1,5183
258.4,4.64596e-17,1.36686e-11,1.53139e-11,1,5184
258.5,4.57679e-17,1.35404e-11,1.51702e-11,1,5185
258.6,4.59403e-17,1.34132e-11,1.50277e-11,1,5186
258.7,4.66131e-17,1.32875e-11,1.48868e-11,1,5187
258.8,4.67137e-17,1.31628e-11,1.47472e-11,1,5188
258.9,4.65834e-17,1.30393e-11,1.46088e-11,1,5189
259,4.66969e-17,1.29169e-11,1.44717e-11,1,5190
259.1,4.66673e-17,1.27958e-11,1.43359e-11,1,5191
259.2,4.69262e-17,1.26757e-11,1.42014e-11,1,5192
259.3,4.64883e-17,1.25568e-11,1.40682e-11,1,5193
259.4,4.64409e-17,1.2439e-11,1.39362e-11,1,5194
259.5,4.64354e-17,1.23223e-11,1.38055e-11,1,5195
259.6,4.59026e-17,1.22067e-11,1.36759e-11,1,5196
259.7,4.62481e-17,1.20921e-11,1.35476e-11,1,5197
259.8,4.64148e-17,1.19787e-11,1.34206e-11,1,5198
259.9,4.66096e-17,1.18664e-11,1.32947e-11,1,5199
260,4.60623e-17,1.17551e-11,1.317e-11,1,5200
260.1,4.67167e-17,1.16447e-11,1.30464e-11,1,5201
260.2,4.64884e-17,1.15354e-11,1.29239e-11,1,5202
260.3,4.6671e-17,1.14272e-11,1.28026e-11,1,5203
260.4,4.7197e-17,1.13199e-11,1.26825e-11,1,5204
260.5,4.58317e-17,1.12137e-11,1.25635e-11,1,5205
260.6,4.62449e-17,1.11085e-11,1.24456e-11,1,5206
260.7,4.59176e-17,1.10042e-11,1.23288e-11,1,5207
260.8,4.63841e-17,1.0901e-11,1.22131e-11,1,5208
260.9,4.65124e-17,1.07987e-11,1.20985e-11,1,5209
261,4.57836e-17,1.06974e-11,1.1985e-11,1,5210
261.1,4.63256e-17,1.0597e-11,1.18725e-11,1,5211
261.2,4.64471e-17,1.04976e-11,1.17611e-11,1,5212
261.3,4.62012e-17,1.0399e-11,1.16508e-11,1,5213
261.4,4.63959e-17,1.03015e-11,1.15414e-11,1,5214
261.5,4.70344e-17,1.02049e-11,1.14332e-11,1,5215
261.6,4.63564e-17,1.01091e-11,1.13258e-11,1,5216
261.7,4.64463e-17,1.00142e-11,1.12196e-11,1,5217
261.8,4.67251e-17,9.92021e-12,1.11143e-11,1,5218
261.9,4.62089e-17,9.82716e-12,1.101e-11,1,5219
262,4.63664e-17,9.73494e-12,1.09067e-11,1,5220
262.1,4.62008e-17,9.64362e-12,1.08044e-11,1,5221
262.2,4.64453e-17,9.55311e-12,1.0703e-11,1,5222
262.3,4.60715e-17,9.46341e-12,1.06025e-11,1,5223
262.4,4.66137e-17,9.37466e-12,1.0503e-11,1,5224
262.5,4.58914e-17,9.28671e-12,1.04045e-11,1,5225
262.6,4.63487e-17,9.19957e-12,1.03069e-11,1,5226
262.7,4.6548e-17,9.11324e-12,1.02101e-11,1,5227
262.8,4.64861e-17,9.02771e-12,1.01143e-11,1,5228
262.9,4.57101e-17,8.94301e-12,1.00194e-11,1,5229
263,4.65362e-17,8.85911e-12,9.92542e-12,1,5230
263.1,4.66811e-17,8.77597e-12,9.83226e-12,1,5231
263.2,4.63753e-17,8.69356e-12,9.73991e-12,1,5232
263.3,4.62334e-17,8.61193e-12,9.64847e-12,1,5233
263.4,4.57551e-17,8.53118e-12,9.55801e-12,1,5234
263.5,4.65174e-17,8.45116e-12,9.46837e-12,1,5235
263.6,4.60657e-17,8.37187e-12,9.37956e-12,1,5236
263.7,4.64027e-17,8.29333e-12,9.29156e-12,1,5237
263.8,4.63795e-17,8.21548e-12,9.20433e-12,1,5238
263.9,4.65136e-17,8.13838e-12,9.11797e-12,1,5239
264,4.59025e-17,8.06202e-12,9.03241e-12,1,5240
264.1,4.65812e-17,7.98639e-12,8.94766e-12,1,5241
264.2,4.65812e-17,7.91142e-12,8.86365e-12,1,5242
264.3,4.68241e-17,7.83715e-12,8.78044e-12,1,5243
264.4,4.64869e-17,7.76353e-12,8.69794e-12,1,5244
264.5,4.70111e-17,7.69071e-12,8.61635e-12,1,5245
264.6,4.61589e-17,7.61857e-12,8.53552e-12,1,5246
264.7,4.61568e-17,7.54708e-12,8.45542e-12,1,5247
264.8,4.63016e-17,7.47621e-12,8.37602e-12,1,5248
264.9,4.6362e-17,7.40617e-12,8.29754e-12,1,5249
265,4.669e-17,7.33671e-12,8.21974e-12,1,5250
265.1,4.63705e-17,7.2679e-12,8.14266e-12,1,5251
265.2,4.60966e-17,7.19969e-12,8.06623e-12,1,5252
265.3,4.67217e-17,7.1321e-12,7.9905e-12,1,5253
265.4,4.66679e-17,7.06513e-12,7.91547e-12,1,5254
265.5,4.64234e-17,6.99882e-12,7.84119e-12,1,5255
265.6,4.68193e-17,6.93318e-12,7.76764e-12,1,5256
265.7,4.67214e-17,6.86808e-12,7.69471e-12,1,5257
265.8,4.68325e-17,6.80365e-12,7.62251e-12,1,5258
265.9,4.62081e-17,6.73976e-12,7.55093e-12,1,5259
266,4.59724e-17,6.67649e-12,7.48004e-12,1,5260
266.1,4.61295e-17,6.61386e-12,7.40989e-12,1,5261
266.2,4.69354e-17,6.55177e-12,7.34035e-12,1,5262
266.3,4.66015e-17,6.49024e-12,7.27142e-12,1,5263
266.4,4.62035e-17,6.42937e-12,7.20324e-12,1,5264
266.5,4.68067e-17,6.36905e-12,7.13562e-12,1,5265
266.6,4.60114e-17,6.30928e-12,7.06867e-12,1,5266
266.7,4.63847e-17,6.25009e-12,7.00234e-12,1,5267
266.8,4.59937e-17,6.1915e-12,6.9367e-12,1,5268
266.9,4.62974e-17,6.13344e-12,6.87164e-12,1,5269
267,4.64776e-17,6.07592e-12,6.80723e-12,1,5270
267.1,4.67174e-17,6.01894e-12,6.74341e-12,1,5271
267.2,4.66736e-17,5.96252e-12,6.68022e-12,1,5272
267.3,4.658e-17,5.90663e-12,6.61763e-12,1,5273
267.4,4.65315e-17,5.85117e-12,6.5555e-12,1,5274
267.5,4.67672e-17,5.79631e-12,6.49403e-12,1,5275
267.6,4.62755e-17,5.74198e-12,6.43316e-12,1,5276
267.7,4.60959e-17,5.68807e-12,6.37277e-12,1,5277
267.8,4.67742e-17,5.63473e-12,6.313e-12,1,5278
267.9,4.66505e-17,5.58185e-12,6.25375e-12,1,5279
268,4.6478e-17,5.52952e-12,6.19512e-12,1,5280
268.1,4.64404e-17,5.47763e-12,6.13701e-12,1,5281
268.2,4.66862e-17,5.42623e-12,6.07939e-12,1,5282
268.3,4.63713e-17,5.3753e-12,6.02232e-12,1,5283
268.4,4.64283e-17,5.32491e-12,5.96589e-12,1,5284
268.5,4.60604e-17,5.27495e-12,5.90993e-12,1,5285
268.6,4.59477e-17,5.22544e-12,5.85441e-12,1,5286
268.7,4.61824e-17,5.17646e-12,5.79954e-12,1,5287
268.8,4.62682e-17,5.12792e-12,5.74517e-12,1,5288
268.9,4.66774e-17,5.07982e-12,5.69129e-12,1,5289
269,4.65026e-17,5.03216e-12,5.63789e-12,1,5290
269.1,4.63198e-17,4.98499e-12,5.58504e-12,1,5291
269.2,4.66096e-17,4.93824e-12,5.53264e-12,1,5292
269.3,4.65075e-17,4.8919e-12,5.48073e-12,1,5293
269.4,4.62032e-17,4.84602e-12,5.42934e-12,1,5294
269.5,4.61229e-17,4.80055e-12,5.3784e-12,1,5295
269.6,4.60783e-17,4.75551e-12,5.32793e-12,1,5296
269.7,4.67541e-17,4.71093e-12,5.27799e-12,1,5297
269.8,4.68268e-17,4.6667e-12,5.22843e-12,1,5298
269.9,4.69677e-17,4.62291e-12,5.17935e-12,1,5299
270,4.59485e-17,4.57957e-12,5.13078e-12,1,5300
270.1,4.66632e-17,4.53662e-12,5.08268e-12,1,5301
270.2,4.65121e-17,4.49406e-12,5.035e-12,1,5302
270.3,4.67393e-17,4.4519e-12,4.98776e-12,1,5303
270.4,4.64521e-17,4.41015e-12,4.94101e-12,1,5304
270.5,4.6272e-17,4.36884e-12,4.89471e-12,1,5305
270.6,4.58735e-17,4.32794e-12,4.8489e-12,1,5306
270.7,4.68048e-17,4.28741e-12,4.8035e-12,1,5307
270.8,4.64545e-17,4.24728e-12,4.75854e-12,1,5308
270.9,4.63345e-17,4.20741e-12,4.71387e-12,1,5309
271,4.56224e-17,4.16797e-12,4.6697e-12,1,5310
271.1,4.63728e-17,4.12887e-12,4.62586e-12,1,5311
271.2,4.61372e-17,4.09017e-12,4.5825e-12,1,5312
271.3,4.64574e-17,4.05185e-12,4.53957e-12,1,5313
271.4,4.66498e-17,4.01379e-12,4.49693e-12,1,5314
271.5,4.57628e-17,3.97621e-12,4.45486e-12,1,5315
271.6,4.61936e-17,3.93889e-12,4.41305e-12,1,5316
271.7,4.60034e-17,3.90193e-12,4.37163e-12,1,5317
271.8,4.62033e-17,3.86527e-12,4.33053e-12,1,5318
271.9,4.6579e-17,3.82903e-12,4.28991e-12,1,5319
272,4.6642e-17,3.79305e-12,4.24958e-12,1,5320
272.1,4.60282e-17,3.75747e-12,4.20972e-12,1,5321
272.2,4.61171e-17,3.72222e-12,4.17022e-12,1,5322
272.3,4.58038e-17,3.68732e-12,4.13112e-12,1,5323
272.4,4.66528e-17,3.65272e-12,4.09236e-12,1,5324
272.5,4.64273e-17,3.61847e-12,4.05401e-12,1,5325
272.6,4.64812e-17,3.58457e-12,4.01602e-12,1,5326
272.7,4.60713e-17,3.55091e-12,3.97831e-12,1,5327
272.8,4.62977e-17,3.51759e-12,3.94098e-12,1,5328
272.9,4.67641e-17,3.48452e-12,3.90392e-12,1,5329
273,4.64076e-17,3.45178e-12,3.86723e-12,1,5330
273.1,4.60122e-17,3.41941e-12,3.83096e-12,1,5331
273.2,4.66511e-17,3.38729e-12,3.79499e-12,1,5332
273.3,4.6591e-17,3.35553e-12,3.75942e-12,1,5333
273.4,4.6627e-17,3.32409e-12,3.72419e-12,1,5334
273.5,4.68853e-17,3.29291e-12,3.68925e-12,1,5335
273.6,4.62026e-17,3.26196e-12,3.65459e-12,1,5336
273.7,4.64633e-17,3.23136e-12,3.62033e-12,1,5337
273.8,4.63053e-17,3.20101e-12,3.58634e-12,1,5338
273.9,4.64908e-17,3.17097e-12,3.55269e-12,1,5339
274,4.62642e-17,3.1412e-12,3.51933e-12,1,5340
274.1,4.64863e-17,3.11175e-12,3.48633e-12,1,5341
274.2,4.58154e-17,3.08259e-12,3.45366e-12,1,5342
274.3,4.68056e-17,3.05365e-12,3.42123e-12,1,5343
274.4,4.62535e-17,3.025e-12,3.38912e-12,1,5344
274.5,4.57654e-17,2.99661e-12,3.35731e-12,1,5345
274.6,4.65744e-17,2.96849e-12,3.32579e-12,1,5346
274.7,4.63569e-17,2.94067e-12,3.29464e-12,1,5347
274.8,4.63124e-17,2.91309e-12,3.26374e-12,1,5348
274.9,4.5772e-17,2.88574e-12,3.2331e-12,1,5349
275,4.62446e-17,2.8587e-12,3.20279e-12,1,5350
275.1,4.61247e-17,2.83185e-12,3.17273e-12,1,5351
275.2,4.62124e-17,2.80522e-12,3.14288e-12,1,5352
275.3,4.6796e-17,2.77883e-12,3.11331e-12,1,5353
275.4,4.58723e-17,2.7527e-12,3.08402e-12,1,5354
275.5,4.60471e-17,2.72687e-12,3.05508e-12,1,5355
275.6,4.6548e-17,2.70128e-12,3.0264e-12,1,5356
275.7,4.64006e-17,2.67589e-12,2.99795e-12,1,5357
275.8,4.62875e-17,2.65077e-12,2.96981e-12,1,5358
275.9,4.67527e-17,2.6259e-12,2.94194e-12,1,5359
276,4.61922e-17,2.60127e-12,2.91438e-12,1,5360
276.1,4.6466e-17,2.57686e-12,2.88704e-12,1,5361
276.2,4.63901e-17,2.55264e-12,2.85991e-12,1,5362
276.3,4.65644e-17,2.5287e-12,2.83308e-12,1,5363
276.4,4.64845e-17,2.50501e-12,2.80656e-12,1,5364
276.5,4.62936e-17,2.48153e-12,2.78027e-12,1,5365
276.6,4.63496e-17,2.45827e-12,2.75421e-12,1,5366
276.7,4.64248e-17,2.43521e-12,2.72839e-12,1,5367
276.8,4.62317e-17,2.41236e-12,2.70281e-12,1,5368
276.9,4.61232e-17,2.38973e-12,2.67744e-12,1,5369
277,4.65456e-17,2.36731e-12,2.65232e-12,1,5370
277.1,4.59272e-17,2.34504e-12,2.6274e-12,1,5371
277.2,4.66544e-17,2.323e-12,2.6027e-12,1,5372
277.3,4.5843e-17,2.30124e-12,2.57832e-12,1,5373
277.4,4.68972e-17,2.27964e-12,2.55412e-12,1,5374
277.5,4.58764e-17,2.25829e-12,2.53022e-12,1,5375
277.6,4.68399e-17,2.2371e-12,2.50647e-12,1,5376
277.7,4.74939e-17,2.21609e-12,2.48294e-12,1,5377
277.8,4.6483e-17,2.1953e-12,2.45967e-12,1,5378
277.9,4.66465e-17,2.17472e-12,2.43664e-12,1,5379
278,4.66552e-17,2.15429e-12,2.41376e-12,1,5380
278.1,4.61712e-17,2.13408e-12,2.3911e-12,1,5381
278.2,4.64322e-17,2.11406e-12,2.36868e-12,1,5382
278.3,4.67916e-17,2.09418e-12,2.3464e-12,1,5383
278.4,4.56674e-17,2.07453e-12,2.32435e-12,1,5384
278.5,4.65829e-17,2.05512e-12,2.30259e-12,1,5385
278.6,4.56307e-17,2.0358e-12,2.28094e-12,1,5386
278.7,4.63253e-17,2.01665e-12,2.25947e-12,1,5387
278.8,4.64596e-17,1.9977e-12,2.23823e-12,1,5388
278.9,4.67546e-17,1.97895e-12,2.21723e-12,1,5389
279,4.61044e-17,1.9604e-12,2.19645e-12,1,5390
279.1,4.60989e-17,1.94201e-12,2.17585e-12,1,5391
279.2,4.67103e-17,1.92378e-12,2.15542e-12,1,5392
279.3,4.67217e-17,1.90574e-12,2.13519e-12,1,5393
279.4,4.6533e-17,1.88779e-12,2.11507e-12,1,5394
279.5,4.64079e-17,1.87008e-12,2.09522e-12,1,5395
279.6,4.58527e-17,1.85248e-12,2.07548e-12,1,5396
279.7,4.62776e-17,1.83507e-12,2.05597e-12,1,5397
279.8,4.61601e-17,1.81783e-12,2.03663e-12,1,5398
279.9,4.65744e-17,1.80078e-12,2.01753e-12,1,5399
280,4.59745e-17,1.78391e-12,1.99864e-12,1,5400
280.1,4.66333e-17,1.76716e-12,1.97988e-12,1,5401
280.2,4.65105e-17,1.75057e-12,1.9613e-12,1,5402
280.3,4.62992e-17,1.73414e-12,1.94291e-12,1,5403
280.4,4.60077e-17,1.71788e-12,1.92472e-12,1,5404
280.5,4.66179e-17,1.70172e-12,1.9066e-12,1,5405
280.6,4.62674e-17,1.68577e-12,1.88873e-12,1,5406
280.7,4.67819e-17,1.66995e-12,1.87103e-12,1,5407
280.8,4.61607e-17,1.65433e-12,1.85352e-12,1,5408
280.9,4.63083e-17,1.63881e-12,1.83614e-12,1,5409
281,4.61466e-17,1.62344e-12,1.81892e-12,1,5410
281.1,4.66517e-17,1.60819e-12,1.80182e-12,1,5411
281.2,4.62013e-17,1.59311e-12,1.78493e-12,1,5412
281.3,4.61035e-17,1.57822e-12,1.76823e-12,1,5413
281.4,4.63329e-17,1.56348e-12,1.75172e-12,1,5414
281.5,4.67982e-17,1.54879e-12,1.73526e-12,1,5415
281.6,4.6739e-17,1.53425e-12,1.71896e-12,1,5416
281.7,4.65441e-17,1.5198e-12,1.70278e-12,1,5417
281.8,4.65278e-17,1.50557e-12,1.68685e-12,1,5418
281.9,4.67164e-17,1.49144e-12,1.67104e-12,1,5419
282,4.63248e-17,1.47748e-12,1.65539e-12,1,5420
282.1,4.6164e-17,1.46362e-12,1.63986e-12,1,5421
282.2,4.67707e-17,1.44989e-12,1.62447e-12,1,5422
282.3,4.61188e-17,1.43625e-12,1.60917e-12,1,5423
282.4,4.638e-17,1.4228e-12,1.5941e-12,1,5424
282.5,4.62332e-17,1.40948e-12,1.57917e-12,1,5425
282.6,4.67044e-17,1.39623e-12,1.56435e-12,1,5426
282.7,4.62607e-17,1.38305e-12,1.54957e-12,1,5427
282.8,4.65876e-17,1.37008e-12,1.53504e-12,1,5428
282.9,4.57795e-17,1.3572e-12,1.5206e-12,1,5429
283,4.65437e-17,1.34448e-12,1.50637e-12,1,5430
283.1,4.59481e-17,1.33185e-12,1.49223e-12,1,5431
283.2,4.6666e-17,1.31936e-12,1.47825e-12,1,5432
283.3,4.64531e-17,1.307e-12,1.4644e-12,1,5433
283.4,4.59942e-17,1.29476e-12,1.4507e-12,1,5434
283.5,4.65026e-17,1.28263e-12,1.43711e-12,1,5435
283.6,4.66321e-17,1.27056e-12,1.42358e-12,1,5436
283.7,4.60572e-17,1.25859e-12,1.41018e-12,1,5437
283.8,4.61831e-17,1.24677e-12,1.39696e-12,1,5438
283.9,4.62276e-17,1.23508e-12,1.38387e-12,1,5439
284,4.63602e-17,1.2235e-12,1.37089e-12,1,5440
284.1,4.61829e-17,1.21199e-12,1.35799e-12,1,5441
284.2,4.64693e-17,1.20063e-12,1.34527e-12,1,5442
284.3,4.6421e-17,1.18935e-12,1.33263e-12,1,5443
284.4,4.66279e-17,1.17818e-12,1.3201e-12,1,5444
284.5,4.69328e-17,1.16716e-12,1.30777e-12,1,5445
284.6,4.57461e-17,1.1562e-12,1.29546e-12,1,5446
284.7,4.65309e-17,1.14538e-12,1.28337e-12,1,5447
284.8,4.63072e-17,1.13469e-12,1.27142e-12,1,5448
284.9,4.68237e-17,1.12409e-12,1.25957e-12,1,5449
285,4.61777e-17,1.11355e-12,1.24777e-12,1,5450
285.1,4.64845e-17,1.1031e-12,1.23607e-12,1,5451
285.2,4.62702e-17,1.09277e-12,1.2245e-12,1,5452
285.3,4.59751e-17,1.08254e-12,1.21306e-12,1,5453
285.4,4.64972e-17,1.07244e-12,1.20172e-12,1,5454
285.5,4.63445e-17,1.06242e-12,1.1905e-12,1,5455
285.6,4.63304e-17,1.05247e-12,1.17933e-12,1,5456
285.7,4.64171e-17,1.04256e-12,1.16821e-12,1,5457
285.8,4.65662e-17,1.03277e-12,1.15722e-12,1,5458
285.9,4.62958e-17,1.02309e-12,1.14636e-12,1,5459
286,4.61638e-17,1.01351e-12,1.13564e-12,1,5460
286.1,4.63149e-17,1.00395e-12,1.1249e-12,1,5461
286.2,4.60008e-17,9.94574e-13,1.11438e-12,1,5462
286.3,4.62397e-17,9.85228e-13,1.10391e-12,1,5463
286.4,4.5856e-17,9.76013e-13,1.09359e-12,1,5464
286.5,4.6353e-17,9.66849e-13,1.08334e-12,1,5465
286.6,4.64167e-17,9.57773e-13,1.07318e-12,1,5466
286.7,4.58159e-17,9.48858e-13,1.06321e-12,1,5467
286.8,4.60447e-17,9.39973e-13,1.05325e-12,1,5468
286.9,4.66273e-17,9.3118e-13,1.04341e-12,1,5469
287,4.62791e-17,9.22483e-13,1.03367e-12,1,5470
287.1,4.66596e-17,9.13872e-13,1.02404e-12,1,5471
287.2,4.66762e-17,9.05337e-13,1.01449e-12,1,5472
287.3,4.62668e-17,8.96859e-13,1.00501e-12,1,5473
287.4,4.63976e-17,8.88456e-13,9.95634e-13,1,5474
287.5,4.60885e-17,8.80196e-13,9.86406e-13,1,5475
287.6,4.65958e-17,8.71938e-13,9.77168e-13,1,5476
287.7,4.58569e-17,8.63796e-13,9.68053e-13,1,5477
287.8,4.66339e-17,8.5572e-13,9.59015e-13,1,5478
287.9,4.66966e-17,8.47702e-13,9.50063e-13,1,5479
288,4.58043e-17,8.39767e-13,9.41146e-13,1,5480
288.1,4.65406e-17,8.31902e-13,9.32328e-13,1,5481
288.2,4.62152e-17,8.24085e-13,9.23581e-13,1,5482
288.3,4.61261e-17,8.16409e-13,9.14984e-13,1,5483
288.4,4.65997e-17,8.08752e-13,9.06414e-13,1,5484
288.5,4.63494e-17,8.01136e-13,8.97901e-13,1,5485
288.6,4.59614e-17,7.93619e-13,8.89504e-13,1,5486
288.7,4.64292e-17,7.86153e-13,8.81126e-13,1,5487
288.8,4.65355e-17,7.78771e-13,8.72865e-13,1,5488
288.9,4.63316e-17,7.71491e-13,8.64695e-13,1,5489
289,4.62116e-17,7.64276e-13,8.56635e-13,1,5490
289.1,4.61159e-17,7.57093e-13,8.48597e-13,1,5491
289.2,4.66619e-17,7.50026e-13,8.40699e-13,1,5492
289.3,4.67602e-17,7.42957e-13,8.32763e-13,1,5493
289.4,4.60072e-17,7.3602e-13,8.2499e-13,1,5494
289.5,4.64171e-17,7.29084e-13,8.17228e-13,1,5495
289.6,4.56969e-17,7.22238e-13,8.09552e-13,1,5496
289.7,4.597e-17,7.15437e-13,8.019e-13,1,5497
289.8,4.70164e-17,7.08724e-13,7.94348e-13,1,5498
289.9,4.60309e-17,7.02017e-13,7.86805e-13,1,5499
290,4.65628e-17,6.95482e-13,7.79492e-13,1,5500
290.1,4.61985e-17,6.88947e-13,7.72177e-13,1,5501
290.2,4.63687e-17,6.82449e-13,7.6488e-13,1,5502
290.3,4.6224e-17,6.76031e-13,7.57676e-13,1,5503
290.4,4.60506e-17,6.69693e-13,7.50564e-13,1,5504
290.5,4.59036e-17,6.63442e-13,7.43579e-13,1,5505
290.6,4.6776e-17,6.57251e-13,7.36654e-13,1,5506
290.7,4.61926e-17,6.51131e-13,7.29799e-13,1,5507
290.8,4.6155e-17,6.45001e-13,7.22922e-13,1,5508
290.9,4.59049e-17,6.3896e-13,7.16155e-13,1,5509
291,4.63342e-17,6.32924e-13,7.09388e-13,1,5510
291.1,4.62249e-17,6.26927e-13,7.02661e-13,1,5511
291.2,4.65647e-17,6.2106e-13,6.96089e-13,1,5512
291.3,4.63763e-17,6.15228e-13,6.89566e-13,1,5513
291.4,4.67847e-17,6.09454e-13,6.83079e-13,1,5514
291.5,4.60133e-17,6.03774e-13,6.76743e-13,1,5515
291.6,4.68261e-17,5.98098e-13,6.70391e-13,1,5516
291.7,4.56613e-17,5.92488e-13,6.64102e-13,1,5517
291.8,4.65086e-17,5.86905e-13,6.57834e-13,1,5518
291.9,4.64394e-17,5.81369e-13,6.51631e-13,1,5519
292,4.5896e-17,5.75898e-13,6.45513e-13,1,5520
292.1,4.65907e-17,5.70513e-13,6.39474e-13,1,5521
292.2,4.67018e-17,5.65154e-13,6.3347e-13,1,5522
292.3,4.64084e-17,5.59876e-13,6.27563e-13,1,5523
292.4,4.64577e-17,5.54619e-13,6.21696e-13,1,5524
292.5,4.60817e-17,5.49356e-13,6.15791e-13,1,5525
292.6,4.63343e-17,5.44144e-13,6.09925e-13,1,5526
292.7,4.60777e-17,5.39025e-13,6.04214e-13,1,5527
292.8,4.66157e-17,5.34018e-13,5.98619e-13,1,5528
292.9,4.63426e-17,5.2897e-13,5.92956e-13,1,5529
293,4.66368e-17,5.23969e-13,5.87362e-13,1,5530
293.1,4.64711e-17,5.19076e-13,5.81886e-13,1,5531
293.2,4.6264e-17,5.14234e-13,5.76459e-13,1,5532
293.3,4.64284e-17,5.09382e-13,5.71023e-13,1,5533
293.4,4.70771e-17,5.0467e-13,5.6577e-13,1,5534
293.5,4.69458e-17,5.00027e-13,5.60566e-13,1,5535
293.6,4.62094e-17,4.95324e-13,5.55307e-13,1,5536
293.7,4.61605e-17,4.90631e-13,5.50037e-13,1,5537
293.8,4.65375e-17,4.8604e-13,5.44889e-13,1,5538
293.9,4.63894e-17,4.81477e-13,5.39792e-13,1,5539
294,4.67191e-17,4.76939e-13,5.34699e-13,1,5540
294.1,4.59017e-17,4.72452e-13,5.29658e-13,1,5541
294.2,4.62398e-17,4.68041e-13,5.24697e-13,1,5542
294.3,4.61898e-17,4.63567e-13,5.19679e-13,1,5543
294.4,4.59109e-17,4.5918e-13,5.14766e-13,1,5544
294.5,4.67008e-17,4.54862e-13,5.09919e-13,1,5545
294.6,4.59677e-17,4.50609e-13,5.05179e-13,1,5546
294.7,4.67183e-17,4.46385e-13,5.00449e-13,1,5547
294.8,4.62117e-17,4.4224e-13,4.95798e-13,1,5548
294.9,4.65797e-17,4.38137e-13,4.91192e-13,1,5549
295,4.71702e-17,4.34026e-13,4.86569e-13,1,5550
295.1,4.61768e-17,4.29925e-13,4.81977e-13,1,5551
295.2,4.61826e-17,4.25856e-13,4.77418e-13,1,5552
295.3,4.63933e-17,4.21843e-13,4.72944e-13,1,5553
295.4,4.65508e-17,4.17903e-13,4.68508e-13,1,5554
295.5,4.58186e-17,4.14022e-13,4.64139e-13,1,5555
295.6,4.68845e-17,4.10127e-13,4.59782e-13,1,5556
295.7,4.632e-17,4.0619e-13,4.55355e-13,1,5557
295.8,4.63268e-17,4.02353e-13,4.51045e-13,1,5558
295.9,4.67878e-17,3.98563e-13,4.4679e-13,1,5559
296,4.68402e-17,3.94781e-13,4.4252e-13,1,5560
296.1,4.66558e-17,3.91066e-13,4.38358e-13,1,5561
296.2,4.69781e-17,3.87378e-13,4.34214e-13,1,5562
296.3,4.63922e-17,3.83728e-13,4.30124e-13,1,5563
296.4,4.60047e-17,3.80161e-13,4.26138e-13,1,5564
296.5,4.62025e-17,3.76602e-13,4.22155e-13,1,5565
296.6,4.62777e-17,3.73053e-13,4.182e-13,1,5566
296.7,4.708e-17,3.69525e-13,4.14238e-13,1,5567
296.8,4.56314e-17,3.6607e-13,4.10374e-13,1,5568
296.9,4.61956e-17,3.62614e-13,4.0651e-13,1,5569
297,4.65556e-17,3.59191e-13,4.02659e-13,1,5570
297.1,4.64574e-17,3.55827e-13,3.98889e-13,1,5571
297.2,4.67994e-17,3.52488e-13,3.95124e-13,1,5572
297.3,4.62741e-17,3.49154e-13,3.91372e-13,1,5573
297.4,4.64501e-17,3.45825e-13,3.8762e-13,1,5574
297.5,4.60388e-17,3.42535e-13,3.83926e-13,1,5575
297.6,4.68937e-17,3.39354e-13,3.80376e-13,1,5576
297.7,4.64421e-17,3.36117e-13,3.76745e-13,1,5577
297.8,4.67334e-17,3.32938e-13,3.73195e-13,1,5578
297.9,4.59306e-17,3.29784e-13,3.69651e-13,1,5579
298,4.65038e-17,3.26632e-13,3.66098e-13,1,5580
298.1,4.65453e-17,3.23593e-13,3.62714e-13,1,5581
298.2,4.5595e-17,3.20541e-13,3.59289e-13,1,5582
298.3,4.63538e-17,3.17525e-13,3.55895e-13,1,5583
298.4,4.65e-17,3.14518e-13,3.52536e-13,1,5584
298.5,4.61053e-17,3.11529e-13,3.49201e-13,1,5585
298.6,4.61479e-17,3.08631e-13,3.45959e-13,1,5586
298.7,4.6428e-17,3.05715e-13,3.42692e-13,1,5587
298.8,4.71542e-17,3.02826e-13,3.39452e-13,1,5588
298.9,4.62124e-17,2.99971e-13,3.36243e-13,1,5589
299,4.6826e-17,2.9716e-13,3.33089e-13,1,5590
299.1,4.6617e-17,2.94384e-13,3.29978e-13,1,5591
299.2,4.62898e-17,2.91524e-13,3.26766e-13,1,5592
299.3,4.62695e-17,2.88794e-13,3.23708e-13,1,5593
299.4,4.61932e-17,2.86045e-13,3.20618e-13,1,5594
299.5,4.65559e-17,2.83325e-13,3.17572e-13,1,5595
299.6,4.6947e-17,2.80626e-13,3.1454e-13,1,5596
299.7,4.57167e-17,2.77961e-13,3.11542e-13,1,5597
299.8,4.65203e-17,2.75325e-13,3.08583e-13,1,5598
299.9,4.66926e-17,2.72684e-13,3.05606e-13,1,5599
300,4.60404e-17,2.70139e-13,3.02753e-13,1,5600
300.1,4.63505e-17,2.67486e-13,2.99764e-13,1,5601
300.2,4.60323e-17,2.64952e-13,2.96898e-13,1,5602
300.3,4.65955e-17,2.62387e-13,2.94014e-13,1,5603
300.4,4.6232e-17,2.5991e-13,2.91252e-13,1,5604
300.5,4.62202e-17,2.5746e-13,2.88489e-13,1,5605
300.6,4.635e-17,2.55058e-13,2.85816e-13,1,5606
300.7,4.67154e-17,2.5261e-13,2.83062e-13,1,5607
300.8,4.63772e-17,2.50283e-13,2.80448e-13,1,5608
300.9,4.60689e-17,2.47913e-13,2.77769e-13,1,5609
301,4.63476e-17,2.45571e-13,2.75145e-13,1,5610
301.1,4.64434e-17,2.43217e-13,2.72515e-13,1,5611
301.2,4.65208e-17,2.40921e-13,2.69933e-13,1,5612
301.3,4.63486e-17,2.38659e-13,2.67412e-13,1,5613
301.4,4.67344e-17,2.36435e-13,2.64927e-13,1,5614
301.5,4.62828e-17,2.34199e-13,2.62429e-13,1,5615
301.6,4.64862e-17,2.32012e-13,2.59993e-13,1,5616
301.7,4.62674e-17,2.29782e-13,2.57495e-13,1,5617
301.8,4.61511e-17,2.27645e-13,2.55073e-13,1,5618
301.9,4.66844e-17,2.25485e-13,2.52635e-13,1,5619
302,4.67571e-17,2.23371e-13,2.50277e-13,1,5620
302.1,4.61088e-17,2.21254e-13,2.47899e-13,1,5621
302.2,4.62265e-17,2.19098e-13,2.45475e-13,1,5622
302.3,4.65874e-17,2.17052e-13,2.43198e-13,1,5623
302.4,4.60187e-17,2.14992e-13,2.40894e-13,1,5624
302.5,4.569e-17,2.12939e-13,2.38599e-13,1,5625
302.6,4.6676e-17,2.10941e-13,2.36369e-13,1,5626
302.7,4.6593e-17,2.08937e-13,2.34118e-13,1,5627
302.8,4.62379e-17,2.06965e-13,2.31876e-13,1,5628
302.9,4.62516e-17,2.05043e-13,2.29717e-13,1,5629
303,4.60807e-17,2.03105e-13,2.27545e-13,1,5630
303.1,4.7027e-17,2.01212e-13,2.25402e-13,1,5631
303.2,4.63868e-17,1.99276e-13,2.23217e-13,1,5632
303.3,4.63539e-17,1.97411e-13,2.21131e-13,1,5633
303.4,4.62302e-17,1.95513e-13,2.18999e-13,1,5634
303.5,4.63966e-17,1.93688e-13,2.16954e-13,1,5635
303.6,4.62406e-17,1.91908e-13,2.14938e-13,1,5636
303.7,4.60008e-17,1.90082e-13,2.12869e-13,1,5637
303.8,4.68074e-17,1.88222e-13,2.10797e-13,1,5638
303.9,4.58931e-17,1.8642e-13,2.08773e-13,1,5639
304,4.67567e-17,1.84693e-13,2.06835e-13,1,5640
304.1,4.69897e-17,1.82983e-13,2.04929e-13,1,5641
304.2,4.61209e-17,1.8134e-13,2.03104e-13,1,5642
304.3,4.65683e-17,1.79618e-13,2.01172e-13,1,5643
304.4,4.632e-17,1.77886e-13,1.99197e-13,1,5644
304.5,4.64358e-17,1.76239e-13,1.97368e-13,1,5645
304.6,4.64813e-17,1.746e-13,1.95545e-13,1,5646
304.7,4.60718e-17,1.72938e-13,1.93669e-13,1,5647
304.8,4.61701e-17,1.71276e-13,1.91808e-13,1,5648
304.9,4.60823e-17,1.69622e-13,1.89959e-13,1,5649
305,4.62283e-17,1.68e-13,1.88152e-13,1,5650
305.1,4.59116e-17,1.66421e-13,1.86384e-13,1,5651
305.2,4.62707e-17,1.64808e-13,1.84566e-13,1,5652
305.3,4.6363e-17,1.63267e-13,1.82809e-13,1,5653
305.4,4.62305e-17,1.61791e-13,1.81176e-13,1,5654
305.5,4.68343e-17,1.60258e-13,1.79475e-13,1,5655
305.6,4.66895e-17,1.58714e-13,1.77741e-13,1,5656
305.7,4.61954e-17,1.57209e-13,1.76085e-13,1,5657
305.8,4.62249e-17,1.55706e-13,1.74423e-13,1,5658
305.9,4.65214e-17,1.5428e-13,1.72837e-13,1,5659
306,4.65274e-17,1.52888e-13,1.71283e-13,1,5660
306.1,4.69823e-17,1.51467e-13,1.69687e-13,1,5661
306.2,4.72536e-17,1.50091e-13,1.68143e-13,1,5662
306.3,4.60919e-17,1.4871e-13,1.6659e-13,1,5663
306.4,4.65881e-17,1.47282e-13,1.64985e-13,1,5664
306.5,4.60317e-17,1.45895e-13,1.6346e-13,1,5665
306.6,4.66002e-17,1.44594e-13,1.62019e-13,1,5666
306.7,4.64508e-17,1.43295e-13,1.60579e-13,1,5667
306.8,4.58409e-17,1.4191e-13,1.59005e-13,1,5668
306.9,4.62072e-17,1.40562e-13,1.57518e-13,1,5669
307,4.61898e-17,1.39312e-13,1.56121e-13,1,5670
307.1,4.66295e-17,1.38026e-13,1.54695e-13,1,5671
307.2,4.60375e-17,1.36721e-13,1.53242e-13,1,5672
307.3,4.62323e-17,1.3544e-13,1.51786e-13,1,5673
307.4,4.66567e-17,1.34211e-13,1.504e-13,1,5674
307.5,4.69782e-17,1.3293e-13,1.48985e-13,1,5675
307.6,4.63761e-17,1.31627e-13,1.4753e-13,1,5676
307.7,4.60172e-17,1.30412e-13,1.46155e-13,1,5677
307.8,4.60203e-17,1.29179e-13,1.44797e-13,1,5678
307.9,4.59423e-17,1.27931e-13,1.43395e-13,1,5679
308,4.59591e-17,1.26715e-13,1.42018e-13,1,5680
308.1,4.64606e-17,1.2552e-13,1.40673e-13,1,5681
308.2,4.58666e-17,1.24358e-13,1.39385e-13,1,5682
308.3,4.58921e-17,1.23242e-13,1.38147e-13,1,5683
308.4,4.64714e-17,1.22116e-13,1.36916e-13,1,5684
308.5,4.66693e-17,1.20982e-13,1.35659e-13,1,5685
308.6,4.66314e-17,1.19841e-13,1.34383e-13,1,5686
308.7,4.68113e-17,1.18717e-13,1.33131e-13,1,5687
308.8,4.66687e-17,1.17574e-13,1.31863e-13,1,5688
308.9,4.7176e-17,1.16518e-13,1.30669e-13,1,5689
309,4.64705e-17,1.15492e-13,1.2952e-13,1,5690
309.1,4.67835e-17,1.14417e-13,1.28336e-13,1,5691
309.2,4.63498e-17,1.13328e-13,1.27095e-13,1,5692
309.3,4.65331e-17,1.12266e-13,1.25895e-13,1,5693
309.4,4.61718e-17,1.11203e-13,1.2471e-13,1,5694
309.5,4.61714e-17,1.10174e-13,1.23566e-13,1,5695
309.6,4.6744e-17,1.09107e-13,1.22375e-13,1,5696
309.7,4.58595e-17,1.08078e-13,1.2122e-13,1,5697
309.8,4.63772e-17,1.07057e-13,1.20068e-13,1,5698
309.9,4.63412e-17,1.06075e-13,1.18984e-13,1,5699
310,4.69789e-17,1.05078e-13,1.17895e-13,1,5700
310.1,4.59099e-17,1.04081e-13,1.16779e-13,1,5701
310.2,4.64559e-17,1.03131e-13,1.15742e-13,1,5702
310.3,4.66e-17,1.02226e-13,1.14732e-13,1,5703
310.4,4.59568e-17,1.0128e-13,1.13692e-13,1,5704
310.5,4.62699e-17,1.003e-13,1.12594e-13,1,5705
310.6,4.65271e-17,9.93066e-14,1.11494e-13,1,5706
310.7,4.69473e-17,9.8405e-14,1.10472e-13,1,5707
310.8,4.63555e-17,9.75092e-14,1.09483e-13,1,5708
310.9,4.57008e-17,9.65927e-14,1.08464e-13,1,5709
311,4.66616e-17,9.56884e-14,1.07461e-13,1,5710
311.1,4.65365e-17,9.47861e-14,1.06471e-13,1,5711
311.2,4.58605e-17,9.38877e-14,1.05444e-13,1,5712
311.3,4.62129e-17,9.3055e-14,1.04513e-13,1,5713
311.4,4.57355e-17,9.22554e-14,1.03609e-13,1,5714
311.5,4.64684e-17,9.12906e-14,1.02534e-13,1,5715
311.6,4.63999e-17,9.04705e-14,1.01619e-13,1,5716
311.7,4.62263e-17,8.96685e-14,1.00725e-13,1,5717
311.8,4.62025e-17,8.88538e-14,9.97989e-14,1,5718
311.9,4.63695e-17,8.80441e-14,9.88654e-14,1,5719
312,4.68485e-17,8.72314e-14,9.79485e-14,1,5720
312.1,4.65494e-17,8.6462e-14,9.70734e-14,1,5721
312.2,4.58448e-17,8.56896e-14,9.61961e-14,1,5722
312.3,4.62539e-17,8.49159e-14,9.53172e-14,1,5723
312.4,4.61254e-17,8.42116e-14,9.45317e-14,1,5724
312.5,4.60538e-17,8.3472e-14,9.37098e-14,1,5725
312.6,4.65075e-17,8.27009e-14,9.28184e-14,1,5726
312.7,4.64136e-17,8.19409e-14,9.1978e-14,1,5727
312.8,4.59128e-17,8.11977e-14,9.11746e-14,1,5728
312.9,4.62077e-17,8.04647e-14,9.03704e-14,1,5729
313,4.66674e-17,7.9763e-14,8.95873e-14,1,5730
313.1,4.63368e-17,7.90665e-14,8.88183e-14,1,5731
313.2,4.65159e-17,7.82981e-14,8.79679e-14,1,5732
313.3,4.61069e-17,7.75719e-14,8.71673e-14,1,5733
313.4,4.6854e-17,7.68428e-14,8.63148e-14,1,5734
313.5,4.64167e-17,7.60684e-14,8.54152e-14,1,5735
313.6,4.67765e-17,7.53335e-14,8.45858e-14,1,5736
313.7,4.63975e-17,7.46672e-14,8.38586e-14,1,5737
313.8,4.58561e-17,7.39833e-14,8.30775e-14,1,5738
313.9,4.70403e-17,7.32766e-14,8.23225e-14,1,5739
314,4.61658e-17,7.26161e-14,8.16199e-14,1,5740
314.1,4.63907e-17,7.19658e-14,8.09134e-14,1,5741
314.2,4.65342e-17,7.12995e-14,8.01651e-14,1,5742
314.3,4.63312e-17,7.05919e-14,7.93842e-14,1,5743
314.4,4.62871e-17,6.99167e-14,7.85964e-14,1,5744
314.5,4.65292e-17,6.92727e-14,7.78592e-14,1,5745
314.6,4.64756e-17,6.86203e-14,7.71216e-14,1,5746
314.7,4.58414e-17,6.79481e-14,7.63859e-14,1,5747
314.8,4.6689e-17,6.7297e-14,7.56435e-14,1,5748
314.9,4.60647e-17,6.66822e-14,7.49672e-14,1,5749
315,4.65527e-17,6.61051e-14,7.43211e-14,1,5750
315.1,4.66786e-17,6.55317e-14,7.36719e-14,1,5751
315.2,4.6783e-17,6.49161e-14,7.29764e-14,1,5752
315.3,4.60309e-17,6.43139e-14,7.22809e-14,1,5753
315.4,4.60298e-17,6.36449e-14,7.15326e-14,1,5754
315.5,4.61489e-17,6.30152e-14,7.08212e-14,1,5755
315.6,4.70142e-17,6.23942e-14,7.01307e-14,1,5756
315.7,4.60759e-17,6.17908e-14,6.94661e-14,1,5757
315.8,4.60617e-17,6.11988e-14,6.8819e-14,1,5758
315.9,4.65506e-17,6.06419e-14,6.82089e-14,1,5759
316,4.65458e-17,6.01349e-14,6.76697e-14,1,5760
316.1,4.56461e-17,5.95669e-14,6.70483e-14,1,5761
316.2,4.61576e-17,5.8975e-14,6.63581e-14,1,5762
316.3,4.64859e-17,5.84014e-14,6.57321e-14,1,5763
316.4,4.63745e-17,5.79372e-14,6.52212e-14,1,5764
316.5,4.70683e-17,5.74177e-14,6.4619e-14,1,5765
316.6,4.57027e-17,5.69095e-14,6.40304e-14,1,5766
316.7,4.65434e-17,5.63453e-14,6.33846e-14,1,5767
316.8,4.67606e-17,5.57976e-14,6.27738e-14,1,5768
316.9,4.76569e-17,5.52805e-14,6.21756e-14,1,5769
317,4.641e-17,5.47614e-14,6.16024e-14,1,5770
317.1,4.64216e-17,5.42067e-14,6.09895e-14,1,5771
317.2,4.63704e-17,5.36886e-14,6.04337e-14,1,5772
317.3,4.65306e-17,5.31745e-14,5.98498e-14,1,5773
317.4,4.59885e-17,5.26976e-14,5.92854e-14,1,5774
317.5,4.60931e-17,5.22896e-14,5.88221e-14,1,5775
317.6,4.60194e-17,5.18622e-14,5.83504e-14,1,5776
317.7,4.57097e-17,5.14562e-14,5.79116e-14,1,5777
317.8,4.6722e-17,5.10637e-14,5.74675e-14,1,5778
317.9,4.64269e-17,5.06068e-14,5.69643e-14,1,5779
318,4.71224e-17,5.01437e-14,5.64619e-14,1,5780
318.1,4.68327e-17,4.96044e-14,5.58651e-14,1,5781
318.2,4.59545e-17,4.90962e-14,5.53033e-14,1,5782
318.3,4.67821e-17,4.85927e-14,5.47435e-14,1,5783
318.4,4.58448e-17,4.81594e-14,5.42549e-14,1,5784
318.5,4.61259e-17,4.77073e-14,5.37396e-14,1,5785
318.6,4.66592e-17,4.72771e-14,5.32378e-14,1,5786
318.7,4.65363e-17,4.68516e-14,5.27402e-14,1,5787
318.8,4.57913e-17,4.64984e-14,5.23445e-14,1,5788
318.9,4.6667e-17,4.61093e-14,5.19106e-14,1,5789
319,4.59764e-17,4.57247e-14,5.14812e-14,1,5790
319.1,4.64854e-17,4.52942e-14,5.10093e-14,1,5791
319.2,4.61858e-17,4.48565e-14,5.05496e-14,1,5792
319.3,4.64226e-17,4.44577e-14,5.01249e-14,1,5793
319.4,4.59793e-17,4.40625e-14,4.96896e-14,1,5794
319.5,4.5521e-17,4.37042e-14,4.92975e-14,1,5795
319.6,4.55319e-17,4.3382e-14,4.89609e-14,1,5796
319.7,4.6123e-17,4.30279e-14,4.85538e-14,1,5797
319.8,4.61358e-17,4.26677e-14,4.81388e-14,1,5798
319.9,4.65005e-17,4.23025e-14,4.77208e-14,1,5799
320,4.60915e-17,4.19224e-14,4.72839e-14,1,5800
320.1,4.68962e-17,4.15374e-14,4.6807e-14,1,5801
320.2,4.63429e-17,4.11456e-14,4.63299e-14,1,5802
320.3,4.60157e-17,4.07928e-14,4.59191e-14,1,5803
320.4,4.66039e-17,4.03366e-14,4.54155e-14,1,5804
320.5,4.63068e-17,3.99032e-14,4.4917e-14,1,5805
320.6,4.6285e-17,3.95162e-14,4.44803e-14,1,5806
320.7,4.64391e-17,3.91306e-14,4.40434e-14,1,5807
320.8,4.6091e-17,3.87581e-14,4.36167e-14,1,5808
320.9,4.69362e-17,3.8391e-14,4.32022e-14,1,5809
321,4.57104e-17,3.80972e-14,4.28894e-14,1,5810
321.1,4.61606e-17,3.77454e-14,4.25205e-14,1,5811
321.2,4.61529e-17,3.74109e-14,4.21747e-14,1,5812
321.3,4.64806e-17,3.71194e-14,4.18682e-14,1,5813
321.4,4.70479e-17,3.68752e-14,4.16319e-14,1,5814
321.5,4.64208e-17,3.66205e-14,4.13789e-14,1,5815
321.6,4.6823e-17,3.63848e-14,4.11177e-14,1,5816
321.7,4.61279e-17,3.60566e-14,4.07532e-14,1,5817
321.8,4.60655e-17,3.56686e-14,4.02938e-14,1,5818
321.9,4.60932e-17,3.52591e-14,3.9803e-14,1,5819
322,4.6333e-17,3.48967e-14,3.93713e-14,1,5820
322.1,4.59846e-17,3.4553e-14,3.89749e-14,1,5821
322.2,4.67517e-17,3.41666e-14,3.85309e-14,1,5822
322.3,4.54708e-17,3.38166e-14,3.81431e-14,1,5823
322.4,4.65787e-17,3.34595e-14,3.77229e-14,1,5824
322.5,4.67206e-17,3.31417e-14,3.73667e-14,1,5825
322.6,4.68042e-17,3.2837e-14,3.70173e-14,1,5826
322.7,4.64096e-17,3.25418e-14,3.66666e-14,1,5827
322.8,4.635e-17,3.2277e-14,3.63573e-14,1,5828
322.9,4.65107e-17,3.20426e-14,3.61092e-14,1,5829
323,4.64613e-17,3.18352e-14,3.5883e-14,1,5830
323.1,4.69835e-17,3.16055e-14,3.56266e-14,1,5831
323.2,4.62839e-17,3.13511e-14,3.53432e-14,1,5832
323.3,4.64391e-17,3.11122e-14,3.51028e-14,1,5833
323.4,4.64124e-17,3.08185e-14,3.47474e-14,1,5834
323.5,4.59929e-17,3.05124e-14,3.43987e-14,1,5835
323.6,4.68643e-17,3.01843e-14,3.40237e-14,1,5836
323.7,4.64913e-17,2.98918e-14,3.3688e-14,1,5837
323.8,4.66998e-17,2.96326e-14,3.33644e-14,1,5838
323.9,4.63421e-17,2.94209e-14,3.31251e-14,1,5839
324,4.59234e-17,2.92285e-14,3.28916e-14,1,5840
324.1,4.66169e-17,2.90348e-14,3.26736e-14,1,5841
324.2,4.64291e-17,2.88051e-14,3.24109e-14,1,5842
324.3,4.65178e-17,2.8536e-14,3.21105e-14,1,5843
324.4,4.58624e-17,2.82709e-14,3.18203e-14,1,5844
324.5,4.62041e-17,2.7991e-14,3.15209e-14,1,5845
324.6,4.63814e-17,2.77321e-14,3.12335e-14,1,5846
324.7,4.58298e-17,2.75136e-14,3.09967e-14,1,5847
324.8,4.59861e-17,2.72701e-14,3.07359e-14,1,5848
324.9,4.64703e-17,2.69746e-14,3.04193e-14,1,5849
325,4.68998e-17,2.66833e-14,3.00849e-14,1,5850
325.1,4.68603e-17,2.64131e-14,2.97854e-14,1,5851
325.2,4.64092e-17,2.61711e-14,2.95577e-14,1,5852
325.3,4.63242e-17,2.58822e-14,2.9236e-14,1,5853
325.4,4.63301e-17,2.55876e-14,2.89365e-14,1,5854
325.5,4.61422e-17,2.53518e-14,2.86934e-14,1,5855
325.6,4.66794e-17,2.51414e-14,2.84889e-14,1,5856
325.7,4.62361e-17,2.4962e-14,2.83135e-14,1,5857
325.8,4.60526e-17,2.47803e-14,2.81304e-14,1,5858
325.9,4.69434e-17,2.46158e-14,2.79362e-14,1,5859
326,4.59075e-17,2.44255e-14,2.77184e-14,1,5860
326.1,4.63229e-17,2.41601e-14,2.74458e-14,1,5861
326.2,4.64094e-17,2.39014e-14,2.71167e-14,1,5862
326.3,4.61725e-17,2.37062e-14,2.68871e-14,1,5863
326.4,4.62947e-17,2.35787e-14,2.67335e-14,1,5864
326.5,4.64282e-17,2.34629e-14,2.66128e-14,1,5865
326.6,4.61267e-17,2.3316e-14,2.64389e-14,1,5866
326.7,4.65488e-17,2.31979e-14,2.63031e-14,1,5867
326.8,4.6904e-17,2.30431e-14,2.61375e-14,1,5868
326.9,4.69531e-17,2.28929e-14,2.59422e-14,1,5869
327,4.64194e-17,2.27283e-14,2.57803e-14,1,5870
327.1,4.6651e-17,2.25251e-14,2.55577e-14,1,5871
327.2,4.65289e-17,2.23253e-14,2.53439e-14,1,5872
327.3,4.66137e-17,2.218e-14,2.51739e-14,1,5873
327.4,4.63726e-17,2.20724e-14,2.50737e-14,1,5874
327.5,4.64407e-17,2.19598e-14,2.49771e-14,1,5875
327.6,4.66533e-17,2.17944e-14,2.47977e-14,1,5876
327.7,4.65684e-17,2.16362e-14,2.46407e-14,1,5877
327.8,4.64079e-17,2.14907e-14,2.45174e-14,1,5878
327.9,4.62992e-17,2.13105e-14,2.43349e-14,1,5879
328,4.71342e-17,2.11208e-14,2.41199e-14,1,5880
328.1,4.71306e-17,2.09552e-14,2.39654e-14,1,5881
328.2,4.69359e-17,2.08249e-14,2.38464e-14,1,5882
328.3,4.70783e-17,2.06936e-14,2.37022e-14,1,5883
328.4,4.73472e-17,2.05396e-14,2.35412e-14,1,5884
328.5,4.62903e-17,2.04088e-14,2.34063e-14,1,5885
328.6,4.66847e-17,2.0249e-14,2.32111e-14,1,5886
328.7,4.67456e-17,2.0105e-14,2.30631e-14,1,5887
328.8,4.64762e-17,1.99697e-14,2.28968e-14,1,5888
328.9,4.69773e-17,1.98546e-14,2.27761e-14,1,5889
329,4.59691e-17,1.97322e-14,2.26302e-14,1,5890
329.1,4.6904e-17,1.95883e-14,2.24595e-14,1,5891
329.2,4.65237e-17,1.94518e-14,2.2289e-14,1,5892
329.3,4.64074e-17,1.93498e-14,2.21756e-14,1,5893
329.4,4.67225e-17,1.92255e-14,2.20214e-14,1,5894
329.5,4.68954e-17,1.90969e-14,2.1887e-14,1,5895
329.6,4.70251e-17,1.89969e-14,2.17664e-14,1,5896
329.7,4.61718e-17,1.8921e-14,2.1693e-14,1,5897
329.8,4.62078e-17,1.87869e-14,2.15524e-14,1,5898
329.9,4.6745e-17,1.86718e-14,2.14442e-14,1,5899
330,4.61489e-17,1.85221e-14,2.1277e-14,1,5900
330.1,4.66925e-17,1.83782e-14,2.11074e-14,1,5901
330.2,4.66744e-17,1.82454e-14,2.09925e-14,1,5902
330.3,4.70297e-17,1.8078e-14,2.08192e-14,1,5903
330.4,4.68217e-17,1.79311e-14,2.06609e-14,1,5904
330.5,4.68109e-17,1.77339e-14,2.04505e-14,1,5905
330.6,4.64701e-17,1.75589e-14,2.027e-14,1,5906
330.7,4.60458e-17,1.74196e-14,2.01085e-14,1,5907
330.8,4.63741e-17,1.72998e-14,1.99867e-14,1,5908
330.9,4.67836e-17,1.71321e-14,1.97916e-14,1,5909
331,4.59431e-17,1.69346e-14,1.95526e-14,1,5910
331.1,4.62039e-17,1.67416e-14,1.93374e-14,1,5911
331.2,4.64751e-17,1.65314e-14,1.90986e-14,1,5912
331.3,4.61722e-17,1.6316e-14,1.88216e-14,1,5913
331.4,4.64624e-17,1.61979e-14,1.86508e-14,1,5914
331.5,4.62436e-17,1.60837e-14,1.85213e-14,1,5915
331.6,4.65333e-17,1.59702e-14,1.84092e-14,1,5916
331.7,4.63971e-17,1.58513e-14,1.82971e-14,1,5917
331.8,4.64661e-17,1.57212e-14,1.81763e-14,1,5918
331.9,4.64542e-17,1.56419e-14,1.81328e-14,1,5919
332,4.73856e-17,1.55434e-14,1.80049e-14,1,5920
332.1,4.70255e-17,1.5431e-14,1.78601e-14,1,5921
332.2,4.68175e-17,1.52924e-14,1.77023e-14,1,5922
332.3,4.65476e-17,1.51729e-14,1.75861e-14,1,5923
332.4,4.64706e-17,1.50408e-14,1.74524e-14,1,5924
332.5,4.61114e-17,1.4888e-14,1.72886e-14,1,5925
332.6,4.58346e-17,1.48013e-14,1.71769e-14,1,5926
332.7,4.67199e-17,1.47213e-14,1.71092e-14,1,5927
332.8,4.6538e-17,1.46559e-14,1.70465e-14,1,5928
332.9,4.6719e-17,1.45887e-14,1.69852e-14,1,5929
333,4.5918e-17,1.45042e-14,1.68811e-14,1,5930
333.1,4.67575e-17,1.4396e-14,1.67376e-14,1,5931
333.2,4.58068e-17,1.42605e-14,1.66068e-14,1,5932
333.3,4.65765e-17,1.41632e-14,1.64872e-14,1,5933
333.4,4.69151e-17,1.40761e-14,1.63809e-14,1,5934
333.5,4.68728e-17,1.40315e-14,1.6342e-14,1,5935
333.6,4.60902e-17,1.39716e-14,1.62726e-14,1,5936
333.7,4.59981e-17,1.38959e-14,1.61992e-14,1,5937
333.8,4.60026e-17,1.3876e-14,1.6193e-14,1,5938
333.9,4.71807e-17,1.39029e-14,1.6218e-14,1,5939
334,4.68836e-17,1.38732e-14,1.61924e-14,1,5940
334.1,4.65119e-17,1.38223e-14,1.61361e-14,1,5941
334.2,4.68797e-17,1.38229e-14,1.61351e-14,1,5942
334.3,4.69588e-17,1.3726e-14,1.60068e-14,1,5943
334.4,4.62398e-17,1.36221e-14,1.58606e-14,1,5944
334.5,4.62908e-17,1.35186e-14,1.57403e-14,1,5945
334.6,4.56138e-17,1.34673e-14,1.569e-14,1,5946
334.7,4.59759e-17,1.33975e-14,1.56123e-14,1,5947
334.8,4.60245e-17,1.33203e-14,1.55116e-14,1,5948
334.9,4.63427e-17,1.32563e-14,1.54436e-14,1,5949
335,4.62042e-17,1.31604e-14,1.53435e-14,1,5950
335.1,4.62753e-17,1.30798e-14,1.52494e-14,1,5951
335.2,4.6356e-17,1.29588e-14,1.51083e-14,1,5952
335.3,4.60978e-17,1.28647e-14,1.50058e-14,1,5953
335.4,4.60223e-17,1.27607e-14,1.49068e-14,1,5954
335.5,4.60472e-17,1.27033e-14,1.48218e-14,1,5955
335.6,4.60177e-17,1.26152e-14,1.47439e-14,1,5956
335.7,4.62299e-17,1.25902e-14,1.47329e-14,1,5957
335.8,4.60634e-17,1.24928e-14,1.46381e-14,1,5958
335.9,4.64174e-17,1.24246e-14,1.45585e-14,1,5959
336,4.62432e-17,1.24018e-14,1.45848e-14,1,5960
336.1,4.59347e-17,1.23019e-14,1.44708e-14,1,5961
336.2,4.58559e-17,1.22657e-14,1.44685e-14,1,5962
336.3,4.60869e-17,1.2144e-14,1.43275e-14,1,5963
336.4,4.6289e-17,1.20945e-14,1.43012e-14,1,5964
336.5,4.61271e-17,1.19878e-14,1.41927e-14,1,5965
336.6,4.63162e-17,1.1911e-14,1.4112e-14,1,5966
336.7,4.67946e-17,1.18453e-14,1.40414e-14,1,5967
336.8,4.60502e-17,1.17706e-14,1.39637e-14,1,5968
336.9,4.61412e-17,1.17279e-14,1.39011e-14,1,5969
337,4.63884e-17,1.16317e-14,1.37993e-14,1,5970
337.1,4.60515e-17,1.15604e-14,1.36968e-14,1,5971
337.2,4.59818e-17,1.15156e-14,1.36447e-14,1,5972
337.3,4.67329e-17,1.14458e-14,1.35716e-14,1,5973
337.4,4.64553e-17,1.13655e-14,1.34905e-14,1,5974
337.5,4.65906e-17,1.12873e-14,1.34097e-14,1,5975
337.6,4.71671e-17,1.11799e-14,1.33151e-14,1,5976
337.7,4.65696e-17,1.10485e-14,1.31394e-14,1,5977
337.8,4.62321e-17,1.1002e-14,1.30649e-14,1,5978
337.9,4.62011e-17,1.0919e-14,1.29809e-14,1,5979
338,4.62062e-17,1.08101e-14,1.28664e-14,1,5980
338.1,4.7163e-17,1.06633e-14,1.26793e-14,1,5981
338.2,4.61261e-17,1.05413e-14,1.25649e-14,1,5982
338.3,4.6573e-17,1.04979e-14,1.25243e-14,1,5983
338.4,4.69258e-17,1.04278e-14,1.2422e-14,1,5984
338.5,4.66849e-17,1.03189e-14,1.22586e-14,1,5985
338.6,4.69089e-17,1.02839e-14,1.22088e-14,1,5986
338.7,4.59652e-17,1.01913e-14,1.21024e-14,1,5987
338.8,4.6274e-17,1.01241e-14,1.20064e-14,1,5988
338.9,4.66199e-17,1.00558e-14,1.19103e-14,1,5989
339,4.67632e-17,1.00371e-14,1.18833e-14,1,5990
339.1,4.62631e-17,9.97205e-15,1.18241e-14,1,5991
339.2,4.67587e-17,9.96825e-15,1.18361e-14,1,5992
339.3,4.6982e-17,9.93033e-15,1.1786e-14,1,5993
339.4,4.66234e-17,9.86715e-15,1.17119e-14,1,5994
339.5,4.65114e-17,9.83158e-15,1.16842e-14,1,5995
339.6,4.61578e-17,9.84795e-15,1.17341e-14,1,5996
339.7,4.66399e-17,9.78079e-15,1.16549e-14,1,5997
339.8,4.65545e-17,9.76796e-15,1.16537e-14,1,5998
339.9,4.65566e-17,9.75546e-15,1.16401e-14,1,5999
340,4.66891e-17,9.70361e-15,1.15941e-14,1,6000
340.1,4.67444e-17,9.7005e-15,1.15868e-14,1,6001
340.2,4.63368e-17,9.66497e-15,1.15252e-14,1,6002
340.3,4.65658e-17,9.67577e-15,1.15461e-14,1,6003
340.4,4.65306e-17,9.7029e-15,1.15933e-14,1,6004
340.5,4.67226e-17,9.68495e-15,1.15769e-14,1,6005
340.6,4.65175e-17,9.65522e-15,1.15408e-14,1,6006
340.7,4.6323e-17,9.62766e-15,1.15331e-14,1,6007
340.8,4.61249e-17,9.62669e-15,1.15381e-14,1,6008
340.9,4.61639e-17,9.59021e-15,1.14935e-14,1,6009
341,4.63585e-17,9.56666e-15,1.14695e-14,1,6010
341.1,4.63575e-17,9.59057e-15,1.15011e-14,1,6011
341.2,4.64794e-17,9.61857e-15,1.15269e-14,1,6012
341.3,4.63715e-17,9.53759e-15,1.14328e-14,1,6013
341.4,4.66093e-17,9.5301e-15,1.14096e-14,1,6014
341.5,4.65552e-17,9.53608e-15,1.14302e-14,1,6015
341.6,4.68896e-17,9.46347e-15,1.13343e-14,1,6016
341.7,4.71158e-17,9.55024e-15,1.14432e-14,1,6017
341.8,4.6318e-17,9.50214e-15,1.13713e-14,1,6018
341.9,4.63486e-17,9.51587e-15,1.13809e-14,1,6019
342,4.63335e-17,9.49404e-15,1.13218e-14,1,6020
342.1,4.68464e-17,9.52494e-15,1.13945e-14,1,6021
342.2,4.65875e-17,9.52233e-15,1.13833e-14,1,6022
342.3,4.63234e-17,9.53526e-15,1.13908e-14,1,6023
342.4,4.66204e-17,9.5243e-15,1.13955e-14,1,6024
342.5,4.63247e-17,9.56498e-15,1.14378e-14,1,6025
342.6,4.64864e-17,9.52964e-15,1.14225e-14,1,6026
342.7,4.67724e-17,9.48639e-15,1.13626e-14,1,6027
342.8,4.68526e-17,9.46248e-15,1.13477e-14,1,6028
342.9,4.65034e-17,9.42261e-15,1.1304e-14,1,6029
343,4.6605e-17,9.42464e-15,1.13079e-14,1,6030
343.1,4.62466e-17,9.41939e-15,1.13187e-14,1,6031
343.2,4.62651e-17,9.43563e-15,1.13392e-14,1,6032
343.3,4.63668e-17,9.42522e-15,1.13286e-14,1,6033
343.4,4.67885e-17,9.39649e-15,1.12826e-14,1,6034
343.5,4.65883e-17,9.38936e-15,1.1293e-14,1,6035
343.6,4.65033e-17,9.34926e-15,1.12759e-14,1,6036
343.7,4.70482e-17,9.31985e-15,1.12318e-14,1,6037
343.8,4.62663e-17,9.31175e-15,1.12703e-14,1,6038
343.9,4.6691e-17,9.2898e-15,1.12434e-14,1,6039
344,4.61924e-17,9.27943e-15,1.12775e-14,1,6040
344.1,4.69693e-17,9.24895e-15,1.12508e-14,1,6041
344.2,4.64615e-17,9.24701e-15,1.12664e-14,1,6042
344.3,4.62232e-17,9.20143e-15,1.12374e-14,1,6043
344.4,4.61696e-17,9.15015e-15,1.11867e-14,1,6044
344.5,4.67607e-17,9.11971e-15,1.11719e-14,1,6045
344.6,4.58952e-17,9.08694e-15,1.11054e-14,1,6046
344.7,4.62363e-17,9.03831e-15,1.10764e-14,1,6047
344.8,4.6309e-17,8.989e-15,1.10287e-14,1,6048
344.9,4.65063e-17,9.00867e-15,1.10617e-14,1,6049
345,4.63425e-17,9.02606e-15,1.11078e-14,1,6050
345.1,4.62622e-17,8.9952e-15,1.10709e-14,1,6051
345.2,4.68503e-17,8.94126e-15,1.10448e-14,1,6052
345.3,4.61556e-17,8.89144e-15,1.10186e-14,1,6053
345.4,4.61679e-17,8.85803e-15,1.0993e-14,1,6054
345.5,4.60485e-17,8.77366e-15,1.09419e-14,1,6055
345.6,4.5988e-17,8.7321e-15,1.09293e-14,1,6056
345.7,4.6194e-17,8.6856e-15,1.09021e-14,1,6057
345.8,4.65475e-17,8.63999e-15,1.08723e-14,1,6058
345.9,4.61399e-17,8.61769e-15,1.08573e-14,1,6059
346,4.6547e-17,8.63823e-15,1.08739e-14,1,6060
346.1,4.59056e-17,8.65112e-15,1.09073e-14,1,6061
346.2,4.63958e-17,8.56958e-15,1.08089e-14,1,6062
346.3,4.64625e-17,8.56165e-15,1.07661e-14,1,6063
346.4,4.63735e-17,8.54849e-15,1.07863e-14,1,6064
346.5,4.60496e-17,8.52902e-15,1.07733e-14,1,6065
346.6,4.64528e-17,8.53194e-15,1.07689e-14,1,6066
346.7,4.5724e-17,8.47541e-15,1.07398e-14,1,6067
346.8,4.66672e-17,8.49873e-15,1.07399e-14,1,6068
346.9,4.64369e-17,8.50597e-15,1.07838e-14,1,6069
347,4.62966e-17,8.49235e-15,1.07894e-14,1,6070
347.1,4.60701e-17,8.46663e-15,1.07842e-14,1,6071
347.2,4.62705e-17,8.46651e-15,1.07996e-14,1,6072
347.3,4.63734e-17,8.48202e-15,1.08111e-14,1,6073
347.4,4.65092e-17,8.45713e-15,1.07765e-14,1,6074
347.5,4.59337e-17,8.47094e-15,1.08005e-14,1,6075
347.6,4.63594e-17,8.4593e-15,1.08007e-14,1,6076
347.7,4.64684e-17,8.41039e-15,1.07459e-14,1,6077
347.8,4.68294e-17,8.46031e-15,1.08077e-14,1,6078
347.9,4.66906e-17,8.44866e-15,1.07948e-14,1,6079
348,4.68165e-17,8.41014e-15,1.0746e-14,1,6080
348.1,4.67907e-17,8.46071e-15,1.08206e-14,1,6081
348.2,4.63313e-17,8.45473e-15,1.08241e-14,1,6082
348.3,4.66581e-17,8.42197e-15,1.0814e-14,1,6083
348.4,4.64052e-17,8.33499e-15,1.07065e-14,1,6084
348.5,4.66706e-17,8.27903e-15,1.06754e-14,1,6085
348.6,4.67231e-17,8.30229e-15,1.07275e-14,1,6086
348.7,4.67472e-17,8.31765e-15,1.076e-14,1,6087
348.8,4.71408e-17,8.28757e-15,1.07517e-14,1,6088
348.9,4.63416e-17,8.2755e-15,1.07639e-14,1,6089
349,4.63078e-17,8.27965e-15,1.07743e-14,1,6090
349.1,4.63757e-17,8.3035e-15,1.07801e-14,1,6091
349.2,4.66747e-17,8.29965e-15,1.07734e-14,1,6092
349.3,4.64048e-17,8.27583e-15,1.07419e-14,1,6093
349.4,4.63273e-17,8.26737e-15,1.07081e-14,1,6094
349.5,4.67018e-17,8.23127e-15,1.06412e-14,1,6095
349.6,4.65175e-17,8.21605e-15,1.06451e-14,1,6096
349.7,4.6422e-17,8.18029e-15,1.06221e-14,1,6097
349.8,4.62261e-17,8.13487e-15,1.057e-14,1,6098
349.9,4.64214e-17,8.08605e-15,1.05599e-14,1,6099
350,4.62241e-17,8.06803e-15,1.05401e-14,1,6100


==> graph_data/tps_long/mesh4_1_1/LongTime_nlhho_1.csv <==
 TEST ??.
Description ,Advection_diffusion.
Number of time iteration ,3501
Meshsize,0.0208101
Total number of linear systems solved :,6143

Time,Entropy,Diff_L1,Diff_L2,Nb_iter_Newton,Nb_resol_cumul,
0,0.294761,0.520127,0.582358,0,0
0.1,0.286274,0.514937,0.576552,10,10
0.2,0.278459,0.50978,0.570776,6,16
0.3,0.271115,0.504674,0.565057,5,21
0.4,0.264141,0.499619,0.559396,5,26
0.5,0.257482,0.494614,0.553791,5,31
0.6,0.251099,0.489658,0.548243,5,36
0.7,0.244962,0.484752,0.54275,5,41
0.8,0.23905,0.479896,0.537313,5,46
0.9,0.233344,0.475088,0.53193,4,50
1,0.227831,0.470328,0.5266,4,54
1.1,0.222496,0.465615,0.521325,4,58
1.2,0.217329,0.46095,0.516102,4,62
1.3,0.212321,0.456332,0.510931,4,66
1.4,0.207462,0.45176,0.505813,4,70
1.5,0.202745,0.447234,0.500745,4,74
1.6,0.198164,0.442753,0.495729,4,78
1.7,0.193711,0.438317,0.490762,4,82
1.8,0.189381,0.433925,0.485846,4,86
1.9,0.185169,0.429578,0.480979,4,90
2,0.181071,0.425274,0.47616,4,94
2.1,0.17708,0.421013,0.47139,4,98
2.2,0.173194,0.416796,0.466667,4,102
2.3,0.169409,0.41262,0.461992,4,106
2.4,0.16572,0.408486,0.457364,4,110
2.5,0.162124,0.404394,0.452782,4,114
2.6,0.158619,0.400342,0.448246,4,118
2.7,0.1552,0.396331,0.443756,4,122
2.8,0.151865,0.392361,0.43931,4,126
2.9,0.148612,0.38843,0.434909,4,130
3,0.145437,0.384539,0.430552,4,134
3.1,0.142338,0.380686,0.426239,4,138
3.2,0.139314,0.376872,0.421969,4,142
3.3,0.136361,0.373097,0.417742,4,146
3.4,0.133477,0.369359,0.413557,4,150
3.5,0.130661,0.365659,0.409414,4,154
3.6,0.12791,0.361996,0.405312,4,158
3.7,0.125223,0.358369,0.401252,4,162
3.8,0.122598,0.354779,0.397232,4,166
3.9,0.120033,0.351225,0.393253,4,170
4,0.117526,0.347706,0.389313,4,174
4.1,0.115076,0.344223,0.385413,4,178
4.2,0.112681,0.340774,0.381552,4,182
4.3,0.11034,0.337361,0.37773,4,186
4.4,0.108051,0.333981,0.373946,4,190
4.5,0.105813,0.330635,0.370199,4,194
4.6,0.103625,0.327323,0.366491,4,198
4.7,0.101485,0.324044,0.362819,4,202
4.8,0.0993924,0.320797,0.359185,4,206
4.9,0.0973457,0.317584,0.355586,4,210
5,0.0953437,0.314402,0.352024,4,214
5.1,0.0933853,0.311253,0.348498,4,218
5.2,0.0914696,0.308135,0.345007,4,222
5.3,0.0895953,0.305048,0.34155,4,226
5.4,0.0877616,0.301992,0.338129,4,230
5.5,0.0859673,0.298966,0.334741,4,234
5.6,0.0842116,0.295971,0.331388,4,238
5.7,0.0824936,0.293006,0.328068,4,242
5.8,0.0808123,0.290071,0.324782,4,246
5.9,0.0791668,0.287165,0.321528,4,250
6,0.0775564,0.284288,0.318307,4,254
6.1,0.0759802,0.281441,0.315118,4,258
6.2,0.0744373,0.278621,0.311962,4,262
6.3,0.0729271,0.27583,0.308836,4,266
6.4,0.0714487,0.273067,0.305743,4,270
6.5,0.0700015,0.270331,0.30268,4,274
6.6,0.0685846,0.267623,0.299647,4,278
6.7,0.0671975,0.264942,0.296646,4,282
6.8,0.0658394,0.262288,0.293674,4,286
6.9,0.0645097,0.25966,0.290732,4,290
7,0.0632078,0.257059,0.287819,4,294
7.1,0.061933,0.254484,0.284936,4,298
7.2,0.0606847,0.251935,0.282082,4,302
7.3,0.0594623,0.249411,0.279256,4,306
7.4,0.0582652,0.246912,0.276458,4,310
7.5,0.057093,0.244439,0.273689,4,314
7.6,0.0559449,0.24199,0.270947,4,318
7.7,0.0548206,0.239566,0.268233,4,322
7.8,0.0537195,0.237166,0.265546,4,326
7.9,0.052641,0.23479,0.262886,4,330
8,0.0515847,0.232438,0.260252,4,334
8.1,0.0505501,0.230109,0.257645,4,338
8.2,0.0495368,0.227804,0.255064,4,342
8.3,0.0485442,0.225522,0.252509,4,346
8.4,0.0475719,0.223263,0.249979,4,350
8.5,0.0466195,0.221026,0.247475,4,354
8.6,0.0456866,0.218812,0.244996,4,358
8.7,0.0447727,0.21662,0.242541,4,362
8.8,0.0438774,0.21445,0.240112,4,366
8.9,0.0430004,0.212302,0.237706,4,370
9,0.0421412,0.210175,0.235325,4,374
9.1,0.0412994,0.208069,0.232968,4,378
9.2,0.0404748,0.205985,0.230634,4,382
9.3,0.0396669,0.203922,0.228323,4,386
9.4,0.0388754,0.201879,0.226036,4,390
9.5,0.0380999,0.199856,0.223772,4,394
9.6,0.0373402,0.197854,0.22153,4,398
9.7,0.0365957,0.195872,0.219311,4,402
9.8,0.0358664,0.19391,0.217114,4,406
9.9,0.0351518,0.191967,0.214939,4,410
10,0.0344516,0.190044,0.212785,4,414
10.1,0.0337655,0.188141,0.210654,4,418
10.2,0.0330932,0.186256,0.208544,4,422
10.3,0.0324345,0.18439,0.206454,4,426
10.4,0.0317891,0.182543,0.204386,4,430
10.5,0.0311566,0.180714,0.202339,4,434
10.6,0.0305369,0.178904,0.200312,3,437
10.7,0.0299296,0.177112,0.198305,3,440
10.8,0.0293346,0.175337,0.196319,3,443
10.9,0.0287514,0.173581,0.194352,3,446
11,0.02818,0.171842,0.192405,3,449
11.1,0.02762,0.17012,0.190477,3,452
11.2,0.0270713,0.168416,0.188569,3,455
11.3,0.0265335,0.166729,0.18668,3,458
11.4,0.0260065,0.165059,0.18481,3,461
11.5,0.0254901,0.163405,0.182959,3,464
11.6,0.024984,0.161768,0.181126,3,467
11.7,0.024488,0.160148,0.179311,3,470
11.8,0.024002,0.158544,0.177515,3,473
11.9,0.0235256,0.156955,0.175737,3,476
12,0.0230588,0.155383,0.173976,3,479
12.1,0.0226013,0.153826,0.172233,3,482
12.2,0.0221529,0.152285,0.170508,3,485
12.3,0.0217135,0.15076,0.1688,3,488
12.4,0.0212828,0.14925,0.167109,3,491
12.5,0.0208607,0.147754,0.165435,3,494
12.6,0.020447,0.146274,0.163778,3,497
12.7,0.0200416,0.144809,0.162137,3,500
12.8,0.0196443,0.143358,0.160513,3,503
12.9,0.0192549,0.141922,0.158905,3,506
13,0.0188732,0.1405,0.157313,3,509
13.1,0.0184991,0.139093,0.155737,3,512
13.2,0.0181325,0.1377,0.154177,3,515
13.3,0.0177731,0.13632,0.152632,3,518
13.4,0.0174209,0.134954,0.151103,3,521
13.5,0.0170758,0.133603,0.14959,3,524
13.6,0.0167374,0.132264,0.148091,3,527
13.7,0.0164058,0.130939,0.146607,3,530
13.8,0.0160808,0.129627,0.145139,3,533
13.9,0.0157623,0.128329,0.143685,3,536
14,0.01545,0.127043,0.142245,3,539
14.1,0.015144,0.125771,0.14082,3,542
14.2,0.0148441,0.124511,0.13941,3,545
14.3,0.0145501,0.123263,0.138013,3,548
14.4,0.0142619,0.122029,0.136631,3,551
14.5,0.0139795,0.120806,0.135262,3,554
14.6,0.0137027,0.119596,0.133907,3,557
14.7,0.0134313,0.118398,0.132565,3,560
14.8,0.0131653,0.117212,0.131237,3,563
14.9,0.0129047,0.116038,0.129923,3,566
15,0.0126491,0.114875,0.128621,3,569
15.1,0.0123987,0.113724,0.127333,3,572
15.2,0.0121532,0.112585,0.126057,3,575
15.3,0.0119126,0.111457,0.124794,3,578
15.4,0.0116767,0.110341,0.123544,3,581
15.5,0.0114456,0.109235,0.122307,3,584
15.6,0.011219,0.108141,0.121081,3,587
15.7,0.0109969,0.107058,0.119868,3,590
15.8,0.0107792,0.105985,0.118668,3,593
15.9,0.0105658,0.104924,0.117479,3,596
16,0.0103566,0.103872,0.116302,3,599
16.1,0.0101516,0.102832,0.115137,3,602
16.2,0.00995061,0.101802,0.113983,3,605
16.3,0.00975362,0.100782,0.112842,3,608
16.4,0.00956054,0.0997723,0.111711,3,611
16.5,0.00937128,0.0987728,0.110592,3,614
16.6,0.00918576,0.0977833,0.109484,3,617
16.7,0.00900392,0.0968038,0.108387,3,620
16.8,0.00882568,0.095834,0.107302,3,623
16.9,0.00865096,0.094874,0.106227,3,626
17,0.00847971,0.0939236,0.105163,3,629
17.1,0.00831184,0.0929827,0.104109,3,632
17.2,0.00814729,0.0920512,0.103066,3,635
17.3,0.00798601,0.0911291,0.102034,3,638
17.4,0.00782791,0.0902162,0.101011,3,641
17.5,0.00767294,0.0893124,0.0999996,3,644
17.6,0.00752104,0.0884177,0.0989978,3,647
17.7,0.00737214,0.0875319,0.0980061,3,650
17.8,0.00722619,0.0866551,0.0970243,3,653
17.9,0.00708312,0.085787,0.0960523,3,656
18,0.00694289,0.0849276,0.0950901,3,659
18.1,0.00680543,0.0840768,0.0941375,3,662
18.2,0.00667069,0.0832346,0.0931945,3,665
18.3,0.00653861,0.0824008,0.0922609,3,668
18.4,0.00640915,0.0815753,0.0913366,3,671
18.5,0.00628225,0.0807581,0.0904216,3,674
18.6,0.00615786,0.0799491,0.0895158,3,677
18.7,0.00603593,0.0791482,0.0886191,3,680
18.8,0.00591641,0.0783553,0.0877313,3,683
18.9,0.00579926,0.0775704,0.0868524,3,686
19,0.00568442,0.0767933,0.0859824,3,689
19.1,0.00557185,0.076024,0.085121,3,692
19.2,0.00546151,0.0752624,0.0842683,3,695
19.3,0.00535335,0.0745084,0.0834241,3,698
19.4,0.00524734,0.073762,0.0825884,3,701
19.5,0.00514342,0.0730231,0.0817611,3,704
19.6,0.00504155,0.0722916,0.080942,3,707
19.7,0.0049417,0.0715674,0.0801312,3,710
19.8,0.00484382,0.0708505,0.0793284,3,713
19.9,0.00474788,0.0701407,0.0785337,3,716
20,0.00465384,0.0694381,0.077747,3,719
20.1,0.00456166,0.0687424,0.0769682,3,722
20.2,0.0044713,0.0680538,0.0761971,3,725
20.3,0.00438273,0.0673721,0.0754338,3,728
20.4,0.00429591,0.0666971,0.0746781,3,731
20.5,0.00421081,0.066029,0.07393,3,734
20.6,0.00412739,0.0653675,0.0731894,3,737
20.7,0.00404562,0.0647127,0.0724562,3,740
20.8,0.00396547,0.0640644,0.0717304,3,743
20.9,0.0038869,0.0634227,0.0710118,3,746
21,0.00380989,0.0627873,0.0703004,3,749
21.1,0.0037344,0.0621583,0.0695962,3,752
21.2,0.00366041,0.0615356,0.068899,3,755
21.3,0.00358788,0.0609192,0.0682088,3,758
21.4,0.00351678,0.0603089,0.0675255,3,761
21.5,0.00344709,0.0597048,0.066849,3,764
21.6,0.00337878,0.0591067,0.0661794,3,767
21.7,0.00331182,0.0585146,0.0655164,3,770
21.8,0.00324619,0.0579284,0.0648601,3,773
21.9,0.00318185,0.0573481,0.0642103,3,776
22,0.00311879,0.0567736,0.0635671,3,779
22.1,0.00305697,0.0562048,0.0629303,3,782
22.2,0.00299638,0.0556418,0.0622999,3,785
22.3,0.00293699,0.0550844,0.0616758,3,788
22.4,0.00287877,0.0545326,0.0610579,3,791
22.5,0.0028217,0.0539863,0.0604463,3,794
22.6,0.00276577,0.0534455,0.0598407,3,797
22.7,0.00271094,0.0529101,0.0592413,3,800
22.8,0.00265719,0.05238,0.0586478,3,803
22.9,0.00260451,0.0518553,0.0580603,3,806
23,0.00255287,0.0513358,0.0574787,3,809
23.1,0.00250226,0.0508216,0.0569029,3,812
23.2,0.00245264,0.0503124,0.0563328,3,815
23.3,0.00240401,0.0498084,0.0557685,3,818
23.4,0.00235634,0.0493095,0.0552098,3,821
23.5,0.00230962,0.0488155,0.0546568,3,824
23.6,0.00226382,0.0483265,0.0541092,3,827
23.7,0.00221892,0.0478424,0.0535672,3,830
23.8,0.00217492,0.0473631,0.0530306,3,833
23.9,0.00213178,0.0468886,0.0524993,3,836
24,0.0020895,0.0464189,0.0519734,3,839
24.1,0.00204806,0.0459539,0.0514527,3,842
24.2,0.00200744,0.0454935,0.0509373,3,845
24.3,0.00196762,0.0450378,0.050427,3,848
24.4,0.00192859,0.0445866,0.0499219,3,851
24.5,0.00189033,0.04414,0.0494218,3,854
24.6,0.00185283,0.0436978,0.0489267,3,857
24.7,0.00181608,0.04326,0.0484365,3,860
24.8,0.00178005,0.0428267,0.0479513,3,863
24.9,0.00174473,0.0423977,0.0474709,3,866
25,0.00171012,0.0419729,0.0469954,3,869
25.1,0.00167619,0.0415525,0.0465246,3,872
25.2,0.00164293,0.0411362,0.0460585,3,875
25.3,0.00161033,0.0407241,0.0455971,3,878
25.4,0.00157838,0.0403161,0.0451404,3,881
25.5,0.00154706,0.0399123,0.0446882,3,884
25.6,0.00151636,0.0395124,0.0442405,3,887
25.7,0.00148626,0.0391166,0.0437973,3,890
25.8,0.00145677,0.0387248,0.0433586,3,893
25.9,0.00142786,0.0383368,0.0429242,3,896
26,0.00139952,0.0379528,0.0424942,3,899
26.1,0.00137174,0.0375726,0.0420685,3,902
26.2,0.00134452,0.0371962,0.0416471,3,905
26.3,0.00131783,0.0368236,0.0412299,3,908
26.4,0.00129167,0.0364547,0.0408168,3,911
26.5,0.00126603,0.0360895,0.040408,3,914
26.6,0.0012409,0.035728,0.0400032,3,917
26.7,0.00121627,0.0353701,0.0396024,3,920
26.8,0.00119212,0.0350157,0.0392057,3,923
26.9,0.00116845,0.034665,0.0388129,3,926
27,0.00114526,0.0343177,0.0384241,3,929
27.1,0.00112252,0.0339739,0.0380392,3,932
27.2,0.00110023,0.0336336,0.0376581,3,935
27.3,0.00107839,0.0332966,0.0372809,3,938
27.4,0.00105697,0.0329631,0.0369074,3,941
27.5,0.00103599,0.0326329,0.0365377,3,944
27.6,0.00101542,0.032306,0.0361717,3,947
27.7,0.000995252,0.0319823,0.0358093,3,950
27.8,0.000975488,0.0316619,0.0354506,3,953
27.9,0.000956116,0.0313448,0.0350955,3,956
28,0.000937128,0.0310308,0.0347439,3,959
28.1,0.000918516,0.0307199,0.0343958,3,962
28.2,0.000900274,0.0304122,0.0340513,3,965
28.3,0.000882394,0.0301075,0.0337102,3,968
28.4,0.000864868,0.0298059,0.0333725,3,971
28.5,0.000847689,0.0295073,0.0330381,3,974
28.6,0.000830852,0.0292117,0.0327072,3,977
28.7,0.000814348,0.0289191,0.0323795,3,980
28.8,0.000798172,0.0286294,0.0320552,3,983
28.9,0.000782316,0.0283426,0.031734,3,986
29,0.000766775,0.0280587,0.0314161,3,989
29.1,0.000751542,0.0277776,0.0311014,3,992
29.2,0.000736612,0.0274993,0.0307899,3,995
29.3,0.000721978,0.0272238,0.0304814,3,998
29.4,0.000707634,0.0269511,0.0301761,3,1001
29.5,0.000693574,0.0266811,0.0298738,3,1004
29.6,0.000679794,0.0264138,0.0295745,3,1007
29.7,0.000666287,0.0261492,0.0292782,3,1010
29.8,0.000653048,0.0258873,0.0289849,3,1013
29.9,0.000640072,0.0256279,0.0286946,3,1016
30,0.000627353,0.0253712,0.0284071,3,1019
30.1,0.000614886,0.0251171,0.0281225,3,1022
30.2,0.000602667,0.0248654,0.0278408,3,1025
30.3,0.000590691,0.0246163,0.0275619,3,1028
30.4,0.000578952,0.0243697,0.0272858,3,1031
30.5,0.000567446,0.0241256,0.0270125,3,1034
30.6,0.000556169,0.0238839,0.0267419,3,1037
30.7,0.000545115,0.0236447,0.026474,3,1040
30.8,0.000534281,0.0234078,0.0262088,3,1043
30.9,0.000523662,0.0231733,0.0259462,3,1046
31,0.000513253,0.0229412,0.0256863,3,1049
31.1,0.000503052,0.0227114,0.025429,3,1052
31.2,0.000493052,0.0224838,0.0251742,3,1055
31.3,0.000483252,0.0222586,0.0249221,3,1058
31.4,0.000473646,0.0220356,0.0246724,3,1061
31.5,0.00046423,0.0218149,0.0244252,3,1064
31.6,0.000455002,0.0215963,0.0241806,3,1067
31.7,0.000445956,0.02138,0.0239383,3,1070
31.8,0.000437091,0.0211658,0.0236985,3,1073
31.9,0.000428401,0.0209538,0.0234611,3,1076
32,0.000419884,0.0207439,0.0232261,3,1079
32.1,0.000411536,0.0205361,0.0229934,3,1082
32.2,0.000403354,0.0203304,0.0227631,3,1085
32.3,0.000395334,0.0201267,0.022535,3,1088
32.4,0.000387474,0.0199251,0.0223093,3,1091
32.5,0.00037977,0.0197255,0.0220858,3,1094
32.6,0.000372218,0.0195279,0.0218646,3,1097
32.7,0.000364817,0.0193322,0.0216455,3,1100
32.8,0.000357563,0.0191386,0.0214287,3,1103
32.9,0.000350453,0.0189469,0.021214,3,1106
33,0.000343484,0.018757,0.0210015,3,1109
33.1,0.000336653,0.0185691,0.0207911,3,1112
33.2,0.000329958,0.0183831,0.0205828,3,1115
33.3,0.000323397,0.018199,0.0203766,3,1118
33.4,0.000316965,0.0180167,0.0201725,3,1121
33.5,0.000310661,0.0178362,0.0199704,3,1124
33.6,0.000304483,0.0176575,0.0197704,3,1127
33.7,0.000298427,0.0174806,0.0195723,3,1130
33.8,0.000292492,0.0173055,0.0193763,3,1133
33.9,0.000286674,0.0171321,0.0191822,3,1136
34,0.000280972,0.0169605,0.01899,3,1139
34.1,0.000275384,0.0167906,0.0187998,3,1142
34.2,0.000269906,0.0166224,0.0186114,3,1145
34.3,0.000264537,0.0164559,0.018425,3,1148
34.4,0.000259275,0.016291,0.0182404,3,1151
34.5,0.000254118,0.0161278,0.0180577,3,1154
34.6,0.000249063,0.0159663,0.0178768,3,1157
34.7,0.000244108,0.0158063,0.0176977,3,1160
34.8,0.000239252,0.015648,0.0175204,3,1163
34.9,0.000234493,0.0154912,0.0173449,3,1166
35,0.000229828,0.015336,0.0171711,3,1169
35.1,0.000225256,0.0151824,0.0169991,3,1172
35.2,0.000220774,0.0150303,0.0168288,3,1175
35.3,0.000216382,0.0148798,0.0166603,3,1178
35.4,0.000212077,0.0147307,0.0164934,3,1181
35.5,0.000207858,0.0145831,0.0163281,3,1184
35.6,0.000203722,0.014437,0.0161646,3,1187
35.7,0.000199669,0.0142924,0.0160026,3,1190
35.8,0.000195696,0.0141492,0.0158423,3,1193
35.9,0.000191802,0.0140075,0.0156836,3,1196
36,0.000187986,0.0138672,0.0155265,3,1199
36.1,0.000184246,0.0137283,0.015371,3,1202
36.2,0.000180579,0.0135907,0.015217,3,1205
36.3,0.000176986,0.0134546,0.0150645,3,1208
36.4,0.000173464,0.0133198,0.0149136,3,1211
36.5,0.000170013,0.0131864,0.0147642,3,1214
36.6,0.00016663,0.0130543,0.0146163,3,1217
36.7,0.000163314,0.0129235,0.0144699,3,1220
36.8,0.000160064,0.012794,0.014325,3,1223
36.9,0.000156878,0.0126659,0.0141815,3,1226
37,0.000153756,0.012539,0.0140394,3,1229
37.1,0.000150696,0.0124134,0.0138987,3,1232
37.2,0.000147697,0.012289,0.0137595,3,1235
37.3,0.000144758,0.0121659,0.0136217,3,1238
37.4,0.000141877,0.012044,0.0134852,3,1241
37.5,0.000139053,0.0119234,0.0133501,3,1244
37.6,0.000136286,0.0118039,0.0132164,3,1247
37.7,0.000133573,0.0116857,0.013084,3,1250
37.8,0.000130915,0.0115686,0.0129529,3,1253
37.9,0.000128309,0.0114527,0.0128232,3,1256
38,0.000125755,0.011338,0.0126947,3,1259
38.1,0.000123252,0.0112244,0.0125675,3,1262
38.2,0.000120799,0.011112,0.0124416,3,1265
38.3,0.000118395,0.0110007,0.012317,3,1268
38.4,0.000116038,0.0108905,0.0121936,3,1271
38.5,0.000113728,0.0107814,0.0120715,3,1274
38.6,0.000111464,0.0106734,0.0119505,3,1277
38.7,0.000109246,0.0105664,0.0118308,3,1280
38.8,0.000107071,0.0104606,0.0117123,3,1283
38.9,0.00010494,0.0103558,0.011595,3,1286
39,0.000102851,0.0102521,0.0114788,3,1289
39.1,0.000100803,0.0101494,0.0113638,3,1292
39.2,9.87965e-05,0.0100477,0.01125,3,1295
39.3,9.68297e-05,0.00994703,0.0111373,3,1298
39.4,9.49021e-05,0.00984738,0.0110257,3,1301
39.5,9.30128e-05,0.00974874,0.0109153,3,1304
39.6,9.11611e-05,0.00965108,0.0108059,3,1307
39.7,8.93462e-05,0.00955439,0.0106977,3,1310
39.8,8.75675e-05,0.00945868,0.0105905,3,1313
39.9,8.58241e-05,0.00936393,0.0104844,3,1316
40,8.41154e-05,0.00927012,0.0103794,3,1319
40.1,8.24407e-05,0.00917726,0.0102754,3,1322
40.2,8.07994e-05,0.00908532,0.0101725,3,1325
40.3,7.91907e-05,0.00899431,0.0100706,3,1328
40.4,7.7614e-05,0.00890421,0.00996968,3,1331
40.5,7.60687e-05,0.00881501,0.00986981,3,1334
40.6,7.45541e-05,0.0087267,0.00977093,3,1337
40.7,7.30697e-05,0.00863928,0.00967305,3,1340
40.8,7.16148e-05,0.00855274,0.00957615,3,1343
40.9,7.01888e-05,0.00846706,0.00948022,3,1346
41,6.87913e-05,0.00838224,0.00938525,3,1349
41.1,6.74215e-05,0.00829827,0.00929123,3,1352
41.2,6.6079e-05,0.00821514,0.00919815,3,1355
41.3,6.47633e-05,0.00813284,0.00910601,3,1358
41.4,6.34737e-05,0.00805137,0.00901479,3,1361
41.5,6.22097e-05,0.00797071,0.00892448,3,1364
41.6,6.0971e-05,0.00789086,0.00883508,3,1367
41.7,5.97569e-05,0.00781182,0.00874657,3,1370
41.8,5.85669e-05,0.00773356,0.00865895,3,1373
41.9,5.74006e-05,0.00765609,0.00857221,3,1376
42,5.62576e-05,0.00757939,0.00848634,3,1379
42.1,5.51373e-05,0.00750346,0.00840132,3,1382
42.2,5.40393e-05,0.0074283,0.00831716,3,1385
42.3,5.29631e-05,0.00735388,0.00823384,3,1388
42.4,5.19084e-05,0.00728021,0.00815136,3,1391
42.5,5.08747e-05,0.00720728,0.0080697,3,1394
42.6,4.98615e-05,0.00713508,0.00798886,3,1397
42.7,4.88685e-05,0.00706361,0.00790883,3,1400
42.8,4.78953e-05,0.00699285,0.0078296,3,1403
42.9,4.69414e-05,0.00692279,0.00775117,3,1406
43,4.60066e-05,0.00685344,0.00767352,3,1409
43.1,4.50903e-05,0.00678479,0.00759665,3,1412
43.2,4.41923e-05,0.00671682,0.00752055,3,1415
43.3,4.33122e-05,0.00664953,0.00744521,3,1418
43.4,4.24495e-05,0.00658292,0.00737063,3,1421
43.5,4.16041e-05,0.00651697,0.00729679,3,1424
43.6,4.07755e-05,0.00645169,0.00722369,3,1427
43.7,3.99634e-05,0.00638706,0.00715133,3,1430
43.8,3.91674e-05,0.00632308,0.00707969,3,1433
43.9,3.83873e-05,0.00625973,0.00700877,3,1436
44,3.76227e-05,0.00619703,0.00693856,3,1439
44.1,3.68734e-05,0.00613495,0.00686905,3,1442
44.2,3.6139e-05,0.00607349,0.00680024,3,1445
44.3,3.54191e-05,0.00601265,0.00673211,3,1448
44.4,3.47137e-05,0.00595241,0.00666467,3,1451
44.5,3.40222e-05,0.00589278,0.00659791,3,1454
44.6,3.33446e-05,0.00583375,0.00653181,3,1457
44.7,3.26804e-05,0.00577531,0.00646638,3,1460
44.8,3.20294e-05,0.00571746,0.0064016,3,1463
44.9,3.13914e-05,0.00566018,0.00633747,3,1466
45,3.07662e-05,0.00560348,0.00627399,3,1469
45.1,3.01533e-05,0.00554734,0.00621114,3,1472
45.2,2.95527e-05,0.00549177,0.00614891,3,1475
45.3,2.8964e-05,0.00543676,0.00608732,3,1478
45.4,2.83871e-05,0.00538229,0.00602634,3,1481
45.5,2.78216e-05,0.00532838,0.00596597,3,1484
45.6,2.72674e-05,0.005275,0.0059062,3,1487
45.7,2.67242e-05,0.00522216,0.00584703,3,1490
45.8,2.61919e-05,0.00516984,0.00578846,3,1493
45.9,2.56701e-05,0.00511805,0.00573047,3,1496
46,2.51588e-05,0.00506678,0.00567307,3,1499
46.1,2.46576e-05,0.00501602,0.00561624,3,1502
46.2,2.41664e-05,0.00496577,0.00555998,3,1505
46.3,2.3685e-05,0.00491603,0.00550428,3,1508
46.4,2.32131e-05,0.00486678,0.00544914,3,1511
46.5,2.27507e-05,0.00481803,0.00539455,3,1514
46.6,2.22975e-05,0.00476976,0.00534051,3,1517
46.7,2.18533e-05,0.00472198,0.00528701,3,1520
46.8,2.14179e-05,0.00467468,0.00523405,3,1523
46.9,2.09913e-05,0.00462785,0.00518161,3,1526
47,2.05731e-05,0.00458149,0.00512971,3,1529
47.1,2.01632e-05,0.00453559,0.00507832,3,1532
47.2,1.97615e-05,0.00449016,0.00502744,3,1535
47.3,1.93678e-05,0.00444518,0.00497708,3,1538
47.4,1.8982e-05,0.00440065,0.00492722,3,1541
47.5,1.86038e-05,0.00435656,0.00487786,3,1544
47.6,1.82332e-05,0.00431292,0.004829,3,1547
47.7,1.78699e-05,0.00426971,0.00478062,3,1550
47.8,1.75139e-05,0.00422694,0.00473273,3,1553
47.9,1.7165e-05,0.0041846,0.00468532,3,1556
48,1.6823e-05,0.00414268,0.00463839,3,1559
48.1,1.64878e-05,0.00410118,0.00459192,3,1562
48.2,1.61593e-05,0.00406009,0.00454592,3,1565
48.3,1.58374e-05,0.00401942,0.00450038,3,1568
48.4,1.55219e-05,0.00397915,0.0044553,3,1571
48.5,1.52126e-05,0.00393929,0.00441067,3,1574
48.6,1.49095e-05,0.00389983,0.00436648,3,1577
48.7,1.46125e-05,0.00386076,0.00432274,3,1580
48.8,1.43213e-05,0.00382209,0.00427943,3,1583
48.9,1.4036e-05,0.0037838,0.00423656,3,1586
49,1.37563e-05,0.00374589,0.00419412,3,1589
49.1,1.34822e-05,0.00370837,0.00415211,3,1592
49.2,1.32136e-05,0.00367122,0.00411051,3,1595
49.3,1.29503e-05,0.00363444,0.00406934,3,1598
49.4,1.26923e-05,0.00359803,0.00402857,3,1601
49.5,1.24394e-05,0.00356199,0.00398821,3,1604
49.6,1.21916e-05,0.00352631,0.00394826,3,1607
49.7,1.19486e-05,0.00349098,0.00390871,3,1610
49.8,1.17106e-05,0.00345601,0.00386955,3,1613
49.9,1.14772e-05,0.00342139,0.00383079,3,1616
50,1.12486e-05,0.00338711,0.00379241,3,1619
50.1,1.10244e-05,0.00335318,0.00375442,3,1622
50.2,1.08048e-05,0.00331959,0.00371681,3,1625
50.3,1.05895e-05,0.00328634,0.00367958,3,1628
50.4,1.03785e-05,0.00325342,0.00364272,3,1631
50.5,1.01717e-05,0.00322083,0.00360623,3,1634
50.6,9.96899e-06,0.00318856,0.0035701,3,1637
50.7,9.77035e-06,0.00315662,0.00353434,3,1640
50.8,9.57566e-06,0.003125,0.00349893,3,1643
50.9,9.38486e-06,0.00309369,0.00346388,3,1646
51,9.19786e-06,0.0030627,0.00342918,3,1649
51.1,9.01458e-06,0.00303202,0.00339483,3,1652
51.2,8.83495e-06,0.00300164,0.00336082,3,1655
51.3,8.6589e-06,0.00297157,0.00332715,3,1658
51.4,8.48636e-06,0.00294181,0.00329382,3,1661
51.5,8.31726e-06,0.00291234,0.00326082,3,1664
51.6,8.15152e-06,0.00288316,0.00322816,3,1667
51.7,7.98909e-06,0.00285428,0.00319582,3,1670
51.8,7.82989e-06,0.00282569,0.00316381,3,1673
51.9,7.67387e-06,0.00279738,0.00313211,3,1676
52,7.52095e-06,0.00276936,0.00310073,3,1679
52.1,7.37108e-06,0.00274161,0.00306967,3,1682
52.2,7.2242e-06,0.00271415,0.00303892,3,1685
52.3,7.08024e-06,0.00268696,0.00300848,3,1688
52.4,6.93915e-06,0.00266004,0.00297834,3,1691
52.5,6.80087e-06,0.0026334,0.0029485,3,1694
52.6,6.66535e-06,0.00260701,0.00291897,3,1697
52.7,6.53252e-06,0.0025809,0.00288973,3,1700
52.8,6.40234e-06,0.00255504,0.00286078,3,1703
52.9,6.27476e-06,0.00252945,0.00283212,3,1706
53,6.14972e-06,0.00250411,0.00280375,3,1709
53.1,6.02717e-06,0.00247902,0.00277566,3,1712
53.2,5.90706e-06,0.00245419,0.00274786,3,1715
53.3,5.78935e-06,0.0024296,0.00272033,3,1718
53.4,5.67398e-06,0.00240527,0.00269308,3,1721
53.5,5.5609e-06,0.00238117,0.0026661,3,1724
53.6,5.45009e-06,0.00235732,0.00263939,3,1727
53.7,5.34148e-06,0.0023337,0.00261295,3,1730
53.8,5.23503e-06,0.00231032,0.00258677,3,1733
53.9,5.1307e-06,0.00228718,0.00256086,3,1736
54,5.02846e-06,0.00226427,0.00253521,3,1739
54.1,4.92825e-06,0.00224158,0.00250981,3,1742
54.2,4.83004e-06,0.00221913,0.00248467,3,1745
54.3,4.73378e-06,0.0021969,0.00245978,3,1748
54.4,4.63944e-06,0.00217489,0.00243514,3,1751
54.5,4.54698e-06,0.0021531,0.00241074,3,1754
54.6,4.45637e-06,0.00213153,0.00238659,3,1757
54.7,4.36756e-06,0.00211018,0.00236268,3,1760
54.8,4.28052e-06,0.00208904,0.00233902,3,1763
54.9,4.19521e-06,0.00206812,0.00231558,3,1766
55,4.1116e-06,0.0020474,0.00229239,3,1769
55.1,4.02966e-06,0.00202689,0.00226942,3,1772
55.2,3.94936e-06,0.00200658,0.00224669,3,1775
55.3,3.87065e-06,0.00198648,0.00222418,3,1778
55.4,3.79351e-06,0.00196658,0.0022019,3,1781
55.5,3.71791e-06,0.00194688,0.00217984,3,1784
55.6,3.64381e-06,0.00192738,0.00215801,3,1787
55.7,3.57119e-06,0.00190807,0.00213639,3,1790
55.8,3.50002e-06,0.00188896,0.00211499,3,1793
55.9,3.43027e-06,0.00187003,0.0020938,3,1796
56,3.3619e-06,0.0018513,0.00207282,3,1799
56.1,3.2949e-06,0.00183275,0.00205206,3,1802
56.2,3.22924e-06,0.00181439,0.0020315,3,1805
56.3,3.16488e-06,0.00179622,0.00201115,3,1808
56.4,3.1018e-06,0.00177822,0.001991,3,1811
56.5,3.03998e-06,0.00176041,0.00197106,3,1814
56.6,2.9794e-06,0.00174277,0.00195131,3,1817
56.7,2.92002e-06,0.00172532,0.00193177,3,1820
56.8,2.86182e-06,0.00170803,0.00191241,3,1823
56.9,2.80479e-06,0.00169092,0.00189326,3,1826
57,2.74889e-06,0.00167398,0.00187429,3,1829
57.1,2.6941e-06,0.00165721,0.00185551,3,1832
57.2,2.64041e-06,0.00164061,0.00183693,3,1835
57.3,2.58778e-06,0.00162418,0.00181852,3,1838
57.4,2.53621e-06,0.00160791,0.00180031,3,1841
57.5,2.48566e-06,0.0015918,0.00178227,3,1844
57.6,2.43612e-06,0.00157585,0.00176442,3,1847
57.7,2.38757e-06,0.00156007,0.00174674,3,1850
57.8,2.33998e-06,0.00154444,0.00172924,3,1853
57.9,2.29334e-06,0.00152897,0.00171192,3,1856
58,2.24764e-06,0.00151365,0.00169477,3,1859
58.1,2.20284e-06,0.00149849,0.00167779,3,1862
58.2,2.15894e-06,0.00148348,0.00166099,3,1865
58.3,2.11591e-06,0.00146861,0.00164435,3,1868
58.4,2.07374e-06,0.0014539,0.00162788,3,1871
58.5,2.0324e-06,0.00143934,0.00161157,3,1874
58.6,1.9919e-06,0.00142492,0.00159542,3,1877
58.7,1.9522e-06,0.00141064,0.00157944,3,1880
58.8,1.91329e-06,0.00139651,0.00156362,3,1883
58.9,1.87515e-06,0.00138252,0.00154795,3,1886
59,1.83778e-06,0.00136867,0.00153245,3,1889
59.1,1.80115e-06,0.00135496,0.0015171,3,1892
59.2,1.76525e-06,0.00134139,0.0015019,3,1895
59.3,1.73007e-06,0.00132795,0.00148685,3,1898
59.4,1.69559e-06,0.00131465,0.00147196,3,1901
59.5,1.66179e-06,0.00130148,0.00145721,3,1904
59.6,1.62867e-06,0.00128844,0.00144261,3,1907
59.7,1.59621e-06,0.00127553,0.00142816,3,1910
59.8,1.56439e-06,0.00126276,0.00141386,3,1913
59.9,1.53321e-06,0.00125011,0.00139969,3,1916
60,1.50266e-06,0.00123758,0.00138567,3,1919
60.1,1.47271e-06,0.00122519,0.00137179,3,1922
60.2,1.44335e-06,0.00121291,0.00135805,3,1925
60.3,1.41458e-06,0.00120076,0.00134444,3,1928
60.4,1.38639e-06,0.00118873,0.00133098,3,1931
60.5,1.35876e-06,0.00117682,0.00131764,3,1934
60.6,1.33167e-06,0.00116504,0.00130444,3,1937
60.7,1.30513e-06,0.00115336,0.00129137,3,1940
60.8,1.27912e-06,0.00114181,0.00127844,3,1943
60.9,1.25362e-06,0.00113037,0.00126563,3,1946
61,1.22864e-06,0.00111905,0.00125295,3,1949
61.1,1.20415e-06,0.00110784,0.0012404,3,1952
61.2,1.18015e-06,0.00109674,0.00122798,3,1955
61.3,1.15662e-06,0.00108575,0.00121567,3,1958
61.4,1.13357e-06,0.00107488,0.0012035,3,1961
61.5,1.11098e-06,0.00106411,0.00119144,3,1964
61.6,1.08883e-06,0.00105345,0.0011795,3,1967
61.7,1.06713e-06,0.0010429,0.00116769,3,1970
61.8,1.04586e-06,0.00103245,0.00115599,3,1973
61.9,1.02501e-06,0.00102211,0.00114441,3,1976
62,1.00458e-06,0.00101187,0.00113295,3,1979
62.1,9.8456e-07,0.00100173,0.0011216,3,1982
62.2,9.64936e-07,0.000991695,0.00111036,3,1985
62.3,9.45703e-07,0.000981761,0.00109924,3,1988
62.4,9.26853e-07,0.000971926,0.00108823,3,1991
62.5,9.08379e-07,0.000962189,0.00107732,3,1994
62.6,8.90273e-07,0.00095255,0.00106653,3,1997
62.7,8.72528e-07,0.000943008,0.00105585,3,2000
62.8,8.55136e-07,0.000933561,0.00104527,3,2003
62.9,8.38091e-07,0.000924209,0.0010348,3,2006
63,8.21386e-07,0.000914951,0.00102443,3,2009
63.1,8.05014e-07,0.000905785,0.00101417,3,2012
63.2,7.88968e-07,0.000896711,0.00100401,3,2015
63.3,7.73242e-07,0.000887728,0.000993953,3,2018
63.4,7.5783e-07,0.000878835,0.000983996,3,2021
63.5,7.42724e-07,0.000870031,0.000974139,3,2024
63.6,7.2792e-07,0.000861316,0.00096438,3,2027
63.7,7.13411e-07,0.000852687,0.000954719,3,2030
63.8,6.99191e-07,0.000844145,0.000945155,3,2033
63.9,6.85254e-07,0.000835689,0.000935687,3,2036
64,6.71595e-07,0.000827317,0.000926314,3,2039
64.1,6.58209e-07,0.00081903,0.000917034,3,2042
64.2,6.45089e-07,0.000810825,0.000907847,3,2045
64.3,6.32231e-07,0.000802702,0.000898753,3,2048
64.4,6.19629e-07,0.000794661,0.00088975,3,2051
64.5,6.07278e-07,0.0007867,0.000880836,3,2054
64.6,5.95173e-07,0.00077882,0.000872012,3,2057
64.7,5.8331e-07,0.000771018,0.000863277,3,2060
64.8,5.71683e-07,0.000763294,0.000854629,3,2063
64.9,5.60287e-07,0.000755647,0.000846067,3,2066
65,5.49119e-07,0.000748078,0.000837592,3,2069
65.1,5.38174e-07,0.000740584,0.000829201,3,2072
65.2,5.27447e-07,0.000733165,0.000820895,3,2075
65.3,5.16933e-07,0.00072582,0.000812671,3,2078
65.4,5.06629e-07,0.000718549,0.00080453,3,2081
65.5,4.9653e-07,0.000711351,0.00079647,3,2084
65.6,4.86633e-07,0.000704225,0.000788492,3,2087
65.7,4.76933e-07,0.00069717,0.000780593,3,2090
65.8,4.67426e-07,0.000690186,0.000772773,3,2093
65.9,4.58109e-07,0.000683272,0.000765032,3,2096
66,4.48978e-07,0.000676427,0.000757368,3,2099
66.1,4.40028e-07,0.000669651,0.000749781,3,2102
66.2,4.31257e-07,0.000662943,0.00074227,3,2105
66.3,4.22661e-07,0.000656302,0.000734834,3,2108
66.4,4.14236e-07,0.000649727,0.000727473,3,2111
66.5,4.05979e-07,0.000643218,0.000720185,3,2114
66.6,3.97887e-07,0.000636775,0.000712971,3,2117
66.7,3.89955e-07,0.000630396,0.000705828,3,2120
66.8,3.82182e-07,0.000624081,0.000698757,3,2123
66.9,3.74564e-07,0.000617829,0.000691758,3,2126
67,3.67098e-07,0.00061164,0.000684828,2,2128
67.1,3.59781e-07,0.000605512,0.000677967,2,2130
67.2,3.52609e-07,0.000599446,0.000671176,2,2132
67.3,3.4558e-07,0.000593441,0.000664452,2,2134
67.4,3.38692e-07,0.000587497,0.000657796,2,2136
67.5,3.31941e-07,0.000581611,0.000651206,2,2138
67.6,3.25324e-07,0.000575785,0.000644683,2,2140
67.7,3.18839e-07,0.000570017,0.000638224,2,2142
67.8,3.12484e-07,0.000564307,0.000631831,2,2144
67.9,3.06255e-07,0.000558654,0.000625502,2,2146
68,3.0015e-07,0.000553057,0.000619235,2,2148
68.1,2.94167e-07,0.000547517,0.000613032,2,2150
68.2,2.88303e-07,0.000542032,0.000606891,2,2152
68.3,2.82557e-07,0.000536602,0.000600811,2,2154
68.4,2.76924e-07,0.000531227,0.000594793,2,2156
68.5,2.71404e-07,0.000525905,0.000588834,2,2158
68.6,2.65994e-07,0.000520637,0.000582935,2,2160
68.7,2.60692e-07,0.000515421,0.000577096,2,2162
68.8,2.55495e-07,0.000510258,0.000571315,2,2164
68.9,2.50403e-07,0.000505146,0.000565591,2,2166
69,2.45411e-07,0.000500086,0.000559926,2,2168
69.1,2.40519e-07,0.000495076,0.000554316,2,2170
69.2,2.35725e-07,0.000490116,0.000548763,2,2172
69.3,2.31026e-07,0.000485207,0.000543266,2,2174
69.4,2.26421e-07,0.000480346,0.000537824,2,2176
69.5,2.21907e-07,0.000475534,0.000532436,2,2178
69.6,2.17484e-07,0.00047077,0.000527102,2,2180
69.7,2.13149e-07,0.000466054,0.000521822,2,2182
69.8,2.089e-07,0.000461386,0.000516595,2,2184
69.9,2.04736e-07,0.000456764,0.000511419,2,2186
70,2.00655e-07,0.000452188,0.000506296,2,2188
70.1,1.96655e-07,0.000447658,0.000501224,2,2190
70.2,1.92735e-07,0.000443173,0.000496203,2,2192
70.3,1.88893e-07,0.000438734,0.000491232,2,2194
70.4,1.85128e-07,0.000434339,0.000486311,2,2196
70.5,1.81437e-07,0.000429988,0.00048144,2,2198
70.6,1.77821e-07,0.00042568,0.000476617,2,2200
70.7,1.74276e-07,0.000421416,0.000471842,2,2202
70.8,1.70802e-07,0.000417194,0.000467115,2,2204
70.9,1.67397e-07,0.000413015,0.000462436,2,2206
71,1.6406e-07,0.000408878,0.000457804,2,2208
71.1,1.6079e-07,0.000404782,0.000453217,2,2210
71.2,1.57585e-07,0.000400727,0.000448677,2,2212
71.3,1.54444e-07,0.000396712,0.000444183,2,2214
71.4,1.51365e-07,0.000392738,0.000439733,2,2216
71.5,1.48348e-07,0.000388804,0.000435328,2,2218
71.6,1.45391e-07,0.000384909,0.000430967,2,2220
71.7,1.42492e-07,0.000381053,0.00042665,2,2222
71.8,1.39652e-07,0.000377236,0.000422375,2,2224
71.9,1.36868e-07,0.000373457,0.000418144,2,2226
72,1.3414e-07,0.000369716,0.000413955,2,2228
72.1,1.31466e-07,0.000366012,0.000409809,2,2230
72.2,1.28845e-07,0.000362345,0.000405703,2,2232
72.3,1.26277e-07,0.000358715,0.000401639,2,2234
72.4,1.2376e-07,0.000355122,0.000397616,2,2236
72.5,1.21293e-07,0.000351564,0.000393632,2,2238
72.6,1.18875e-07,0.000348043,0.000389689,2,2240
72.7,1.16505e-07,0.000344556,0.000385785,2,2242
72.8,1.14183e-07,0.000341104,0.000381921,2,2244
72.9,1.11907e-07,0.000337687,0.000378095,2,2246
73,1.09676e-07,0.000334305,0.000374307,2,2248
73.1,1.0749e-07,0.000330956,0.000370557,2,2250
73.2,1.05347e-07,0.00032764,0.000366845,2,2252
73.3,1.03247e-07,0.000324358,0.00036317,2,2254
73.4,1.01189e-07,0.000321109,0.000359532,2,2256
73.5,9.91717e-08,0.000317892,0.000355931,2,2258
73.6,9.71948e-08,0.000314707,0.000352365,2,2260
73.7,9.52573e-08,0.000311555,0.000348835,2,2262
73.8,9.33585e-08,0.000308434,0.000345341,2,2264
73.9,9.14974e-08,0.000305344,0.000341881,2,2266
74,8.96735e-08,0.000302285,0.000338456,2,2268
74.1,8.7886e-08,0.000299257,0.000335066,2,2270
74.2,8.6134e-08,0.000296259,0.000331709,2,2272
74.3,8.4417e-08,0.000293291,0.000328386,2,2274
74.4,8.27343e-08,0.000290353,0.000325096,2,2276
74.5,8.1085e-08,0.000287444,0.00032184,2,2278
74.6,7.94687e-08,0.000284565,0.000318616,2,2280
74.7,7.78845e-08,0.000281714,0.000315424,2,2282
74.8,7.6332e-08,0.000278892,0.000312264,2,2284
74.9,7.48103e-08,0.000276098,0.000309136,2,2286
75,7.33191e-08,0.000273332,0.000306039,2,2288
75.1,7.18575e-08,0.000270594,0.000302973,2,2290
75.2,7.04251e-08,0.000267884,0.000299938,2,2292
75.3,6.90212e-08,0.0002652,0.000296934,2,2294
75.4,6.76453e-08,0.000262543,0.000293959,2,2296
75.5,6.62969e-08,0.000259913,0.000291014,2,2298
75.6,6.49753e-08,0.000257309,0.000288099,2,2300
75.7,6.36801e-08,0.000254732,0.000285213,2,2302
75.8,6.24107e-08,0.00025218,0.000282356,2,2304
75.9,6.11665e-08,0.000249654,0.000279527,2,2306
76,5.99472e-08,0.000247153,0.000276727,2,2308
76.1,5.87522e-08,0.000244677,0.000273955,2,2310
76.2,5.7581e-08,0.000242226,0.00027121,2,2312
76.3,5.64332e-08,0.000239799,0.000268493,2,2314
76.4,5.53083e-08,0.000237397,0.000265804,2,2316
76.5,5.42057e-08,0.000235019,0.000263141,2,2318
76.6,5.31252e-08,0.000232665,0.000260505,2,2320
76.7,5.20662e-08,0.000230334,0.000257895,2,2322
76.8,5.10283e-08,0.000228026,0.000255312,2,2324
76.9,5.0011e-08,0.000225742,0.000252754,2,2326
77,4.90141e-08,0.000223481,0.000250222,2,2328
77.1,4.8037e-08,0.000221242,0.000247716,2,2330
77.2,4.70795e-08,0.000219026,0.000245234,2,2332
77.3,4.6141e-08,0.000216831,0.000242777,2,2334
77.4,4.52212e-08,0.000214659,0.000240345,2,2336
77.5,4.43197e-08,0.000212509,0.000237938,2,2338
77.6,4.34362e-08,0.00021038,0.000235554,2,2340
77.7,4.25704e-08,0.000208273,0.000233194,2,2342
77.8,4.17217e-08,0.000206186,0.000230858,2,2344
77.9,4.089e-08,0.000204121,0.000228546,2,2346
78,4.00749e-08,0.000202076,0.000226256,2,2348
78.1,3.92761e-08,0.000200052,0.00022399,2,2350
78.2,3.84931e-08,0.000198048,0.000221746,2,2352
78.3,3.77258e-08,0.000196064,0.000219524,2,2354
78.4,3.69737e-08,0.000194099,0.000217325,2,2356
78.5,3.62367e-08,0.000192155,0.000215148,2,2358
78.6,3.55143e-08,0.00019023,0.000212993,2,2360
78.7,3.48064e-08,0.000188324,0.000210859,2,2362
78.8,3.41125e-08,0.000186438,0.000208747,2,2364
78.9,3.34325e-08,0.00018457,0.000206656,2,2366
79,3.27661e-08,0.000182721,0.000204585,2,2368
79.1,3.21129e-08,0.000180891,0.000202536,2,2370
79.2,3.14727e-08,0.000179079,0.000200507,2,2372
79.3,3.08453e-08,0.000177285,0.000198498,2,2374
79.4,3.02305e-08,0.000175509,0.00019651,2,2376
79.5,2.96278e-08,0.000173751,0.000194541,2,2378
79.6,2.90372e-08,0.00017201,0.000192593,2,2380
79.7,2.84584e-08,0.000170287,0.000190663,2,2382
79.8,2.78911e-08,0.000168581,0.000188753,2,2384
79.9,2.73351e-08,0.000166892,0.000186862,2,2386
80,2.67902e-08,0.00016522,0.00018499,2,2388
80.1,2.62561e-08,0.000163565,0.000183137,2,2390
80.2,2.57327e-08,0.000161927,0.000181303,2,2392
80.3,2.52197e-08,0.000160305,0.000179486,2,2394
80.4,2.4717e-08,0.000158699,0.000177688,2,2396
80.5,2.42243e-08,0.000157109,0.000175908,2,2398
80.6,2.37414e-08,0.000155535,0.000174146,2,2400
80.7,2.32681e-08,0.000153977,0.000172402,2,2402
80.8,2.28043e-08,0.000152434,0.000170675,2,2404
80.9,2.23497e-08,0.000150907,0.000168965,2,2406
81,2.19041e-08,0.000149396,0.000167272,2,2408
81.1,2.14675e-08,0.000147899,0.000165596,2,2410
81.2,2.10395e-08,0.000146417,0.000163938,2,2412
81.3,2.06201e-08,0.000144951,0.000162295,2,2414
81.4,2.02091e-08,0.000143499,0.000160669,2,2416
81.5,1.98062e-08,0.000142061,0.00015906,2,2418
81.6,1.94114e-08,0.000140638,0.000157467,2,2420
81.7,1.90244e-08,0.000139229,0.000155889,2,2422
81.8,1.86452e-08,0.000137834,0.000154327,2,2424
81.9,1.82735e-08,0.000136454,0.000152781,2,2426
82,1.79092e-08,0.000135087,0.000151251,2,2428
82.1,1.75522e-08,0.000133733,0.000149736,2,2430
82.2,1.72023e-08,0.000132394,0.000148236,2,2432
82.3,1.68594e-08,0.000131067,0.000146751,2,2434
82.4,1.65233e-08,0.000129754,0.000145281,2,2436
82.5,1.61939e-08,0.000128455,0.000143825,2,2438
82.6,1.58711e-08,0.000127168,0.000142385,2,2440
82.7,1.55547e-08,0.000125894,0.000140958,2,2442
82.8,1.52447e-08,0.000124633,0.000139546,2,2444
82.9,1.49408e-08,0.000123384,0.000138148,2,2446
83,1.46429e-08,0.000122148,0.000136764,2,2448
83.1,1.4351e-08,0.000120924,0.000135394,2,2450
83.2,1.40649e-08,0.000119713,0.000134038,2,2452
83.3,1.37846e-08,0.000118514,0.000132695,2,2454
83.4,1.35098e-08,0.000117327,0.000131366,2,2456
83.5,1.32405e-08,0.000116151,0.00013005,2,2458
83.6,1.29765e-08,0.000114988,0.000128747,2,2460
83.7,1.27178e-08,0.000113836,0.000127457,2,2462
83.8,1.24643e-08,0.000112695,0.00012618,2,2464
83.9,1.22158e-08,0.000111566,0.000124916,2,2466
84,1.19723e-08,0.000110449,0.000123665,2,2468
84.1,1.17336e-08,0.000109342,0.000122426,2,2470
84.2,1.14997e-08,0.000108247,0.0001212,2,2472
84.3,1.12705e-08,0.000107163,0.000119986,2,2474
84.4,1.10458e-08,0.000106089,0.000118784,2,2476
84.5,1.08256e-08,0.000105026,0.000117594,2,2478
84.6,1.06098e-08,0.000103974,0.000116416,2,2480
84.7,1.03983e-08,0.000102933,0.00011525,2,2482
84.8,1.0191e-08,0.000101902,0.000114095,2,2484
84.9,9.98788e-09,0.000100881,0.000112952,2,2486
85,9.78877e-09,9.98701e-05,0.000111821,2,2488
85.1,9.59364e-09,9.88697e-05,0.0001107,2,2490
85.2,9.40239e-09,9.78792e-05,0.000109591,2,2492
85.3,9.21496e-09,9.68987e-05,0.000108494,2,2494
85.4,9.03126e-09,9.5928e-05,0.000107407,2,2496
85.5,8.85122e-09,9.4967e-05,0.000106331,2,2498
85.6,8.67478e-09,9.40157e-05,0.000105266,2,2500
85.7,8.50185e-09,9.30739e-05,0.000104211,2,2502
85.8,8.33237e-09,9.21415e-05,0.000103167,2,2504
85.9,8.16626e-09,9.12184e-05,0.000102134,2,2506
86,8.00347e-09,9.03046e-05,0.00010111,2,2508
86.1,7.84392e-09,8.94e-05,0.000100098,2,2510
86.2,7.68756e-09,8.85044e-05,9.90948e-05,2,2512
86.3,7.53431e-09,8.76178e-05,9.81021e-05,2,2514
86.4,7.38411e-09,8.67401e-05,9.71193e-05,2,2516
86.5,7.23691e-09,8.58712e-05,9.61464e-05,2,2518
86.6,7.09265e-09,8.50109e-05,9.51833e-05,2,2520
86.7,6.95126e-09,8.41593e-05,9.42297e-05,2,2522
86.8,6.81269e-09,8.33162e-05,9.32858e-05,2,2524
86.9,6.67688e-09,8.24816e-05,9.23513e-05,2,2526
87,6.54378e-09,8.16553e-05,9.14261e-05,2,2528
87.1,6.41333e-09,8.08373e-05,9.05103e-05,2,2530
87.2,6.28548e-09,8.00275e-05,8.96036e-05,2,2532
87.3,6.16018e-09,7.92258e-05,8.87059e-05,2,2534
87.4,6.03738e-09,7.84322e-05,8.78173e-05,2,2536
87.5,5.91702e-09,7.76465e-05,8.69376e-05,2,2538
87.6,5.79907e-09,7.68686e-05,8.60667e-05,2,2540
87.7,5.68347e-09,7.60986e-05,8.52045e-05,2,2542
87.8,5.57017e-09,7.53363e-05,8.43509e-05,2,2544
87.9,5.45913e-09,7.45816e-05,8.35059e-05,2,2546
88,5.3503e-09,7.38344e-05,8.26694e-05,2,2548
88.1,5.24365e-09,7.30948e-05,8.18412e-05,2,2550
88.2,5.13911e-09,7.23626e-05,8.10214e-05,2,2552
88.3,5.03667e-09,7.16376e-05,8.02097e-05,2,2554
88.4,4.93626e-09,7.092e-05,7.94062e-05,2,2556
88.5,4.83786e-09,7.02096e-05,7.86108e-05,2,2558
88.6,4.74142e-09,6.95062e-05,7.78233e-05,2,2560
88.7,4.6469e-09,6.88099e-05,7.70437e-05,2,2562
88.8,4.55426e-09,6.81206e-05,7.62719e-05,2,2564
88.9,4.46348e-09,6.74382e-05,7.55078e-05,2,2566
89,4.3745e-09,6.67626e-05,7.47514e-05,2,2568
89.1,4.28729e-09,6.60938e-05,7.40026e-05,2,2570
89.2,4.20183e-09,6.54317e-05,7.32612e-05,2,2572
89.3,4.11806e-09,6.47762e-05,7.25273e-05,2,2574
89.4,4.03597e-09,6.41273e-05,7.18008e-05,2,2576
89.5,3.95551e-09,6.34849e-05,7.10815e-05,2,2578
89.6,3.87666e-09,6.2849e-05,7.03694e-05,2,2580
89.7,3.79938e-09,6.22194e-05,6.96645e-05,2,2582
89.8,3.72364e-09,6.15961e-05,6.89666e-05,2,2584
89.9,3.64941e-09,6.0979e-05,6.82757e-05,2,2586
90,3.57666e-09,6.03682e-05,6.75918e-05,2,2588
90.1,3.50536e-09,5.97634e-05,6.69146e-05,2,2590
90.2,3.43548e-09,5.91647e-05,6.62443e-05,2,2592
90.3,3.367e-09,5.8572e-05,6.55807e-05,2,2594
90.4,3.29988e-09,5.79853e-05,6.49237e-05,2,2596
90.5,3.23409e-09,5.74044e-05,6.42733e-05,2,2598
90.6,3.16962e-09,5.68293e-05,6.36295e-05,2,2600
90.7,3.10644e-09,5.626e-05,6.29921e-05,2,2602
90.8,3.04451e-09,5.56964e-05,6.2361e-05,2,2604
90.9,2.98382e-09,5.51385e-05,6.17363e-05,2,2606
91,2.92434e-09,5.45861e-05,6.11179e-05,2,2608
91.1,2.86604e-09,5.40393e-05,6.05056e-05,2,2610
91.2,2.80891e-09,5.3498e-05,5.98995e-05,2,2612
91.3,2.75291e-09,5.2962e-05,5.92994e-05,2,2614
91.4,2.69803e-09,5.24315e-05,5.87054e-05,2,2616
91.5,2.64425e-09,5.19062e-05,5.81173e-05,2,2618
91.6,2.59154e-09,5.13863e-05,5.75351e-05,2,2620
91.7,2.53987e-09,5.08715e-05,5.69587e-05,2,2622
91.8,2.48924e-09,5.03619e-05,5.63881e-05,2,2624
91.9,2.43962e-09,4.98574e-05,5.58233e-05,2,2626
92,2.39099e-09,4.93579e-05,5.5264e-05,2,2628
92.1,2.34332e-09,4.88635e-05,5.47104e-05,2,2630
92.2,2.29661e-09,4.8374e-05,5.41623e-05,2,2632
92.3,2.25083e-09,4.78894e-05,5.36198e-05,2,2634
92.4,2.20596e-09,4.74096e-05,5.30826e-05,2,2636
92.5,2.16198e-09,4.69347e-05,5.25509e-05,2,2638
92.6,2.11888e-09,4.64645e-05,5.20244e-05,2,2640
92.7,2.07664e-09,4.59991e-05,5.15033e-05,2,2642
92.8,2.03524e-09,4.55383e-05,5.09873e-05,2,2644
92.9,1.99467e-09,4.50821e-05,5.04765e-05,2,2646
93,1.95491e-09,4.46304e-05,4.99709e-05,2,2648
93.1,1.91594e-09,4.41834e-05,4.94703e-05,2,2650
93.2,1.87774e-09,4.37407e-05,4.89747e-05,2,2652
93.3,1.84031e-09,4.33026e-05,4.84841e-05,2,2654
93.4,1.80363e-09,4.28688e-05,4.79984e-05,2,2656
93.5,1.76767e-09,4.24393e-05,4.75176e-05,2,2658
93.6,1.73243e-09,4.20142e-05,4.70416e-05,2,2660
93.7,1.6979e-09,4.15933e-05,4.65703e-05,2,2662
93.8,1.66405e-09,4.11766e-05,4.61038e-05,2,2664
93.9,1.63088e-09,4.07641e-05,4.56419e-05,2,2666
94,1.59837e-09,4.03558e-05,4.51847e-05,2,2668
94.1,1.5665e-09,3.99515e-05,4.47321e-05,2,2670
94.2,1.53527e-09,3.95513e-05,4.4284e-05,2,2672
94.3,1.50467e-09,3.91551e-05,4.38403e-05,2,2674
94.4,1.47467e-09,3.87628e-05,4.34012e-05,2,2676
94.5,1.44528e-09,3.83745e-05,4.29664e-05,2,2678
94.6,1.41646e-09,3.79901e-05,4.2536e-05,2,2680
94.7,1.38823e-09,3.76095e-05,4.21098e-05,2,2682
94.8,1.36055e-09,3.72328e-05,4.1688e-05,2,2684
94.9,1.33343e-09,3.68598e-05,4.12704e-05,2,2686
95,1.30685e-09,3.64905e-05,4.0857e-05,2,2688
95.1,1.2808e-09,3.6125e-05,4.04477e-05,2,2690
95.2,1.25526e-09,3.57631e-05,4.00425e-05,2,2692
95.3,1.23024e-09,3.54048e-05,3.96413e-05,2,2694
95.4,1.20572e-09,3.50502e-05,3.92442e-05,2,2696
95.5,1.18168e-09,3.4699e-05,3.88511e-05,2,2698
95.6,1.15812e-09,3.43514e-05,3.84619e-05,2,2700
95.7,1.13504e-09,3.40073e-05,3.80766e-05,2,2702
95.8,1.11241e-09,3.36666e-05,3.76952e-05,2,2704
95.9,1.09023e-09,3.33294e-05,3.73175e-05,2,2706
96,1.0685e-09,3.29955e-05,3.69437e-05,2,2708
96.1,1.0472e-09,3.2665e-05,3.65736e-05,2,2710
96.2,1.02632e-09,3.23377e-05,3.62072e-05,2,2712
96.3,1.00586e-09,3.20138e-05,3.58445e-05,2,2714
96.4,9.85813e-10,3.16931e-05,3.54854e-05,2,2716
96.5,9.66161e-10,3.13756e-05,3.513e-05,2,2718
96.6,9.46901e-10,3.10613e-05,3.4778e-05,2,2720
96.7,9.28024e-10,3.07501e-05,3.44296e-05,2,2722
96.8,9.09524e-10,3.04421e-05,3.40847e-05,2,2724
96.9,8.91393e-10,3.01371e-05,3.37433e-05,2,2726
97,8.73623e-10,2.98352e-05,3.34053e-05,2,2728
97.1,8.56208e-10,2.95363e-05,3.30706e-05,2,2730
97.2,8.39139e-10,2.92404e-05,3.27393e-05,2,2732
97.3,8.22411e-10,2.89475e-05,3.24114e-05,2,2734
97.4,8.06016e-10,2.86575e-05,3.20867e-05,2,2736
97.5,7.89948e-10,2.83705e-05,3.17652e-05,2,2738
97.6,7.74201e-10,2.80862e-05,3.1447e-05,2,2740
97.7,7.58767e-10,2.78049e-05,3.1132e-05,2,2742
97.8,7.43641e-10,2.75263e-05,3.08201e-05,2,2744
97.9,7.28817e-10,2.72506e-05,3.05114e-05,2,2746
98,7.14288e-10,2.69776e-05,3.02057e-05,2,2748
98.1,7.00049e-10,2.67074e-05,2.99031e-05,2,2750
98.2,6.86093e-10,2.64398e-05,2.96036e-05,2,2752
98.3,6.72416e-10,2.61749e-05,2.9307e-05,2,2754
98.4,6.59012e-10,2.59127e-05,2.90134e-05,2,2756
98.5,6.45874e-10,2.56532e-05,2.87228e-05,2,2758
98.6,6.32999e-10,2.53962e-05,2.8435e-05,2,2760
98.7,6.2038e-10,2.51418e-05,2.81502e-05,2,2762
98.8,6.08013e-10,2.48899e-05,2.78682e-05,2,2764
98.9,5.95892e-10,2.46406e-05,2.7589e-05,2,2766
99,5.84013e-10,2.43937e-05,2.73126e-05,2,2768
99.1,5.72371e-10,2.41493e-05,2.7039e-05,2,2770
99.2,5.60961e-10,2.39074e-05,2.67682e-05,2,2772
99.3,5.49778e-10,2.36679e-05,2.65e-05,2,2774
99.4,5.38818e-10,2.34308e-05,2.62345e-05,2,2776
99.5,5.28077e-10,2.31961e-05,2.59717e-05,2,2778
99.6,5.1755e-10,2.29637e-05,2.57116e-05,2,2780
99.7,5.07232e-10,2.27337e-05,2.5454e-05,2,2782
99.8,4.97121e-10,2.2506e-05,2.5199e-05,2,2784
99.9,4.87211e-10,2.22805e-05,2.49466e-05,2,2786
100,4.77498e-10,2.20573e-05,2.46967e-05,2,2788
100.1,4.67979e-10,2.18363e-05,2.44493e-05,2,2790
100.2,4.5865e-10,2.16176e-05,2.42043e-05,2,2792
100.3,4.49507e-10,2.1401e-05,2.39619e-05,2,2794
100.4,4.40546e-10,2.11866e-05,2.37218e-05,2,2796
100.5,4.31764e-10,2.09744e-05,2.34842e-05,2,2798
100.6,4.23157e-10,2.07643e-05,2.32489e-05,2,2800
100.7,4.14721e-10,2.05563e-05,2.3016e-05,2,2802
100.8,4.06454e-10,2.03504e-05,2.27855e-05,2,2804
100.9,3.98351e-10,2.01465e-05,2.25572e-05,2,2806
101,3.9041e-10,1.99447e-05,2.23312e-05,2,2808
101.1,3.82627e-10,1.97449e-05,2.21075e-05,2,2810
101.2,3.75e-10,1.95471e-05,2.18861e-05,2,2812
101.3,3.67524e-10,1.93513e-05,2.16668e-05,2,2814
101.4,3.60197e-10,1.91574e-05,2.14498e-05,2,2816
101.5,3.53017e-10,1.89655e-05,2.12349e-05,2,2818
101.6,3.4598e-10,1.87755e-05,2.10222e-05,2,2820
101.7,3.39083e-10,1.85874e-05,2.08116e-05,2,2822
101.8,3.32323e-10,1.84012e-05,2.06031e-05,2,2824
101.9,3.25698e-10,1.82169e-05,2.03967e-05,2,2826
102,3.19205e-10,1.80344e-05,2.01924e-05,2,2828
102.1,3.12842e-10,1.78537e-05,1.99901e-05,2,2830
102.2,3.06606e-10,1.76749e-05,1.97898e-05,2,2832
102.3,3.00493e-10,1.74978e-05,1.95916e-05,2,2834
102.4,2.94503e-10,1.73225e-05,1.93953e-05,2,2836
102.5,2.88632e-10,1.7149e-05,1.9201e-05,2,2838
102.6,2.82878e-10,1.69772e-05,1.90087e-05,2,2840
102.7,2.77239e-10,1.68071e-05,1.88182e-05,2,2842
102.8,2.71712e-10,1.66388e-05,1.86297e-05,2,2844
102.9,2.66296e-10,1.64721e-05,1.84431e-05,2,2846
103,2.60987e-10,1.63071e-05,1.82584e-05,2,2848
103.1,2.55784e-10,1.61437e-05,1.80754e-05,2,2850
103.2,2.50685e-10,1.5982e-05,1.78944e-05,2,2852
103.3,2.45688e-10,1.58219e-05,1.77151e-05,2,2854
103.4,2.4079e-10,1.56634e-05,1.75376e-05,2,2856
103.5,2.3599e-10,1.55065e-05,1.7362e-05,2,2858
103.6,2.31286e-10,1.53511e-05,1.7188e-05,2,2860
103.7,2.26675e-10,1.51973e-05,1.70159e-05,2,2862
103.8,2.22156e-10,1.50451e-05,1.68454e-05,2,2864
103.9,2.17728e-10,1.48944e-05,1.66766e-05,2,2866
104,2.13387e-10,1.47452e-05,1.65096e-05,2,2868
104.1,2.09133e-10,1.45975e-05,1.63442e-05,2,2870
104.2,2.04964e-10,1.44512e-05,1.61805e-05,2,2872
104.3,2.00878e-10,1.43065e-05,1.60184e-05,2,2874
104.4,1.96874e-10,1.41632e-05,1.58579e-05,2,2876
104.5,1.92949e-10,1.40213e-05,1.5699e-05,2,2878
104.6,1.89103e-10,1.38808e-05,1.55418e-05,2,2880
104.7,1.85333e-10,1.37418e-05,1.53861e-05,2,2882
104.8,1.81638e-10,1.36041e-05,1.5232e-05,2,2884
104.9,1.78017e-10,1.34678e-05,1.50794e-05,2,2886
105,1.74469e-10,1.33329e-05,1.49283e-05,2,2888
105.1,1.70991e-10,1.31993e-05,1.47788e-05,2,2890
105.2,1.67582e-10,1.30671e-05,1.46307e-05,2,2892
105.3,1.64241e-10,1.29362e-05,1.44841e-05,2,2894
105.4,1.60967e-10,1.28066e-05,1.4339e-05,2,2896
105.5,1.57758e-10,1.26783e-05,1.41954e-05,2,2898
105.6,1.54613e-10,1.25513e-05,1.40532e-05,2,2900
105.7,1.51531e-10,1.24256e-05,1.39124e-05,2,2902
105.8,1.4851e-10,1.23011e-05,1.3773e-05,2,2904
105.9,1.4555e-10,1.21779e-05,1.36351e-05,2,2906
106,1.42648e-10,1.20559e-05,1.34985e-05,2,2908
106.1,1.39805e-10,1.19351e-05,1.33633e-05,2,2910
106.2,1.37018e-10,1.18156e-05,1.32294e-05,2,2912
106.3,1.34286e-10,1.16972e-05,1.30969e-05,2,2914
106.4,1.31609e-10,1.158e-05,1.29657e-05,2,2916
106.5,1.28986e-10,1.1464e-05,1.28358e-05,2,2918
106.6,1.26414e-10,1.13492e-05,1.27072e-05,2,2920
106.7,1.23894e-10,1.12355e-05,1.25799e-05,2,2922
106.8,1.21424e-10,1.11229e-05,1.24539e-05,2,2924
106.9,1.19004e-10,1.10115e-05,1.23291e-05,2,2926
107,1.16631e-10,1.09012e-05,1.22056e-05,2,2928
107.1,1.14306e-10,1.0792e-05,1.20833e-05,2,2930
107.2,1.12028e-10,1.06839e-05,1.19623e-05,2,2932
107.3,1.09794e-10,1.05768e-05,1.18425e-05,2,2934
107.4,1.07606e-10,1.04709e-05,1.17238e-05,2,2936
107.5,1.05461e-10,1.0366e-05,1.16064e-05,2,2938
107.6,1.03358e-10,1.02621e-05,1.14901e-05,2,2940
107.7,1.01298e-10,1.01593e-05,1.1375e-05,2,2942
107.8,9.92784e-11,1.00576e-05,1.12611e-05,2,2944
107.9,9.72993e-11,9.95682e-06,1.11482e-05,2,2946
108,9.53596e-11,9.85707e-06,1.10366e-05,2,2948
108.1,9.34587e-11,9.75833e-06,1.0926e-05,2,2950
108.2,9.15956e-11,9.66057e-06,1.08165e-05,2,2952
108.3,8.97696e-11,9.5638e-06,1.07082e-05,2,2954
108.4,8.79801e-11,9.46799e-06,1.06009e-05,2,2956
108.5,8.62262e-11,9.37314e-06,1.04947e-05,2,2958
108.6,8.45073e-11,9.27925e-06,1.03896e-05,2,2960
108.7,8.28226e-11,9.18629e-06,1.02855e-05,2,2962
108.8,8.11715e-11,9.09426e-06,1.01825e-05,2,2964
108.9,7.95534e-11,9.00316e-06,1.00805e-05,2,2966
109,7.79675e-11,8.91297e-06,9.97949e-06,2,2968
109.1,7.64132e-11,8.82368e-06,9.87952e-06,2,2970
109.2,7.48899e-11,8.73529e-06,9.78055e-06,2,2972
109.3,7.3397e-11,8.64778e-06,9.68257e-06,2,2974
109.4,7.19338e-11,8.56115e-06,9.58557e-06,2,2976
109.5,7.04998e-11,8.47539e-06,9.48955e-06,2,2978
109.6,6.90944e-11,8.39049e-06,9.39448e-06,2,2980
109.7,6.7717e-11,8.30643e-06,9.30037e-06,2,2982
109.8,6.63671e-11,8.22322e-06,9.20721e-06,2,2984
109.9,6.50441e-11,8.14084e-06,9.11497e-06,2,2986
110,6.37474e-11,8.05929e-06,9.02366e-06,2,2988
110.1,6.24766e-11,7.97856e-06,8.93326e-06,2,2990
110.2,6.12312e-11,7.89863e-06,8.84377e-06,2,2992
110.3,6.00105e-11,7.8195e-06,8.75518e-06,2,2994
110.4,5.88142e-11,7.74117e-06,8.66747e-06,2,2996
110.5,5.76417e-11,7.66362e-06,8.58065e-06,2,2998
110.6,5.64927e-11,7.58685e-06,8.49469e-06,2,3000
110.7,5.53665e-11,7.51085e-06,8.40959e-06,2,3002
110.8,5.42628e-11,7.43561e-06,8.32535e-06,2,3004
110.9,5.3181e-11,7.36112e-06,8.24195e-06,2,3006
111,5.21209e-11,7.28738e-06,8.15938e-06,2,3008
111.1,5.10818e-11,7.21438e-06,8.07764e-06,2,3010
111.2,5.00635e-11,7.14211e-06,7.99672e-06,2,3012
111.3,4.90655e-11,7.07056e-06,7.91661e-06,2,3014
111.4,4.80874e-11,6.99973e-06,7.83731e-06,2,3016
111.5,4.71288e-11,6.92961e-06,7.7588e-06,2,3018
111.6,4.61893e-11,6.86019e-06,7.68107e-06,2,3020
111.7,4.52685e-11,6.79146e-06,7.60413e-06,2,3022
111.8,4.43661e-11,6.72343e-06,7.52795e-06,2,3024
111.9,4.34816e-11,6.65608e-06,7.45254e-06,2,3026
112,4.26148e-11,6.5894e-06,7.37788e-06,2,3028
112.1,4.17653e-11,6.52339e-06,7.30397e-06,2,3030
112.2,4.09327e-11,6.45804e-06,7.2308e-06,2,3032
112.3,4.01167e-11,6.39334e-06,7.15837e-06,2,3034
112.4,3.9317e-11,6.3293e-06,7.08666e-06,2,3036
112.5,3.85332e-11,6.26589e-06,7.01567e-06,2,3038
112.6,3.7765e-11,6.20312e-06,6.94538e-06,2,3040
112.7,3.70122e-11,6.14098e-06,6.87581e-06,2,3042
112.8,3.62744e-11,6.07946e-06,6.80693e-06,2,3044
112.9,3.55512e-11,6.01856e-06,6.73874e-06,2,3046
113,3.48425e-11,5.95827e-06,6.67123e-06,2,3048
113.1,3.41479e-11,5.89858e-06,6.6044e-06,2,3050
113.2,3.34672e-11,5.83949e-06,6.53824e-06,2,3052
113.3,3.28e-11,5.78099e-06,6.47274e-06,2,3054
113.4,3.21462e-11,5.72308e-06,6.4079e-06,2,3056
113.5,3.15053e-11,5.66575e-06,6.34371e-06,2,3058
113.6,3.08773e-11,5.60899e-06,6.28016e-06,2,3060
113.7,3.02617e-11,5.5528e-06,6.21725e-06,2,3062
113.8,2.96585e-11,5.49718e-06,6.15497e-06,2,3064
113.9,2.90672e-11,5.44211e-06,6.09331e-06,2,3066
114,2.84878e-11,5.38759e-06,6.03227e-06,2,3068
114.1,2.79199e-11,5.33362e-06,5.97184e-06,2,3070
114.2,2.73633e-11,5.28019e-06,5.91201e-06,2,3072
114.3,2.68178e-11,5.2273e-06,5.85279e-06,2,3074
114.4,2.62832e-11,5.17493e-06,5.79416e-06,2,3076
114.5,2.57592e-11,5.12309e-06,5.73611e-06,2,3078
114.6,2.52457e-11,5.07177e-06,5.67865e-06,2,3080
114.7,2.47425e-11,5.02096e-06,5.62176e-06,2,3082
114.8,2.42492e-11,4.97066e-06,5.56545e-06,2,3084
114.9,2.37658e-11,4.92087e-06,5.50969e-06,2,3086
115,2.3292e-11,4.87157e-06,5.4545e-06,2,3088
115.1,2.28277e-11,4.82277e-06,5.39986e-06,2,3090
115.2,2.23726e-11,4.77446e-06,5.34576e-06,2,3092
115.3,2.19266e-11,4.72663e-06,5.29221e-06,2,3094
115.4,2.14895e-11,4.67928e-06,5.2392e-06,2,3096
115.5,2.10611e-11,4.6324e-06,5.18671e-06,2,3098
115.6,2.06413e-11,4.586e-06,5.13475e-06,2,3100
115.7,2.02298e-11,4.54006e-06,5.08332e-06,2,3102
115.8,1.98265e-11,4.49458e-06,5.03239e-06,2,3104
115.9,1.94313e-11,4.44955e-06,4.98198e-06,2,3106
116,1.90439e-11,4.40498e-06,4.93207e-06,2,3108
116.1,1.86643e-11,4.36085e-06,4.88266e-06,2,3110
116.2,1.82922e-11,4.31716e-06,4.83375e-06,2,3112
116.3,1.79276e-11,4.27392e-06,4.78533e-06,2,3114
116.4,1.75702e-11,4.2311e-06,4.73739e-06,2,3116
116.5,1.72199e-11,4.18872e-06,4.68993e-06,2,3118
116.6,1.68766e-11,4.14675e-06,4.64295e-06,2,3120
116.7,1.65402e-11,4.10521e-06,4.59644e-06,2,3122
116.8,1.62105e-11,4.06409e-06,4.55039e-06,2,3124
116.9,1.58873e-11,4.02338e-06,4.50481e-06,2,3126
117,1.55706e-11,3.98307e-06,4.45968e-06,2,3128
117.1,1.52602e-11,3.94317e-06,4.41501e-06,2,3130
117.2,1.4956e-11,3.90367e-06,4.37078e-06,2,3132
117.3,1.46578e-11,3.86456e-06,4.32699e-06,2,3134
117.4,1.43656e-11,3.82585e-06,4.28365e-06,2,3136
117.5,1.40793e-11,3.78752e-06,4.24073e-06,2,3138
117.6,1.37986e-11,3.74958e-06,4.19825e-06,2,3140
117.7,1.35235e-11,3.71202e-06,4.1562e-06,2,3142
117.8,1.32539e-11,3.67483e-06,4.11456e-06,2,3144
117.9,1.29897e-11,3.63802e-06,4.07334e-06,2,3146
118,1.27308e-11,3.60158e-06,4.03254e-06,2,3148
118.1,1.2477e-11,3.5655e-06,3.99214e-06,2,3150
118.2,1.22282e-11,3.52978e-06,3.95215e-06,2,3152
118.3,1.19845e-11,3.49442e-06,3.91256e-06,2,3154
118.4,1.17456e-11,3.45941e-06,3.87336e-06,2,3156
118.5,1.15114e-11,3.42476e-06,3.83456e-06,2,3158
118.6,1.12819e-11,3.39045e-06,3.79615e-06,2,3160
118.7,1.1057e-11,3.35648e-06,3.75812e-06,2,3162
118.8,1.08366e-11,3.32286e-06,3.72047e-06,2,3164
118.9,1.06206e-11,3.28957e-06,3.6832e-06,2,3166
119,1.04089e-11,3.25662e-06,3.6463e-06,2,3168
119.1,1.02014e-11,3.224e-06,3.60978e-06,2,3170
119.2,9.998e-12,3.1917e-06,3.57361e-06,2,3172
119.3,9.79869e-12,3.15973e-06,3.53781e-06,2,3174
119.4,9.60335e-12,3.12807e-06,3.50237e-06,2,3176
119.5,9.41191e-12,3.09674e-06,3.46729e-06,2,3178
119.6,9.22429e-12,3.06571e-06,3.43255e-06,2,3180
119.7,9.0404e-12,3.035e-06,3.39817e-06,2,3182
119.8,8.86018e-12,3.0046e-06,3.36413e-06,2,3184
119.9,8.68355e-12,2.9745e-06,3.33043e-06,2,3186
120,8.51045e-12,2.9447e-06,3.29706e-06,2,3188
120.1,8.34079e-12,2.9152e-06,3.26403e-06,2,3190
120.2,8.17452e-12,2.886e-06,3.23134e-06,2,3192
120.3,8.01156e-12,2.85709e-06,3.19897e-06,2,3194
120.4,7.85185e-12,2.82847e-06,3.16692e-06,2,3196
120.5,7.69532e-12,2.80013e-06,3.13519e-06,2,3198
120.6,7.54192e-12,2.77208e-06,3.10379e-06,2,3200
120.7,7.39157e-12,2.74431e-06,3.07269e-06,2,3202
120.8,7.24422e-12,2.71682e-06,3.04191e-06,2,3204
120.9,7.0998e-12,2.6896e-06,3.01144e-06,2,3206
121,6.95827e-12,2.66266e-06,2.98127e-06,2,3208
121.1,6.81956e-12,2.63599e-06,2.95141e-06,2,3210
121.2,6.68361e-12,2.60958e-06,2.92184e-06,2,3212
121.3,6.55037e-12,2.58344e-06,2.89257e-06,2,3214
121.4,6.41979e-12,2.55756e-06,2.86359e-06,2,3216
121.5,6.29181e-12,2.53194e-06,2.83491e-06,2,3218
121.6,6.16639e-12,2.50657e-06,2.80651e-06,2,3220
121.7,6.04346e-12,2.48146e-06,2.77839e-06,2,3222
121.8,5.92298e-12,2.45661e-06,2.75056e-06,2,3224
121.9,5.80491e-12,2.432e-06,2.72301e-06,2,3226
122,5.68919e-12,2.40763e-06,2.69573e-06,2,3228
122.1,5.57577e-12,2.38351e-06,2.66872e-06,2,3230
122.2,5.46462e-12,2.35964e-06,2.64199e-06,2,3232
122.3,5.35568e-12,2.336e-06,2.61552e-06,2,3234
122.4,5.24892e-12,2.3126e-06,2.58932e-06,2,3236
122.5,5.14428e-12,2.28943e-06,2.56338e-06,2,3238
122.6,5.04173e-12,2.2665e-06,2.5377e-06,2,3240
122.7,4.94122e-12,2.24379e-06,2.51228e-06,2,3242
122.8,4.84272e-12,2.22131e-06,2.48711e-06,2,3244
122.9,4.74618e-12,2.19906e-06,2.4622e-06,2,3246
123,4.65157e-12,2.17703e-06,2.43753e-06,2,3248
123.1,4.55884e-12,2.15522e-06,2.41312e-06,2,3250
123.2,4.46796e-12,2.13363e-06,2.38894e-06,2,3252
123.3,4.37889e-12,2.11226e-06,2.36501e-06,2,3254
123.4,4.29159e-12,2.0911e-06,2.34132e-06,2,3256
123.5,4.20604e-12,2.07015e-06,2.31786e-06,2,3258
123.6,4.12219e-12,2.04941e-06,2.29464e-06,2,3260
123.7,4.04002e-12,2.02888e-06,2.27166e-06,2,3262
123.8,3.95948e-12,2.00856e-06,2.2489e-06,2,3264
123.9,3.88055e-12,1.98844e-06,2.22637e-06,2,3266
124,3.80319e-12,1.96852e-06,2.20407e-06,2,3268
124.1,3.72737e-12,1.9488e-06,2.18199e-06,2,3270
124.2,3.65307e-12,1.92927e-06,2.16013e-06,2,3272
124.3,3.58025e-12,1.90995e-06,2.13849e-06,2,3274
124.4,3.50887e-12,1.89081e-06,2.11707e-06,2,3276
124.5,3.43892e-12,1.87187e-06,2.09586e-06,2,3278
124.6,3.37037e-12,1.85312e-06,2.07486e-06,2,3280
124.7,3.30318e-12,1.83456e-06,2.05408e-06,2,3282
124.8,3.23733e-12,1.81618e-06,2.0335e-06,2,3284
124.9,3.1728e-12,1.79799e-06,2.01313e-06,2,3286
125,3.10955e-12,1.77997e-06,1.99296e-06,2,3288
125.1,3.04756e-12,1.76214e-06,1.973e-06,2,3290
125.2,2.9868e-12,1.74449e-06,1.95323e-06,2,3292
125.3,2.92726e-12,1.72701e-06,1.93367e-06,2,3294
125.4,2.86891e-12,1.70971e-06,1.9143e-06,2,3296
125.5,2.81172e-12,1.69259e-06,1.89512e-06,2,3298
125.6,2.75566e-12,1.67563e-06,1.87614e-06,2,3300
125.7,2.70073e-12,1.65884e-06,1.85734e-06,2,3302
125.8,2.64689e-12,1.64223e-06,1.83873e-06,2,3304
125.9,2.59413e-12,1.62578e-06,1.82031e-06,2,3306
126,2.54241e-12,1.60949e-06,1.80208e-06,2,3308
126.1,2.49173e-12,1.59337e-06,1.78403e-06,2,3310
126.2,2.44206e-12,1.5774e-06,1.76616e-06,2,3312
126.3,2.39337e-12,1.5616e-06,1.74846e-06,2,3314
126.4,2.34566e-12,1.54596e-06,1.73095e-06,2,3316
126.5,2.2989e-12,1.53047e-06,1.71361e-06,2,3318
126.6,2.25307e-12,1.51514e-06,1.69644e-06,2,3320
126.7,2.20816e-12,1.49996e-06,1.67945e-06,2,3322
126.8,2.16414e-12,1.48494e-06,1.66262e-06,2,3324
126.9,2.121e-12,1.47006e-06,1.64597e-06,2,3326
127,2.07871e-12,1.45533e-06,1.62948e-06,2,3328
127.1,2.03728e-12,1.44075e-06,1.61315e-06,2,3330
127.2,1.99666e-12,1.42632e-06,1.59699e-06,2,3332
127.3,1.95686e-12,1.41203e-06,1.581e-06,2,3334
127.4,1.91785e-12,1.39789e-06,1.56516e-06,2,3336
127.5,1.87962e-12,1.38388e-06,1.54948e-06,2,3338
127.6,1.84215e-12,1.37002e-06,1.53396e-06,2,3340
127.7,1.80542e-12,1.3563e-06,1.51859e-06,2,3342
127.8,1.76943e-12,1.34271e-06,1.50338e-06,2,3344
127.9,1.73416e-12,1.32926e-06,1.48832e-06,2,3346
128,1.69959e-12,1.31594e-06,1.47341e-06,2,3348
128.1,1.66571e-12,1.30276e-06,1.45865e-06,2,3350
128.2,1.6325e-12,1.28971e-06,1.44404e-06,2,3352
128.3,1.59996e-12,1.27679e-06,1.42957e-06,2,3354
128.4,1.56806e-12,1.264e-06,1.41525e-06,2,3356
128.5,1.5368e-12,1.25134e-06,1.40107e-06,2,3358
128.6,1.50617e-12,1.2388e-06,1.38704e-06,2,3360
128.7,1.47614e-12,1.22639e-06,1.37314e-06,2,3362
128.8,1.44672e-12,1.21411e-06,1.35938e-06,2,3364
128.9,1.41787e-12,1.20194e-06,1.34577e-06,2,3366
129,1.38961e-12,1.1899e-06,1.33229e-06,2,3368
129.1,1.36191e-12,1.17798e-06,1.31894e-06,2,3370
129.2,1.33476e-12,1.16618e-06,1.30573e-06,2,3372
129.3,1.30815e-12,1.1545e-06,1.29265e-06,2,3374
129.4,1.28207e-12,1.14293e-06,1.2797e-06,2,3376
129.5,1.25651e-12,1.13148e-06,1.26688e-06,2,3378
129.6,1.23147e-12,1.12015e-06,1.25419e-06,2,3380
129.7,1.20692e-12,1.10893e-06,1.24162e-06,2,3382
129.8,1.18286e-12,1.09782e-06,1.22918e-06,2,3384
129.9,1.15928e-12,1.08682e-06,1.21687e-06,2,3386
130,1.13617e-12,1.07593e-06,1.20468e-06,2,3388
130.1,1.11352e-12,1.06516e-06,1.19261e-06,2,3390
130.2,1.09132e-12,1.05449e-06,1.18066e-06,2,3392
130.3,1.06956e-12,1.04392e-06,1.16884e-06,2,3394
130.4,1.04824e-12,1.03346e-06,1.15713e-06,2,3396
130.5,1.02735e-12,1.02311e-06,1.14554e-06,2,3398
130.6,1.00686e-12,1.01286e-06,1.13406e-06,2,3400
130.7,9.86793e-13,1.00272e-06,1.1227e-06,2,3402
130.8,9.67121e-13,9.92671e-07,1.11145e-06,2,3404
130.9,9.47842e-13,9.82727e-07,1.10032e-06,2,3406
131,9.28947e-13,9.72882e-07,1.0893e-06,2,3408
131.1,9.10428e-13,9.63136e-07,1.07838e-06,2,3410
131.2,8.92279e-13,9.53488e-07,1.06758e-06,2,3412
131.3,8.74491e-13,9.43936e-07,1.05689e-06,2,3414
131.4,8.57058e-13,9.3448e-07,1.0463e-06,2,3416
131.5,8.39973e-13,9.25119e-07,1.03582e-06,2,3418
131.6,8.23228e-13,9.15851e-07,1.02544e-06,2,3420
131.7,8.06817e-13,9.06677e-07,1.01517e-06,2,3422
131.8,7.90733e-13,8.97594e-07,1.005e-06,2,3424
131.9,7.74969e-13,8.88602e-07,9.94932e-07,2,3426
132,7.59522e-13,8.797e-07,9.84965e-07,2,3428
132.1,7.4438e-13,8.70888e-07,9.75098e-07,2,3430
132.2,7.29541e-13,8.62164e-07,9.65329e-07,2,3432
132.3,7.14998e-13,8.53527e-07,9.55659e-07,2,3434
132.4,7.00743e-13,8.44976e-07,9.46086e-07,2,3436
132.5,6.86775e-13,8.36512e-07,9.36608e-07,2,3438
132.6,6.73084e-13,8.28132e-07,9.27225e-07,2,3440
132.7,6.59666e-13,8.19836e-07,9.17937e-07,2,3442
132.8,6.46515e-13,8.11623e-07,9.08741e-07,2,3444
132.9,6.33628e-13,8.03492e-07,8.99638e-07,2,3446
133,6.20996e-13,7.95443e-07,8.90625e-07,2,3448
133.1,6.08616e-13,7.87475e-07,8.81703e-07,2,3450
133.2,5.96484e-13,7.79586e-07,8.72871e-07,2,3452
133.3,5.84592e-13,7.71777e-07,8.64127e-07,2,3454
133.4,5.72939e-13,7.64045e-07,8.5547e-07,2,3456
133.5,5.61517e-13,7.56391e-07,8.469e-07,2,3458
133.6,5.50324e-13,7.48814e-07,8.38416e-07,2,3460
133.7,5.39352e-13,7.41313e-07,8.30017e-07,2,3462
133.8,5.28601e-13,7.33886e-07,8.21703e-07,2,3464
133.9,5.18064e-13,7.26535e-07,8.13471e-07,2,3466
134,5.07736e-13,7.19256e-07,8.05322e-07,2,3468
134.1,4.97613e-13,7.12051e-07,7.97254e-07,2,3470
134.2,4.87694e-13,7.04918e-07,7.89268e-07,2,3472
134.3,4.77972e-13,6.97856e-07,7.81361e-07,2,3474
134.4,4.68444e-13,6.90865e-07,7.73534e-07,2,3476
134.5,4.59105e-13,6.83945e-07,7.65785e-07,2,3478
134.6,4.49953e-13,6.77093e-07,7.58113e-07,2,3480
134.7,4.40984e-13,6.7031e-07,7.50519e-07,2,3482
134.8,4.32192e-13,6.63595e-07,7.43e-07,2,3484
134.9,4.23577e-13,6.56948e-07,7.35557e-07,2,3486
135,4.15131e-13,6.50366e-07,7.28189e-07,2,3488
135.1,4.06857e-13,6.43851e-07,7.20894e-07,2,3490
135.2,3.98747e-13,6.37401e-07,7.13672e-07,2,3492
135.3,3.90797e-13,6.31016e-07,7.06523e-07,2,3494
135.4,3.83007e-13,6.24695e-07,6.99445e-07,2,3496
135.5,3.75372e-13,6.18437e-07,6.92439e-07,2,3498
135.6,3.67888e-13,6.12242e-07,6.85502e-07,2,3500
135.7,3.60555e-13,6.06108e-07,6.78635e-07,2,3502
135.8,3.53367e-13,6.00037e-07,6.71836e-07,2,3504
135.9,3.46323e-13,5.94026e-07,6.65106e-07,2,3506
136,3.39418e-13,5.88075e-07,6.58443e-07,2,3508
136.1,3.32652e-13,5.82184e-07,6.51847e-07,2,3510
136.2,3.26021e-13,5.76352e-07,6.45317e-07,2,3512
136.3,3.19522e-13,5.70578e-07,6.38853e-07,2,3514
136.4,3.13152e-13,5.64862e-07,6.32453e-07,2,3516
136.5,3.0691e-13,5.59203e-07,6.26117e-07,2,3518
136.6,3.00791e-13,5.53602e-07,6.19845e-07,2,3520
136.7,2.94795e-13,5.48056e-07,6.13636e-07,2,3522
136.8,2.88919e-13,5.42565e-07,6.07488e-07,2,3524
136.9,2.83159e-13,5.3713e-07,6.01403e-07,2,3526
137,2.77514e-13,5.31749e-07,5.95378e-07,2,3528
137.1,2.71982e-13,5.26423e-07,5.89414e-07,2,3530
137.2,2.6656e-13,5.21149e-07,5.83509e-07,2,3532
137.3,2.61246e-13,5.15928e-07,5.77664e-07,2,3534
137.4,2.56039e-13,5.1076e-07,5.71877e-07,2,3536
137.5,2.50934e-13,5.05643e-07,5.66148e-07,2,3538
137.6,2.45932e-13,5.00578e-07,5.60477e-07,2,3540
137.7,2.41029e-13,4.95563e-07,5.54862e-07,2,3542
137.8,2.36224e-13,4.90599e-07,5.49304e-07,2,3544
137.9,2.31515e-13,4.85684e-07,5.43801e-07,2,3546
138,2.269e-13,4.80819e-07,5.38353e-07,2,3548
138.1,2.22377e-13,4.76002e-07,5.3296e-07,2,3550
138.2,2.17944e-13,4.71234e-07,5.27621e-07,2,3552
138.3,2.13599e-13,4.66513e-07,5.22336e-07,2,3554
138.4,2.0934e-13,4.6184e-07,5.17103e-07,2,3556
138.5,2.05168e-13,4.57213e-07,5.11923e-07,2,3558
138.6,2.01078e-13,4.52633e-07,5.06795e-07,2,3560
138.7,1.9707e-13,4.48099e-07,5.01718e-07,2,3562
138.8,1.9314e-13,4.4361e-07,4.96692e-07,2,3564
138.9,1.89291e-13,4.39166e-07,4.91716e-07,2,3566
139,1.85516e-13,4.34766e-07,4.8679e-07,2,3568
139.1,1.81819e-13,4.30411e-07,4.81914e-07,2,3570
139.2,1.78194e-13,4.26099e-07,4.77086e-07,2,3572
139.3,1.74641e-13,4.21831e-07,4.72307e-07,2,3574
139.4,1.7116e-13,4.17605e-07,4.67575e-07,2,3576
139.5,1.67747e-13,4.13422e-07,4.62891e-07,2,3578
139.6,1.64405e-13,4.0928e-07,4.58254e-07,2,3580
139.7,1.61127e-13,4.0518e-07,4.53664e-07,2,3582
139.8,1.57915e-13,4.01121e-07,4.49119e-07,2,3584
139.9,1.54766e-13,3.97103e-07,4.4462e-07,2,3586
140,1.51681e-13,3.93125e-07,4.40166e-07,2,3588
140.1,1.48658e-13,3.89187e-07,4.35756e-07,2,3590
140.2,1.45695e-13,3.85288e-07,4.31391e-07,2,3592
140.3,1.4279e-13,3.81428e-07,4.2707e-07,2,3594
140.4,1.39943e-13,3.77607e-07,4.22791e-07,2,3596
140.5,1.37154e-13,3.73824e-07,4.18556e-07,2,3598
140.6,1.3442e-13,3.7008e-07,4.14363e-07,2,3600
140.7,1.3174e-13,3.66372e-07,4.10212e-07,2,3602
140.8,1.29114e-13,3.62702e-07,4.06103e-07,2,3604
140.9,1.2654e-13,3.59069e-07,4.02034e-07,2,3606
141,1.24017e-13,3.55472e-07,3.98007e-07,2,3608
141.1,1.21545e-13,3.51911e-07,3.9402e-07,2,3610
141.2,1.19122e-13,3.48385e-07,3.90073e-07,2,3612
141.3,1.16748e-13,3.44895e-07,3.86165e-07,2,3614
141.4,1.1442e-13,3.4144e-07,3.82297e-07,2,3616
141.5,1.1214e-13,3.3802e-07,3.78467e-07,2,3618
141.6,1.09903e-13,3.34634e-07,3.74676e-07,2,3620
141.7,1.07713e-13,3.31281e-07,3.70922e-07,2,3622
141.8,1.05565e-13,3.27963e-07,3.67206e-07,2,3624
141.9,1.03461e-13,3.24677e-07,3.63528e-07,2,3626
142,1.01399e-13,3.21425e-07,3.59886e-07,2,3628
142.1,9.93774e-14,3.18205e-07,3.56281e-07,2,3630
142.2,9.7396e-14,3.15017e-07,3.52712e-07,2,3632
142.3,9.54544e-14,3.11861e-07,3.49178e-07,2,3634
142.4,9.35514e-14,3.08737e-07,3.45681e-07,2,3636
142.5,9.16867e-14,3.05644e-07,3.42218e-07,2,3638
142.6,8.98593e-14,3.02583e-07,3.38789e-07,2,3640
142.7,8.80682e-14,2.99551e-07,3.35396e-07,2,3642
142.8,8.63121e-14,2.96551e-07,3.32036e-07,2,3644
142.9,8.45916e-14,2.9358e-07,3.28709e-07,2,3646
143,8.29059e-14,2.90639e-07,3.25417e-07,2,3648
143.1,8.12528e-14,2.87727e-07,3.22157e-07,2,3650
143.2,7.96332e-14,2.84845e-07,3.18929e-07,2,3652
143.3,7.80452e-14,2.81992e-07,3.15734e-07,2,3654
143.4,7.64893e-14,2.79167e-07,3.12571e-07,2,3656
143.5,7.49647e-14,2.7637e-07,3.0944e-07,2,3658
143.6,7.34703e-14,2.73601e-07,3.0634e-07,2,3660
143.7,7.20062e-14,2.70861e-07,3.03272e-07,2,3662
143.8,7.05697e-14,2.68147e-07,3.00234e-07,2,3664
143.9,6.91639e-14,2.65461e-07,2.97226e-07,2,3666
144,6.7785e-14,2.62802e-07,2.94248e-07,2,3668
144.1,6.64334e-14,2.60169e-07,2.91301e-07,2,3670
144.2,6.51089e-14,2.57563e-07,2.88383e-07,2,3672
144.3,6.38118e-14,2.54983e-07,2.85494e-07,2,3674
144.4,6.25393e-14,2.52428e-07,2.82634e-07,2,3676
144.5,6.12926e-14,2.499e-07,2.79802e-07,2,3678
144.6,6.00708e-14,2.47396e-07,2.76999e-07,2,3680
144.7,5.8873e-14,2.44918e-07,2.74224e-07,2,3682
144.8,5.77001e-14,2.42464e-07,2.71477e-07,2,3684
144.9,5.65489e-14,2.40035e-07,2.68758e-07,2,3686
145,5.54222e-14,2.37631e-07,2.66065e-07,2,3688
145.1,5.43169e-14,2.3525e-07,2.634e-07,2,3690
145.2,5.32342e-14,2.32894e-07,2.60761e-07,2,3692
145.3,5.21734e-14,2.30561e-07,2.58149e-07,2,3694
145.4,5.11329e-14,2.28251e-07,2.55563e-07,2,3696
145.5,5.01141e-14,2.25964e-07,2.53003e-07,2,3698
145.6,4.91149e-14,2.23701e-07,2.50469e-07,2,3700
145.7,4.81356e-14,2.2146e-07,2.47959e-07,2,3702
145.8,4.71765e-14,2.19241e-07,2.45475e-07,2,3704
145.9,4.62351e-14,2.17045e-07,2.43016e-07,2,3706
146,4.53142e-14,2.14871e-07,2.40582e-07,2,3708
146.1,4.44113e-14,2.12718e-07,2.38172e-07,2,3710
146.2,4.3525e-14,2.10587e-07,2.35786e-07,2,3712
146.3,4.26582e-14,2.08478e-07,2.33424e-07,2,3714
146.4,4.18076e-14,2.06389e-07,2.31086e-07,2,3716
146.5,4.09742e-14,2.04322e-07,2.28771e-07,2,3718
146.6,4.01574e-14,2.02275e-07,2.26479e-07,2,3720
146.7,3.93567e-14,2.00248e-07,2.2421e-07,2,3722
146.8,3.85726e-14,1.98242e-07,2.21964e-07,2,3724
146.9,3.78033e-14,1.96257e-07,2.1974e-07,2,3726
147,3.70501e-14,1.94291e-07,2.17539e-07,2,3728
147.1,3.63105e-14,1.92344e-07,2.1536e-07,2,3730
147.2,3.55872e-14,1.90417e-07,2.13202e-07,2,3732
147.3,3.48777e-14,1.8851e-07,2.11067e-07,2,3734
147.4,3.41831e-14,1.86621e-07,2.08952e-07,2,3736
147.5,3.35012e-14,1.84752e-07,2.06859e-07,2,3738
147.6,3.28336e-14,1.82901e-07,2.04787e-07,2,3740
147.7,3.21787e-14,1.81069e-07,2.02735e-07,2,3742
147.8,3.15377e-14,1.79255e-07,2.00704e-07,2,3744
147.9,3.09083e-14,1.77459e-07,1.98694e-07,2,3746
148,3.02927e-14,1.75681e-07,1.96703e-07,2,3748
148.1,2.96891e-14,1.73922e-07,1.94733e-07,2,3750
148.2,2.90974e-14,1.72179e-07,1.92782e-07,2,3752
148.3,2.8517e-14,1.70454e-07,1.90851e-07,2,3754
148.4,2.79484e-14,1.68747e-07,1.88939e-07,2,3756
148.5,2.73913e-14,1.67056e-07,1.87046e-07,2,3758
148.6,2.68451e-14,1.65383e-07,1.85173e-07,2,3760
148.7,2.63102e-14,1.63726e-07,1.83318e-07,2,3762
148.8,2.57861e-14,1.62086e-07,1.81481e-07,2,3764
148.9,2.52723e-14,1.60462e-07,1.79663e-07,2,3766
149,2.47682e-14,1.58855e-07,1.77863e-07,2,3768
149.1,2.42746e-14,1.57263e-07,1.76082e-07,2,3770
149.2,2.37907e-14,1.55688e-07,1.74318e-07,2,3772
149.3,2.33167e-14,1.54128e-07,1.72571e-07,2,3774
149.4,2.28518e-14,1.52584e-07,1.70843e-07,2,3776
149.5,2.23958e-14,1.51056e-07,1.69131e-07,2,3778
149.6,2.19496e-14,1.49543e-07,1.67437e-07,2,3780
149.7,2.15115e-14,1.48045e-07,1.65759e-07,2,3782
149.8,2.10833e-14,1.46562e-07,1.64099e-07,2,3784
149.9,2.06634e-14,1.45093e-07,1.62455e-07,2,3786
150,2.02508e-14,1.4364e-07,1.60828e-07,2,3788
150.1,1.9847e-14,1.42201e-07,1.59217e-07,2,3790
150.2,1.94515e-14,1.40776e-07,1.57622e-07,2,3792
150.3,1.90648e-14,1.39366e-07,1.56043e-07,2,3794
150.4,1.86841e-14,1.3797e-07,1.54479e-07,2,3796
150.5,1.83119e-14,1.36588e-07,1.52932e-07,2,3798
150.6,1.79469e-14,1.3522e-07,1.514e-07,2,3800
150.7,1.75897e-14,1.33865e-07,1.49883e-07,2,3802
150.8,1.72383e-14,1.32524e-07,1.48382e-07,2,3804
150.9,1.68954e-14,1.31196e-07,1.46895e-07,2,3806
151,1.65576e-14,1.29882e-07,1.45424e-07,2,3808
151.1,1.62274e-14,1.28581e-07,1.43967e-07,2,3810
151.2,1.59053e-14,1.27293e-07,1.42525e-07,2,3812
151.3,1.55875e-14,1.26018e-07,1.41097e-07,2,3814
151.4,1.52765e-14,1.24755e-07,1.39683e-07,2,3816
151.5,1.49721e-14,1.23506e-07,1.38284e-07,2,3818
151.6,1.46738e-14,1.22268e-07,1.36899e-07,2,3820
151.7,1.43811e-14,1.21044e-07,1.35527e-07,2,3822
151.8,1.4095e-14,1.19831e-07,1.3417e-07,2,3824
151.9,1.38142e-14,1.18631e-07,1.32826e-07,2,3826
152,1.35386e-14,1.17442e-07,1.31495e-07,2,3828
152.1,1.3268e-14,1.16266e-07,1.30178e-07,2,3830
152.2,1.30047e-14,1.15101e-07,1.28874e-07,2,3832
152.3,1.27451e-14,1.13948e-07,1.27583e-07,2,3834
152.4,1.24911e-14,1.12806e-07,1.26305e-07,2,3836
152.5,1.22425e-14,1.11676e-07,1.25039e-07,2,3838
152.6,1.19973e-14,1.10558e-07,1.23787e-07,2,3840
152.7,1.1759e-14,1.0945e-07,1.22547e-07,2,3842
152.8,1.15238e-14,1.08354e-07,1.21319e-07,2,3844
152.9,1.12949e-14,1.07268e-07,1.20104e-07,2,3846
153,1.10698e-14,1.06194e-07,1.18901e-07,2,3848
153.1,1.08492e-14,1.0513e-07,1.1771e-07,2,3850
153.2,1.06333e-14,1.04077e-07,1.1653e-07,2,3852
153.3,1.04212e-14,1.03034e-07,1.15363e-07,2,3854
153.4,1.02128e-14,1.02002e-07,1.14207e-07,2,3856
153.5,1.00097e-14,1.0098e-07,1.13063e-07,2,3858
153.6,9.8093e-15,9.99684e-08,1.11931e-07,2,3860
153.7,9.61452e-15,9.8967e-08,1.10809e-07,2,3862
153.8,9.42297e-15,9.79756e-08,1.09699e-07,2,3864
153.9,9.23563e-15,9.69941e-08,1.086e-07,2,3866
154,9.05059e-15,9.60224e-08,1.07512e-07,2,3868
154.1,8.87045e-15,9.50605e-08,1.06435e-07,2,3870
154.2,8.69374e-15,9.41082e-08,1.05369e-07,2,3872
154.3,8.52008e-15,9.31655e-08,1.04314e-07,2,3874
154.4,8.35103e-15,9.22322e-08,1.03269e-07,2,3876
154.5,8.18498e-15,9.13082e-08,1.02234e-07,2,3878
154.6,8.02173e-15,9.03935e-08,1.0121e-07,2,3880
154.7,7.86152e-15,8.9488e-08,1.00196e-07,2,3882
154.8,7.70434e-15,8.85915e-08,9.91923e-08,2,3884
154.9,7.55109e-15,8.77041e-08,9.81987e-08,2,3886
155,7.40076e-15,8.68255e-08,9.72149e-08,2,3888
155.1,7.25354e-15,8.59557e-08,9.62411e-08,2,3890
155.2,7.1088e-15,8.50946e-08,9.5277e-08,2,3892
155.3,6.96665e-15,8.42422e-08,9.43225e-08,2,3894
155.4,6.82788e-15,8.33983e-08,9.33776e-08,2,3896
155.5,6.69189e-15,8.25628e-08,9.24422e-08,2,3898
155.6,6.55848e-15,8.17357e-08,9.15161e-08,2,3900
155.7,6.42849e-15,8.09169e-08,9.05994e-08,2,3902
155.8,6.29938e-15,8.01063e-08,8.96918e-08,2,3904
155.9,6.17405e-15,7.93038e-08,8.87933e-08,2,3906
156,6.05129e-15,7.85094e-08,8.79038e-08,2,3908
156.1,5.93098e-15,7.77229e-08,8.70232e-08,2,3910
156.2,5.81279e-15,7.69443e-08,8.61514e-08,2,3912
156.3,5.69714e-15,7.61735e-08,8.52884e-08,2,3914
156.4,5.58378e-15,7.54104e-08,8.4434e-08,2,3916
156.5,5.47234e-15,7.4655e-08,8.35881e-08,2,3918
156.6,5.36231e-15,7.39071e-08,8.27508e-08,2,3920
156.7,5.25728e-15,7.31667e-08,8.19218e-08,2,3922
156.8,5.15192e-15,7.24338e-08,8.11011e-08,2,3924
156.9,5.04889e-15,7.17082e-08,8.02887e-08,2,3926
157,4.94781e-15,7.09898e-08,7.94844e-08,2,3928
157.1,4.84967e-15,7.02787e-08,7.86882e-08,2,3930
157.2,4.75332e-15,6.95746e-08,7.78999e-08,2,3932
157.3,4.65958e-15,6.88777e-08,7.71195e-08,2,3934
157.4,4.56524e-15,6.81877e-08,7.63469e-08,2,3936
157.5,4.47509e-15,6.75046e-08,7.55821e-08,2,3938
157.6,4.3855e-15,6.68284e-08,7.4825e-08,2,3940
157.7,4.29838e-15,6.61589e-08,7.40754e-08,2,3942
157.8,4.21324e-15,6.54961e-08,7.33333e-08,2,3944
157.9,4.12865e-15,6.484e-08,7.25987e-08,2,3946
158,4.04589e-15,6.41905e-08,7.18714e-08,2,3948
158.1,3.96647e-15,6.35474e-08,7.11515e-08,2,3950
158.2,3.88694e-15,6.29108e-08,7.04387e-08,2,3952
158.3,3.8096e-15,6.22806e-08,6.97331e-08,2,3954
158.4,3.7339e-15,6.16567e-08,6.90345e-08,2,3956
158.5,3.65958e-15,6.1039e-08,6.83429e-08,2,3958
158.6,3.58649e-15,6.04276e-08,6.76583e-08,2,3960
158.7,3.51447e-15,5.98222e-08,6.69805e-08,2,3962
158.8,3.44473e-15,5.9223e-08,6.63095e-08,2,3964
158.9,3.37589e-15,5.86297e-08,6.56453e-08,2,3966
159,3.30917e-15,5.80423e-08,6.49876e-08,2,3968
159.1,3.24345e-15,5.74609e-08,6.43366e-08,2,3970
159.2,3.1783e-15,5.68853e-08,6.36921e-08,2,3972
159.3,3.11514e-15,5.63154e-08,6.30541e-08,2,3974
159.4,3.05383e-15,5.57513e-08,6.24224e-08,2,3976
159.5,2.99303e-15,5.51928e-08,6.17971e-08,2,3978
159.6,2.93257e-15,5.46399e-08,6.1178e-08,2,3980
159.7,2.87514e-15,5.40925e-08,6.05652e-08,2,3982
159.8,2.81737e-15,5.35506e-08,5.99584e-08,2,3984
159.9,2.76163e-15,5.30142e-08,5.93578e-08,2,3986
160,2.7065e-15,5.24831e-08,5.87632e-08,2,3988
160.1,2.65259e-15,5.19573e-08,5.81745e-08,2,3990
160.2,2.59932e-15,5.14368e-08,5.75917e-08,2,3992
160.3,2.54744e-15,5.09216e-08,5.70148e-08,2,3994
160.4,2.49714e-15,5.04115e-08,5.64436e-08,2,3996
160.5,2.44729e-15,4.99064e-08,5.58782e-08,2,3998
160.6,2.39929e-15,4.94065e-08,5.53184e-08,2,4000
160.7,2.351e-15,4.89116e-08,5.47643e-08,2,4002
160.8,2.30481e-15,4.84216e-08,5.42157e-08,2,4004
160.9,2.25845e-15,4.79365e-08,5.36726e-08,2,4006
161,2.21377e-15,4.74563e-08,5.31349e-08,2,4008
161.1,2.16895e-15,4.69809e-08,5.26026e-08,2,4010
161.2,2.1262e-15,4.65103e-08,5.20756e-08,2,4012
161.3,2.08433e-15,4.60443e-08,5.1554e-08,2,4014
161.4,2.04292e-15,4.55831e-08,5.10375e-08,2,4016
161.5,2.0023e-15,4.51264e-08,5.05262e-08,2,4018
161.6,1.96153e-15,4.46744e-08,5.00201e-08,2,4020
161.7,1.92311e-15,4.42268e-08,4.9519e-08,2,4022
161.8,1.88415e-15,4.37838e-08,4.90229e-08,2,4024
161.9,1.84705e-15,4.33452e-08,4.85318e-08,2,4026
162,1.81046e-15,4.2911e-08,4.80457e-08,2,4028
162.1,1.77468e-15,4.24811e-08,4.75644e-08,2,4030
162.2,1.73983e-15,4.20555e-08,4.70879e-08,2,4032
162.3,1.70537e-15,4.16342e-08,4.66162e-08,2,4034
162.4,1.67097e-15,4.12172e-08,4.61492e-08,2,4036
162.5,1.63793e-15,4.08043e-08,4.56869e-08,2,4038
162.6,1.60572e-15,4.03955e-08,4.52292e-08,2,4040
162.7,1.57321e-15,3.99908e-08,4.47761e-08,2,4042
162.8,1.542e-15,3.95902e-08,4.43275e-08,2,4044
162.9,1.51116e-15,3.91936e-08,4.38835e-08,2,4046
163,1.48115e-15,3.8801e-08,4.34439e-08,2,4048
163.1,1.45218e-15,3.84123e-08,4.30087e-08,2,4050
163.2,1.42304e-15,3.80275e-08,4.25778e-08,2,4052
163.3,1.39526e-15,3.76465e-08,4.21513e-08,2,4054
163.4,1.36678e-15,3.72694e-08,4.1729e-08,2,4056
163.5,1.34083e-15,3.68961e-08,4.1311e-08,2,4058
163.6,1.31356e-15,3.65264e-08,4.08972e-08,2,4060
163.7,1.28735e-15,3.61605e-08,4.04875e-08,2,4062
163.8,1.26213e-15,3.57983e-08,4.00819e-08,2,4064
163.9,1.23654e-15,3.54397e-08,3.96804e-08,2,4066
164,1.21265e-15,3.50847e-08,3.92829e-08,2,4068
164.1,1.18779e-15,3.47332e-08,3.88893e-08,2,4070
164.2,1.16424e-15,3.43852e-08,3.84998e-08,2,4072
164.3,1.14162e-15,3.40408e-08,3.81141e-08,2,4074
164.4,1.11886e-15,3.36998e-08,3.77323e-08,2,4076
164.5,1.09685e-15,3.33622e-08,3.73543e-08,2,4078
164.6,1.07553e-15,3.3028e-08,3.69801e-08,2,4080
164.7,1.05342e-15,3.26971e-08,3.66096e-08,2,4082
164.8,1.03255e-15,3.23696e-08,3.62429e-08,2,4084
164.9,1.01168e-15,3.20453e-08,3.58798e-08,2,4086
165,9.92643e-16,3.17243e-08,3.55204e-08,2,4088
165.1,9.72739e-16,3.14065e-08,3.51645e-08,2,4090
165.2,9.53171e-16,3.10919e-08,3.48123e-08,2,4092
165.3,9.34218e-16,3.07804e-08,3.44635e-08,2,4094
165.4,9.16356e-16,3.0472e-08,3.41183e-08,2,4096
165.5,8.98173e-16,3.01668e-08,3.37765e-08,2,4098
165.6,8.79821e-16,2.98646e-08,3.34381e-08,2,4100
165.7,8.62592e-16,2.95654e-08,3.31032e-08,2,4102
165.8,8.44905e-16,2.92692e-08,3.27716e-08,2,4104
165.9,8.28919e-16,2.8976e-08,3.24433e-08,2,4106
166,8.12481e-16,2.86857e-08,3.21183e-08,2,4108
166.1,7.96974e-16,2.83984e-08,3.17965e-08,2,4110
166.2,7.79856e-16,2.81139e-08,3.1478e-08,2,4112
166.3,7.64879e-16,2.78323e-08,3.11626e-08,2,4114
166.4,7.50364e-16,2.75534e-08,3.08505e-08,2,4116
166.5,7.3538e-16,2.72774e-08,3.05414e-08,2,4118
166.6,7.21142e-16,2.70042e-08,3.02355e-08,2,4120
166.7,7.06766e-16,2.67336e-08,2.99326e-08,2,4122
166.8,6.9365e-16,2.64658e-08,2.96327e-08,2,4124
166.9,6.79144e-16,2.62007e-08,2.93359e-08,2,4126
167,6.6517e-16,2.59382e-08,2.9042e-08,2,4128
167.1,6.52063e-16,2.56784e-08,2.87511e-08,2,4130
167.2,6.39484e-16,2.54212e-08,2.8463e-08,2,4132
167.3,6.27469e-16,2.51665e-08,2.81779e-08,2,4134
167.4,6.1452e-16,2.49144e-08,2.78956e-08,2,4136
167.5,6.02723e-16,2.46648e-08,2.76162e-08,2,4138
167.6,5.90472e-16,2.44177e-08,2.73395e-08,2,4140
167.7,5.79321e-16,2.41731e-08,2.70657e-08,2,4142
167.8,5.6801e-16,2.3931e-08,2.67945e-08,2,4144
167.9,5.56655e-16,2.36912e-08,2.65261e-08,2,4146
168,5.45449e-16,2.34539e-08,2.62604e-08,2,4148
168.1,5.35124e-16,2.32189e-08,2.59973e-08,2,4150
168.2,5.23934e-16,2.29863e-08,2.57369e-08,2,4152
168.3,5.1412e-16,2.27561e-08,2.5479e-08,2,4154
168.4,5.04197e-16,2.25281e-08,2.52238e-08,2,4156
168.5,4.939e-16,2.23024e-08,2.49711e-08,2,4158
168.6,4.84189e-16,2.2079e-08,2.4721e-08,2,4160
168.7,4.75806e-16,2.18578e-08,2.44733e-08,2,4162
168.8,4.65609e-16,2.16389e-08,2.42282e-08,2,4164
168.9,4.56259e-16,2.14221e-08,2.39855e-08,2,4166
169,4.47084e-16,2.12075e-08,2.37452e-08,2,4168
169.1,4.38734e-16,2.09951e-08,2.35073e-08,2,4170
169.2,4.30164e-16,2.07847e-08,2.32718e-08,2,4172
169.3,4.22155e-16,2.05765e-08,2.30387e-08,2,4174
169.4,4.13802e-16,2.03704e-08,2.28079e-08,2,4176
169.5,4.05904e-16,2.01663e-08,2.25794e-08,2,4178
169.6,3.9845e-16,1.99643e-08,2.23532e-08,2,4180
169.7,3.90093e-16,1.97643e-08,2.21293e-08,2,4182
169.8,3.82039e-16,1.95663e-08,2.19076e-08,2,4184
169.9,3.75302e-16,1.93703e-08,2.16881e-08,2,4186
170,3.68158e-16,1.91763e-08,2.14709e-08,2,4188
170.1,3.60549e-16,1.89842e-08,2.12558e-08,2,4190
170.2,3.53999e-16,1.8794e-08,2.10429e-08,2,4192
170.3,3.47572e-16,1.86057e-08,2.08321e-08,2,4194
170.4,3.39744e-16,1.84193e-08,2.06234e-08,2,4196
170.5,3.33806e-16,1.82348e-08,2.04168e-08,2,4198
170.6,3.27515e-16,1.80521e-08,2.02122e-08,2,4200
170.7,3.21224e-16,1.78713e-08,2.00098e-08,2,4202
170.8,3.15005e-16,1.76923e-08,1.98093e-08,2,4204
170.9,3.08877e-16,1.7515e-08,1.96109e-08,2,4206
171,3.02829e-16,1.73396e-08,1.94144e-08,2,4208
171.1,2.97505e-16,1.71659e-08,1.92199e-08,2,4210
171.2,2.91111e-16,1.69939e-08,1.90274e-08,2,4212
171.3,2.85301e-16,1.68237e-08,1.88368e-08,2,4214
171.4,2.80369e-16,1.66551e-08,1.86481e-08,2,4216
171.5,2.74019e-16,1.64883e-08,1.84613e-08,2,4218
171.6,2.69403e-16,1.63231e-08,1.82763e-08,2,4220
171.7,2.64498e-16,1.61596e-08,1.80932e-08,2,4222
171.8,2.59587e-16,1.59977e-08,1.7912e-08,2,4224
171.9,2.54878e-16,1.58375e-08,1.77326e-08,2,4226
172,2.50151e-16,1.56788e-08,1.75549e-08,2,4228
172.1,2.44939e-16,1.55217e-08,1.73791e-08,2,4230
172.2,2.40571e-16,1.53662e-08,1.7205e-08,2,4232
172.3,2.35866e-16,1.52123e-08,1.70326e-08,2,4234
172.4,2.30894e-16,1.50599e-08,1.6862e-08,2,4236
172.5,2.27431e-16,1.49091e-08,1.66931e-08,2,4238
172.6,2.2226e-16,1.47597e-08,1.65258e-08,2,4240
172.7,2.18352e-16,1.46118e-08,1.63603e-08,2,4242
172.8,2.1461e-16,1.44655e-08,1.61964e-08,2,4244
172.9,2.10919e-16,1.43206e-08,1.60341e-08,2,4246
173,2.06059e-16,1.41771e-08,1.58735e-08,2,4248
173.1,2.02826e-16,1.40351e-08,1.57145e-08,2,4250
173.2,1.98772e-16,1.38945e-08,1.55571e-08,2,4252
173.3,1.95242e-16,1.37553e-08,1.54012e-08,2,4254
173.4,1.91531e-16,1.36175e-08,1.52469e-08,2,4256
173.5,1.87732e-16,1.34811e-08,1.50942e-08,2,4258
173.6,1.84872e-16,1.3346e-08,1.4943e-08,2,4260
173.7,1.81431e-16,1.32123e-08,1.47933e-08,2,4262
173.8,1.78134e-16,1.308e-08,1.46451e-08,2,4264
173.9,1.74702e-16,1.29489e-08,1.44984e-08,2,4266
174,1.7151e-16,1.28192e-08,1.43532e-08,2,4268
174.1,1.68601e-16,1.26908e-08,1.42094e-08,2,4270
174.2,1.65207e-16,1.25637e-08,1.4067e-08,2,4272
174.3,1.62902e-16,1.24378e-08,1.39261e-08,2,4274
174.4,1.59481e-16,1.23132e-08,1.37866e-08,2,4276
174.5,1.56196e-16,1.21899e-08,1.36485e-08,2,4278
174.6,1.53566e-16,1.20678e-08,1.35118e-08,2,4280
174.7,1.51088e-16,1.19469e-08,1.33764e-08,2,4282
174.8,1.48597e-16,1.18272e-08,1.32424e-08,2,4284
174.9,1.45894e-16,1.17087e-08,1.31098e-08,2,4286
175,1.42972e-16,1.15914e-08,1.29784e-08,2,4288
175.1,1.41125e-16,1.14753e-08,1.28484e-08,2,4290
175.2,1.38396e-16,1.13603e-08,1.27197e-08,2,4292
175.3,1.35536e-16,1.12465e-08,1.25923e-08,2,4294
175.4,1.33954e-16,1.11339e-08,1.24661e-08,2,4296
175.5,1.31658e-16,1.10223e-08,1.23413e-08,2,4298
175.6,1.2864e-16,1.09119e-08,1.22176e-08,2,4300
175.7,1.26568e-16,1.08026e-08,1.20952e-08,2,4302
175.8,1.24829e-16,1.06944e-08,1.19741e-08,2,4304
175.9,1.22382e-16,1.05873e-08,1.18541e-08,2,4306
176,1.20879e-16,1.04812e-08,1.17354e-08,2,4308
176.1,1.18198e-16,1.03762e-08,1.16178e-08,2,4310
176.2,1.15607e-16,1.02722e-08,1.15014e-08,2,4312
176.3,1.14577e-16,1.01693e-08,1.13862e-08,2,4314
176.4,1.12354e-16,1.00675e-08,1.12721e-08,2,4316
176.5,1.1036e-16,9.96662e-09,1.11592e-08,2,4318
176.6,1.08516e-16,9.86678e-09,1.10474e-08,2,4320
176.7,1.06887e-16,9.76794e-09,1.09368e-08,2,4322
176.8,1.05349e-16,9.67008e-09,1.08272e-08,2,4324
176.9,1.04053e-16,9.57321e-09,1.07187e-08,2,4326
177,1.0191e-16,9.47731e-09,1.06114e-08,2,4328
177.1,1.00497e-16,9.38237e-09,1.05051e-08,2,4330
177.2,9.86386e-17,9.28838e-09,1.03998e-08,2,4332
177.3,9.70805e-17,9.19533e-09,1.02956e-08,2,4334
177.4,9.59659e-17,9.10322e-09,1.01925e-08,2,4336
177.5,9.4716e-17,9.01202e-09,1.00904e-08,2,4338
177.6,9.27197e-17,8.92174e-09,9.98931e-09,2,4340
177.7,9.1899e-17,8.83237e-09,9.88924e-09,2,4342
177.8,9.01778e-17,8.74389e-09,9.79018e-09,2,4344
177.9,8.9053e-17,8.6563e-09,9.6921e-09,2,4346
178,8.78258e-17,8.56958e-09,9.59501e-09,2,4348
178.1,8.66392e-17,8.48373e-09,9.49889e-09,2,4350
178.2,8.56225e-17,8.39875e-09,9.40373e-09,2,4352
178.3,8.41507e-17,8.31461e-09,9.30953e-09,2,4354
178.4,8.24738e-17,8.23132e-09,9.21627e-09,2,4356
178.5,8.09412e-17,8.14886e-09,9.12394e-09,2,4358
178.6,8.10606e-17,8.06723e-09,9.03254e-09,2,4360
178.7,7.98527e-17,7.98641e-09,8.94206e-09,2,4362
178.8,7.8412e-17,7.90641e-09,8.85248e-09,2,4364
178.9,7.74333e-17,7.8272e-09,8.7638e-09,2,4366
179,7.63188e-17,7.74879e-09,8.67601e-09,2,4368
179.1,7.55716e-17,7.67117e-09,8.58909e-09,2,4370
179.2,7.42045e-17,7.59432e-09,8.50305e-09,2,4372
179.3,7.34652e-17,7.51824e-09,8.41787e-09,2,4374
179.4,7.29464e-17,7.44293e-09,8.33354e-09,2,4376
179.5,7.18561e-17,7.36837e-09,8.25006e-09,2,4378
179.6,7.0899e-17,7.29455e-09,8.16741e-09,2,4380
179.7,7.00163e-17,7.22148e-09,8.08559e-09,2,4382
179.8,6.92905e-17,7.14914e-09,8.0046e-09,2,4384
179.9,6.90081e-17,7.07752e-09,7.92441e-09,2,4386
180,6.77852e-17,7.00662e-09,7.84502e-09,2,4388
180.1,6.68924e-17,6.93643e-09,7.76644e-09,2,4390
180.2,6.61213e-17,6.86694e-09,7.68863e-09,2,4392
180.3,6.66421e-17,6.79815e-09,7.61161e-09,2,4394
180.4,6.50509e-17,6.73005e-09,7.53536e-09,2,4396
180.5,6.47241e-17,6.66263e-09,7.45987e-09,2,4398
180.6,6.42172e-17,6.59589e-09,7.38514e-09,2,4400
180.7,6.33798e-17,6.52981e-09,7.31116e-09,2,4402
180.8,6.2751e-17,6.4644e-09,7.23792e-09,2,4404
180.9,6.26446e-17,6.39964e-09,7.16541e-09,2,4406
181,6.19678e-17,6.33553e-09,7.09363e-09,2,4408
181.1,6.13487e-17,6.27206e-09,7.02257e-09,2,4410
181.2,6.10207e-17,6.20923e-09,6.95222e-09,2,4412
181.3,5.97989e-17,6.14703e-09,6.88258e-09,2,4414
181.4,6.01267e-17,6.08545e-09,6.81363e-09,2,4416
181.5,5.93538e-17,6.02449e-09,6.74537e-09,2,4418
181.6,5.8658e-17,5.96414e-09,6.6778e-09,2,4420
181.7,5.82538e-17,5.90439e-09,6.6109e-09,2,4422
181.8,5.78237e-17,5.84524e-09,6.54468e-09,2,4424
181.9,5.7386e-17,5.78669e-09,6.47912e-09,2,4426
182,5.69355e-17,5.72872e-09,6.41421e-09,2,4428
182.1,5.68951e-17,5.67133e-09,6.34995e-09,2,4430
182.2,5.64552e-17,5.61451e-09,6.28634e-09,2,4432
182.3,5.62051e-17,5.55827e-09,6.22337e-09,2,4434
182.4,5.54692e-17,5.50259e-09,6.16102e-09,2,4436
182.5,5.58217e-17,5.44747e-09,6.09931e-09,2,4438
182.6,5.54103e-17,5.3929e-09,6.03821e-09,2,4440
182.7,5.45896e-17,5.33887e-09,5.97772e-09,2,4442
182.8,5.44602e-17,5.28539e-09,5.91783e-09,2,4444
182.9,5.4228e-17,5.23244e-09,5.85855e-09,2,4446
183,5.40023e-17,5.18002e-09,5.79986e-09,2,4448
183.1,5.36993e-17,5.12813e-09,5.74176e-09,2,4450
183.2,5.36763e-17,5.07676e-09,5.68424e-09,2,4452
183.3,5.28442e-17,5.0259e-09,5.6273e-09,2,4454
183.4,5.29207e-17,4.97556e-09,5.57093e-09,2,4456
183.5,5.24892e-17,4.92571e-09,5.51512e-09,2,4458
183.6,5.27447e-17,4.87637e-09,5.45987e-09,2,4460
183.7,5.22225e-17,4.82752e-09,5.40518e-09,2,4462
183.8,5.18351e-17,4.77916e-09,5.35103e-09,2,4464
183.9,5.18634e-17,4.73128e-09,5.29742e-09,2,4466
184,5.14111e-17,4.68389e-09,5.24436e-09,2,4468
184.1,5.16826e-17,4.63696e-09,5.19182e-09,2,4470
184.2,5.09962e-17,4.59051e-09,5.13981e-09,2,4472
184.3,5.12217e-17,4.54453e-09,5.08832e-09,2,4474
184.4,5.06693e-17,4.499e-09,5.03735e-09,2,4476
184.5,5.02241e-17,4.45393e-09,4.98688e-09,2,4478
184.6,5.11538e-17,4.40931e-09,4.93693e-09,2,4480
184.7,5.03499e-17,4.36514e-09,4.88747e-09,2,4482
184.8,5.05304e-17,4.32141e-09,4.83851e-09,2,4484
184.9,5.03636e-17,4.27812e-09,4.79004e-09,2,4486
185,4.99926e-17,4.23527e-09,4.74205e-09,2,4488
185.1,5.04022e-17,4.19284e-09,4.69455e-09,2,4490
185.2,4.94468e-17,4.15084e-09,4.64752e-09,2,4492
185.3,4.98191e-17,4.10925e-09,4.60096e-09,2,4494
185.4,4.97261e-17,4.06809e-09,4.55487e-09,2,4496
185.5,4.97046e-17,4.02734e-09,4.50924e-09,2,4498
185.6,4.953e-17,3.98699e-09,4.46407e-09,1,4499
185.7,4.89654e-17,3.94705e-09,4.41935e-09,1,4500
185.8,4.91082e-17,3.90751e-09,4.37508e-09,1,4501
185.9,4.91329e-17,3.86837e-09,4.33125e-09,1,4502
186,4.87027e-17,3.82962e-09,4.28786e-09,1,4503
186.1,4.87837e-17,3.79125e-09,4.24491e-09,1,4504
186.2,4.91635e-17,3.75327e-09,4.20239e-09,1,4505
186.3,4.88593e-17,3.71567e-09,4.16029e-09,1,4506
186.4,4.85741e-17,3.67845e-09,4.11861e-09,1,4507
186.5,4.92183e-17,3.6416e-09,4.07735e-09,1,4508
186.6,4.9033e-17,3.60512e-09,4.03651e-09,1,4509
186.7,4.87192e-17,3.56901e-09,3.99607e-09,1,4510
186.8,4.85458e-17,3.53325e-09,3.95604e-09,1,4511
186.9,4.81364e-17,3.49786e-09,3.91641e-09,1,4512
187,4.82589e-17,3.46282e-09,3.87718e-09,1,4513
187.1,4.85602e-17,3.42813e-09,3.83834e-09,1,4514
187.2,4.83372e-17,3.39379e-09,3.79988e-09,1,4515
187.3,4.80261e-17,3.35979e-09,3.76182e-09,1,4516
187.4,4.82927e-17,3.32613e-09,3.72413e-09,1,4517
187.5,4.8348e-17,3.29281e-09,3.68683e-09,1,4518
187.6,4.78446e-17,3.25983e-09,3.64989e-09,1,4519
187.7,4.76099e-17,3.22717e-09,3.61333e-09,1,4520
187.8,4.83592e-17,3.19484e-09,3.57713e-09,1,4521
187.9,4.78183e-17,3.16284e-09,3.5413e-09,1,4522
188,4.82529e-17,3.13115e-09,3.50582e-09,1,4523
188.1,4.808e-17,3.09979e-09,3.4707e-09,1,4524
188.2,4.80566e-17,3.06873e-09,3.43593e-09,1,4525
188.3,4.82216e-17,3.03799e-09,3.40151e-09,1,4526
188.4,4.80336e-17,3.00756e-09,3.36744e-09,1,4527
188.5,4.73653e-17,2.97743e-09,3.33371e-09,1,4528
188.6,4.78031e-17,2.9476e-09,3.30031e-09,1,4529
188.7,4.79128e-17,2.91807e-09,3.26725e-09,1,4530
188.8,4.74429e-17,2.88884e-09,3.23452e-09,1,4531
188.9,4.79397e-17,2.8599e-09,3.20212e-09,1,4532
189,4.72431e-17,2.83125e-09,3.17004e-09,1,4533
189.1,4.76254e-17,2.80289e-09,3.13828e-09,1,4534
189.2,4.70657e-17,2.77481e-09,3.10684e-09,1,4535
189.3,4.72841e-17,2.74701e-09,3.07572e-09,1,4536
189.4,4.70976e-17,2.7195e-09,3.04491e-09,1,4537
189.5,4.71187e-17,2.69225e-09,3.01441e-09,1,4538
189.6,4.74776e-17,2.66528e-09,2.98421e-09,1,4539
189.7,4.72717e-17,2.63858e-09,2.95431e-09,1,4540
189.8,4.72462e-17,2.61215e-09,2.92472e-09,1,4541
189.9,4.7036e-17,2.58598e-09,2.89542e-09,1,4542
190,4.74897e-17,2.56008e-09,2.86641e-09,1,4543
190.1,4.69856e-17,2.53443e-09,2.8377e-09,1,4544
190.2,4.73093e-17,2.50904e-09,2.80927e-09,1,4545
190.3,4.74292e-17,2.48391e-09,2.78113e-09,1,4546
190.4,4.7196e-17,2.45902e-09,2.75327e-09,1,4547
190.5,4.70802e-17,2.43439e-09,2.72569e-09,1,4548
190.6,4.70158e-17,2.41e-09,2.69838e-09,1,4549
190.7,4.703e-17,2.38586e-09,2.67135e-09,1,4550
190.8,4.75969e-17,2.36196e-09,2.64459e-09,1,4551
190.9,4.76321e-17,2.3383e-09,2.6181e-09,1,4552
191,4.74136e-17,2.31487e-09,2.59187e-09,1,4553
191.1,4.69281e-17,2.29169e-09,2.56591e-09,1,4554
191.2,4.71579e-17,2.26873e-09,2.5402e-09,1,4555
191.3,4.72959e-17,2.246e-09,2.51476e-09,1,4556
191.4,4.67572e-17,2.2235e-09,2.48956e-09,1,4557
191.5,4.70869e-17,2.20123e-09,2.46462e-09,1,4558
191.6,4.76399e-17,2.17918e-09,2.43993e-09,1,4559
191.7,4.69193e-17,2.15735e-09,2.41549e-09,1,4560
191.8,4.72109e-17,2.13573e-09,2.39129e-09,1,4561
191.9,4.71941e-17,2.11434e-09,2.36734e-09,1,4562
192,4.67817e-17,2.09316e-09,2.34362e-09,1,4563
192.1,4.69231e-17,2.07219e-09,2.32015e-09,1,4564
192.2,4.75026e-17,2.05143e-09,2.2969e-09,1,4565
192.3,4.67759e-17,2.03088e-09,2.27389e-09,1,4566
192.4,4.71753e-17,2.01054e-09,2.25111e-09,1,4567
192.5,4.71548e-17,1.99039e-09,2.22856e-09,1,4568
192.6,4.7403e-17,1.97046e-09,2.20624e-09,1,4569
192.7,4.6689e-17,1.95072e-09,2.18414e-09,1,4570
192.8,4.69869e-17,1.93117e-09,2.16226e-09,1,4571
192.9,4.7047e-17,1.91183e-09,2.1406e-09,1,4572
193,4.69609e-17,1.89268e-09,2.11915e-09,1,4573
193.1,4.6158e-17,1.87372e-09,2.09792e-09,1,4574
193.2,4.64631e-17,1.85495e-09,2.07691e-09,1,4575
193.3,4.67672e-17,1.83636e-09,2.0561e-09,1,4576
193.4,4.71436e-17,1.81797e-09,2.0355e-09,1,4577
193.5,4.68889e-17,1.79976e-09,2.01511e-09,1,4578
193.6,4.66968e-17,1.78173e-09,1.99493e-09,1,4579
193.7,4.68122e-17,1.76388e-09,1.97494e-09,1,4580
193.8,4.65968e-17,1.74621e-09,1.95516e-09,1,4581
193.9,4.6726e-17,1.72872e-09,1.93557e-09,1,4582
194,4.67517e-17,1.7114e-09,1.91618e-09,1,4583
194.1,4.66109e-17,1.69425e-09,1.89699e-09,1,4584
194.2,4.69154e-17,1.67728e-09,1.87798e-09,1,4585
194.3,4.68112e-17,1.66048e-09,1.85917e-09,1,4586
194.4,4.68975e-17,1.64384e-09,1.84055e-09,1,4587
194.5,4.66968e-17,1.62738e-09,1.82211e-09,1,4588
194.6,4.71444e-17,1.61107e-09,1.80385e-09,1,4589
194.7,4.66309e-17,1.59494e-09,1.78578e-09,1,4590
194.8,4.6573e-17,1.57896e-09,1.76789e-09,1,4591
194.9,4.63297e-17,1.56314e-09,1.75018e-09,1,4592
195,4.68098e-17,1.54748e-09,1.73265e-09,1,4593
195.1,4.66975e-17,1.53198e-09,1.71529e-09,1,4594
195.2,4.72995e-17,1.51663e-09,1.69811e-09,1,4595
195.3,4.72862e-17,1.50144e-09,1.6811e-09,1,4596
195.4,4.71586e-17,1.4864e-09,1.66426e-09,1,4597
195.5,4.64835e-17,1.47151e-09,1.64759e-09,1,4598
195.6,4.66293e-17,1.45677e-09,1.63108e-09,1,4599
195.7,4.68204e-17,1.44217e-09,1.61474e-09,1,4600
195.8,4.65809e-17,1.42773e-09,1.59857e-09,1,4601
195.9,4.73113e-17,1.41342e-09,1.58255e-09,1,4602
196,4.69989e-17,1.39926e-09,1.5667e-09,1,4603
196.1,4.68325e-17,1.38525e-09,1.551e-09,1,4604
196.2,4.67974e-17,1.37137e-09,1.53547e-09,1,4605
196.3,4.71098e-17,1.35763e-09,1.52009e-09,1,4606
196.4,4.69796e-17,1.34403e-09,1.50486e-09,1,4607
196.5,4.69496e-17,1.33057e-09,1.48978e-09,1,4608
196.6,4.64768e-17,1.31724e-09,1.47486e-09,1,4609
196.7,4.70089e-17,1.30404e-09,1.46008e-09,1,4610
196.8,4.73109e-17,1.29098e-09,1.44546e-09,1,4611
196.9,4.69027e-17,1.27805e-09,1.43098e-09,1,4612
197,4.66355e-17,1.26524e-09,1.41664e-09,1,4613
197.1,4.63693e-17,1.25257e-09,1.40245e-09,1,4614
197.2,4.69884e-17,1.24002e-09,1.3884e-09,1,4615
197.3,4.66162e-17,1.2276e-09,1.37449e-09,1,4616
197.4,4.68036e-17,1.2153e-09,1.36072e-09,1,4617
197.5,4.63276e-17,1.20313e-09,1.34709e-09,1,4618
197.6,4.67392e-17,1.19107e-09,1.3336e-09,1,4619
197.7,4.67651e-17,1.17914e-09,1.32024e-09,1,4620
197.8,4.67981e-17,1.16733e-09,1.30701e-09,1,4621
197.9,4.6829e-17,1.15564e-09,1.29392e-09,1,4622
198,4.67069e-17,1.14406e-09,1.28096e-09,1,4623
198.1,4.69216e-17,1.1326e-09,1.26812e-09,1,4624
198.2,4.71489e-17,1.12125e-09,1.25542e-09,1,4625
198.3,4.63001e-17,1.11002e-09,1.24284e-09,1,4626
198.4,4.62469e-17,1.0989e-09,1.23039e-09,1,4627
198.5,4.70231e-17,1.08789e-09,1.21807e-09,1,4628
198.6,4.63921e-17,1.07699e-09,1.20587e-09,1,4629
198.7,4.64697e-17,1.06621e-09,1.19379e-09,1,4630
198.8,4.67394e-17,1.05552e-09,1.18183e-09,1,4631
198.9,4.70238e-17,1.04495e-09,1.16999e-09,1,4632
199,4.64334e-17,1.03448e-09,1.15827e-09,1,4633
199.1,4.64282e-17,1.02412e-09,1.14666e-09,1,4634
199.2,4.6941e-17,1.01386e-09,1.13518e-09,1,4635
199.3,4.69889e-17,1.0037e-09,1.12381e-09,1,4636
199.4,4.66587e-17,9.93649e-10,1.11255e-09,1,4637
199.5,4.70796e-17,9.83695e-10,1.1014e-09,1,4638
199.6,4.67813e-17,9.7384e-10,1.09037e-09,1,4639
199.7,4.67757e-17,9.64085e-10,1.07945e-09,1,4640
199.8,4.65685e-17,9.54427e-10,1.06863e-09,1,4641
199.9,4.69101e-17,9.44866e-10,1.05793e-09,1,4642
200,4.67932e-17,9.354e-10,1.04733e-09,1,4643
200.1,4.65502e-17,9.2603e-10,1.03684e-09,1,4644
200.2,4.68652e-17,9.16753e-10,1.02645e-09,1,4645
200.3,4.70883e-17,9.07569e-10,1.01617e-09,1,4646
200.4,4.63254e-17,8.98478e-10,1.00599e-09,1,4647
200.5,4.72368e-17,8.89477e-10,9.95911e-10,1,4648
200.6,4.66484e-17,8.80566e-10,9.85934e-10,1,4649
200.7,4.64688e-17,8.71745e-10,9.76058e-10,1,4650
200.8,4.64961e-17,8.63012e-10,9.6628e-10,1,4651
200.9,4.69792e-17,8.54367e-10,9.566e-10,1,4652
201,4.66552e-17,8.45808e-10,9.47017e-10,1,4653
201.1,4.6757e-17,8.37335e-10,9.3753e-10,1,4654
201.2,4.65848e-17,8.28947e-10,9.28138e-10,1,4655
201.3,4.70049e-17,8.20643e-10,9.18841e-10,1,4656
201.4,4.70633e-17,8.12422e-10,9.09636e-10,1,4657
201.5,4.65296e-17,8.04283e-10,9.00523e-10,1,4658
201.6,4.69487e-17,7.96226e-10,8.91502e-10,1,4659
201.7,4.66346e-17,7.8825e-10,8.82572e-10,1,4660
201.8,4.69265e-17,7.80354e-10,8.7373e-10,1,4661
201.9,4.69391e-17,7.72536e-10,8.64978e-10,1,4662
202,4.65065e-17,7.64797e-10,8.56312e-10,1,4663
202.1,4.68725e-17,7.57136e-10,8.47734e-10,1,4664
202.2,4.66261e-17,7.49551e-10,8.39242e-10,1,4665
202.3,4.59035e-17,7.42042e-10,8.30835e-10,1,4666
202.4,4.66814e-17,7.34609e-10,8.22512e-10,1,4667
202.5,4.61297e-17,7.2725e-10,8.14272e-10,1,4668
202.6,4.61812e-17,7.19964e-10,8.06115e-10,1,4669
202.7,4.66009e-17,7.12752e-10,7.9804e-10,1,4670
202.8,4.67825e-17,7.05612e-10,7.90045e-10,1,4671
202.9,4.70032e-17,6.98543e-10,7.82131e-10,1,4672
203,4.65994e-17,6.91546e-10,7.74296e-10,1,4673
203.1,4.69258e-17,6.84618e-10,7.66539e-10,1,4674
203.2,4.70316e-17,6.7776e-10,7.5886e-10,1,4675
203.3,4.65171e-17,6.7097e-10,7.51258e-10,1,4676
203.4,4.67086e-17,6.64248e-10,7.43732e-10,1,4677
203.5,4.67239e-17,6.57594e-10,7.36281e-10,1,4678
203.6,4.66767e-17,6.51006e-10,7.28905e-10,1,4679
203.7,4.6898e-17,6.44485e-10,7.21604e-10,1,4680
203.8,4.65685e-17,6.38029e-10,7.14375e-10,1,4681
203.9,4.6533e-17,6.31637e-10,7.07218e-10,1,4682
204,4.65929e-17,6.2531e-10,7.00134e-10,1,4683
204.1,4.69696e-17,6.19046e-10,6.9312e-10,1,4684
204.2,4.6606e-17,6.12844e-10,6.86177e-10,1,4685
204.3,4.68298e-17,6.06705e-10,6.79303e-10,1,4686
204.4,4.67091e-17,6.00627e-10,6.72498e-10,1,4687
204.5,4.66951e-17,5.9461e-10,6.65761e-10,1,4688
204.6,4.62779e-17,5.88654e-10,6.59092e-10,1,4689
204.7,4.65515e-17,5.82757e-10,6.52489e-10,1,4690
204.8,4.67081e-17,5.76919e-10,6.45953e-10,1,4691
204.9,4.68306e-17,5.71139e-10,6.39482e-10,1,4692
205,4.63926e-17,5.65418e-10,6.33075e-10,1,4693
205.1,4.68694e-17,5.59754e-10,6.26734e-10,1,4694
205.2,4.67648e-17,5.54146e-10,6.20455e-10,1,4695
205.3,4.71278e-17,5.48595e-10,6.1424e-10,1,4696
205.4,4.67885e-17,5.43099e-10,6.08086e-10,1,4697
205.5,4.66018e-17,5.37659e-10,6.01995e-10,1,4698
205.6,4.6964e-17,5.32273e-10,5.95964e-10,1,4699
205.7,4.64624e-17,5.26941e-10,5.89994e-10,1,4700
205.8,4.70606e-17,5.21662e-10,5.84084e-10,1,4701
205.9,4.69056e-17,5.16436e-10,5.78233e-10,1,4702
206,4.63812e-17,5.11263e-10,5.7244e-10,1,4703
206.1,4.66565e-17,5.06141e-10,5.66706e-10,1,4704
206.2,4.6554e-17,5.01071e-10,5.61029e-10,1,4705
206.3,4.66156e-17,4.96051e-10,5.55408e-10,1,4706
206.4,4.66782e-17,4.91082e-10,5.49845e-10,1,4707
206.5,4.66376e-17,4.86162e-10,5.44336e-10,1,4708
206.6,4.71006e-17,4.81292e-10,5.38883e-10,1,4709
206.7,4.66154e-17,4.76471e-10,5.33485e-10,1,4710
206.8,4.65546e-17,4.71698e-10,5.28141e-10,1,4711
206.9,4.66348e-17,4.66972e-10,5.2285e-10,1,4712
207,4.65009e-17,4.62294e-10,5.17612e-10,1,4713
207.1,4.66152e-17,4.57663e-10,5.12427e-10,1,4714
207.2,4.6772e-17,4.53079e-10,5.07294e-10,1,4715
207.3,4.68394e-17,4.4854e-10,5.02212e-10,1,4716
207.4,4.68905e-17,4.44046e-10,4.97181e-10,1,4717
207.5,4.62266e-17,4.39598e-10,4.922e-10,1,4718
207.6,4.69197e-17,4.35194e-10,4.87269e-10,1,4719
207.7,4.6659e-17,4.30835e-10,4.82388e-10,1,4720
207.8,4.67666e-17,4.26519e-10,4.77556e-10,1,4721
207.9,4.63994e-17,4.22246e-10,4.72772e-10,1,4722
208,4.63572e-17,4.18016e-10,4.68036e-10,1,4723
208.1,4.69212e-17,4.13828e-10,4.63347e-10,1,4724
208.2,4.71174e-17,4.09683e-10,4.58705e-10,1,4725
208.3,4.67837e-17,4.05579e-10,4.5411e-10,1,4726
208.4,4.70237e-17,4.01516e-10,4.49561e-10,1,4727
208.5,4.65755e-17,3.97494e-10,4.45057e-10,1,4728
208.6,4.65625e-17,3.93512e-10,4.40599e-10,1,4729
208.7,4.66861e-17,3.89569e-10,4.36185e-10,1,4730
208.8,4.67338e-17,3.85667e-10,4.31816e-10,1,4731
208.9,4.67341e-17,3.81803e-10,4.2749e-10,1,4732
209,4.68553e-17,3.77979e-10,4.23207e-10,1,4733
209.1,4.67632e-17,3.74192e-10,4.18968e-10,1,4734
209.2,4.66877e-17,3.70444e-10,4.14771e-10,1,4735
209.3,4.63882e-17,3.66733e-10,4.10616e-10,1,4736
209.4,4.59675e-17,3.63059e-10,4.06502e-10,1,4737
209.5,4.65041e-17,3.59422e-10,4.0243e-10,1,4738
209.6,4.70206e-17,3.55821e-10,3.98399e-10,1,4739
209.7,4.66598e-17,3.52257e-10,3.94408e-10,1,4740
209.8,4.6183e-17,3.48728e-10,3.90457e-10,1,4741
209.9,4.65078e-17,3.45235e-10,3.86545e-10,1,4742
210,4.66144e-17,3.41776e-10,3.82673e-10,1,4743
210.1,4.67839e-17,3.38352e-10,3.78839e-10,1,4744
210.2,4.66157e-17,3.34963e-10,3.75044e-10,1,4745
210.3,4.65131e-17,3.31607e-10,3.71287e-10,1,4746
210.4,4.73399e-17,3.28285e-10,3.67568e-10,1,4747
210.5,4.65824e-17,3.24997e-10,3.63886e-10,1,4748
210.6,4.66543e-17,3.21741e-10,3.60241e-10,1,4749
210.7,4.69035e-17,3.18518e-10,3.56632e-10,1,4750
210.8,4.65939e-17,3.15327e-10,3.53059e-10,1,4751
210.9,4.66632e-17,3.12168e-10,3.49522e-10,1,4752
211,4.63484e-17,3.09041e-10,3.46021e-10,1,4753
211.1,4.69788e-17,3.05945e-10,3.42555e-10,1,4754
211.2,4.69803e-17,3.0288e-10,3.39123e-10,1,4755
211.3,4.67253e-17,2.99846e-10,3.35726e-10,1,4756
211.4,4.69467e-17,2.96843e-10,3.32363e-10,1,4757
211.5,4.66689e-17,2.93869e-10,3.29033e-10,1,4758
211.6,4.67051e-17,2.90925e-10,3.25737e-10,1,4759
211.7,4.66762e-17,2.88011e-10,3.22474e-10,1,4760
211.8,4.65951e-17,2.85125e-10,3.19243e-10,1,4761
211.9,4.69598e-17,2.82269e-10,3.16045e-10,1,4762
212,4.65671e-17,2.79441e-10,3.12879e-10,1,4763
212.1,4.66663e-17,2.76642e-10,3.09745e-10,1,4764
212.2,4.70281e-17,2.73871e-10,3.06642e-10,1,4765
212.3,4.6709e-17,2.71127e-10,3.0357e-10,1,4766
212.4,4.63028e-17,2.68411e-10,3.00529e-10,1,4767
212.5,4.69439e-17,2.65722e-10,2.97519e-10,1,4768
212.6,4.63126e-17,2.6306e-10,2.94538e-10,1,4769
212.7,4.68151e-17,2.60425e-10,2.91588e-10,1,4770
212.8,4.73441e-17,2.57816e-10,2.88667e-10,1,4771
212.9,4.65792e-17,2.55234e-10,2.85775e-10,1,4772
213,4.66413e-17,2.52677e-10,2.82912e-10,1,4773
213.1,4.72745e-17,2.50146e-10,2.80078e-10,1,4774
213.2,4.65187e-17,2.4764e-10,2.77272e-10,1,4775
213.3,4.66644e-17,2.45159e-10,2.74495e-10,1,4776
213.4,4.7006e-17,2.42703e-10,2.71745e-10,1,4777
213.5,4.68277e-17,2.40272e-10,2.69023e-10,1,4778
213.6,4.66155e-17,2.37865e-10,2.66328e-10,1,4779
213.7,4.61069e-17,2.35482e-10,2.6366e-10,1,4780
213.8,4.62569e-17,2.33123e-10,2.61018e-10,1,4781
213.9,4.70669e-17,2.30788e-10,2.58404e-10,1,4782
214,4.6215e-17,2.28476e-10,2.55815e-10,1,4783
214.1,4.65677e-17,2.26187e-10,2.53252e-10,1,4784
214.2,4.64958e-17,2.23921e-10,2.50715e-10,1,4785
214.3,4.65722e-17,2.21678e-10,2.48204e-10,1,4786
214.4,4.70467e-17,2.19457e-10,2.45717e-10,1,4787
214.5,4.62953e-17,2.17259e-10,2.43256e-10,1,4788
214.6,4.66927e-17,2.15082e-10,2.40819e-10,1,4789
214.7,4.65388e-17,2.12928e-10,2.38407e-10,1,4790
214.8,4.66384e-17,2.10795e-10,2.36018e-10,1,4791
214.9,4.66297e-17,2.08683e-10,2.33654e-10,1,4792
215,4.69048e-17,2.06593e-10,2.31313e-10,1,4793
215.1,4.64506e-17,2.04523e-10,2.28996e-10,1,4794
215.2,4.67954e-17,2.02474e-10,2.26702e-10,1,4795
215.3,4.64535e-17,2.00446e-10,2.24431e-10,1,4796
215.4,4.64223e-17,1.98438e-10,2.22183e-10,1,4797
215.5,4.62238e-17,1.9645e-10,2.19957e-10,1,4798
215.6,4.63133e-17,1.94482e-10,2.17754e-10,1,4799
215.7,4.65879e-17,1.92534e-10,2.15572e-10,1,4800
215.8,4.65724e-17,1.90605e-10,2.13413e-10,1,4801
215.9,4.75688e-17,1.88696e-10,2.11275e-10,1,4802
216,4.66435e-17,1.86805e-10,2.09158e-10,1,4803
216.1,4.70448e-17,1.84934e-10,2.07063e-10,1,4804
216.2,4.72307e-17,1.83081e-10,2.04989e-10,1,4805
216.3,4.66877e-17,1.81247e-10,2.02935e-10,1,4806
216.4,4.66091e-17,1.79432e-10,2.00902e-10,1,4807
216.5,4.59039e-17,1.77634e-10,1.9889e-10,1,4808
216.6,4.61687e-17,1.75855e-10,1.96897e-10,1,4809
216.7,4.64432e-17,1.74093e-10,1.94925e-10,1,4810
216.8,4.64677e-17,1.72349e-10,1.92972e-10,1,4811
216.9,4.70683e-17,1.70623e-10,1.91039e-10,1,4812
217,4.64271e-17,1.68913e-10,1.89125e-10,1,4813
217.1,4.65289e-17,1.67221e-10,1.87231e-10,1,4814
217.2,4.70167e-17,1.65546e-10,1.85355e-10,1,4815
217.3,4.68182e-17,1.63888e-10,1.83498e-10,1,4816
217.4,4.67927e-17,1.62246e-10,1.8166e-10,1,4817
217.5,4.70989e-17,1.60621e-10,1.7984e-10,1,4818
217.6,4.72729e-17,1.59011e-10,1.78039e-10,1,4819
217.7,4.66679e-17,1.57418e-10,1.76255e-10,1,4820
217.8,4.69694e-17,1.55842e-10,1.74489e-10,1,4821
217.9,4.67648e-17,1.5428e-10,1.72742e-10,1,4822
218,4.66882e-17,1.52735e-10,1.71011e-10,1,4823
218.1,4.69555e-17,1.51205e-10,1.69298e-10,1,4824
218.2,4.66603e-17,1.4969e-10,1.67602e-10,1,4825
218.3,4.63191e-17,1.48191e-10,1.65923e-10,1,4826
218.4,4.71181e-17,1.46706e-10,1.64261e-10,1,4827
218.5,4.62366e-17,1.45237e-10,1.62616e-10,1,4828
218.6,4.66158e-17,1.43782e-10,1.60986e-10,1,4829
218.7,4.66032e-17,1.42341e-10,1.59374e-10,1,4830
218.8,4.63293e-17,1.40915e-10,1.57777e-10,1,4831
218.9,4.66308e-17,1.39504e-10,1.56197e-10,1,4832
219,4.68157e-17,1.38106e-10,1.54632e-10,1,4833
219.1,4.71833e-17,1.36723e-10,1.53083e-10,1,4834
219.2,4.63104e-17,1.35353e-10,1.51549e-10,1,4835
219.3,4.63909e-17,1.33997e-10,1.50031e-10,1,4836
219.4,4.66836e-17,1.32655e-10,1.48528e-10,1,4837
219.5,4.6956e-17,1.31326e-10,1.4704e-10,1,4838
219.6,4.68733e-17,1.3001e-10,1.45567e-10,1,4839
219.7,4.6824e-17,1.28708e-10,1.44109e-10,1,4840
219.8,4.63351e-17,1.27419e-10,1.42666e-10,1,4841
219.9,4.66259e-17,1.26142e-10,1.41236e-10,1,4842
220,4.65016e-17,1.24879e-10,1.39822e-10,1,4843
220.1,4.68484e-17,1.23628e-10,1.38421e-10,1,4844
220.2,4.64434e-17,1.22389e-10,1.37034e-10,1,4845
220.3,4.65963e-17,1.21163e-10,1.35661e-10,1,4846
220.4,4.64743e-17,1.19949e-10,1.34303e-10,1,4847
220.5,4.68234e-17,1.18748e-10,1.32957e-10,1,4848
220.6,4.65864e-17,1.17558e-10,1.31625e-10,1,4849
220.7,4.66899e-17,1.1638e-10,1.30307e-10,1,4850
220.8,4.6688e-17,1.15215e-10,1.29001e-10,1,4851
220.9,4.63168e-17,1.1406e-10,1.27709e-10,1,4852
221,4.66917e-17,1.12918e-10,1.2643e-10,1,4853
221.1,4.6212e-17,1.11787e-10,1.25163e-10,1,4854
221.2,4.67456e-17,1.10667e-10,1.23909e-10,1,4855
221.3,4.71663e-17,1.09558e-10,1.22668e-10,1,4856
221.4,4.63132e-17,1.08461e-10,1.21439e-10,1,4857
221.5,4.66622e-17,1.07374e-10,1.20222e-10,1,4858
221.6,4.67662e-17,1.06298e-10,1.19018e-10,1,4859
221.7,4.68845e-17,1.05234e-10,1.17826e-10,1,4860
221.8,4.65587e-17,1.04179e-10,1.16646e-10,1,4861
221.9,4.65388e-17,1.03136e-10,1.15477e-10,1,4862
222,4.65736e-17,1.02103e-10,1.1432e-10,1,4863
222.1,4.68249e-17,1.0108e-10,1.13175e-10,1,4864
222.2,4.68477e-17,1.00067e-10,1.12041e-10,1,4865
222.3,4.70978e-17,9.90647e-11,1.10919e-10,1,4866
222.4,4.63413e-17,9.80724e-11,1.09808e-10,1,4867
222.5,4.6737e-17,9.70899e-11,1.08708e-10,1,4868
222.6,4.71476e-17,9.61173e-11,1.07619e-10,1,4869
222.7,4.65883e-17,9.51544e-11,1.06541e-10,1,4870
222.8,4.65478e-17,9.42011e-11,1.05473e-10,1,4871
222.9,4.64902e-17,9.32574e-11,1.04417e-10,1,4872
223,4.6473e-17,9.23232e-11,1.03371e-10,1,4873
223.1,4.6768e-17,9.13984e-11,1.02335e-10,1,4874
223.2,4.62552e-17,9.04829e-11,1.0131e-10,1,4875
223.3,4.64621e-17,8.95765e-11,1.00295e-10,1,4876
223.4,4.64462e-17,8.86792e-11,9.92906e-11,1,4877
223.5,4.67007e-17,8.77908e-11,9.82959e-11,1,4878
223.6,4.64775e-17,8.69113e-11,9.73112e-11,1,4879
223.7,4.65482e-17,8.60406e-11,9.63363e-11,1,4880
223.8,4.64195e-17,8.51788e-11,9.53713e-11,1,4881
223.9,4.62478e-17,8.43254e-11,9.44159e-11,1,4882
224,4.68822e-17,8.34807e-11,9.347e-11,1,4883
224.1,4.73097e-17,8.26444e-11,9.25337e-11,1,4884
224.2,4.70743e-17,8.18165e-11,9.16067e-11,1,4885
224.3,4.693e-17,8.09969e-11,9.0689e-11,1,4886
224.4,4.65152e-17,8.01855e-11,8.97805e-11,1,4887
224.5,4.66745e-17,7.93822e-11,8.88811e-11,1,4888
224.6,4.60009e-17,7.8587e-11,8.79908e-11,1,4889
224.7,4.64256e-17,7.77998e-11,8.71094e-11,1,4890
224.8,4.62705e-17,7.70204e-11,8.62367e-11,1,4891
224.9,4.66763e-17,7.62488e-11,8.53728e-11,1,4892
225,4.69084e-17,7.5485e-11,8.45177e-11,1,4893
225.1,4.68364e-17,7.47288e-11,8.3671e-11,1,4894
225.2,4.68205e-17,7.39802e-11,8.28327e-11,1,4895
225.3,4.64322e-17,7.32391e-11,8.20029e-11,1,4896
225.4,4.62555e-17,7.25054e-11,8.11815e-11,1,4897
225.5,4.64005e-17,7.17791e-11,8.03682e-11,1,4898
225.6,4.70829e-17,7.106e-11,7.95631e-11,1,4899
225.7,4.63567e-17,7.03481e-11,7.8766e-11,1,4900
225.8,4.62669e-17,6.96434e-11,7.7977e-11,1,4901
225.9,4.69099e-17,6.89458e-11,7.71959e-11,1,4902
226,4.68729e-17,6.82551e-11,7.64225e-11,1,4903
226.1,4.66231e-17,6.75713e-11,7.56569e-11,1,4904
226.2,4.69629e-17,6.68944e-11,7.4899e-11,1,4905
226.3,4.63644e-17,6.62242e-11,7.41486e-11,1,4906
226.4,4.67164e-17,6.55608e-11,7.34058e-11,1,4907
226.5,4.68592e-17,6.49041e-11,7.26705e-11,1,4908
226.6,4.63909e-17,6.42539e-11,7.19425e-11,1,4909
226.7,4.62582e-17,6.36102e-11,7.12218e-11,1,4910
226.8,4.68384e-17,6.2973e-11,7.05084e-11,1,4911
226.9,4.68467e-17,6.23422e-11,6.98021e-11,1,4912
227,4.65798e-17,6.17176e-11,6.91028e-11,1,4913
227.1,4.79694e-17,6.10994e-11,6.84105e-11,1,4914
227.2,4.66735e-17,6.04873e-11,6.77252e-11,1,4915
227.3,4.70002e-17,5.98814e-11,6.70468e-11,1,4916
227.4,4.72273e-17,5.92815e-11,6.63752e-11,1,4917
227.5,4.63424e-17,5.86877e-11,6.57104e-11,1,4918
227.6,4.64253e-17,5.80998e-11,6.50521e-11,1,4919
227.7,4.65689e-17,5.75178e-11,6.44005e-11,1,4920
227.8,4.67316e-17,5.69416e-11,6.37554e-11,1,4921
227.9,4.63259e-17,5.63712e-11,6.31167e-11,1,4922
228,4.67513e-17,5.58065e-11,6.24844e-11,1,4923
228.1,4.67194e-17,5.52474e-11,6.18584e-11,1,4924
228.2,4.68065e-17,5.46939e-11,6.12387e-11,1,4925
228.3,4.69833e-17,5.4146e-11,6.06252e-11,1,4926
228.4,4.66912e-17,5.36036e-11,6.00179e-11,1,4927
228.5,4.66401e-17,5.30666e-11,5.94167e-11,1,4928
228.6,4.66527e-17,5.2535e-11,5.88215e-11,1,4929
228.7,4.63834e-17,5.20088e-11,5.82323e-11,1,4930
228.8,4.66423e-17,5.14878e-11,5.7649e-11,1,4931
228.9,4.65543e-17,5.09721e-11,5.70715e-11,1,4932
229,4.59558e-17,5.04614e-11,5.64998e-11,1,4933
229.1,4.67684e-17,4.99559e-11,5.59339e-11,1,4934
229.2,4.60641e-17,4.94556e-11,5.53736e-11,1,4935
229.3,4.63558e-17,4.89601e-11,5.48188e-11,1,4936
229.4,4.66615e-17,4.84696e-11,5.42696e-11,1,4937
229.5,4.64076e-17,4.79841e-11,5.3726e-11,1,4938
229.6,4.66725e-17,4.75034e-11,5.31878e-11,1,4939
229.7,4.6333e-17,4.70276e-11,5.2655e-11,1,4940
229.8,4.65623e-17,4.65564e-11,5.21276e-11,1,4941
229.9,4.65203e-17,4.60901e-11,5.16054e-11,1,4942
230,4.63257e-17,4.56284e-11,5.10884e-11,1,4943
230.1,4.67497e-17,4.51713e-11,5.05766e-11,1,4944
230.2,4.67693e-17,4.47188e-11,5.00699e-11,1,4945
230.3,4.66929e-17,4.42708e-11,4.95684e-11,1,4946
230.4,4.64605e-17,4.38273e-11,4.90719e-11,1,4947
230.5,4.64617e-17,4.33883e-11,4.85803e-11,1,4948
230.6,4.66169e-17,4.29536e-11,4.80936e-11,1,4949
230.7,4.64408e-17,4.25233e-11,4.76118e-11,1,4950
230.8,4.62218e-17,4.20974e-11,4.7135e-11,1,4951
230.9,4.66228e-17,4.16757e-11,4.66628e-11,1,4952
231,4.67788e-17,4.12582e-11,4.61953e-11,1,4953
231.1,4.66682e-17,4.08449e-11,4.57326e-11,1,4954
231.2,4.71121e-17,4.04357e-11,4.52744e-11,1,4955
231.3,4.69146e-17,4.00307e-11,4.4821e-11,1,4956
231.4,4.65795e-17,3.96297e-11,4.4372e-11,1,4957
231.5,4.65086e-17,3.92327e-11,4.39275e-11,1,4958
231.6,4.67336e-17,3.88397e-11,4.34874e-11,1,4959
231.7,4.6712e-17,3.84506e-11,4.30518e-11,1,4960
231.8,4.71478e-17,3.80655e-11,4.26205e-11,1,4961
231.9,4.7349e-17,3.76841e-11,4.21935e-11,1,4962
232,4.69617e-17,3.73066e-11,4.17708e-11,1,4963
232.1,4.67826e-17,3.69329e-11,4.13524e-11,1,4964
232.2,4.72019e-17,3.65629e-11,4.09382e-11,1,4965
232.3,4.65811e-17,3.61967e-11,4.05281e-11,1,4966
232.4,4.65187e-17,3.58341e-11,4.01221e-11,1,4967
232.5,4.60664e-17,3.5475e-11,3.97201e-11,1,4968
232.6,4.67319e-17,3.51197e-11,3.93223e-11,1,4969
232.7,4.6419e-17,3.47679e-11,3.89284e-11,1,4970
232.8,4.6603e-17,3.44196e-11,3.85384e-11,1,4971
232.9,4.66674e-17,3.40748e-11,3.81524e-11,1,4972
233,4.6411e-17,3.37335e-11,3.77702e-11,1,4973
233.1,4.71562e-17,3.33955e-11,3.73918e-11,1,4974
233.2,4.67996e-17,3.3061e-11,3.70172e-11,1,4975
233.3,4.70616e-17,3.27297e-11,3.66463e-11,1,4976
233.4,4.66242e-17,3.24019e-11,3.62793e-11,1,4977
233.5,4.67362e-17,3.20773e-11,3.59157e-11,1,4978
233.6,4.73842e-17,3.17559e-11,3.55559e-11,1,4979
233.7,4.71372e-17,3.14378e-11,3.51998e-11,1,4980
233.8,4.66376e-17,3.11229e-11,3.48472e-11,1,4981
233.9,4.66937e-17,3.08111e-11,3.4498e-11,1,4982
234,4.6732e-17,3.05024e-11,3.41525e-11,1,4983
234.1,4.69674e-17,3.01969e-11,3.38104e-11,1,4984
234.2,4.68781e-17,2.98944e-11,3.34717e-11,1,4985
234.3,4.71e-17,2.95949e-11,3.31364e-11,1,4986
234.4,4.61219e-17,2.92985e-11,3.28045e-11,1,4987
234.5,4.65015e-17,2.90049e-11,3.24758e-11,1,4988
234.6,4.66755e-17,2.87144e-11,3.21505e-11,1,4989
234.7,4.68383e-17,2.84267e-11,3.18284e-11,1,4990
234.8,4.6458e-17,2.81419e-11,3.15096e-11,1,4991
234.9,4.64782e-17,2.786e-11,3.11939e-11,1,4992
235,4.68022e-17,2.75809e-11,3.08814e-11,1,4993
235.1,4.68258e-17,2.73047e-11,3.05721e-11,1,4994
235.2,4.63687e-17,2.70311e-11,3.02658e-11,1,4995
235.3,4.70571e-17,2.67603e-11,2.99626e-11,1,4996
235.4,4.71567e-17,2.64922e-11,2.96625e-11,1,4997
235.5,4.65846e-17,2.62268e-11,2.93653e-11,1,4998
235.6,4.65321e-17,2.59641e-11,2.90711e-11,1,4999
235.7,4.65561e-17,2.5704e-11,2.878e-11,1,5000
235.8,4.65688e-17,2.54465e-11,2.84916e-11,1,5001
235.9,4.6755e-17,2.51916e-11,2.82063e-11,1,5002
236,4.64365e-17,2.49392e-11,2.79236e-11,1,5003
236.1,4.67275e-17,2.46893e-11,2.76438e-11,1,5004
236.2,4.69716e-17,2.4442e-11,2.73669e-11,1,5005
236.3,4.63713e-17,2.41972e-11,2.70928e-11,1,5006
236.4,4.6782e-17,2.39548e-11,2.68214e-11,1,5007
236.5,4.68193e-17,2.37148e-11,2.65527e-11,1,5008
236.6,4.67444e-17,2.34772e-11,2.62867e-11,1,5009
236.7,4.68836e-17,2.3242e-11,2.60233e-11,1,5010
236.8,4.64779e-17,2.30091e-11,2.57626e-11,1,5011
236.9,4.63495e-17,2.27787e-11,2.55045e-11,1,5012
237,4.73253e-17,2.25505e-11,2.5249e-11,1,5013
237.1,4.68224e-17,2.23246e-11,2.49961e-11,1,5014
237.2,4.64044e-17,2.2101e-11,2.47458e-11,1,5015
237.3,4.62514e-17,2.18796e-11,2.44979e-11,1,5016
237.4,4.66452e-17,2.16605e-11,2.42526e-11,1,5017
237.5,4.66327e-17,2.14434e-11,2.40096e-11,1,5018
237.6,4.70216e-17,2.12287e-11,2.37691e-11,1,5019
237.7,4.69987e-17,2.10161e-11,2.35311e-11,1,5020
237.8,4.65656e-17,2.08056e-11,2.32954e-11,1,5021
237.9,4.67871e-17,2.05972e-11,2.3062e-11,1,5022
238,4.6667e-17,2.03909e-11,2.28311e-11,1,5023
238.1,4.68654e-17,2.01867e-11,2.26025e-11,1,5024
238.2,4.65786e-17,1.99845e-11,2.23761e-11,1,5025
238.3,4.67401e-17,1.97844e-11,2.2152e-11,1,5026
238.4,4.69359e-17,1.95862e-11,2.19301e-11,1,5027
238.5,4.64949e-17,1.939e-11,2.17105e-11,1,5028
238.6,4.65759e-17,1.91958e-11,2.14931e-11,1,5029
238.7,4.69158e-17,1.90036e-11,2.12779e-11,1,5030
238.8,4.60664e-17,1.88133e-11,2.10648e-11,1,5031
238.9,4.68473e-17,1.86247e-11,2.08537e-11,1,5032
239,4.70693e-17,1.84382e-11,2.06448e-11,1,5033
239.1,4.64762e-17,1.82535e-11,2.0438e-11,1,5034
239.2,4.64437e-17,1.80706e-11,2.02332e-11,1,5035
239.3,4.64737e-17,1.78896e-11,2.00305e-11,1,5036
239.4,4.61494e-17,1.77104e-11,1.98299e-11,1,5037
239.5,4.68351e-17,1.7533e-11,1.96313e-11,1,5038
239.6,4.6783e-17,1.73574e-11,1.94347e-11,1,5039
239.7,4.679e-17,1.71837e-11,1.92402e-11,1,5040
239.8,4.69696e-17,1.70115e-11,1.90474e-11,1,5041
239.9,4.63806e-17,1.68411e-11,1.88566e-11,1,5042
240,4.66548e-17,1.66724e-11,1.86676e-11,1,5043
240.1,4.71019e-17,1.65053e-11,1.84806e-11,1,5044
240.2,4.6878e-17,1.634e-11,1.82955e-11,1,5045
240.3,4.66886e-17,1.61763e-11,1.81122e-11,1,5046
240.4,4.6932e-17,1.60143e-11,1.79308e-11,1,5047
240.5,4.71023e-17,1.58538e-11,1.77512e-11,1,5048
240.6,4.66141e-17,1.5695e-11,1.75734e-11,1,5049
240.7,4.67077e-17,1.55378e-11,1.73973e-11,1,5050
240.8,4.72118e-17,1.53822e-11,1.7223e-11,1,5051
240.9,4.64299e-17,1.52281e-11,1.70505e-11,1,5052
241,4.64268e-17,1.50755e-11,1.68797e-11,1,5053
241.1,4.65947e-17,1.49245e-11,1.67106e-11,1,5054
241.2,4.67381e-17,1.4775e-11,1.65432e-11,1,5055
241.3,4.67167e-17,1.4627e-11,1.63775e-11,1,5056
241.4,4.65548e-17,1.44805e-11,1.62135e-11,1,5057
241.5,4.69787e-17,1.43354e-11,1.60511e-11,1,5058
241.6,4.66097e-17,1.41918e-11,1.58903e-11,1,5059
241.7,4.68326e-17,1.40496e-11,1.57311e-11,1,5060
241.8,4.65628e-17,1.39089e-11,1.55736e-11,1,5061
241.9,4.74319e-17,1.37696e-11,1.54176e-11,1,5062
242,4.64701e-17,1.36317e-11,1.52632e-11,1,5063
242.1,4.70052e-17,1.34951e-11,1.51102e-11,1,5064
242.2,4.62375e-17,1.33599e-11,1.49588e-11,1,5065
242.3,4.66377e-17,1.32261e-11,1.4809e-11,1,5066
242.4,4.6364e-17,1.30936e-11,1.46607e-11,1,5067
242.5,4.70503e-17,1.29624e-11,1.45138e-11,1,5068
242.6,4.68625e-17,1.28324e-11,1.43683e-11,1,5069
242.7,4.68931e-17,1.27038e-11,1.42243e-11,1,5070
242.8,4.76498e-17,1.25766e-11,1.40818e-11,1,5071
242.9,4.67207e-17,1.24505e-11,1.39407e-11,1,5072
243,4.68158e-17,1.23259e-11,1.38011e-11,1,5073
243.1,4.65603e-17,1.22023e-11,1.36628e-11,1,5074
243.2,4.69816e-17,1.20801e-11,1.35259e-11,1,5075
243.3,4.67699e-17,1.19591e-11,1.33905e-11,1,5076
243.4,4.70134e-17,1.18393e-11,1.32564e-11,1,5077
243.5,4.6331e-17,1.17208e-11,1.31236e-11,1,5078
243.6,4.65234e-17,1.16033e-11,1.2992e-11,1,5079
243.7,4.64684e-17,1.14871e-11,1.28619e-11,1,5080
243.8,4.67601e-17,1.1372e-11,1.27331e-11,1,5081
243.9,4.65246e-17,1.12581e-11,1.26055e-11,1,5082
244,4.72356e-17,1.11452e-11,1.24792e-11,1,5083
244.1,4.67978e-17,1.10336e-11,1.23541e-11,1,5084
244.2,4.6634e-17,1.0923e-11,1.22304e-11,1,5085
244.3,4.67958e-17,1.08137e-11,1.21079e-11,1,5086
244.4,4.61125e-17,1.07053e-11,1.19866e-11,1,5087
244.5,4.68929e-17,1.0598e-11,1.18665e-11,1,5088
244.6,4.6225e-17,1.04919e-11,1.17477e-11,1,5089
244.7,4.61597e-17,1.03868e-11,1.16299e-11,1,5090
244.8,4.69277e-17,1.02828e-11,1.15135e-11,1,5091
244.9,4.69933e-17,1.01797e-11,1.13981e-11,1,5092
245,4.70373e-17,1.00778e-11,1.12839e-11,1,5093
245.1,4.66973e-17,9.97684e-12,1.11709e-11,1,5094
245.2,4.68088e-17,9.87702e-12,1.10592e-11,1,5095
245.3,4.64936e-17,9.778e-12,1.09483e-11,1,5096
245.4,4.62248e-17,9.68e-12,1.08386e-11,1,5097
245.5,4.64942e-17,9.5831e-12,1.07301e-11,1,5098
245.6,4.70008e-17,9.48706e-12,1.06226e-11,1,5099
245.7,4.64911e-17,9.39199e-12,1.05162e-11,1,5100
245.8,4.70476e-17,9.29791e-12,1.04109e-11,1,5101
245.9,4.69276e-17,9.20483e-12,1.03066e-11,1,5102
246,4.66371e-17,9.11265e-12,1.02034e-11,1,5103
246.1,4.67909e-17,9.02136e-12,1.01012e-11,1,5104
246.2,4.69781e-17,8.93099e-12,1e-11,1,5105
246.3,4.67873e-17,8.8415e-12,9.89979e-12,1,5106
246.4,4.68719e-17,8.75288e-12,9.80058e-12,1,5107
246.5,4.62002e-17,8.66516e-12,9.70236e-12,1,5108
246.6,4.67538e-17,8.57832e-12,9.60515e-12,1,5109
246.7,4.74102e-17,8.49234e-12,9.50891e-12,1,5110
246.8,4.63657e-17,8.40728e-12,9.41368e-12,1,5111
246.9,4.69157e-17,8.32307e-12,9.31934e-12,1,5112
247,4.59488e-17,8.23967e-12,9.22598e-12,1,5113
247.1,4.6749e-17,8.15719e-12,9.13363e-12,1,5114
247.2,4.68707e-17,8.07548e-12,9.04214e-12,1,5115
247.3,4.65608e-17,7.99458e-12,8.95156e-12,1,5116
247.4,4.66683e-17,7.91443e-12,8.86182e-12,1,5117
247.5,4.68154e-17,7.83515e-12,8.77303e-12,1,5118
247.6,4.64082e-17,7.7567e-12,8.6852e-12,1,5119
247.7,4.67471e-17,7.67891e-12,8.59811e-12,1,5120
247.8,4.61401e-17,7.60204e-12,8.51203e-12,1,5121
247.9,4.65365e-17,7.52583e-12,8.42672e-12,1,5122
248,4.67648e-17,7.45041e-12,8.34229e-12,1,5123
248.1,4.71475e-17,7.37582e-12,8.25875e-12,1,5124
248.2,4.70046e-17,7.30195e-12,8.17606e-12,1,5125
248.3,4.73031e-17,7.22883e-12,8.09417e-12,1,5126
248.4,4.69735e-17,7.15638e-12,8.01304e-12,1,5127
248.5,4.68112e-17,7.08473e-12,7.93283e-12,1,5128
248.6,4.68201e-17,7.01372e-12,7.85333e-12,1,5129
248.7,4.64742e-17,6.94343e-12,7.77462e-12,1,5130
248.8,4.66829e-17,6.87386e-12,7.69673e-12,1,5131
248.9,4.66325e-17,6.80494e-12,7.61957e-12,1,5132
249,4.69964e-17,6.7368e-12,7.5433e-12,1,5133
249.1,4.68651e-17,6.66931e-12,7.4677e-12,1,5134
249.2,4.64951e-17,6.60249e-12,7.39287e-12,1,5135
249.3,4.68792e-17,6.53632e-12,7.31878e-12,1,5136
249.4,4.7071e-17,6.47089e-12,7.24551e-12,1,5137
249.5,4.73107e-17,6.40608e-12,7.17295e-12,1,5138
249.6,4.63981e-17,6.34196e-12,7.10115e-12,1,5139
249.7,4.67779e-17,6.27842e-12,7.03002e-12,1,5140
249.8,4.68565e-17,6.21547e-12,6.95956e-12,1,5141
249.9,4.61968e-17,6.15321e-12,6.88986e-12,1,5142
250,4.69845e-17,6.09153e-12,6.82081e-12,1,5143
250.1,4.66317e-17,6.03056e-12,6.75255e-12,1,5144
250.2,4.68841e-17,5.97012e-12,6.68488e-12,1,5145
250.3,4.64652e-17,5.91028e-12,6.61786e-12,1,5146
250.4,4.6306e-17,5.85113e-12,6.55161e-12,1,5147
250.5,4.67518e-17,5.79248e-12,6.48591e-12,1,5148
250.6,4.6912e-17,5.73444e-12,6.42093e-12,1,5149
250.7,4.65105e-17,5.67699e-12,6.35661e-12,1,5150
250.8,4.69344e-17,5.62015e-12,6.29298e-12,1,5151
250.9,4.68289e-17,5.56377e-12,6.22982e-12,1,5152
251,4.66698e-17,5.50805e-12,6.16744e-12,1,5153
251.1,4.66953e-17,5.45289e-12,6.10566e-12,1,5154
251.2,4.72528e-17,5.39824e-12,6.04448e-12,1,5155
251.3,4.64915e-17,5.34418e-12,5.98393e-12,1,5156
251.4,4.63367e-17,5.29067e-12,5.92403e-12,1,5157
251.5,4.68127e-17,5.23767e-12,5.86468e-12,1,5158
251.6,4.68227e-17,5.18519e-12,5.8059e-12,1,5159
251.7,4.63694e-17,5.13326e-12,5.74776e-12,1,5160
251.8,4.61196e-17,5.08192e-12,5.69026e-12,1,5161
251.9,4.70819e-17,5.031e-12,5.63326e-12,1,5162
252,4.68898e-17,4.9806e-12,5.57684e-12,1,5163
252.1,4.6475e-17,4.93069e-12,5.52094e-12,1,5164
252.2,4.66607e-17,4.88131e-12,5.46564e-12,1,5165
252.3,4.7055e-17,4.83241e-12,5.41089e-12,1,5166
252.4,4.66429e-17,4.78394e-12,5.35659e-12,1,5167
252.5,4.688e-17,4.73598e-12,5.30288e-12,1,5168
252.6,4.70617e-17,4.68848e-12,5.24969e-12,1,5169
252.7,4.69764e-17,4.64152e-12,5.19713e-12,1,5170
252.8,4.6651e-17,4.59505e-12,5.14511e-12,1,5171
252.9,4.6541e-17,4.54897e-12,5.09349e-12,1,5172
253,4.6557e-17,4.50334e-12,5.04239e-12,1,5173
253.1,4.69172e-17,4.45825e-12,4.99191e-12,1,5174
253.2,4.6853e-17,4.41364e-12,4.94198e-12,1,5175
253.3,4.72207e-17,4.36944e-12,4.89248e-12,1,5176
253.4,4.73267e-17,4.32557e-12,4.84339e-12,1,5177
253.5,4.66835e-17,4.28221e-12,4.79485e-12,1,5178
253.6,4.65737e-17,4.23931e-12,4.74681e-12,1,5179
253.7,4.7252e-17,4.19681e-12,4.69924e-12,1,5180
253.8,4.74749e-17,4.15473e-12,4.65209e-12,1,5181
253.9,4.65869e-17,4.11308e-12,4.60544e-12,1,5182
254,4.65036e-17,4.07179e-12,4.55924e-12,1,5183
254.1,4.71106e-17,4.03099e-12,4.51355e-12,1,5184
254.2,4.70465e-17,3.9906e-12,4.46831e-12,1,5185
254.3,4.68096e-17,3.95062e-12,4.42355e-12,1,5186
254.4,4.7099e-17,3.91104e-12,4.37929e-12,1,5187
254.5,4.6787e-17,3.87188e-12,4.33546e-12,1,5188
254.6,4.64808e-17,3.83307e-12,4.29203e-12,1,5189
254.7,4.66993e-17,3.7947e-12,4.2491e-12,1,5190
254.8,4.70432e-17,3.7567e-12,4.20656e-12,1,5191
254.9,4.71204e-17,3.71911e-12,4.16448e-12,1,5192
255,4.69674e-17,3.68189e-12,4.1228e-12,1,5193
255.1,4.63345e-17,3.64495e-12,4.08143e-12,1,5194
255.2,4.68931e-17,3.60846e-12,4.04057e-12,1,5195
255.3,4.67665e-17,3.57226e-12,4.00003e-12,1,5196
255.4,4.65277e-17,3.53646e-12,3.95995e-12,1,5197
255.5,4.65091e-17,3.501e-12,3.92026e-12,1,5198
255.6,4.73013e-17,3.46595e-12,3.88101e-12,1,5199
255.7,4.65771e-17,3.43124e-12,3.84217e-12,1,5200
255.8,4.69874e-17,3.39687e-12,3.80367e-12,1,5201
255.9,4.63239e-17,3.36284e-12,3.76557e-12,1,5202
256,4.68831e-17,3.32911e-12,3.7278e-12,1,5203
256.1,4.66249e-17,3.29575e-12,3.69043e-12,1,5204
256.2,4.66099e-17,3.26278e-12,3.65354e-12,1,5205
256.3,4.65446e-17,3.23015e-12,3.61701e-12,1,5206
256.4,4.67122e-17,3.19782e-12,3.58081e-12,1,5207
256.5,4.68187e-17,3.16573e-12,3.54487e-12,1,5208
256.6,4.65212e-17,3.13392e-12,3.50925e-12,1,5209
256.7,4.69835e-17,3.10252e-12,3.47405e-12,1,5210
256.8,4.67212e-17,3.07144e-12,3.43924e-12,1,5211
256.9,4.65504e-17,3.04064e-12,3.40474e-12,1,5212
257,4.71288e-17,3.01015e-12,3.37059e-12,1,5213
257.1,4.67033e-17,2.98008e-12,3.33692e-12,1,5214
257.2,4.66579e-17,2.95021e-12,3.30346e-12,1,5215
257.3,4.64719e-17,2.92063e-12,3.27033e-12,1,5216
257.4,4.70544e-17,2.89138e-12,3.23759e-12,1,5217
257.5,4.68621e-17,2.86239e-12,3.20512e-12,1,5218
257.6,4.62263e-17,2.83375e-12,3.1731e-12,1,5219
257.7,4.69084e-17,2.80539e-12,3.14131e-12,1,5220
257.8,4.65009e-17,2.77727e-12,3.10986e-12,1,5221
257.9,4.72746e-17,2.74941e-12,3.07866e-12,1,5222
258,4.61216e-17,2.72185e-12,3.04781e-12,1,5223
258.1,4.67321e-17,2.69464e-12,3.01736e-12,1,5224
258.2,4.69784e-17,2.66768e-12,2.98713e-12,1,5225
258.3,4.68476e-17,2.64097e-12,2.95722e-12,1,5226
258.4,4.65735e-17,2.61449e-12,2.92758e-12,1,5227
258.5,4.70608e-17,2.58834e-12,2.89829e-12,1,5228
258.6,4.66504e-17,2.56244e-12,2.86929e-12,1,5229
258.7,4.67563e-17,2.53674e-12,2.84055e-12,1,5230
258.8,4.64883e-17,2.51131e-12,2.81204e-12,1,5231
258.9,4.68274e-17,2.48617e-12,2.78391e-12,1,5232
259,4.72048e-17,2.46124e-12,2.75598e-12,1,5233
259.1,4.66092e-17,2.43664e-12,2.72843e-12,1,5234
259.2,4.68648e-17,2.41224e-12,2.70113e-12,1,5235
259.3,4.62085e-17,2.38809e-12,2.67409e-12,1,5236
259.4,4.67129e-17,2.36419e-12,2.64731e-12,1,5237
259.5,4.60104e-17,2.34044e-12,2.62069e-12,1,5238
259.6,4.6973e-17,2.31696e-12,2.59444e-12,1,5239
259.7,4.62717e-17,2.29376e-12,2.56844e-12,1,5240
259.8,4.69999e-17,2.27083e-12,2.54277e-12,1,5241
259.9,4.60675e-17,2.24807e-12,2.51728e-12,1,5242
260,4.68912e-17,2.22552e-12,2.49205e-12,1,5243
260.1,4.68356e-17,2.20325e-12,2.46712e-12,1,5244
260.2,4.67684e-17,2.18115e-12,2.44237e-12,1,5245
260.3,4.68727e-17,2.1593e-12,2.41792e-12,1,5246
260.4,4.68616e-17,2.13766e-12,2.39373e-12,1,5247
260.5,4.61982e-17,2.11626e-12,2.36977e-12,1,5248
260.6,4.71617e-17,2.09502e-12,2.346e-12,1,5249
260.7,4.66565e-17,2.07402e-12,2.32247e-12,1,5250
260.8,4.6634e-17,2.05334e-12,2.29934e-12,1,5251
260.9,4.6734e-17,2.03283e-12,2.27636e-12,1,5252
261,4.6813e-17,2.01249e-12,2.25358e-12,1,5253
261.1,4.6269e-17,1.99233e-12,2.231e-12,1,5254
261.2,4.68891e-17,1.97235e-12,2.20861e-12,1,5255
261.3,4.7296e-17,1.95266e-12,2.18656e-12,1,5256
261.4,4.72507e-17,1.93306e-12,2.16461e-12,1,5257
261.5,4.70926e-17,1.91373e-12,2.14299e-12,1,5258
261.6,4.69404e-17,1.8946e-12,2.12156e-12,1,5259
261.7,4.67734e-17,1.87563e-12,2.10031e-12,1,5260
261.8,4.58984e-17,1.85685e-12,2.07927e-12,1,5261
261.9,4.66023e-17,1.83832e-12,2.05855e-12,1,5262
262,4.6942e-17,1.81992e-12,2.03793e-12,1,5263
262.1,4.62006e-17,1.80166e-12,2.01748e-12,1,5264
262.2,4.63313e-17,1.7836e-12,1.99729e-12,1,5265
262.3,4.68328e-17,1.76574e-12,1.97731e-12,1,5266
262.4,4.69189e-17,1.74808e-12,1.95753e-12,1,5267
262.5,4.65373e-17,1.73061e-12,1.93799e-12,1,5268
262.6,4.67696e-17,1.71326e-12,1.91855e-12,1,5269
262.7,4.66994e-17,1.69611e-12,1.89936e-12,1,5270
262.8,4.64492e-17,1.67907e-12,1.88026e-12,1,5271
262.9,4.61589e-17,1.66222e-12,1.8614e-12,1,5272
263,4.65461e-17,1.64553e-12,1.8427e-12,1,5273
263.1,4.69714e-17,1.62909e-12,1.82429e-12,1,5274
263.2,4.67039e-17,1.61276e-12,1.806e-12,1,5275
263.3,4.70232e-17,1.59656e-12,1.78786e-12,1,5276
263.4,4.67688e-17,1.58052e-12,1.76987e-12,1,5277
263.5,4.60855e-17,1.56462e-12,1.75208e-12,1,5278
263.6,4.62306e-17,1.54895e-12,1.73454e-12,1,5279
263.7,4.64204e-17,1.53339e-12,1.71713e-12,1,5280
263.8,4.60061e-17,1.51805e-12,1.69995e-12,1,5281
263.9,4.68119e-17,1.50288e-12,1.68294e-12,1,5282
264,4.64234e-17,1.4879e-12,1.66618e-12,1,5283
264.1,4.67711e-17,1.47296e-12,1.64944e-12,1,5284
264.2,4.65923e-17,1.45821e-12,1.63292e-12,1,5285
264.3,4.70168e-17,1.4436e-12,1.61659e-12,1,5286
264.4,4.6956e-17,1.42916e-12,1.60046e-12,1,5287
264.5,4.66571e-17,1.41476e-12,1.58431e-12,1,5288
264.6,4.66559e-17,1.40059e-12,1.56843e-12,1,5289
264.7,4.73066e-17,1.3865e-12,1.55264e-12,1,5290
264.8,4.64895e-17,1.37257e-12,1.53704e-12,1,5291
264.9,4.6694e-17,1.35881e-12,1.52163e-12,1,5292
265,4.66125e-17,1.34516e-12,1.50635e-12,1,5293
265.1,4.6415e-17,1.33168e-12,1.49126e-12,1,5294
265.2,4.65894e-17,1.31835e-12,1.47633e-12,1,5295
265.3,4.69432e-17,1.30517e-12,1.46158e-12,1,5296
265.4,4.69152e-17,1.2921e-12,1.44695e-12,1,5297
265.5,4.64103e-17,1.27919e-12,1.4325e-12,1,5298
265.6,4.63741e-17,1.26639e-12,1.41814e-12,1,5299
265.7,4.69874e-17,1.25374e-12,1.40398e-12,1,5300
265.8,4.69342e-17,1.2412e-12,1.38996e-12,1,5301
265.9,4.62703e-17,1.2288e-12,1.3761e-12,1,5302
266,4.66916e-17,1.21646e-12,1.36226e-12,1,5303
266.1,4.70747e-17,1.20432e-12,1.34865e-12,1,5304
266.2,4.68162e-17,1.1923e-12,1.33521e-12,1,5305
266.3,4.67508e-17,1.18041e-12,1.32189e-12,1,5306
266.4,4.63617e-17,1.16862e-12,1.3087e-12,1,5307
266.5,4.68773e-17,1.15687e-12,1.29555e-12,1,5308
266.6,4.658e-17,1.14529e-12,1.28261e-12,1,5309
266.7,4.71171e-17,1.13373e-12,1.26966e-12,1,5310
266.8,4.66737e-17,1.12243e-12,1.25704e-12,1,5311
266.9,4.65329e-17,1.11121e-12,1.24449e-12,1,5312
267,4.68537e-17,1.10011e-12,1.23203e-12,1,5313
267.1,4.64642e-17,1.08906e-12,1.21966e-12,1,5314
267.2,4.66718e-17,1.07814e-12,1.20743e-12,1,5315
267.3,4.6788e-17,1.06737e-12,1.19538e-12,1,5316
267.4,4.66581e-17,1.05671e-12,1.18344e-12,1,5317
267.5,4.69655e-17,1.04621e-12,1.17168e-12,1,5318
267.6,4.65511e-17,1.03575e-12,1.15997e-12,1,5319
267.7,4.63489e-17,1.02547e-12,1.14846e-12,1,5320
267.8,4.66945e-17,1.01527e-12,1.13702e-12,1,5321
267.9,4.66413e-17,1.00514e-12,1.1257e-12,1,5322
268,4.64884e-17,9.9504e-13,1.1144e-12,1,5323
268.1,4.6627e-17,9.85067e-13,1.10326e-12,1,5324
268.2,4.65416e-17,9.75255e-13,1.09225e-12,1,5325
268.3,4.66028e-17,9.65414e-13,1.08122e-12,1,5326
268.4,4.64965e-17,9.55805e-13,1.07045e-12,1,5327
268.5,4.70918e-17,9.46243e-13,1.05977e-12,1,5328
268.6,4.62281e-17,9.3678e-13,1.04917e-12,1,5329
268.7,4.66297e-17,9.27409e-13,1.03873e-12,1,5330
268.8,4.66768e-17,9.18142e-13,1.02834e-12,1,5331
268.9,4.73293e-17,9.08948e-13,1.01803e-12,1,5332
269,4.71435e-17,8.99846e-13,1.00784e-12,1,5333
269.1,4.67887e-17,8.908e-13,9.97718e-13,1,5334
269.2,4.67257e-17,8.81954e-13,9.87803e-13,1,5335
269.3,4.75882e-17,8.73131e-13,9.77899e-13,1,5336
269.4,4.70566e-17,8.64352e-13,9.68057e-13,1,5337
269.5,4.69517e-17,8.55706e-13,9.58373e-13,1,5338
269.6,4.66881e-17,8.47188e-13,9.48831e-13,1,5339
269.7,4.73436e-17,8.38719e-13,9.39347e-13,1,5340
269.8,4.72862e-17,8.30354e-13,9.29962e-13,1,5341
269.9,4.71457e-17,8.22061e-13,9.20664e-13,1,5342
270,4.666e-17,8.13825e-13,9.11434e-13,1,5343
270.1,4.71639e-17,8.05599e-13,9.02234e-13,1,5344
270.2,4.68076e-17,7.97514e-13,8.93185e-13,1,5345
270.3,4.67988e-17,7.89505e-13,8.84221e-13,1,5346
270.4,4.67992e-17,7.81625e-13,8.7539e-13,1,5347
270.5,4.68082e-17,7.73739e-13,8.66571e-13,1,5348
270.6,4.65705e-17,7.65989e-13,8.57899e-13,1,5349
270.7,4.63489e-17,7.58363e-13,8.49365e-13,1,5350
270.8,4.72056e-17,7.50784e-13,8.409e-13,1,5351
270.9,4.71599e-17,7.43295e-13,8.32517e-13,1,5352
271,4.61733e-17,7.35891e-13,8.24229e-13,1,5353
271.1,4.65644e-17,7.28513e-13,8.15994e-13,1,5354
271.2,4.69217e-17,7.21228e-13,8.07822e-13,1,5355
271.3,4.68193e-17,7.14037e-13,7.99762e-13,1,5356
271.4,4.66442e-17,7.06834e-13,7.91709e-13,1,5357
271.5,4.67506e-17,6.99783e-13,7.83824e-13,1,5358
271.6,4.67381e-17,6.92758e-13,7.75974e-13,1,5359
271.7,4.68815e-17,6.85854e-13,7.68231e-13,1,5360
271.8,4.63178e-17,6.78919e-13,7.60454e-13,1,5361
271.9,4.7041e-17,6.72159e-13,7.52872e-13,1,5362
272,4.71489e-17,6.65407e-13,7.45294e-13,1,5363
272.1,4.63669e-17,6.58806e-13,7.37921e-13,1,5364
272.2,4.65043e-17,6.52212e-13,7.30513e-13,1,5365
272.3,4.69811e-17,6.45707e-13,7.23243e-13,1,5366
272.4,4.62319e-17,6.39209e-13,7.15975e-13,1,5367
272.5,4.67993e-17,6.3288e-13,7.08891e-13,1,5368
272.6,4.66334e-17,6.26565e-13,7.0182e-13,1,5369
272.7,4.63978e-17,6.20303e-13,6.94798e-13,1,5370
272.8,4.66631e-17,6.14099e-13,6.87866e-13,1,5371
272.9,4.66447e-17,6.07862e-13,6.80866e-13,1,5372
273,4.67527e-17,6.01793e-13,6.74083e-13,1,5373
273.1,4.68156e-17,5.95797e-13,6.67392e-13,1,5374
273.2,4.63916e-17,5.89811e-13,6.6071e-13,1,5375
273.3,4.64559e-17,5.83899e-13,6.54099e-13,1,5376
273.4,4.6405e-17,5.78077e-13,6.47585e-13,1,5377
273.5,4.64386e-17,5.72273e-13,6.41086e-13,1,5378
273.6,4.66733e-17,5.66501e-13,6.3461e-13,1,5379
273.7,4.68401e-17,5.60749e-13,6.28175e-13,1,5380
273.8,4.66399e-17,5.55084e-13,6.21842e-13,1,5381
273.9,4.69475e-17,5.49544e-13,6.15646e-13,1,5382
274,4.63298e-17,5.44043e-13,6.09467e-13,1,5383
274.1,4.70259e-17,5.38599e-13,6.03364e-13,1,5384
274.2,4.68481e-17,5.33236e-13,5.97346e-13,1,5385
274.3,4.73187e-17,5.27878e-13,5.91333e-13,1,5386
274.4,4.68828e-17,5.22585e-13,5.85411e-13,1,5387
274.5,4.65726e-17,5.17319e-13,5.79502e-13,1,5388
274.6,4.62573e-17,5.12108e-13,5.73677e-13,1,5389
274.7,4.70087e-17,5.07041e-13,5.68041e-13,1,5390
274.8,4.68969e-17,5.01924e-13,5.62332e-13,1,5391
274.9,4.65834e-17,4.96908e-13,5.56739e-13,1,5392
275,4.66322e-17,4.91952e-13,5.51189e-13,1,5393
275.1,4.70453e-17,4.87073e-13,5.45703e-13,1,5394
275.2,4.63067e-17,4.82112e-13,5.40126e-13,1,5395
275.3,4.64531e-17,4.77265e-13,5.34703e-13,1,5396
275.4,4.63197e-17,4.72486e-13,5.29357e-13,1,5397
275.5,4.71212e-17,4.6775e-13,5.2406e-13,1,5398
275.6,4.72484e-17,4.63119e-13,5.1888e-13,1,5399
275.7,4.67571e-17,4.58453e-13,5.13653e-13,1,5400
275.8,4.64305e-17,4.53817e-13,5.08432e-13,1,5401
275.9,4.64626e-17,4.49232e-13,5.03295e-13,1,5402
276,4.68701e-17,4.44665e-13,4.9818e-13,1,5403
276.1,4.70159e-17,4.40185e-13,4.93149e-13,1,5404
276.2,4.65586e-17,4.35735e-13,4.88185e-13,1,5405
276.3,4.70043e-17,4.31413e-13,4.83351e-13,1,5406
276.4,4.67307e-17,4.27072e-13,4.78444e-13,1,5407
276.5,4.67716e-17,4.22777e-13,4.73652e-13,1,5408
276.6,4.62738e-17,4.18521e-13,4.68914e-13,1,5409
276.7,4.6687e-17,4.14259e-13,4.64157e-13,1,5410
276.8,4.74826e-17,4.1005e-13,4.59434e-13,1,5411
276.9,4.69382e-17,4.05991e-13,4.54905e-13,1,5412
277,4.61644e-17,4.01959e-13,4.50369e-13,1,5413
277.1,4.66427e-17,3.97999e-13,4.4592e-13,1,5414
277.2,4.67475e-17,3.94014e-13,4.41463e-13,1,5415
277.3,4.70312e-17,3.90034e-13,4.36975e-13,1,5416
277.4,4.61104e-17,3.86158e-13,4.32618e-13,1,5417
277.5,4.71301e-17,3.82271e-13,4.28273e-13,1,5418
277.6,4.63889e-17,3.7844e-13,4.23988e-13,1,5419
277.7,4.67871e-17,3.74619e-13,4.19738e-13,1,5420
277.8,4.66649e-17,3.70853e-13,4.15547e-13,1,5421
277.9,4.64744e-17,3.67183e-13,4.11424e-13,1,5422
278,4.66839e-17,3.63477e-13,4.07293e-13,1,5423
278.1,4.6241e-17,3.59851e-13,4.03236e-13,1,5424
278.2,4.68149e-17,3.56258e-13,3.99191e-13,1,5425
278.3,4.72118e-17,3.52734e-13,3.9528e-13,1,5426
278.4,4.69111e-17,3.49225e-13,3.9135e-13,1,5427
278.5,4.70045e-17,3.457e-13,3.87392e-13,1,5428
278.6,4.68113e-17,3.42206e-13,3.83485e-13,1,5429
278.7,4.67966e-17,3.38757e-13,3.79605e-13,1,5430
278.8,4.67244e-17,3.35418e-13,3.75848e-13,1,5431
278.9,4.65207e-17,3.32048e-13,3.72064e-13,1,5432
279,4.64353e-17,3.28744e-13,3.68358e-13,1,5433
279.1,4.65174e-17,3.25438e-13,3.64664e-13,1,5434
279.2,4.6678e-17,3.22219e-13,3.6106e-13,1,5435
279.3,4.70772e-17,3.18951e-13,3.57393e-13,1,5436
279.4,4.65958e-17,3.15771e-13,3.5385e-13,1,5437
279.5,4.63584e-17,3.12664e-13,3.50353e-13,1,5438
279.6,4.68791e-17,3.09573e-13,3.469e-13,1,5439
279.7,4.69496e-17,3.06443e-13,3.43412e-13,1,5440
279.8,4.64193e-17,3.03365e-13,3.39961e-13,1,5441
279.9,4.69235e-17,3.00322e-13,3.36545e-13,1,5442
280,4.69439e-17,2.97376e-13,3.33253e-13,1,5443
280.1,4.68568e-17,2.94455e-13,3.2999e-13,1,5444
280.2,4.68911e-17,2.91547e-13,3.26726e-13,1,5445
280.3,4.7451e-17,2.88595e-13,3.23425e-13,1,5446
280.4,4.67213e-17,2.8571e-13,3.20188e-13,1,5447
280.5,4.70525e-17,2.82866e-13,3.16978e-13,1,5448
280.6,4.64851e-17,2.80028e-13,3.13805e-13,1,5449
280.7,4.69737e-17,2.7722e-13,3.10646e-13,1,5450
280.8,4.69147e-17,2.74439e-13,3.07566e-13,1,5451
280.9,4.63993e-17,2.71654e-13,3.04427e-13,1,5452
281,4.66324e-17,2.68954e-13,3.01416e-13,1,5453
281.1,4.65077e-17,2.6623e-13,2.98374e-13,1,5454
281.2,4.72002e-17,2.63542e-13,2.95348e-13,1,5455
281.3,4.71272e-17,2.60961e-13,2.92438e-13,1,5456
281.4,4.70602e-17,2.58444e-13,2.89634e-13,1,5457
281.5,4.6685e-17,2.5588e-13,2.86777e-13,1,5458
281.6,4.59779e-17,2.53327e-13,2.83936e-13,1,5459
281.7,4.70793e-17,2.50803e-13,2.81096e-13,1,5460
281.8,4.6209e-17,2.48217e-13,2.78196e-13,1,5461
281.9,4.6619e-17,2.45736e-13,2.75406e-13,1,5462
282,4.64882e-17,2.43304e-13,2.72662e-13,1,5463
282.1,4.67859e-17,2.40853e-13,2.69942e-13,1,5464
282.2,4.70391e-17,2.3839e-13,2.67192e-13,1,5465
282.3,4.67368e-17,2.36015e-13,2.64555e-13,1,5466
282.4,4.6944e-17,2.33668e-13,2.61928e-13,1,5467
282.5,4.66443e-17,2.31306e-13,2.5928e-13,1,5468
282.6,4.68974e-17,2.28947e-13,2.56658e-13,1,5469
282.7,4.65779e-17,2.2663e-13,2.5406e-13,1,5470
282.8,4.70463e-17,2.24336e-13,2.51519e-13,1,5471
282.9,4.64712e-17,2.22166e-13,2.4906e-13,1,5472
283,4.67985e-17,2.19953e-13,2.46573e-13,1,5473
283.1,4.68387e-17,2.17826e-13,2.4421e-13,1,5474
283.2,4.68747e-17,2.15643e-13,2.4176e-13,1,5475
283.3,4.69823e-17,2.13534e-13,2.39419e-13,1,5476
283.4,4.69886e-17,2.11431e-13,2.3705e-13,1,5477
283.5,4.65191e-17,2.09354e-13,2.34725e-13,1,5478
283.6,4.65519e-17,2.0727e-13,2.32378e-13,1,5479
283.7,4.66781e-17,2.0519e-13,2.30069e-13,1,5480
283.8,4.63737e-17,2.03109e-13,2.27747e-13,1,5481
283.9,4.69145e-17,2.01056e-13,2.25444e-13,1,5482
284,4.70053e-17,1.99056e-13,2.23205e-13,1,5483
284.1,4.70264e-17,1.97034e-13,2.20951e-13,1,5484
284.2,4.68405e-17,1.95139e-13,2.18807e-13,1,5485
284.3,4.68778e-17,1.93235e-13,2.16674e-13,1,5486
284.4,4.68522e-17,1.91329e-13,2.14555e-13,1,5487
284.5,4.65079e-17,1.89377e-13,2.12359e-13,1,5488
284.6,4.65237e-17,1.87542e-13,2.10306e-13,1,5489
284.7,4.65089e-17,1.85637e-13,2.08183e-13,1,5490
284.8,4.6774e-17,1.83774e-13,2.06125e-13,1,5491
284.9,4.71156e-17,1.81849e-13,2.03967e-13,1,5492
285,4.67421e-17,1.79978e-13,2.01852e-13,1,5493
285.1,4.65162e-17,1.78167e-13,1.99798e-13,1,5494
285.2,4.66897e-17,1.76438e-13,1.97873e-13,1,5495
285.3,4.6803e-17,1.74629e-13,1.95814e-13,1,5496
285.4,4.66131e-17,1.72873e-13,1.93826e-13,1,5497
285.5,4.73046e-17,1.71133e-13,1.91871e-13,1,5498
285.6,4.71678e-17,1.6944e-13,1.89985e-13,1,5499
285.7,4.72879e-17,1.67734e-13,1.88062e-13,1,5500
285.8,4.65597e-17,1.6608e-13,1.86183e-13,1,5501
285.9,4.59187e-17,1.64448e-13,1.8436e-13,1,5502
286,4.6481e-17,1.62785e-13,1.82533e-13,1,5503
286.1,4.68549e-17,1.61179e-13,1.80735e-13,1,5504
286.2,4.69303e-17,1.59644e-13,1.78989e-13,1,5505
286.3,4.67338e-17,1.58059e-13,1.77222e-13,1,5506
286.4,4.67019e-17,1.56431e-13,1.75413e-13,1,5507
286.5,4.68128e-17,1.54902e-13,1.73686e-13,1,5508
286.6,4.69353e-17,1.53331e-13,1.71944e-13,1,5509
286.7,4.68601e-17,1.51783e-13,1.70172e-13,1,5510
286.8,4.64544e-17,1.50325e-13,1.68529e-13,1,5511
286.9,4.68698e-17,1.48844e-13,1.66875e-13,1,5512
287,4.68196e-17,1.47305e-13,1.65145e-13,1,5513
287.1,4.72526e-17,1.45761e-13,1.6344e-13,1,5514
287.2,4.709e-17,1.44298e-13,1.61777e-13,1,5515
287.3,4.70534e-17,1.42916e-13,1.6023e-13,1,5516
287.4,4.67163e-17,1.41454e-13,1.58597e-13,1,5517
287.5,4.69652e-17,1.39973e-13,1.56937e-13,1,5518
287.6,4.65553e-17,1.38582e-13,1.55374e-13,1,5519
287.7,4.68069e-17,1.37322e-13,1.53974e-13,1,5520
287.8,4.69546e-17,1.35985e-13,1.5249e-13,1,5521
287.9,4.68799e-17,1.34667e-13,1.50996e-13,1,5522
288,4.64593e-17,1.3333e-13,1.49488e-13,1,5523
288.1,4.67985e-17,1.32037e-13,1.48046e-13,1,5524
288.2,4.6608e-17,1.30584e-13,1.464e-13,1,5525
288.3,4.73942e-17,1.29268e-13,1.44926e-13,1,5526
288.4,4.60839e-17,1.28043e-13,1.43563e-13,1,5527
288.5,4.67253e-17,1.26761e-13,1.42138e-13,1,5528
288.6,4.70532e-17,1.25515e-13,1.40736e-13,1,5529
288.7,4.68177e-17,1.24213e-13,1.39266e-13,1,5530
288.8,4.63555e-17,1.22969e-13,1.3788e-13,1,5531
288.9,4.6638e-17,1.21746e-13,1.36493e-13,1,5532
289,4.68114e-17,1.20492e-13,1.35088e-13,1,5533
289.1,4.66184e-17,1.19261e-13,1.33679e-13,1,5534
289.2,4.70813e-17,1.17997e-13,1.32267e-13,1,5535
289.3,4.65472e-17,1.16823e-13,1.30973e-13,1,5536
289.4,4.68417e-17,1.15692e-13,1.2974e-13,1,5537
289.5,4.66803e-17,1.14547e-13,1.28461e-13,1,5538
289.6,4.6628e-17,1.13382e-13,1.27154e-13,1,5539
289.7,4.67739e-17,1.1223e-13,1.25855e-13,1,5540
289.8,4.66935e-17,1.11117e-13,1.24619e-13,1,5541
289.9,4.63222e-17,1.10012e-13,1.23357e-13,1,5542
290,4.62548e-17,1.08933e-13,1.22154e-13,1,5543
290.1,4.64518e-17,1.07863e-13,1.20959e-13,1,5544
290.2,4.64428e-17,1.06758e-13,1.19724e-13,1,5545
290.3,4.64234e-17,1.05733e-13,1.18568e-13,1,5546
290.4,4.60823e-17,1.04719e-13,1.17446e-13,1,5547
290.5,4.62895e-17,1.03672e-13,1.16268e-13,1,5548
290.6,4.6848e-17,1.02638e-13,1.15108e-13,1,5549
290.7,4.62572e-17,1.01587e-13,1.13917e-13,1,5550
290.8,4.66311e-17,1.00566e-13,1.12802e-13,1,5551
290.9,4.7131e-17,9.951e-14,1.11629e-13,1,5552
291,4.63612e-17,9.85135e-14,1.10505e-13,1,5553
291.1,4.66526e-17,9.75002e-14,1.0938e-13,1,5554
291.2,4.64833e-17,9.64903e-14,1.0822e-13,1,5555
291.3,4.65129e-17,9.54931e-14,1.07105e-13,1,5556
291.4,4.69097e-17,9.4586e-14,1.0608e-13,1,5557
291.5,4.67252e-17,9.36808e-14,1.05093e-13,1,5558
291.6,4.69547e-17,9.27748e-14,1.04087e-13,1,5559
291.7,4.66711e-17,9.18644e-14,1.03082e-13,1,5560
291.8,4.65735e-17,9.0875e-14,1.0198e-13,1,5561
291.9,4.69028e-17,8.99899e-14,1.00986e-13,1,5562
292,4.66338e-17,8.90951e-14,9.99932e-14,1,5563
292.1,4.66318e-17,8.82173e-14,9.90792e-14,1,5564
292.2,4.61036e-17,8.73881e-14,9.81534e-14,1,5565
292.3,4.71606e-17,8.65969e-14,9.72535e-14,1,5566
292.4,4.69737e-17,8.56992e-14,9.62379e-14,1,5567
292.5,4.68351e-17,8.48944e-14,9.53286e-14,1,5568
292.6,4.69334e-17,8.40069e-14,9.43277e-14,1,5569
292.7,4.6654e-17,8.31545e-14,9.33452e-14,1,5570
292.8,4.66678e-17,8.22896e-14,9.23579e-14,1,5571
292.9,4.67287e-17,8.14591e-14,9.14547e-14,1,5572
293,4.71837e-17,8.0659e-14,9.05791e-14,1,5573
293.1,4.65206e-17,7.98408e-14,8.96573e-14,1,5574
293.2,4.68478e-17,7.89945e-14,8.87009e-14,1,5575
293.3,4.68904e-17,7.82048e-14,8.78303e-14,1,5576
293.4,4.61771e-17,7.73338e-14,8.68348e-14,1,5577
293.5,4.65024e-17,7.65123e-14,8.5886e-14,1,5578
293.6,4.67448e-17,7.57827e-14,8.50845e-14,1,5579
293.7,4.64158e-17,7.50233e-14,8.42647e-14,1,5580
293.8,4.66193e-17,7.43106e-14,8.34786e-14,1,5581
293.9,4.68993e-17,7.35929e-14,8.2681e-14,1,5582
294,4.69181e-17,7.28005e-14,8.17684e-14,1,5583
294.1,4.71459e-17,7.20525e-14,8.09497e-14,1,5584
294.2,4.74872e-17,7.13032e-14,8.01218e-14,1,5585
294.3,4.64657e-17,7.06138e-14,7.93363e-14,1,5586
294.4,4.64918e-17,6.99559e-14,7.8595e-14,1,5587
294.5,4.61929e-17,6.92829e-14,7.78481e-14,1,5588
294.6,4.63788e-17,6.85322e-14,7.69983e-14,1,5589
294.7,4.64841e-17,6.78163e-14,7.61964e-14,1,5590
294.8,4.668e-17,6.71274e-14,7.54206e-14,1,5591
294.9,4.70422e-17,6.64521e-14,7.46842e-14,1,5592
295,4.69473e-17,6.57596e-14,7.3906e-14,1,5593
295.1,4.70127e-17,6.51158e-14,7.31759e-14,1,5594
295.2,4.65307e-17,6.44223e-14,7.24069e-14,1,5595
295.3,4.68135e-17,6.37552e-14,7.16549e-14,1,5596
295.4,4.70103e-17,6.30753e-14,7.09112e-14,1,5597
295.5,4.63276e-17,6.23893e-14,7.01303e-14,1,5598
295.6,4.7379e-17,6.17481e-14,6.94015e-14,1,5599
295.7,4.63594e-17,6.11513e-14,6.8732e-14,1,5600
295.8,4.64358e-17,6.05293e-14,6.80358e-14,1,5601
295.9,4.63386e-17,5.99576e-14,6.74034e-14,1,5602
296,4.61966e-17,5.93815e-14,6.67639e-14,1,5603
296.1,4.67054e-17,5.8708e-14,6.5998e-14,1,5604
296.2,4.67136e-17,5.81552e-14,6.53906e-14,1,5605
296.3,4.66774e-17,5.75908e-14,6.47483e-14,1,5606
296.4,4.63031e-17,5.7007e-14,6.41266e-14,1,5607
296.5,4.69438e-17,5.63235e-14,6.33462e-14,1,5608
296.6,4.64017e-17,5.5795e-14,6.27583e-14,1,5609
296.7,4.6533e-17,5.52248e-14,6.21076e-14,1,5610
296.8,4.66463e-17,5.46754e-14,6.14882e-14,1,5611
296.9,4.65745e-17,5.41245e-14,6.09178e-14,1,5612
297,4.70399e-17,5.3548e-14,6.02984e-14,1,5613
297.1,4.67205e-17,5.30646e-14,5.97426e-14,1,5614
297.2,4.66723e-17,5.26105e-14,5.92524e-14,1,5615
297.3,4.62383e-17,5.21369e-14,5.87104e-14,1,5616
297.4,4.66374e-17,5.16476e-14,5.81607e-14,1,5617
297.5,4.70219e-17,5.11503e-14,5.76158e-14,1,5618
297.6,4.65158e-17,5.05727e-14,5.69328e-14,1,5619
297.7,4.64572e-17,5.00354e-14,5.6344e-14,1,5620
297.8,4.69451e-17,4.94681e-14,5.56841e-14,1,5621
297.9,4.70815e-17,4.90259e-14,5.5213e-14,1,5622
298,4.65308e-17,4.85225e-14,5.46501e-14,1,5623
298.1,4.65285e-17,4.8045e-14,5.40689e-14,1,5624
298.2,4.64562e-17,4.75747e-14,5.35339e-14,1,5625
298.3,4.60863e-17,4.70966e-14,5.30133e-14,1,5626
298.4,4.63271e-17,4.66083e-14,5.24542e-14,1,5627
298.5,4.69131e-17,4.61142e-14,5.19359e-14,1,5628
298.6,4.68567e-17,4.56417e-14,5.13909e-14,1,5629
298.7,4.62525e-17,4.51825e-14,5.086e-14,1,5630
298.8,4.71528e-17,4.46951e-14,5.02849e-14,1,5631
298.9,4.68641e-17,4.4208e-14,4.97424e-14,1,5632
299,4.68559e-17,4.37847e-14,4.92373e-14,1,5633
299.1,4.76278e-17,4.34358e-14,4.88527e-14,1,5634
299.2,4.63345e-17,4.30787e-14,4.84861e-14,1,5635
299.3,4.691e-17,4.25892e-14,4.7931e-14,1,5636
299.4,4.68194e-17,4.21395e-14,4.74099e-14,1,5637
299.5,4.66994e-17,4.17264e-14,4.69546e-14,1,5638
299.6,4.66594e-17,4.13157e-14,4.64886e-14,1,5639
299.7,4.67215e-17,4.08512e-14,4.59702e-14,1,5640
299.8,4.66951e-17,4.04463e-14,4.55139e-14,1,5641
299.9,4.66322e-17,4.00235e-14,4.50946e-14,1,5642
300,4.69763e-17,3.96448e-14,4.46779e-14,1,5643
300.1,4.61461e-17,3.92199e-14,4.42213e-14,1,5644
300.2,4.66385e-17,3.88811e-14,4.38567e-14,1,5645
300.3,4.63196e-17,3.85042e-14,4.34025e-14,1,5646
300.4,4.65849e-17,3.81238e-14,4.29923e-14,1,5647
300.5,4.67291e-17,3.77492e-14,4.2568e-14,1,5648
300.6,4.65848e-17,3.73375e-14,4.21046e-14,1,5649
300.7,4.64849e-17,3.69655e-14,4.16969e-14,1,5650
300.8,4.66633e-17,3.65506e-14,4.12327e-14,1,5651
300.9,4.67878e-17,3.61665e-14,4.07684e-14,1,5652
301,4.66589e-17,3.57918e-14,4.03521e-14,1,5653
301.1,4.64703e-17,3.53743e-14,3.99005e-14,1,5654
301.2,4.60242e-17,3.50376e-14,3.95198e-14,1,5655
301.3,4.69084e-17,3.464e-14,3.9067e-14,1,5656
301.4,4.63999e-17,3.42686e-14,3.86988e-14,1,5657
301.5,4.62272e-17,3.39573e-14,3.83343e-14,1,5658
301.6,4.64968e-17,3.36452e-14,3.79728e-14,1,5659
301.7,4.67189e-17,3.33073e-14,3.75807e-14,1,5660
301.8,4.67113e-17,3.29388e-14,3.71456e-14,1,5661
301.9,4.68084e-17,3.26464e-14,3.6838e-14,1,5662
302,4.67183e-17,3.23355e-14,3.64943e-14,1,5663
302.1,4.72236e-17,3.20607e-14,3.61765e-14,1,5664
302.2,4.72093e-17,3.17337e-14,3.58008e-14,1,5665
302.3,4.72126e-17,3.13691e-14,3.54197e-14,1,5666
302.4,4.66126e-17,3.10928e-14,3.51386e-14,1,5667
302.5,4.70775e-17,3.0732e-14,3.47292e-14,1,5668
302.6,4.64314e-17,3.03612e-14,3.4308e-14,1,5669
302.7,4.65033e-17,3.00531e-14,3.39601e-14,1,5670
302.8,4.67572e-17,2.97166e-14,3.35837e-14,1,5671
302.9,4.65872e-17,2.94284e-14,3.32545e-14,1,5672
303,4.64122e-17,2.91734e-14,3.29687e-14,1,5673
303.1,4.65045e-17,2.88593e-14,3.26175e-14,1,5674
303.2,4.69172e-17,2.85975e-14,3.23063e-14,1,5675
303.3,4.61633e-17,2.82788e-14,3.19471e-14,1,5676
303.4,4.63826e-17,2.79531e-14,3.16022e-14,1,5677
303.5,4.65307e-17,2.76188e-14,3.12359e-14,1,5678
303.6,4.60864e-17,2.73177e-14,3.08846e-14,1,5679
303.7,4.67491e-17,2.71173e-14,3.06347e-14,1,5680
303.8,4.70544e-17,2.68096e-14,3.02855e-14,1,5681
303.9,4.64304e-17,2.65052e-14,2.99589e-14,1,5682
304,4.66394e-17,2.6289e-14,2.97206e-14,1,5683
304.1,4.65219e-17,2.60407e-14,2.9462e-14,1,5684
304.2,4.61734e-17,2.57656e-14,2.91583e-14,1,5685
304.3,4.6801e-17,2.55447e-14,2.88946e-14,1,5686
304.4,4.63498e-17,2.52867e-14,2.86277e-14,1,5687
304.5,4.66541e-17,2.50938e-14,2.8416e-14,1,5688
304.6,4.6803e-17,2.48815e-14,2.819e-14,1,5689
304.7,4.6673e-17,2.46034e-14,2.78793e-14,1,5690
304.8,4.65582e-17,2.43283e-14,2.75949e-14,1,5691
304.9,4.70377e-17,2.41432e-14,2.73225e-14,1,5692
305,4.71692e-17,2.38605e-14,2.70423e-14,1,5693
305.1,4.66577e-17,2.36664e-14,2.68253e-14,1,5694
305.2,4.71543e-17,2.34977e-14,2.667e-14,1,5695
305.3,4.69919e-17,2.33064e-14,2.64327e-14,1,5696
305.4,4.70752e-17,2.30107e-14,2.61028e-14,1,5697
305.5,4.65251e-17,2.27303e-14,2.57973e-14,1,5698
305.6,4.75567e-17,2.25436e-14,2.55344e-14,1,5699
305.7,4.66712e-17,2.2293e-14,2.52648e-14,1,5700
305.8,4.69342e-17,2.20087e-14,2.4932e-14,1,5701
305.9,4.72427e-17,2.1746e-14,2.45985e-14,1,5702
306,4.70763e-17,2.15039e-14,2.43393e-14,1,5703
306.1,4.74569e-17,2.1265e-14,2.40791e-14,1,5704
306.2,4.67438e-17,2.09966e-14,2.37538e-14,1,5705
306.3,4.71042e-17,2.07465e-14,2.34534e-14,1,5706
306.4,4.64681e-17,2.05617e-14,2.32547e-14,1,5707
306.5,4.69393e-17,2.03755e-14,2.30582e-14,1,5708
306.6,4.65329e-17,2.01955e-14,2.28562e-14,1,5709
306.7,4.70877e-17,1.99815e-14,2.26125e-14,1,5710
306.8,4.66668e-17,1.98478e-14,2.24806e-14,1,5711
306.9,4.611e-17,1.96884e-14,2.23063e-14,1,5712
307,4.64943e-17,1.95055e-14,2.21155e-14,1,5713
307.1,4.65618e-17,1.93038e-14,2.191e-14,1,5714
307.2,4.65975e-17,1.91261e-14,2.17146e-14,1,5715
307.3,4.61819e-17,1.89547e-14,2.1517e-14,1,5716
307.4,4.57733e-17,1.87159e-14,2.12648e-14,1,5717
307.5,4.69966e-17,1.8566e-14,2.11037e-14,1,5718
307.6,4.63518e-17,1.83348e-14,2.08699e-14,1,5719
307.7,4.59114e-17,1.81576e-14,2.06541e-14,1,5720
307.8,4.63571e-17,1.79728e-14,2.04898e-14,1,5721
307.9,4.64795e-17,1.78477e-14,2.03714e-14,1,5722
308,4.63006e-17,1.75979e-14,2.0106e-14,1,5723
308.1,4.58155e-17,1.73747e-14,1.98285e-14,1,5724
308.2,4.64534e-17,1.72185e-14,1.9652e-14,1,5725
308.3,4.65676e-17,1.70213e-14,1.94573e-14,1,5726
308.4,4.6863e-17,1.6936e-14,1.93558e-14,1,5727
308.5,4.60561e-17,1.67715e-14,1.91286e-14,1,5728
308.6,4.70652e-17,1.66114e-14,1.89445e-14,1,5729
308.7,4.65627e-17,1.63917e-14,1.86868e-14,1,5730
308.8,4.66766e-17,1.62315e-14,1.85348e-14,1,5731
308.9,4.67875e-17,1.60978e-14,1.83599e-14,1,5732
309,4.6843e-17,1.5951e-14,1.81756e-14,1,5733
309.1,4.68956e-17,1.57974e-14,1.79974e-14,1,5734
309.2,4.6895e-17,1.56609e-14,1.78463e-14,1,5735
309.3,4.65674e-17,1.54785e-14,1.7628e-14,1,5736
309.4,4.66803e-17,1.53292e-14,1.74688e-14,1,5737
309.5,4.70847e-17,1.52814e-14,1.73956e-14,1,5738
309.6,4.74963e-17,1.51354e-14,1.72172e-14,1,5739
309.7,4.66409e-17,1.4974e-14,1.70332e-14,1,5740
309.8,4.69969e-17,1.48479e-14,1.68704e-14,1,5741
309.9,4.70132e-17,1.46997e-14,1.67219e-14,1,5742
310,4.69386e-17,1.45542e-14,1.6577e-14,1,5743
310.1,4.67571e-17,1.44874e-14,1.65338e-14,1,5744
310.2,4.69826e-17,1.43021e-14,1.63408e-14,1,5745
310.3,4.63802e-17,1.42041e-14,1.62609e-14,1,5746
310.4,4.7024e-17,1.39794e-14,1.60419e-14,1,5747
310.5,4.653e-17,1.38054e-14,1.58719e-14,1,5748
310.6,4.6841e-17,1.36801e-14,1.57341e-14,1,5749
310.7,4.67809e-17,1.35498e-14,1.56078e-14,1,5750
310.8,4.70629e-17,1.34077e-14,1.54227e-14,1,5751
310.9,4.71444e-17,1.32482e-14,1.52712e-14,1,5752
311,4.67859e-17,1.30935e-14,1.50928e-14,1,5753
311.1,4.70432e-17,1.29729e-14,1.49717e-14,1,5754
311.2,4.69397e-17,1.28831e-14,1.48856e-14,1,5755
311.3,4.67819e-17,1.27553e-14,1.47539e-14,1,5756
311.4,4.66082e-17,1.25924e-14,1.45882e-14,1,5757
311.5,4.68836e-17,1.24987e-14,1.45252e-14,1,5758
311.6,4.67698e-17,1.2395e-14,1.43969e-14,1,5759
311.7,4.70769e-17,1.23107e-14,1.43504e-14,1,5760
311.8,4.65286e-17,1.22049e-14,1.42292e-14,1,5761
311.9,4.65093e-17,1.21133e-14,1.41283e-14,1,5762
312,4.6599e-17,1.20755e-14,1.41257e-14,1,5763
312.1,4.62928e-17,1.20299e-14,1.41193e-14,1,5764
312.2,4.70556e-17,1.19355e-14,1.40082e-14,1,5765
312.3,4.71218e-17,1.18847e-14,1.38932e-14,1,5766
312.4,4.64214e-17,1.17703e-14,1.37873e-14,1,5767
312.5,4.66523e-17,1.1635e-14,1.36431e-14,1,5768
312.6,4.71253e-17,1.15943e-14,1.35975e-14,1,5769
312.7,4.72391e-17,1.15418e-14,1.35504e-14,1,5770
312.8,4.63757e-17,1.14624e-14,1.34693e-14,1,5771
312.9,4.63454e-17,1.13781e-14,1.33655e-14,1,5772
313,4.66655e-17,1.13304e-14,1.33277e-14,1,5773
313.1,4.66723e-17,1.12525e-14,1.32929e-14,1,5774
313.2,4.66493e-17,1.12423e-14,1.32837e-14,1,5775
313.3,4.62851e-17,1.12038e-14,1.32276e-14,1,5776
313.4,4.63033e-17,1.11084e-14,1.3149e-14,1,5777
313.5,4.70251e-17,1.10246e-14,1.30627e-14,1,5778
313.6,4.62985e-17,1.09587e-14,1.29543e-14,1,5779
313.7,4.68468e-17,1.08836e-14,1.28471e-14,1,5780
313.8,4.65376e-17,1.08339e-14,1.28139e-14,1,5781
313.9,4.69487e-17,1.07454e-14,1.26922e-14,1,5782
314,4.66659e-17,1.05855e-14,1.24955e-14,1,5783
314.1,4.6302e-17,1.04763e-14,1.23658e-14,1,5784
314.2,4.64879e-17,1.03605e-14,1.22905e-14,1,5785
314.3,4.70656e-17,1.02306e-14,1.2122e-14,1,5786
314.4,4.66933e-17,1.01193e-14,1.19724e-14,1,5787
314.5,4.64825e-17,9.99833e-15,1.18385e-14,1,5788
314.6,4.62843e-17,9.89112e-15,1.16923e-14,1,5789
314.7,4.6618e-17,9.74848e-15,1.15472e-14,1,5790
314.8,4.63653e-17,9.59416e-15,1.13407e-14,1,5791
314.9,4.63528e-17,9.47444e-15,1.12197e-14,1,5792
315,4.65988e-17,9.35316e-15,1.10858e-14,1,5793
315.1,4.66097e-17,9.2679e-15,1.09541e-14,1,5794
315.2,4.66294e-17,9.12643e-15,1.07998e-14,1,5795
315.3,4.65451e-17,9.00603e-15,1.06363e-14,1,5796
315.4,4.63463e-17,8.80511e-15,1.04352e-14,1,5797
315.5,4.57891e-17,8.69913e-15,1.02929e-14,1,5798
315.6,4.6151e-17,8.57801e-15,1.01861e-14,1,5799
315.7,4.6473e-17,8.49158e-15,1.01259e-14,1,5800
315.8,4.60857e-17,8.42126e-15,1.00081e-14,1,5801
315.9,4.61578e-17,8.3054e-15,9.90952e-15,1,5802
316,4.65e-17,8.17619e-15,9.72077e-15,1,5803
316.1,4.63585e-17,8.12946e-15,9.67199e-15,1,5804
316.2,4.62915e-17,8.07123e-15,9.60166e-15,1,5805
316.3,4.62474e-17,7.95106e-15,9.48393e-15,1,5806
316.4,4.67619e-17,7.91107e-15,9.49628e-15,1,5807
316.5,4.6915e-17,7.74151e-15,9.31075e-15,1,5808
316.6,4.64369e-17,7.68906e-15,9.2378e-15,1,5809
316.7,4.68593e-17,7.66131e-15,9.26445e-15,1,5810
316.8,4.68838e-17,7.58025e-15,9.15076e-15,1,5811
316.9,4.6606e-17,7.48719e-15,9.11911e-15,1,5812
317,4.69868e-17,7.44092e-15,9.0227e-15,1,5813
317.1,4.57776e-17,7.44302e-15,9.04383e-15,1,5814
317.2,4.65419e-17,7.32227e-15,8.9293e-15,1,5815
317.3,4.62807e-17,7.29969e-15,8.87983e-15,1,5816
317.4,4.63677e-17,7.25135e-15,8.8545e-15,1,5817
317.5,4.63779e-17,7.21321e-15,8.81119e-15,1,5818
317.6,4.65135e-17,7.19215e-15,8.75938e-15,1,5819
317.7,4.65152e-17,7.1731e-15,8.67609e-15,1,5820
317.8,4.65187e-17,7.14527e-15,8.67258e-15,1,5821
317.9,4.63299e-17,7.08487e-15,8.64671e-15,1,5822
318,4.66605e-17,7.05155e-15,8.61172e-15,1,5823
318.1,4.6327e-17,7.05363e-15,8.63521e-15,1,5824
318.2,4.59247e-17,6.9999e-15,8.60814e-15,1,5825
318.3,4.6458e-17,6.97264e-15,8.57987e-15,1,5826
318.4,4.59128e-17,6.9143e-15,8.54965e-15,1,5827
318.5,4.62513e-17,6.86288e-15,8.49428e-15,1,5828
318.6,4.64863e-17,6.83854e-15,8.47117e-15,1,5829
318.7,4.68714e-17,6.8438e-15,8.49259e-15,1,5830
318.8,4.6568e-17,6.80636e-15,8.46374e-15,1,5831
318.9,4.65395e-17,6.72681e-15,8.33888e-15,1,5832
319,4.62894e-17,6.66631e-15,8.25489e-15,1,5833
319.1,4.61955e-17,6.63078e-15,8.24824e-15,1,5834
319.2,4.68626e-17,6.59346e-15,8.19839e-15,1,5835
319.3,4.68666e-17,6.55847e-15,8.15348e-15,1,5836
319.4,4.64049e-17,6.50379e-15,8.08853e-15,1,5837
319.5,4.67689e-17,6.48231e-15,8.07971e-15,1,5838
319.6,4.71664e-17,6.50297e-15,8.12878e-15,1,5839
319.7,4.65571e-17,6.52188e-15,8.16282e-15,1,5840
319.8,4.68917e-17,6.53494e-15,8.20623e-15,1,5841
319.9,4.6315e-17,6.4961e-15,8.16182e-15,1,5842
320,4.58713e-17,6.53534e-15,8.25606e-15,1,5843
320.1,4.67405e-17,6.57404e-15,8.27755e-15,1,5844
320.2,4.67763e-17,6.50741e-15,8.21404e-15,1,5845
320.3,4.66193e-17,6.4932e-15,8.18286e-15,1,5846
320.4,4.6221e-17,6.4962e-15,8.21374e-15,1,5847
320.5,4.65701e-17,6.47662e-15,8.21066e-15,1,5848
320.6,4.66023e-17,6.47969e-15,8.2175e-15,1,5849
320.7,4.62875e-17,6.50925e-15,8.30543e-15,1,5850
320.8,4.62605e-17,6.41974e-15,8.22147e-15,1,5851
320.9,4.63279e-17,6.45522e-15,8.31948e-15,1,5852
321,4.61019e-17,6.43804e-15,8.26857e-15,1,5853
321.1,4.63952e-17,6.44574e-15,8.28344e-15,1,5854
321.2,4.64148e-17,6.42775e-15,8.22398e-15,1,5855
321.3,4.63366e-17,6.42156e-15,8.24392e-15,1,5856
321.4,4.63144e-17,6.47824e-15,8.30959e-15,1,5857
321.5,4.63181e-17,6.38356e-15,8.13822e-15,1,5858
321.6,4.63492e-17,6.36546e-15,8.12452e-15,1,5859
321.7,4.64155e-17,6.31692e-15,8.07668e-15,1,5860
321.8,4.68744e-17,6.25211e-15,7.95676e-15,1,5861
321.9,4.66726e-17,6.24483e-15,8.00611e-15,1,5862
322,4.66544e-17,6.2558e-15,7.99771e-15,1,5863
322.1,4.68725e-17,6.19929e-15,7.96972e-15,1,5864
322.2,4.66811e-17,6.21959e-15,7.98662e-15,1,5865
322.3,4.62668e-17,6.21639e-15,8.00025e-15,1,5866
322.4,4.66319e-17,6.20901e-15,8.01777e-15,1,5867
322.5,4.63266e-17,6.19286e-15,7.9922e-15,1,5868
322.6,4.59259e-17,6.20614e-15,7.97749e-15,1,5869
322.7,4.66089e-17,6.2365e-15,8.04576e-15,1,5870
322.8,4.67768e-17,6.15145e-15,7.98825e-15,1,5871
322.9,4.64414e-17,6.10528e-15,7.94712e-15,1,5872
323,4.6325e-17,6.02736e-15,7.86291e-15,1,5873
323.1,4.68461e-17,5.95102e-15,7.77641e-15,1,5874
323.2,4.74183e-17,5.93155e-15,7.75532e-15,1,5875
323.3,4.67117e-17,5.98856e-15,7.79585e-15,1,5876
323.4,4.68737e-17,5.91099e-15,7.74523e-15,1,5877
323.5,4.71905e-17,5.9364e-15,7.74626e-15,1,5878
323.6,4.61887e-17,5.82728e-15,7.65863e-15,1,5879
323.7,4.6257e-17,5.78966e-15,7.62833e-15,1,5880
323.8,4.69094e-17,5.8167e-15,7.69726e-15,1,5881
323.9,4.65503e-17,5.81033e-15,7.69305e-15,1,5882
324,4.71702e-17,5.73471e-15,7.65434e-15,1,5883
324.1,4.64307e-17,5.74169e-15,7.67915e-15,1,5884
324.2,4.65022e-17,5.75741e-15,7.70847e-15,1,5885
324.3,4.65924e-17,5.72848e-15,7.69674e-15,1,5886
324.4,4.69534e-17,5.76245e-15,7.7081e-15,1,5887
324.5,4.62432e-17,5.7059e-15,7.65354e-15,1,5888
324.6,4.64499e-17,5.68939e-15,7.62939e-15,1,5889
324.7,4.69854e-17,5.71791e-15,7.66771e-15,1,5890
324.8,4.63312e-17,5.59562e-15,7.54481e-15,1,5891
324.9,4.65254e-17,5.64417e-15,7.60202e-15,1,5892
325,4.66321e-17,5.6513e-15,7.58305e-15,1,5893
325.1,4.67443e-17,5.59485e-15,7.54279e-15,1,5894
325.2,4.68653e-17,5.6875e-15,7.65283e-15,1,5895
325.3,4.7051e-17,5.54028e-15,7.4831e-15,1,5896
325.4,4.66994e-17,5.59895e-15,7.5613e-15,1,5897
325.5,4.64245e-17,5.4855e-15,7.45052e-15,1,5898
325.6,4.62912e-17,5.47617e-15,7.4967e-15,1,5899
325.7,4.64345e-17,5.46129e-15,7.45433e-15,1,5900
325.8,4.62983e-17,5.43613e-15,7.451e-15,1,5901
325.9,4.65847e-17,5.43518e-15,7.44144e-15,1,5902
326,4.60384e-17,5.44786e-15,7.44211e-15,1,5903
326.1,4.63747e-17,5.38765e-15,7.36494e-15,1,5904
326.2,4.65306e-17,5.37622e-15,7.37945e-15,1,5905
326.3,4.6364e-17,5.32497e-15,7.2485e-15,1,5906
326.4,4.6467e-17,5.32036e-15,7.27504e-15,1,5907
326.5,4.70472e-17,5.21701e-15,7.17929e-15,1,5908
326.6,4.61222e-17,5.22302e-15,7.16665e-15,1,5909
326.7,4.68862e-17,5.21855e-15,7.16429e-15,1,5910
326.8,4.687e-17,5.17572e-15,7.08752e-15,1,5911
326.9,4.64202e-17,5.23677e-15,7.20561e-15,1,5912
327,4.72767e-17,5.21252e-15,7.21222e-15,1,5913
327.1,4.59894e-17,5.2217e-15,7.21834e-15,1,5914
327.2,4.65969e-17,5.2187e-15,7.23767e-15,1,5915
327.3,4.67244e-17,5.19089e-15,7.15484e-15,1,5916
327.4,4.67742e-17,5.2394e-15,7.22384e-15,1,5917
327.5,4.61549e-17,5.23217e-15,7.2538e-15,1,5918
327.6,4.58387e-17,5.24693e-15,7.27271e-15,1,5919
327.7,4.69804e-17,5.23997e-15,7.32647e-15,1,5920
327.8,4.64385e-17,5.274e-15,7.36079e-15,1,5921
327.9,4.67935e-17,5.2762e-15,7.32271e-15,1,5922
328,4.5824e-17,5.27414e-15,7.34647e-15,1,5923
328.1,4.59433e-17,5.28794e-15,7.37712e-15,1,5924
328.2,4.66182e-17,5.31337e-15,7.43611e-15,1,5925
328.3,4.61325e-17,5.27865e-15,7.41231e-15,1,5926
328.4,4.59887e-17,5.2854e-15,7.39534e-15,1,5927
328.5,4.62163e-17,5.29071e-15,7.43477e-15,1,5928
328.6,4.61871e-17,5.35672e-15,7.53809e-15,1,5929
328.7,4.60586e-17,5.31381e-15,7.45758e-15,1,5930
328.8,4.63237e-17,5.29599e-15,7.39697e-15,1,5931
328.9,4.6512e-17,5.30436e-15,7.39515e-15,1,5932
329,4.66413e-17,5.26833e-15,7.33368e-15,1,5933
329.1,4.67304e-17,5.29981e-15,7.38255e-15,1,5934
329.2,4.62391e-17,5.281e-15,7.40324e-15,1,5935
329.3,4.65206e-17,5.3726e-15,7.50763e-15,1,5936
329.4,4.63441e-17,5.3832e-15,7.53299e-15,1,5937
329.5,4.59804e-17,5.41349e-15,7.53621e-15,1,5938
329.6,4.63113e-17,5.40912e-15,7.50801e-15,1,5939
329.7,4.64297e-17,5.41999e-15,7.52527e-15,1,5940
329.8,4.66978e-17,5.46976e-15,7.59609e-15,1,5941
329.9,4.62148e-17,5.51119e-15,7.63118e-15,1,5942
330,4.6726e-17,5.49884e-15,7.58612e-15,1,5943
330.1,4.66752e-17,5.46198e-15,7.53223e-15,1,5944
330.2,4.62696e-17,5.49907e-15,7.57566e-15,1,5945
330.3,4.65067e-17,5.51558e-15,7.63285e-15,1,5946
330.4,4.67626e-17,5.56786e-15,7.67343e-15,1,5947
330.5,4.6282e-17,5.55294e-15,7.66309e-15,1,5948
330.6,4.69165e-17,5.56612e-15,7.70792e-15,1,5949
330.7,4.62221e-17,5.58254e-15,7.75348e-15,1,5950
330.8,4.66505e-17,5.57069e-15,7.73921e-15,1,5951
330.9,4.68698e-17,5.60682e-15,7.75897e-15,1,5952
331,4.67727e-17,5.64087e-15,7.81749e-15,1,5953
331.1,4.6442e-17,5.71678e-15,7.92734e-15,1,5954
331.2,4.6242e-17,5.77228e-15,8.01094e-15,1,5955
331.3,4.67401e-17,5.80608e-15,8.06522e-15,1,5956
331.4,4.65339e-17,5.77968e-15,8.00312e-15,1,5957
331.5,4.64404e-17,5.82511e-15,8.02882e-15,1,5958
331.6,4.62667e-17,5.79266e-15,8.01607e-15,1,5959
331.7,4.65507e-17,5.86685e-15,8.12833e-15,1,5960
331.8,4.6577e-17,5.93505e-15,8.21207e-15,1,5961
331.9,4.64886e-17,5.94015e-15,8.21463e-15,1,5962
332,4.65048e-17,5.9248e-15,8.22856e-15,1,5963
332.1,4.67047e-17,5.95275e-15,8.24119e-15,1,5964
332.2,4.6205e-17,5.93968e-15,8.24997e-15,1,5965
332.3,4.66633e-17,5.94231e-15,8.26359e-15,1,5966
332.4,4.60532e-17,5.86154e-15,8.14577e-15,1,5967
332.5,4.62197e-17,5.89319e-15,8.18349e-15,1,5968
332.6,4.70391e-17,5.91815e-15,8.19069e-15,1,5969
332.7,4.64944e-17,5.91902e-15,8.18724e-15,1,5970
332.8,4.65338e-17,5.91159e-15,8.18174e-15,1,5971
332.9,4.60721e-17,5.84814e-15,8.10327e-15,1,5972
333,4.68997e-17,5.85029e-15,8.08629e-15,1,5973
333.1,4.66107e-17,5.82928e-15,8.07635e-15,1,5974
333.2,4.66084e-17,5.81977e-15,8.05974e-15,1,5975
333.3,4.66473e-17,5.85352e-15,8.14506e-15,1,5976
333.4,4.62771e-17,5.86065e-15,8.16573e-15,1,5977
333.5,4.6087e-17,5.82451e-15,8.08034e-15,1,5978
333.6,4.62729e-17,5.8825e-15,8.17248e-15,1,5979
333.7,4.61349e-17,5.88232e-15,8.16536e-15,1,5980
333.8,4.65678e-17,5.85638e-15,8.11372e-15,1,5981
333.9,4.6642e-17,5.80914e-15,8.04598e-15,1,5982
334,4.63435e-17,5.77335e-15,7.97896e-15,1,5983
334.1,4.68905e-17,5.74581e-15,7.9482e-15,1,5984
334.2,4.68552e-17,5.78321e-15,8.00445e-15,1,5985
334.3,4.59428e-17,5.81903e-15,8.0459e-15,1,5986
334.4,4.69172e-17,5.81384e-15,8.02378e-15,1,5987
334.5,4.63483e-17,5.83405e-15,8.03736e-15,1,5988
334.6,4.6223e-17,5.88659e-15,8.12409e-15,1,5989
334.7,4.64186e-17,5.86489e-15,8.10804e-15,1,5990
334.8,4.62606e-17,5.83805e-15,8.08472e-15,1,5991
334.9,4.65576e-17,5.85049e-15,8.06741e-15,1,5992
335,4.64657e-17,5.81806e-15,8.03072e-15,1,5993
335.1,4.64125e-17,5.83206e-15,8.03584e-15,1,5994
335.2,4.69528e-17,5.93032e-15,8.17626e-15,1,5995
335.3,4.68966e-17,5.95335e-15,8.17269e-15,1,5996
335.4,4.66274e-17,5.93021e-15,8.14761e-15,1,5997
335.5,4.67981e-17,5.99008e-15,8.23029e-15,1,5998
335.6,4.68061e-17,6.02183e-15,8.30116e-15,1,5999
335.7,4.68877e-17,6.06841e-15,8.37685e-15,1,6000
335.8,4.67703e-17,6.06402e-15,8.40869e-15,1,6001
335.9,4.64223e-17,6.07036e-15,8.4209e-15,1,6002
336,4.67404e-17,6.13595e-15,8.47802e-15,1,6003
336.1,4.65945e-17,6.17256e-15,8.5305e-15,1,6004
336.2,4.64985e-17,6.16702e-15,8.57041e-15,1,6005
336.3,4.70067e-17,6.16455e-15,8.56444e-15,1,6006
336.4,4.61011e-17,6.14022e-15,8.55103e-15,1,6007
336.5,4.64947e-17,6.17772e-15,8.58759e-15,1,6008
336.6,4.67445e-17,6.18494e-15,8.59798e-15,1,6009
336.7,4.66442e-17,6.09869e-15,8.50737e-15,1,6010
336.8,4.67097e-17,6.11274e-15,8.53795e-15,1,6011
336.9,4.66002e-17,6.08047e-15,8.49808e-15,1,6012
337,4.651e-17,6.0483e-15,8.44548e-15,1,6013
337.1,4.65015e-17,6.02373e-15,8.40809e-15,1,6014
337.2,4.68973e-17,6.07805e-15,8.41526e-15,1,6015
337.3,4.65685e-17,6.03848e-15,8.39273e-15,1,6016
337.4,4.69594e-17,6.07097e-15,8.43998e-15,1,6017
337.5,4.64987e-17,6.07467e-15,8.42592e-15,1,6018
337.6,4.71363e-17,6.08884e-15,8.44288e-15,1,6019
337.7,4.60682e-17,6.07199e-15,8.40753e-15,1,6020
337.8,4.68408e-17,6.10447e-15,8.42782e-15,1,6021
337.9,4.63082e-17,6.11556e-15,8.47334e-15,1,6022
338,4.60338e-17,6.04432e-15,8.3878e-15,1,6023
338.1,4.62472e-17,6.06855e-15,8.41566e-15,1,6024
338.2,4.66387e-17,6.10615e-15,8.4595e-15,1,6025
338.3,4.67416e-17,6.14185e-15,8.49148e-15,1,6026
338.4,4.65746e-17,6.12654e-15,8.48291e-15,1,6027
338.5,4.6449e-17,6.13182e-15,8.48369e-15,1,6028
338.6,4.66535e-17,6.13485e-15,8.50637e-15,1,6029
338.7,4.65419e-17,6.17267e-15,8.5329e-15,1,6030
338.8,4.69243e-17,6.19824e-15,8.57198e-15,1,6031
338.9,4.67403e-17,6.17937e-15,8.53699e-15,1,6032
339,4.67762e-17,6.13296e-15,8.4359e-15,1,6033
339.1,4.63032e-17,6.12466e-15,8.41949e-15,1,6034
339.2,4.64147e-17,6.15015e-15,8.43974e-15,1,6035
339.3,4.65196e-17,6.20973e-15,8.49658e-15,1,6036
339.4,4.63132e-17,6.22552e-15,8.52739e-15,1,6037
339.5,4.60958e-17,6.21263e-15,8.55057e-15,1,6038
339.6,4.67764e-17,6.2078e-15,8.52356e-15,1,6039
339.7,4.68181e-17,6.20032e-15,8.5498e-15,1,6040
339.8,4.63673e-17,6.25221e-15,8.61701e-15,1,6041
339.9,4.68254e-17,6.30144e-15,8.68516e-15,1,6042
340,4.60174e-17,6.26625e-15,8.64861e-15,1,6043
340.1,4.66759e-17,6.26681e-15,8.63535e-15,1,6044
340.2,4.65383e-17,6.2607e-15,8.58274e-15,1,6045
340.3,4.62376e-17,6.25295e-15,8.57973e-15,1,6046
340.4,4.65642e-17,6.20657e-15,8.52493e-15,1,6047
340.5,4.67788e-17,6.19306e-15,8.53613e-15,1,6048
340.6,4.62629e-17,6.19511e-15,8.51211e-15,1,6049
340.7,4.69968e-17,6.1873e-15,8.47328e-15,1,6050
340.8,4.59965e-17,6.19865e-15,8.50458e-15,1,6051
340.9,4.61356e-17,6.20055e-15,8.50172e-15,1,6052
341,4.61834e-17,6.20909e-15,8.49628e-15,1,6053
341.1,4.66654e-17,6.20612e-15,8.46614e-15,1,6054
341.2,4.68124e-17,6.25037e-15,8.54274e-15,1,6055
341.3,4.69153e-17,6.25316e-15,8.52906e-15,1,6056
341.4,4.64864e-17,6.26405e-15,8.52619e-15,1,6057
341.5,4.61945e-17,6.32485e-15,8.56754e-15,1,6058
341.6,4.67326e-17,6.31745e-15,8.5494e-15,1,6059
341.7,4.6878e-17,6.32328e-15,8.59262e-15,1,6060
341.8,4.62294e-17,6.27625e-15,8.48287e-15,1,6061
341.9,4.62871e-17,6.3153e-15,8.54146e-15,1,6062
342,4.63449e-17,6.34669e-15,8.59213e-15,1,6063
342.1,4.70621e-17,6.35846e-15,8.59343e-15,1,6064
342.2,4.62636e-17,6.40959e-15,8.65874e-15,1,6065
342.3,4.61637e-17,6.29481e-15,8.51114e-15,1,6066
342.4,4.67824e-17,6.30022e-15,8.51935e-15,1,6067
342.5,4.65632e-17,6.29442e-15,8.53958e-15,1,6068
342.6,4.61276e-17,6.32224e-15,8.57576e-15,1,6069
342.7,4.61877e-17,6.3805e-15,8.6441e-15,1,6070
342.8,4.66417e-17,6.36486e-15,8.64064e-15,1,6071
342.9,4.63601e-17,6.35386e-15,8.60593e-15,1,6072
343,4.69484e-17,6.3158e-15,8.53361e-15,1,6073
343.1,4.6499e-17,6.29451e-15,8.50658e-15,1,6074
343.2,4.72276e-17,6.30839e-15,8.49464e-15,1,6075
343.3,4.63961e-17,6.31226e-15,8.52419e-15,1,6076
343.4,4.68963e-17,6.27051e-15,8.49514e-15,1,6077
343.5,4.60759e-17,6.27428e-15,8.51381e-15,1,6078
343.6,4.66172e-17,6.26829e-15,8.50774e-15,1,6079
343.7,4.60726e-17,6.32074e-15,8.59248e-15,1,6080
343.8,4.66963e-17,6.3511e-15,8.63242e-15,1,6081
343.9,4.6694e-17,6.34753e-15,8.62834e-15,1,6082
344,4.65674e-17,6.40058e-15,8.654e-15,1,6083
344.1,4.64716e-17,6.3693e-15,8.61777e-15,1,6084
344.2,4.62346e-17,6.29756e-15,8.45342e-15,1,6085
344.3,4.68327e-17,6.35012e-15,8.53273e-15,1,6086
344.4,4.65878e-17,6.35116e-15,8.51213e-15,1,6087
344.5,4.69666e-17,6.28746e-15,8.46116e-15,1,6088
344.6,4.61199e-17,6.24079e-15,8.3967e-15,1,6089
344.7,4.6607e-17,6.20773e-15,8.36137e-15,1,6090
344.8,4.59746e-17,6.18035e-15,8.28265e-15,1,6091
344.9,4.64927e-17,6.18901e-15,8.28134e-15,1,6092
345,4.67013e-17,6.21004e-15,8.31823e-15,1,6093
345.1,4.68461e-17,6.21137e-15,8.3093e-15,1,6094
345.2,4.64419e-17,6.21902e-15,8.31139e-15,1,6095
345.3,4.66982e-17,6.21088e-15,8.36048e-15,1,6096
345.4,4.58435e-17,6.21967e-15,8.36943e-15,1,6097
345.5,4.64562e-17,6.23227e-15,8.37317e-15,1,6098
345.6,4.64765e-17,6.29129e-15,8.45422e-15,1,6099
345.7,4.68142e-17,6.30654e-15,8.43926e-15,1,6100
345.8,4.63477e-17,6.35101e-15,8.51681e-15,1,6101
345.9,4.6546e-17,6.3937e-15,8.60708e-15,1,6102
346,4.68045e-17,6.38967e-15,8.58488e-15,1,6103
346.1,4.66993e-17,6.42371e-15,8.57194e-15,1,6104
346.2,4.72147e-17,6.41783e-15,8.61167e-15,1,6105
346.3,4.70708e-17,6.40929e-15,8.59648e-15,1,6106
346.4,4.6472e-17,6.41733e-15,8.6031e-15,1,6107
346.5,4.60979e-17,6.44277e-15,8.62753e-15,1,6108
346.6,4.68925e-17,6.51724e-15,8.72143e-15,1,6109
346.7,4.67775e-17,6.53528e-15,8.76135e-15,1,6110
346.8,4.70891e-17,6.50484e-15,8.74022e-15,1,6111
346.9,4.60466e-17,6.49568e-15,8.70128e-15,1,6112
347,4.67043e-17,6.52099e-15,8.74052e-15,1,6113
347.1,4.67315e-17,6.51471e-15,8.73323e-15,1,6114
347.2,4.65303e-17,6.53264e-15,8.82025e-15,1,6115
347.3,4.65364e-17,6.57273e-15,8.88883e-15,1,6116
347.4,4.66017e-17,6.58667e-15,8.89024e-15,1,6117
347.5,4.68546e-17,6.54679e-15,8.85292e-15,1,6118
347.6,4.67693e-17,6.47911e-15,8.79992e-15,1,6119
347.7,4.6646e-17,6.5283e-15,8.84087e-15,1,6120
347.8,4.67459e-17,6.51263e-15,8.86477e-15,1,6121
347.9,4.61623e-17,6.52541e-15,8.86318e-15,1,6122
348,4.67286e-17,6.49191e-15,8.84364e-15,1,6123
348.1,4.67108e-17,6.45123e-15,8.80098e-15,1,6124
348.2,4.6022e-17,6.44351e-15,8.8232e-15,1,6125
348.3,4.69905e-17,6.46533e-15,8.86872e-15,1,6126
348.4,4.64949e-17,6.50947e-15,8.93229e-15,1,6127
348.5,4.62236e-17,6.52119e-15,8.93688e-15,1,6128
348.6,4.64232e-17,6.52193e-15,8.96077e-15,1,6129
348.7,4.59031e-17,6.54901e-15,8.95602e-15,1,6130
348.8,4.65482e-17,6.54385e-15,8.903e-15,1,6131
348.9,4.62067e-17,6.49718e-15,8.87837e-15,1,6132
349,4.68315e-17,6.52154e-15,8.8806e-15,1,6133
349.1,4.62893e-17,6.52023e-15,8.90432e-15,1,6134
349.2,4.64863e-17,6.50136e-15,8.85359e-15,1,6135
349.3,4.61512e-17,6.52553e-15,8.87381e-15,1,6136
349.4,4.62942e-17,6.55105e-15,8.91691e-15,1,6137
349.5,4.66097e-17,6.59987e-15,8.9369e-15,1,6138
349.6,4.63918e-17,6.56404e-15,8.89024e-15,1,6139
349.7,4.66712e-17,6.51008e-15,8.81983e-15,1,6140
349.8,4.64788e-17,6.46532e-15,8.76525e-15,1,6141
349.9,4.6626e-17,6.43892e-15,8.72094e-15,1,6142
350,4.68407e-17,6.40292e-15,8.64655e-15,1,6143


==> graph_data/tps_long/mesh4_1_1/LongTime_nlhho_2.csv <==
 TEST ??.
Description ,Advection_diffusion.
Number of time iteration ,3501
Meshsize,0.0208101
Total number of linear systems solved :,6923

Time,Entropy,Diff_L1,Diff_L2,Nb_iter_Newton,Nb_resol_cumul,
0,0.294813,0.520125,0.582376,0,0
0.1,0.286279,0.514921,0.576553,10,10
0.2,0.278464,0.509763,0.570777,6,16
0.3,0.271119,0.504656,0.565059,5,21
0.4,0.264146,0.4996,0.559398,5,26
0.5,0.257486,0.494595,0.553794,5,31
0.6,0.251102,0.48964,0.548246,5,36
0.7,0.244966,0.484734,0.542753,5,41
0.8,0.239053,0.479878,0.537316,5,46
0.9,0.233348,0.475071,0.531933,4,50
1,0.227834,0.470311,0.526604,4,54
1.1,0.2225,0.4656,0.521328,4,58
1.2,0.217333,0.460935,0.516105,4,62
1.3,0.212324,0.456317,0.510935,4,66
1.4,0.207465,0.451746,0.505816,4,70
1.5,0.202748,0.44722,0.500749,4,74
1.6,0.198167,0.44274,0.495732,4,78
1.7,0.193714,0.438304,0.490766,4,82
1.8,0.189384,0.433913,0.485849,4,86
1.9,0.185172,0.429566,0.480982,4,90
2,0.181073,0.425263,0.476163,4,94
2.1,0.177083,0.421002,0.471393,4,98
2.2,0.173197,0.416785,0.466671,4,102
2.3,0.169411,0.412609,0.461995,4,106
2.4,0.165722,0.408476,0.457367,4,110
2.5,0.162126,0.404384,0.452785,4,114
2.6,0.158621,0.400332,0.448249,4,118
2.7,0.155202,0.396322,0.443758,4,122
2.8,0.151867,0.392351,0.439313,4,126
2.9,0.148614,0.388421,0.434911,4,130
3,0.145439,0.384529,0.430554,4,134
3.1,0.14234,0.380677,0.426241,4,138
3.2,0.139315,0.376863,0.421971,4,142
3.3,0.136362,0.373088,0.417743,4,146
3.4,0.133479,0.36935,0.413558,4,150
3.5,0.130662,0.36565,0.409415,4,154
3.6,0.127912,0.361987,0.405314,4,158
3.7,0.125224,0.35836,0.401253,4,162
3.8,0.122599,0.35477,0.397233,5,167
3.9,0.120034,0.351216,0.393254,4,171
4,0.117527,0.347697,0.389314,5,176
4.1,0.115076,0.344214,0.385414,4,180
4.2,0.112682,0.340766,0.381553,4,184
4.3,0.11034,0.337352,0.37773,7,191
4.4,0.108052,0.333972,0.373946,4,195
4.5,0.105814,0.330626,0.3702,4,199
4.6,0.103625,0.327314,0.366491,5,204
4.7,0.101486,0.324035,0.362819,4,208
4.8,0.0993928,0.320789,0.359185,4,212
4.9,0.097346,0.317575,0.355586,4,216
5,0.095344,0.314393,0.352024,4,220
5.1,0.0933856,0.311244,0.348497,4,224
5.2,0.0914698,0.308126,0.345006,5,229
5.3,0.0895954,0.305039,0.341549,4,233
5.4,0.0877616,0.301983,0.338128,5,238
5.5,0.0859674,0.298958,0.33474,6,244
5.6,0.0842116,0.295962,0.331387,4,248
5.7,0.0824935,0.292997,0.328067,4,252
5.8,0.0808122,0.290062,0.32478,4,256
5.9,0.0791667,0.287156,0.321527,5,261
6,0.0775562,0.284279,0.318305,5,266
6.1,0.0759799,0.281431,0.315117,4,270
6.2,0.074437,0.278612,0.31196,4,274
6.3,0.0729268,0.275821,0.308834,4,278
6.4,0.0714483,0.273058,0.30574,4,282
6.5,0.0700011,0.270322,0.302677,4,286
6.6,0.0685842,0.267614,0.299645,4,290
6.7,0.067197,0.264933,0.296643,4,294
6.8,0.0658389,0.262279,0.293671,5,299
6.9,0.0645092,0.259651,0.290729,4,303
7,0.0632072,0.25705,0.287817,4,307
7.1,0.0619324,0.254475,0.284933,4,311
7.2,0.0606841,0.251925,0.282079,4,315
7.3,0.0594616,0.249402,0.279253,4,319
7.4,0.0582646,0.246903,0.276455,4,323
7.5,0.0570923,0.244429,0.273686,5,328
7.6,0.0559442,0.241981,0.270944,4,332
7.7,0.0548199,0.239556,0.268229,4,336
7.8,0.0537187,0.237157,0.265542,4,340
7.9,0.0526402,0.234781,0.262882,5,345
8,0.0515839,0.232429,0.260248,4,349
8.1,0.0505493,0.2301,0.257641,4,353
8.2,0.0495359,0.227795,0.25506,4,357
8.3,0.0485433,0.225513,0.252505,5,362
8.4,0.047571,0.223253,0.249975,4,366
8.5,0.0466186,0.221017,0.247471,4,370
8.6,0.0456857,0.218803,0.244992,4,374
8.7,0.0447718,0.216611,0.242537,4,378
8.8,0.0438765,0.214441,0.240107,4,382
8.9,0.0429994,0.212292,0.237702,4,386
9,0.0421402,0.210166,0.235321,4,390
9.1,0.0412985,0.20806,0.232963,4,394
9.2,0.0404738,0.205976,0.230629,4,398
9.3,0.0396659,0.203912,0.228319,4,402
9.4,0.0388744,0.201869,0.226031,5,407
9.5,0.0380989,0.199847,0.223767,4,411
9.6,0.0373391,0.197845,0.221525,4,415
9.7,0.0365947,0.195863,0.219306,5,420
9.8,0.0358654,0.193901,0.217109,4,424
9.9,0.0351507,0.191958,0.214934,5,429
10,0.0344505,0.190035,0.212781,6,435
10.1,0.0337644,0.188131,0.210649,4,439
10.2,0.0330922,0.186246,0.208539,4,443
10.3,0.0324335,0.184381,0.206449,4,447
10.4,0.031788,0.182533,0.204381,4,451
10.5,0.0311556,0.180705,0.202334,4,455
10.6,0.0305358,0.178894,0.200307,4,459
10.7,0.0299286,0.177102,0.1983,3,462
10.8,0.0293335,0.175328,0.196313,3,465
10.9,0.0287503,0.173571,0.194347,4,469
11,0.0281789,0.171833,0.1924,3,472
11.1,0.0276189,0.170111,0.190472,3,475
11.2,0.0270702,0.168407,0.188564,5,480
11.3,0.0265324,0.16672,0.186675,3,483
11.4,0.0260054,0.16505,0.184805,3,486
11.5,0.025489,0.163396,0.182953,3,489
11.6,0.0249829,0.161759,0.18112,3,492
11.7,0.0244869,0.160139,0.179306,3,495
11.8,0.0240009,0.158534,0.17751,4,499
11.9,0.0235245,0.156946,0.175731,3,502
12,0.0230577,0.155374,0.173971,3,505
12.1,0.0226002,0.153817,0.172228,7,512
12.2,0.0221518,0.152276,0.170502,3,515
12.3,0.0217124,0.150751,0.168794,3,518
12.4,0.0212817,0.14924,0.167103,3,521
12.5,0.0208596,0.147745,0.165429,6,527
12.6,0.020446,0.146265,0.163772,3,530
12.7,0.0200406,0.1448,0.162131,4,534
12.8,0.0196432,0.143349,0.160507,3,537
12.9,0.0192538,0.141913,0.158899,3,540
13,0.0188721,0.140491,0.157307,5,545
13.1,0.0184981,0.139084,0.155731,3,548
13.2,0.0181314,0.13769,0.154171,3,551
13.3,0.0177721,0.136311,0.152626,4,555
13.4,0.0174199,0.134945,0.151097,4,559
13.5,0.0170747,0.133594,0.149584,3,562
13.6,0.0167364,0.132255,0.148085,3,565
13.7,0.0164048,0.13093,0.146602,4,569
13.8,0.0160798,0.129619,0.145133,3,572
13.9,0.0157613,0.12832,0.143679,4,576
14,0.015449,0.127034,0.142239,3,579
14.1,0.015143,0.125762,0.140814,3,582
14.2,0.0148431,0.124502,0.139404,3,585
14.3,0.0145491,0.123255,0.138007,3,588
14.4,0.0142609,0.12202,0.136625,3,591
14.5,0.0139785,0.120797,0.135256,3,594
14.6,0.0137017,0.119587,0.133901,3,597
14.7,0.0134303,0.118389,0.132559,3,600
14.8,0.0131644,0.117203,0.131231,3,603
14.9,0.0129037,0.116029,0.129917,3,606
15,0.0126482,0.114867,0.128615,3,609
15.1,0.0123978,0.113716,0.127327,3,612
15.2,0.0121523,0.112577,0.126051,3,615
15.3,0.0119117,0.111449,0.124788,3,618
15.4,0.0116758,0.110332,0.123538,7,625
15.5,0.0114447,0.109227,0.1223,3,628
15.6,0.0112181,0.108133,0.121075,3,631
15.7,0.010996,0.107049,0.119862,3,634
15.8,0.0107783,0.105977,0.118661,6,640
15.9,0.0105649,0.104915,0.117473,4,644
16,0.0103557,0.103864,0.116296,4,648
16.1,0.0101507,0.102824,0.115131,3,651
16.2,0.00994975,0.101793,0.113977,3,654
16.3,0.00975278,0.100774,0.112835,3,657
16.4,0.0095597,0.0997641,0.111705,3,660
16.5,0.00937045,0.0987646,0.110586,3,663
16.6,0.00918494,0.0977752,0.109478,5,668
16.7,0.0090031,0.0967957,0.108381,4,672
16.8,0.00882487,0.0958259,0.107296,3,675
16.9,0.00865016,0.0948659,0.106221,3,678
17,0.00847891,0.0939155,0.105156,3,681
17.1,0.00831105,0.0929747,0.104103,3,684
17.2,0.00814651,0.0920432,0.10306,4,688
17.3,0.00798523,0.0911211,0.102028,3,691
17.4,0.00782714,0.0902083,0.101005,3,694
17.5,0.00767218,0.0893045,0.0999936,3,697
17.6,0.00752029,0.0884099,0.0989918,3,700
17.7,0.0073714,0.0875241,0.0980001,3,703
17.8,0.00722545,0.0866473,0.0970183,3,706
17.9,0.00708239,0.0857793,0.0960463,3,709
18,0.00694217,0.0849199,0.0950841,3,712
18.1,0.00680472,0.0840692,0.0941316,3,715
18.2,0.00666998,0.0832269,0.0931885,3,718
18.3,0.00653792,0.0823931,0.0922549,4,722
18.4,0.00640846,0.0815677,0.0913307,3,725
18.5,0.00628157,0.0807505,0.0904157,4,729
18.6,0.00615718,0.0799416,0.0895099,5,734
18.7,0.00603526,0.0791407,0.0886132,4,738
18.8,0.00591575,0.0783478,0.0877255,3,741
18.9,0.0057986,0.0775629,0.0868466,3,744
19,0.00568377,0.0767859,0.0859766,3,747
19.1,0.00557121,0.0760166,0.0851152,3,750
19.2,0.00546088,0.0752551,0.0842625,3,753
19.3,0.00535273,0.0745012,0.0834184,4,757
19.4,0.00524672,0.0737548,0.0825827,3,760
19.5,0.0051428,0.0730159,0.0817553,3,763
19.6,0.00504094,0.0722844,0.0809363,4,767
19.7,0.0049411,0.0715603,0.0801254,3,770
19.8,0.00484323,0.0708433,0.0793227,3,773
19.9,0.0047473,0.0701336,0.0785281,3,776
20,0.00465326,0.069431,0.0777413,3,779
20.1,0.00456109,0.0687354,0.0769625,3,782
20.2,0.00447073,0.0680468,0.0761915,3,785
20.3,0.00438217,0.0673651,0.0754282,3,788
20.4,0.00429536,0.0666902,0.0746725,3,791
20.5,0.00421026,0.0660221,0.0739244,3,794
20.6,0.00412685,0.0653607,0.0731838,3,797
20.7,0.00404509,0.0647059,0.0724507,3,800
20.8,0.00396494,0.0640577,0.0717249,3,803
20.9,0.00388638,0.0634159,0.0710063,3,806
21,0.00380938,0.0627806,0.0702949,3,809
21.1,0.00373389,0.0621516,0.0695907,5,814
21.2,0.00365991,0.061529,0.0688935,3,817
21.3,0.00358738,0.0609126,0.0682033,4,821
21.4,0.00351629,0.0603024,0.0675201,3,824
21.5,0.00344661,0.0596982,0.0668436,3,827
21.6,0.0033783,0.0591002,0.066174,3,830
21.7,0.00331135,0.0585081,0.065511,6,836
21.8,0.00324572,0.0579219,0.0648547,3,839
21.9,0.00318139,0.0573417,0.064205,3,842
22,0.00311833,0.0567672,0.0635618,3,845
22.1,0.00305652,0.0561985,0.062925,3,848
22.2,0.00299594,0.0556355,0.0622946,3,851
22.3,0.00293655,0.0550781,0.0616705,4,855
22.4,0.00287834,0.0545263,0.0610527,5,860
22.5,0.00282128,0.0539801,0.0604411,3,863
22.6,0.00276535,0.0534393,0.0598355,3,866
22.7,0.00271052,0.0529039,0.0592361,3,869
22.8,0.00265678,0.0523739,0.0586427,3,872
22.9,0.00260411,0.0518492,0.0580552,5,877
23,0.00255247,0.0513298,0.0574736,3,880
23.1,0.00250186,0.0508156,0.0568978,3,883
23.2,0.00245226,0.0503065,0.0563278,4,887
23.3,0.00240363,0.0498025,0.0557635,3,890
23.4,0.00235596,0.0493036,0.0552048,3,893
23.5,0.00230924,0.0488096,0.0546517,3,896
23.6,0.00226345,0.0483206,0.0541042,3,899
23.7,0.00221856,0.0478366,0.0535622,4,903
23.8,0.00217456,0.0473573,0.0530256,3,906
23.9,0.00213143,0.0468829,0.0524944,3,909
24,0.00208915,0.0464132,0.0519685,3,912
24.1,0.00204771,0.0459482,0.0514479,3,915
24.2,0.0020071,0.0454879,0.0509324,3,918
24.3,0.00196728,0.0450322,0.0504222,3,921
24.4,0.00192826,0.044581,0.049917,3,924
24.5,0.00189001,0.0441344,0.049417,3,927
24.6,0.00185251,0.0436923,0.0489219,3,930
24.7,0.00181576,0.0432546,0.0484318,3,933
24.8,0.00177973,0.0428212,0.0479466,3,936
24.9,0.00174442,0.0423922,0.0474662,3,939
25,0.00170981,0.0419675,0.0469907,3,942
25.1,0.00167589,0.0415471,0.04652,3,945
25.2,0.00164263,0.0411309,0.0460539,3,948
25.3,0.00161004,0.0407188,0.0455925,3,951
25.4,0.00157809,0.0403109,0.0451358,4,955
25.5,0.00154677,0.039907,0.0446836,3,958
25.6,0.00151608,0.0395072,0.0442359,3,961
25.7,0.00148599,0.0391114,0.0437928,3,964
25.8,0.0014565,0.0387196,0.043354,3,967
25.9,0.00142759,0.0383317,0.0429197,3,970
26,0.00139926,0.0379477,0.0424897,3,973
26.1,0.00137148,0.0375675,0.0420641,3,976
26.2,0.00134426,0.0371912,0.0416427,3,979
26.3,0.00131758,0.0368186,0.0412255,3,982
26.4,0.00129142,0.0364497,0.0408125,3,985
26.5,0.00126579,0.0360846,0.0404036,3,988
26.6,0.00124066,0.0357231,0.0399988,3,991
26.7,0.00121603,0.0353652,0.0395981,3,994
26.8,0.00119189,0.0350109,0.0392014,3,997
26.9,0.00116822,0.0346601,0.0388087,3,1000
27,0.00114503,0.0343129,0.0384199,3,1003
27.1,0.00112229,0.0339691,0.038035,3,1006
27.2,0.00110001,0.0336288,0.0376539,3,1009
27.3,0.00107817,0.0332919,0.0372767,3,1012
27.4,0.00105676,0.0329584,0.0369033,3,1015
27.5,0.00103577,0.0326282,0.0365336,3,1018
27.6,0.00101521,0.0323013,0.0361676,3,1021
27.7,0.000995045,0.0319777,0.0358052,3,1024
27.8,0.000975284,0.0316574,0.0354465,3,1027
27.9,0.000955915,0.0313402,0.0350914,3,1030
28,0.00093693,0.0310263,0.0347399,3,1033
28.1,0.000918322,0.0307154,0.0343918,3,1036
28.2,0.000900082,0.0304077,0.0340473,4,1040
28.3,0.000882205,0.0301031,0.0337062,3,1043
28.4,0.000864681,0.0298015,0.0333685,4,1047
28.5,0.000847506,0.029503,0.0330342,3,1050
28.6,0.000830671,0.0292074,0.0327033,3,1053
28.7,0.00081417,0.0289148,0.0323756,3,1056
28.8,0.000797996,0.0286251,0.0320513,3,1059
28.9,0.000782143,0.0283383,0.0317302,3,1062
29,0.000766605,0.0280544,0.0314123,3,1065
29.1,0.000751375,0.0277734,0.0310976,3,1068
29.2,0.000736447,0.0274951,0.0307861,3,1071
29.3,0.000721815,0.0272197,0.0304777,3,1074
29.4,0.000707474,0.026947,0.0301723,3,1077
29.5,0.000693417,0.026677,0.0298701,3,1080
29.6,0.000679639,0.0264098,0.0295708,3,1083
29.7,0.000666134,0.0261452,0.0292746,3,1086
29.8,0.000652897,0.0258833,0.0289813,3,1089
29.9,0.000639923,0.025624,0.0286909,3,1092
30,0.000627207,0.0253673,0.0284035,3,1095
30.1,0.000614742,0.0251131,0.028119,3,1098
30.2,0.000602526,0.0248615,0.0278373,3,1101
30.3,0.000590551,0.0246125,0.0275584,3,1104
30.4,0.000578815,0.0243659,0.0272823,3,1107
30.5,0.000567311,0.0241218,0.027009,3,1110
30.6,0.000556035,0.0238801,0.0267384,3,1113
30.7,0.000544984,0.0236409,0.0264705,4,1117
30.8,0.000534152,0.0234041,0.0262053,3,1120
30.9,0.000523535,0.0231696,0.0259428,3,1123
31,0.000513128,0.0229375,0.0256829,3,1126
31.1,0.000502928,0.0227077,0.0254256,5,1131
31.2,0.000492931,0.0224802,0.0251709,6,1137
31.3,0.000483132,0.022255,0.0249187,3,1140
31.4,0.000473528,0.022032,0.0246691,4,1144
31.5,0.000464114,0.0218113,0.0244219,3,1147
31.6,0.000454888,0.0215928,0.0241773,3,1150
31.7,0.000445844,0.0213765,0.0239351,3,1153
31.8,0.00043698,0.0211623,0.0236953,3,1156
31.9,0.000428292,0.0209503,0.0234579,4,1160
32,0.000419777,0.0207404,0.0232229,3,1163
32.1,0.000411431,0.0205326,0.0229902,5,1168
32.2,0.00040325,0.0203269,0.0227599,4,1172
32.3,0.000395232,0.0201233,0.0225319,3,1175
32.4,0.000387373,0.0199217,0.0223062,3,1178
32.5,0.000379671,0.0197221,0.0220827,3,1181
32.6,0.000372121,0.0195245,0.0218615,3,1184
32.7,0.000364721,0.0193289,0.0216425,3,1187
32.8,0.000357468,0.0191353,0.0214256,3,1190
32.9,0.00035036,0.0189436,0.021211,3,1193
33,0.000343392,0.0187538,0.0209985,3,1196
33.1,0.000336563,0.0185659,0.0207881,4,1200
33.2,0.00032987,0.0183799,0.0205799,3,1203
33.3,0.000323309,0.0181958,0.0203737,3,1206
33.4,0.000316879,0.0180135,0.0201696,3,1209
33.5,0.000310577,0.017833,0.0199675,4,1213
33.6,0.0003044,0.0176544,0.0197675,4,1217
33.7,0.000298345,0.0174775,0.0195694,4,1221
33.8,0.000292411,0.0173024,0.0193734,3,1224
33.9,0.000286595,0.0171291,0.0191793,4,1228
34,0.000280894,0.0169575,0.0189872,3,1231
34.1,0.000275307,0.0167876,0.0187969,3,1234
34.2,0.000269831,0.0166194,0.0186086,3,1237
34.3,0.000264463,0.0164529,0.0184222,3,1240
34.4,0.000259202,0.0162881,0.0182376,3,1243
34.5,0.000254046,0.0161249,0.0180549,3,1246
34.6,0.000248992,0.0159634,0.0178741,3,1249
34.7,0.000244039,0.0158034,0.017695,3,1252
34.8,0.000239184,0.0156451,0.0175177,3,1255
34.9,0.000234425,0.0154884,0.0173422,3,1258
35,0.000229762,0.0153332,0.0171685,3,1261
35.1,0.00022519,0.0151796,0.0169965,3,1264
35.2,0.00022071,0.0150275,0.0168262,3,1267
35.3,0.000216319,0.014877,0.0166576,3,1270
35.4,0.000212015,0.0147279,0.0164908,3,1273
35.5,0.000207797,0.0145804,0.0163256,3,1276
35.6,0.000203662,0.0144343,0.016162,3,1279
35.7,0.00019961,0.0142897,0.0160001,5,1284
35.8,0.000195638,0.0141466,0.0158398,5,1289
35.9,0.000191745,0.0140048,0.0156811,3,1292
36,0.00018793,0.0138645,0.015524,3,1295
36.1,0.00018419,0.0137256,0.0153685,3,1298
36.2,0.000180525,0.0135881,0.0152145,3,1301
36.3,0.000176933,0.013452,0.0150621,3,1304
36.4,0.000173412,0.0133172,0.0149112,3,1307
36.5,0.000169961,0.0131838,0.0147618,3,1310
36.6,0.000166578,0.0130517,0.0146139,3,1313
36.7,0.000163263,0.012921,0.0144675,3,1316
36.8,0.000160014,0.0127915,0.0143226,3,1319
36.9,0.00015683,0.0126634,0.0141791,3,1322
37,0.000153709,0.0125365,0.0140371,3,1325
37.1,0.000150649,0.0124109,0.0138964,3,1328
37.2,0.000147651,0.0122866,0.0137572,3,1331
37.3,0.000144712,0.0121635,0.0136194,3,1334
37.4,0.000141832,0.0120417,0.0134829,3,1337
37.5,0.000139009,0.011921,0.0133479,3,1340
37.6,0.000136243,0.0118016,0.0132142,3,1343
37.7,0.000133531,0.0116834,0.0130818,3,1346
37.8,0.000130873,0.0115663,0.0129507,5,1351
37.9,0.000128268,0.0114504,0.012821,3,1354
38,0.000125715,0.0113357,0.0126925,3,1357
38.1,0.000123212,0.0112222,0.0125654,3,1360
38.2,0.00012076,0.0111097,0.0124395,3,1363
38.3,0.000118356,0.0109984,0.0123149,3,1366
38.4,0.000116,0.0108883,0.0121915,3,1369
38.5,0.000113691,0.0107792,0.0120694,3,1372
38.6,0.000111428,0.0106712,0.0119484,3,1375
38.7,0.00010921,0.0105643,0.0118287,3,1378
38.8,0.000107036,0.0104584,0.0117102,3,1381
38.9,0.000104905,0.0103537,0.0115929,3,1384
39,0.000102816,0.0102499,0.0114768,3,1387
39.1,0.000100769,0.0101473,0.0113618,3,1390
39.2,9.87633e-05,0.0100456,0.011248,3,1393
39.3,9.67971e-05,0.00994496,0.0111353,4,1397
39.4,9.487e-05,0.00984533,0.0110237,3,1400
39.5,9.29813e-05,0.0097467,0.0109133,3,1403
39.6,9.11301e-05,0.00964905,0.010804,3,1406
39.7,8.93157e-05,0.00955239,0.0106957,3,1409
39.8,8.75375e-05,0.00945669,0.0105886,3,1412
39.9,8.57946e-05,0.00936195,0.0104825,3,1415
40,8.40864e-05,0.00926816,0.0103775,3,1418
40.1,8.24122e-05,0.00917531,0.0102735,4,1422
40.2,8.07713e-05,0.00908339,0.0101706,3,1425
40.3,7.91631e-05,0.00899239,0.0100687,4,1429
40.4,7.75869e-05,0.0089023,0.00996784,5,1434
40.5,7.6042e-05,0.00881312,0.00986798,5,1439
40.6,7.45279e-05,0.00872482,0.00976912,3,1442
40.7,7.30439e-05,0.00863742,0.00967125,3,1445
40.8,7.15894e-05,0.00855088,0.00957436,3,1448
40.9,7.01639e-05,0.00846522,0.00947844,3,1451
41,6.87668e-05,0.00838041,0.00938348,3,1454
41.1,6.73974e-05,0.00829646,0.00928948,3,1457
41.2,6.60554e-05,0.00821334,0.00919641,3,1460
41.3,6.474e-05,0.00813106,0.00910428,3,1463
41.4,6.34508e-05,0.0080496,0.00901307,3,1466
41.5,6.21872e-05,0.00796896,0.00892278,3,1469
41.6,6.09489e-05,0.00788912,0.00883339,3,1472
41.7,5.97351e-05,0.00781009,0.00874489,3,1475
41.8,5.85455e-05,0.00773184,0.00865728,3,1478
41.9,5.73796e-05,0.00765438,0.00857055,3,1481
42,5.62369e-05,0.0075777,0.00848469,4,1485
42.1,5.5117e-05,0.00750179,0.00839969,3,1488
42.2,5.40193e-05,0.00742663,0.00831554,3,1491
42.3,5.29435e-05,0.00735223,0.00823223,3,1494
42.4,5.18891e-05,0.00727857,0.00814976,3,1497
42.5,5.08557e-05,0.00720565,0.00806811,3,1500
42.6,4.98429e-05,0.00713347,0.00798729,3,1503
42.7,4.88502e-05,0.007062,0.00790727,4,1507
42.8,4.78773e-05,0.00699125,0.00782805,3,1510
42.9,4.69237e-05,0.00692121,0.00774963,3,1513
43,4.59892e-05,0.00685188,0.00767199,3,1516
43.1,4.50732e-05,0.00678323,0.00759513,4,1520
43.2,4.41755e-05,0.00671528,0.00751904,3,1523
43.3,4.32956e-05,0.006648,0.00744371,3,1526
43.4,4.24333e-05,0.0065814,0.00736914,3,1529
43.5,4.15881e-05,0.00651547,0.00729532,3,1532
43.6,4.07598e-05,0.00645019,0.00722223,3,1535
43.7,3.99479e-05,0.00638557,0.00714988,4,1539
43.8,3.91522e-05,0.0063216,0.00707825,3,1542
43.9,3.83724e-05,0.00625827,0.00700733,3,1545
44,3.76081e-05,0.00619557,0.00693713,3,1548
44.1,3.6859e-05,0.0061335,0.00686764,3,1551
44.2,3.61248e-05,0.00607206,0.00679883,3,1554
44.3,3.54052e-05,0.00601123,0.00673072,3,1557
44.4,3.47e-05,0.005951,0.00666329,3,1560
44.5,3.40088e-05,0.00589139,0.00659654,3,1563
44.6,3.33313e-05,0.00583236,0.00653045,3,1566
44.7,3.26674e-05,0.00577393,0.00646503,3,1569
44.8,3.20167e-05,0.00571609,0.00640026,3,1572
44.9,3.13789e-05,0.00565882,0.00633614,3,1575
45,3.07538e-05,0.00560213,0.00627266,3,1578
45.1,3.01412e-05,0.00554601,0.00620982,3,1581
45.2,2.95408e-05,0.00549045,0.00614761,3,1584
45.3,2.89523e-05,0.00543544,0.00608602,3,1587
45.4,2.83756e-05,0.00538099,0.00602505,3,1590
45.5,2.78103e-05,0.00532708,0.00596469,3,1593
45.6,2.72563e-05,0.00527371,0.00590494,3,1596
45.7,2.67133e-05,0.00522088,0.00584578,3,1599
45.8,2.61811e-05,0.00516858,0.00578722,4,1603
45.9,2.56596e-05,0.0051168,0.00572924,3,1606
46,2.51484e-05,0.00506554,0.00567184,4,1610
46.1,2.46474e-05,0.00501479,0.00561502,3,1613
46.2,2.41564e-05,0.00496455,0.00555877,3,1616
46.3,2.36751e-05,0.00491481,0.00550308,4,1620
46.4,2.32035e-05,0.00486558,0.00544795,3,1623
46.5,2.27412e-05,0.00481683,0.00539337,3,1626
46.6,2.22881e-05,0.00476858,0.00533934,3,1629
46.7,2.18441e-05,0.0047208,0.00528585,3,1632
46.8,2.14089e-05,0.00467351,0.00523289,3,1635
46.9,2.09824e-05,0.00462669,0.00518047,4,1639
47,2.05644e-05,0.00458034,0.00512857,3,1642
47.1,2.01547e-05,0.00453445,0.00507719,3,1645
47.2,1.97531e-05,0.00448902,0.00502632,3,1648
47.3,1.93596e-05,0.00444405,0.00497597,3,1651
47.4,1.89739e-05,0.00439953,0.00492612,3,1654
47.5,1.85958e-05,0.00435545,0.00487677,4,1658
47.6,1.82253e-05,0.00431182,0.00482791,3,1661
47.7,1.78622e-05,0.00426862,0.00477954,3,1664
47.8,1.75063e-05,0.00422586,0.00473166,3,1667
47.9,1.71575e-05,0.00418352,0.00468426,3,1670
48,1.68157e-05,0.00414161,0.00463733,3,1673
48.1,1.64806e-05,0.00410012,0.00459087,3,1676
48.2,1.61523e-05,0.00405904,0.00454488,3,1679
48.3,1.58304e-05,0.00401838,0.00449935,3,1682
48.4,1.5515e-05,0.00397812,0.00445427,3,1685
48.5,1.52059e-05,0.00393827,0.00440965,3,1688
48.6,1.49029e-05,0.00389882,0.00436547,4,1692
48.7,1.4606e-05,0.00385976,0.00432174,3,1695
48.8,1.4315e-05,0.00382109,0.00427844,4,1699
48.9,1.40297e-05,0.00378281,0.00423558,3,1702
49,1.37502e-05,0.00374491,0.00419315,3,1705
49.1,1.34762e-05,0.00370739,0.00415114,4,1709
49.2,1.32077e-05,0.00367025,0.00410955,3,1712
49.3,1.29445e-05,0.00363348,0.00406838,3,1715
49.4,1.26866e-05,0.00359708,0.00402762,3,1718
49.5,1.24338e-05,0.00356104,0.00398727,3,1721
49.6,1.2186e-05,0.00352537,0.00394733,3,1724
49.7,1.19432e-05,0.00349005,0.00390778,3,1727
49.8,1.17052e-05,0.00345509,0.00386863,3,1730
49.9,1.1472e-05,0.00342047,0.00382988,3,1733
50,1.12434e-05,0.00338621,0.00379151,3,1736
50.1,1.10194e-05,0.00335228,0.00375352,3,1739
50.2,1.07998e-05,0.0033187,0.00371592,3,1742
50.3,1.05846e-05,0.00328545,0.00367869,3,1745
50.4,1.03737e-05,0.00325254,0.00364184,3,1748
50.5,1.0167e-05,0.00321995,0.00360536,4,1752
50.6,9.96436e-06,0.00318769,0.00356924,3,1755
50.7,9.7658e-06,0.00315576,0.00353348,5,1760
50.8,9.5712e-06,0.00312414,0.00349808,3,1763
50.9,9.38047e-06,0.00309285,0.00346303,5,1768
51,9.19354e-06,0.00306186,0.00342834,3,1771
51.1,9.01034e-06,0.00303119,0.003394,3,1774
51.2,8.83079e-06,0.00300082,0.00335999,3,1777
51.3,8.65481e-06,0.00297076,0.00332633,3,1780
51.4,8.48234e-06,0.00294099,0.00329301,3,1783
51.5,8.31331e-06,0.00291153,0.00326002,3,1786
51.6,8.14765e-06,0.00288236,0.00322736,3,1789
51.7,7.98528e-06,0.00285349,0.00319503,3,1792
51.8,7.82615e-06,0.0028249,0.00316302,3,1795
51.9,7.67019e-06,0.0027966,0.00313133,3,1798
52,7.51734e-06,0.00276858,0.00309996,3,1801
52.1,7.36753e-06,0.00274085,0.0030689,4,1805
52.2,7.22071e-06,0.00271339,0.00303816,3,1808
52.3,7.07682e-06,0.0026862,0.00300772,3,1811
52.4,6.93579e-06,0.00265929,0.00297759,3,1814
52.5,6.79757e-06,0.00263265,0.00294776,3,1817
52.6,6.6621e-06,0.00260628,0.00291823,3,1820
52.7,6.52933e-06,0.00258017,0.00288899,3,1823
52.8,6.39921e-06,0.00255432,0.00286005,3,1826
52.9,6.27169e-06,0.00252873,0.0028314,3,1829
53,6.1467e-06,0.0025034,0.00280303,3,1832
53.1,6.0242e-06,0.00247832,0.00277495,3,1835
53.2,5.90415e-06,0.00245349,0.00274715,3,1838
53.3,5.78648e-06,0.00242891,0.00271963,3,1841
53.4,5.67116e-06,0.00240457,0.00269238,3,1844
53.5,5.55814e-06,0.00238049,0.00266541,3,1847
53.6,5.44737e-06,0.00235664,0.00263871,3,1850
53.7,5.33881e-06,0.00233303,0.00261227,3,1853
53.8,5.23241e-06,0.00230965,0.0025861,3,1856
53.9,5.12813e-06,0.00228652,0.00256019,3,1859
54,5.02593e-06,0.00226361,0.00253455,3,1862
54.1,4.92577e-06,0.00224093,0.00250915,3,1865
54.2,4.8276e-06,0.00221848,0.00248402,3,1868
54.3,4.73138e-06,0.00219626,0.00245913,3,1871
54.4,4.63709e-06,0.00217425,0.00243449,3,1874
54.5,4.54467e-06,0.00215247,0.00241011,3,1877
54.6,4.4541e-06,0.00213091,0.00238596,3,1880
54.7,4.36533e-06,0.00210956,0.00236206,3,1883
54.8,4.27833e-06,0.00208843,0.00233839,3,1886
54.9,4.19306e-06,0.0020675,0.00231497,3,1889
55,4.10949e-06,0.00204679,0.00229178,3,1892
55.1,4.02759e-06,0.00202629,0.00226882,3,1895
55.2,3.94732e-06,0.00200599,0.00224609,4,1899
55.3,3.86865e-06,0.00198589,0.00222358,3,1902
55.4,3.79154e-06,0.00196599,0.00220131,3,1905
55.5,3.71598e-06,0.0019463,0.00217925,3,1908
55.6,3.64192e-06,0.0019268,0.00215742,4,1912
55.7,3.56933e-06,0.0019075,0.00213581,3,1915
55.8,3.49819e-06,0.00188839,0.00211441,3,1918
55.9,3.42847e-06,0.00186947,0.00209323,3,1921
56,3.36014e-06,0.00185074,0.00207226,3,1924
56.1,3.29317e-06,0.0018322,0.0020515,3,1927
56.2,3.22753e-06,0.00181384,0.00203095,3,1930
56.3,3.16321e-06,0.00179567,0.0020106,3,1933
56.4,3.10016e-06,0.00177768,0.00199046,3,1936
56.5,3.03837e-06,0.00175987,0.00197052,3,1939
56.6,2.97781e-06,0.00174224,0.00195078,3,1942
56.7,2.91846e-06,0.00172479,0.00193123,3,1945
56.8,2.86029e-06,0.00170751,0.00191188,3,1948
56.9,2.80328e-06,0.0016904,0.00189273,3,1951
57,2.74741e-06,0.00167347,0.00187377,3,1954
57.1,2.69265e-06,0.0016567,0.001855,4,1958
57.2,2.63898e-06,0.00164011,0.00183641,3,1961
57.3,2.58639e-06,0.00162367,0.00181802,3,1964
57.4,2.53484e-06,0.00160741,0.0017998,3,1967
57.5,2.48431e-06,0.00159131,0.00178177,3,1970
57.6,2.4348e-06,0.00157536,0.00176392,4,1974
57.7,2.38627e-06,0.00155958,0.00174625,3,1977
57.8,2.33871e-06,0.00154396,0.00172876,3,1980
57.9,2.29209e-06,0.00152849,0.00171144,3,1983
58,2.24641e-06,0.00151318,0.00169429,3,1986
58.1,2.20163e-06,0.00149802,0.00167732,3,1989
58.2,2.15775e-06,0.00148301,0.00166051,3,1992
58.3,2.11474e-06,0.00146815,0.00164388,3,1995
58.4,2.07259e-06,0.00145344,0.00162741,3,1998
58.5,2.03128e-06,0.00143888,0.00161111,3,2001
58.6,1.99079e-06,0.00142447,0.00159497,3,2004
58.7,1.95111e-06,0.0014102,0.00157899,3,2007
58.8,1.91222e-06,0.00139607,0.00156317,3,2010
58.9,1.87411e-06,0.00138208,0.00154751,3,2013
59,1.83675e-06,0.00136824,0.001532,3,2016
59.1,1.80014e-06,0.00135453,0.00151666,3,2019
59.2,1.76426e-06,0.00134096,0.00150146,3,2022
59.3,1.7291e-06,0.00132753,0.00148642,3,2025
59.4,1.69463e-06,0.00131423,0.00147153,3,2028
59.5,1.66085e-06,0.00130106,0.00145679,3,2031
59.6,1.62775e-06,0.00128803,0.00144219,3,2034
59.7,1.5953e-06,0.00127512,0.00142774,3,2037
59.8,1.56351e-06,0.00126235,0.00141344,3,2040
59.9,1.53234e-06,0.0012497,0.00139928,3,2043
60,1.5018e-06,0.00123718,0.00138526,3,2046
60.1,1.47186e-06,0.00122479,0.00137138,3,2049
60.2,1.44253e-06,0.00121252,0.00135765,3,2052
60.3,1.41377e-06,0.00120037,0.00134404,4,2056
60.4,1.38559e-06,0.00118834,0.00133058,3,2059
60.5,1.35797e-06,0.00117644,0.00131725,3,2062
60.6,1.33091e-06,0.00116465,0.00130405,3,2065
60.7,1.30438e-06,0.00115299,0.00129099,3,2068
60.8,1.27838e-06,0.00114143,0.00127806,4,2072
60.9,1.2529e-06,0.00113,0.00126525,3,2075
61,1.22792e-06,0.00111868,0.00125258,3,2078
61.1,1.20345e-06,0.00110747,0.00124003,3,2081
61.2,1.17946e-06,0.00109638,0.0012276,3,2084
61.3,1.15595e-06,0.00108539,0.00121531,3,2087
61.4,1.13291e-06,0.00107452,0.00120313,3,2090
61.5,1.11032e-06,0.00106375,0.00119108,3,2093
61.6,1.08819e-06,0.0010531,0.00117915,3,2096
61.7,1.0665e-06,0.00104255,0.00116733,3,2099
61.8,1.04524e-06,0.0010321,0.00115564,3,2102
61.9,1.02441e-06,0.00102176,0.00114406,3,2105
62,1.00399e-06,0.00101153,0.0011326,3,2108
62.1,9.83976e-07,0.00100139,0.00112125,3,2111
62.2,9.64362e-07,0.000991361,0.00111002,3,2114
62.3,9.45139e-07,0.000981429,0.0010989,3,2117
62.4,9.26299e-07,0.000971597,0.00108789,3,2120
62.5,9.07835e-07,0.000961864,0.00107699,3,2123
62.6,8.89739e-07,0.000952227,0.0010662,3,2126
62.7,8.72004e-07,0.000942688,0.00105552,3,2129
62.8,8.54622e-07,0.000933244,0.00104495,3,2132
62.9,8.37586e-07,0.000923894,0.00103448,4,2136
63,8.2089e-07,0.000914638,0.00102411,3,2139
63.1,8.04527e-07,0.000905475,0.00101385,3,2142
63.2,7.8849e-07,0.000896404,0.0010037,3,2145
63.3,7.72773e-07,0.000887424,0.000993641,3,2148
63.4,7.57369e-07,0.000878533,0.000983687,3,2151
63.5,7.42272e-07,0.000869732,0.000973832,3,2154
63.6,7.27475e-07,0.000861019,0.000964076,3,2157
63.7,7.12974e-07,0.000852393,0.000954418,3,2160
63.8,6.98762e-07,0.000843853,0.000944856,3,2163
63.9,6.84833e-07,0.0008354,0.00093539,3,2166
64,6.71182e-07,0.00082703,0.000926019,3,2169
64.1,6.57803e-07,0.000818745,0.000916742,3,2172
64.2,6.4469e-07,0.000810543,0.000907558,3,2175
64.3,6.31839e-07,0.000802422,0.000898466,3,2178
64.4,6.19244e-07,0.000794384,0.000889465,3,2181
64.5,6.06901e-07,0.000786425,0.000880554,3,2184
64.6,5.94803e-07,0.000778547,0.000871733,3,2187
64.7,5.82946e-07,0.000770747,0.000862999,3,2190
64.8,5.71326e-07,0.000763026,0.000854354,3,2193
64.9,5.59937e-07,0.000755381,0.000845794,3,2196
65,5.48775e-07,0.000747814,0.000837321,3,2199
65.1,5.37836e-07,0.000740322,0.000828933,3,2202
65.2,5.27115e-07,0.000732905,0.000820628,3,2205
65.3,5.16607e-07,0.000725563,0.000812407,3,2208
65.4,5.06309e-07,0.000718294,0.000804268,3,2211
65.5,4.96217e-07,0.000711098,0.000796211,3,2214
65.6,4.86325e-07,0.000703974,0.000788234,3,2217
65.7,4.76631e-07,0.000696921,0.000780337,3,2220
65.8,4.67129e-07,0.00068994,0.00077252,3,2223
65.9,4.57818e-07,0.000683028,0.000764781,3,2226
66,4.48691e-07,0.000676185,0.000757119,3,2229
66.1,4.39747e-07,0.000669411,0.000749534,3,2232
66.2,4.30981e-07,0.000662704,0.000742025,3,2235
66.3,4.2239e-07,0.000656065,0.000734591,5,2240
66.4,4.1397e-07,0.000649493,0.000727232,3,2243
66.5,4.05718e-07,0.000642986,0.000719946,3,2246
66.6,3.9763e-07,0.000636544,0.000712734,3,2249
66.7,3.89704e-07,0.000630167,0.000705593,3,2252
66.8,3.81935e-07,0.000623854,0.000698525,3,2255
66.9,3.74322e-07,0.000617604,0.000691527,3,2258
67,3.6686e-07,0.000611417,0.000684599,3,2261
67.1,3.59547e-07,0.000605292,0.00067774,3,2264
67.2,3.52379e-07,0.000599228,0.00067095,3,2267
67.3,3.45355e-07,0.000593224,0.000664229,3,2270
67.4,3.3847e-07,0.000587281,0.000657574,4,2274
67.5,3.31723e-07,0.000581398,0.000650987,5,2279
67.6,3.25111e-07,0.000575573,0.000644465,3,2282
67.7,3.1863e-07,0.000569807,0.000638008,3,2285
67.8,3.12278e-07,0.000564099,0.000631617,3,2288
67.9,3.06053e-07,0.000558447,0.000625289,3,2291
68,2.99952e-07,0.000552853,0.000619025,3,2294
68.1,2.93972e-07,0.000547314,0.000612823,3,2297
68.2,2.88112e-07,0.000541831,0.000606684,3,2300
68.3,2.82369e-07,0.000536403,0.000600606,3,2303
68.4,2.7674e-07,0.000531029,0.000594589,3,2306
68.5,2.71223e-07,0.000525709,0.000588632,3,2309
68.6,2.65817e-07,0.000520442,0.000582735,3,2312
68.7,2.60518e-07,0.000515228,0.000576897,3,2315
68.8,2.55324e-07,0.000510067,0.000571118,3,2318
68.9,2.50235e-07,0.000504957,0.000565396,3,2321
69,2.45246e-07,0.000499898,0.000559732,3,2324
69.1,2.40357e-07,0.00049489,0.000554124,4,2328
69.2,2.35566e-07,0.000489932,0.000548573,3,2331
69.3,2.3087e-07,0.000485024,0.000543077,3,2334
69.4,2.26268e-07,0.000480165,0.000537637,3,2337
69.5,2.21757e-07,0.000475354,0.00053225,3,2340
69.6,2.17336e-07,0.000470592,0.000526918,4,2344
69.7,2.13004e-07,0.000465878,0.000521639,3,2347
69.8,2.08758e-07,0.00046121,0.000516414,3,2350
69.9,2.04596e-07,0.00045659,0.00051124,3,2353
70,2.00518e-07,0.000452016,0.000506118,3,2356
70.1,1.9652e-07,0.000447487,0.000501048,3,2359
70.2,1.92603e-07,0.000443004,0.000496028,3,2362
70.3,1.88763e-07,0.000438566,0.000491059,3,2365
70.4,1.85e-07,0.000434172,0.000486139,3,2368
70.5,1.81312e-07,0.000429823,0.000481269,3,2371
70.6,1.77698e-07,0.000425517,0.000476448,3,2374
70.7,1.74156e-07,0.000421254,0.000471675,3,2377
70.8,1.70684e-07,0.000417034,0.000466949,3,2380
70.9,1.67281e-07,0.000412856,0.000462271,3,2383
71,1.63947e-07,0.00040872,0.00045764,3,2386
71.1,1.60678e-07,0.000404625,0.000453055,3,2389
71.2,1.57475e-07,0.000400571,0.000448517,3,2392
71.3,1.54336e-07,0.000396558,0.000444023,4,2396
71.4,1.51259e-07,0.000392585,0.000439575,3,2399
71.5,1.48244e-07,0.000388652,0.000435171,3,2402
71.6,1.45289e-07,0.000384759,0.000430811,3,2405
71.7,1.42392e-07,0.000380904,0.000426495,2,2407
71.8,1.39554e-07,0.000377088,0.000422223,2,2409
71.9,1.36772e-07,0.000373311,0.000417993,3,2412
72,1.34045e-07,0.000369571,0.000413805,4,2416
72.1,1.31373e-07,0.000365868,0.00040966,3,2419
72.2,1.28754e-07,0.000362203,0.000405556,4,2423
72.3,1.26187e-07,0.000358574,0.000401493,3,2426
72.4,1.23672e-07,0.000354982,0.00039747,2,2428
72.5,1.21206e-07,0.000351426,0.000393489,3,2431
72.6,1.1879e-07,0.000347905,0.000389546,3,2434
72.7,1.16422e-07,0.00034442,0.000385644,3,2437
72.8,1.14101e-07,0.000340969,0.00038178,3,2440
72.9,1.11827e-07,0.000337553,0.000377956,3,2443
73,1.09597e-07,0.000334172,0.000374169,2,2445
73.1,1.07412e-07,0.000330824,0.000370421,3,2448
73.2,1.05271e-07,0.000327509,0.00036671,3,2451
73.3,1.03173e-07,0.000324228,0.000363036,3,2454
73.4,1.01116e-07,0.00032098,0.000359399,2,2456
73.5,9.91e-08,0.000317765,0.000355798,2,2458
73.6,9.71245e-08,0.000314581,0.000352234,2,2460
73.7,9.51883e-08,0.00031143,0.000348705,2,2462
73.8,9.32907e-08,0.00030831,0.000345212,3,2465
73.9,9.14309e-08,0.000305221,0.000341753,2,2467
74,8.96082e-08,0.000302163,0.00033833,2,2469
74.1,8.78219e-08,0.000299136,0.00033494,2,2471
74.2,8.60711e-08,0.000296139,0.000331585,3,2474
74.3,8.43553e-08,0.000293172,0.000328263,3,2477
74.4,8.26736e-08,0.000290235,0.000324974,2,2479
74.5,8.10255e-08,0.000287328,0.000321719,2,2481
74.6,7.94103e-08,0.000284449,0.000318495,2,2483
74.7,7.78272e-08,0.000281599,0.000315305,2,2485
74.8,7.62757e-08,0.000278778,0.000312146,2,2487
74.9,7.47551e-08,0.000275985,0.000309019,3,2490
75,7.32648e-08,0.000273221,0.000305923,3,2493
75.1,7.18043e-08,0.000270483,0.000302858,4,2497
75.2,7.03728e-08,0.000267774,0.000299824,2,2499
75.3,6.89699e-08,0.000265091,0.00029682,2,2501
75.4,6.7595e-08,0.000262435,0.000293847,4,2505
75.5,6.62475e-08,0.000259806,0.000290903,2,2507
75.6,6.49268e-08,0.000257203,0.000287989,3,2510
75.7,6.36325e-08,0.000254627,0.000285103,4,2514
75.8,6.23639e-08,0.000252076,0.000282247,2,2516
75.9,6.11207e-08,0.00024955,0.00027942,2,2518
76,5.99022e-08,0.00024705,0.00027662,3,2521
76.1,5.87081e-08,0.000244575,0.000273849,2,2523
76.2,5.75377e-08,0.000242125,0.000271106,2,2525
76.3,5.63907e-08,0.000239699,0.00026839,2,2527
76.4,5.52665e-08,0.000237298,0.000265701,2,2529
76.5,5.41647e-08,0.000234921,0.000263039,2,2531
76.6,5.30849e-08,0.000232567,0.000260404,2,2533
76.7,5.20267e-08,0.000230237,0.000257795,2,2535
76.8,5.09895e-08,0.000227931,0.000255212,2,2537
76.9,4.9973e-08,0.000225647,0.000252656,3,2540
77,4.89768e-08,0.000223387,0.000250124,3,2543
77.1,4.80004e-08,0.000221149,0.000247619,3,2546
77.2,4.70435e-08,0.000218933,0.000245138,2,2548
77.3,4.61056e-08,0.00021674,0.000242682,3,2551
77.4,4.51865e-08,0.000214569,0.000240251,3,2554
77.5,4.42857e-08,0.000212419,0.000237844,2,2556
77.6,4.34028e-08,0.000210291,0.000235461,2,2558
77.7,4.25376e-08,0.000208184,0.000233102,2,2560
77.8,4.16896e-08,0.000206099,0.000230767,2,2562
77.9,4.08585e-08,0.000204034,0.000228455,2,2564
78,4.00439e-08,0.00020199,0.000226166,2,2566
78.1,3.92456e-08,0.000199966,0.000223901,2,2568
78.2,3.84633e-08,0.000197963,0.000221658,2,2570
78.3,3.76965e-08,0.00019598,0.000219437,2,2572
78.4,3.6945e-08,0.000194016,0.000217239,2,2574
78.5,3.62085e-08,0.000192073,0.000215062,2,2576
78.6,3.54866e-08,0.000190148,0.000212908,2,2578
78.7,3.47792e-08,0.000188243,0.000210775,2,2580
78.8,3.40858e-08,0.000186358,0.000208663,2,2582
78.9,3.34063e-08,0.000184491,0.000206573,2,2584
79,3.27403e-08,0.000182642,0.000204503,2,2586
79.1,3.20877e-08,0.000180813,0.000202454,2,2588
79.2,3.1448e-08,0.000179001,0.000200426,4,2592
79.3,3.0821e-08,0.000177208,0.000198418,2,2594
79.4,3.02066e-08,0.000175433,0.00019643,2,2596
79.5,2.96044e-08,0.000173675,0.000194463,2,2598
79.6,2.90142e-08,0.000171935,0.000192514,2,2600
79.7,2.84358e-08,0.000170213,0.000190586,2,2602
79.8,2.78689e-08,0.000168507,0.000188676,2,2604
79.9,2.73133e-08,0.000166819,0.000186786,3,2607
80,2.67688e-08,0.000165148,0.000184915,2,2609
80.1,2.62352e-08,0.000163494,0.000183062,2,2611
80.2,2.57122e-08,0.000161856,0.000181228,2,2613
80.3,2.51996e-08,0.000160234,0.000179413,4,2617
80.4,2.46972e-08,0.000158629,0.000177615,2,2619
80.5,2.42049e-08,0.00015704,0.000175836,3,2622
80.6,2.37223e-08,0.000155466,0.000174075,2,2624
80.7,2.32494e-08,0.000153909,0.000172331,2,2626
80.8,2.27859e-08,0.000152367,0.000170604,2,2628
80.9,2.23317e-08,0.000150841,0.000168895,2,2630
81,2.18865e-08,0.000149329,0.000167203,2,2632
81.1,2.14501e-08,0.000147833,0.000165528,4,2636
81.2,2.10225e-08,0.000146352,0.00016387,3,2639
81.3,2.06034e-08,0.000144886,0.000162228,3,2642
81.4,2.01927e-08,0.000143435,0.000160603,3,2645
81.5,1.97901e-08,0.000141998,0.000158994,2,2647
81.6,1.93956e-08,0.000140575,0.000157401,2,2649
81.7,1.90089e-08,0.000139167,0.000155824,3,2652
81.8,1.863e-08,0.000137773,0.000154263,2,2654
81.9,1.82586e-08,0.000136392,0.000152718,2,2656
82,1.78946e-08,0.000135026,0.000151188,2,2658
82.1,1.75378e-08,0.000133673,0.000149673,2,2660
82.2,1.71882e-08,0.000132334,0.000148173,2,2662
82.3,1.68455e-08,0.000131008,0.000146689,2,2664
82.4,1.65097e-08,0.000129696,0.000145219,2,2666
82.5,1.61806e-08,0.000128397,0.000143765,3,2669
82.6,1.5858e-08,0.00012711,0.000142324,3,2672
82.7,1.55419e-08,0.000125837,0.000140899,2,2674
82.8,1.5232e-08,0.000124576,0.000139487,2,2676
82.9,1.49284e-08,0.000123328,0.00013809,2,2678
83,1.46308e-08,0.000122093,0.000136706,2,2680
83.1,1.43391e-08,0.000120869,0.000135337,2,2682
83.2,1.40532e-08,0.000119659,0.000133981,3,2685
83.3,1.37731e-08,0.00011846,0.000132639,2,2687
83.4,1.34985e-08,0.000117273,0.00013131,2,2689
83.5,1.32294e-08,0.000116098,0.000129994,2,2691
83.6,1.29657e-08,0.000114935,0.000128692,2,2693
83.7,1.27072e-08,0.000113784,0.000127403,2,2695
83.8,1.24538e-08,0.000112644,0.000126126,2,2697
83.9,1.22056e-08,0.000111515,0.000124863,2,2699
84,1.19622e-08,0.000110398,0.000123612,2,2701
84.1,1.17238e-08,0.000109292,0.000122373,2,2703
84.2,1.149e-08,0.000108197,0.000121147,2,2705
84.3,1.1261e-08,0.000107113,0.000119934,3,2708
84.4,1.10365e-08,0.00010604,0.000118732,2,2710
84.5,1.08165e-08,0.000104978,0.000117543,2,2712
84.6,1.06008e-08,0.000103926,0.000116365,2,2714
84.7,1.03895e-08,0.000102885,0.000115199,3,2717
84.8,1.01824e-08,0.000101854,0.000114045,2,2719
84.9,9.97938e-09,0.000100834,0.000112903,2,2721
85,9.78043e-09,9.98237e-05,0.000111772,2,2723
85.1,9.58545e-09,9.88236e-05,0.000110652,3,2726
85.2,9.39436e-09,9.78336e-05,0.000109543,2,2728
85.3,9.20707e-09,9.68534e-05,0.000108446,2,2730
85.4,9.02352e-09,9.58831e-05,0.00010736,2,2732
85.5,8.84363e-09,9.49226e-05,0.000106284,2,2734
85.6,8.66733e-09,9.39716e-05,0.000105219,3,2737
85.7,8.49454e-09,9.30302e-05,0.000104165,2,2739
85.8,8.32519e-09,9.20982e-05,0.000103122,2,2741
85.9,8.15922e-09,9.11755e-05,0.000102089,3,2744
86,7.99656e-09,9.02621e-05,0.000101066,2,2746
86.1,7.83714e-09,8.93578e-05,0.000100053,2,2748
86.2,7.6809e-09,8.84626e-05,9.90509e-05,2,2750
86.3,7.52778e-09,8.75764e-05,9.80586e-05,2,2752
86.4,7.3777e-09,8.6699e-05,9.70762e-05,2,2754
86.5,7.23062e-09,8.58305e-05,9.61037e-05,2,2756
86.6,7.08648e-09,8.49706e-05,9.51409e-05,2,2758
86.7,6.9452e-09,8.41193e-05,9.41878e-05,2,2760
86.8,6.80674e-09,8.32766e-05,9.32442e-05,2,2762
86.9,6.67104e-09,8.24423e-05,9.231e-05,3,2765
87,6.53805e-09,8.16164e-05,9.13852e-05,2,2767
87.1,6.40771e-09,8.07988e-05,9.04697e-05,2,2769
87.2,6.27997e-09,7.99893e-05,8.95634e-05,5,2774
87.3,6.15477e-09,7.91879e-05,8.86661e-05,2,2776
87.4,6.03207e-09,7.83946e-05,8.77778e-05,2,2778
87.5,5.91182e-09,7.76092e-05,8.68985e-05,2,2780
87.6,5.79396e-09,7.68317e-05,8.60279e-05,2,2782
87.7,5.67845e-09,7.6062e-05,8.5166e-05,2,2784
87.8,5.56525e-09,7.53e-05,8.43128e-05,2,2786
87.9,5.4543e-09,7.45456e-05,8.34682e-05,2,2788
88,5.34556e-09,7.37988e-05,8.2632e-05,2,2790
88.1,5.23899e-09,7.30595e-05,8.18041e-05,2,2792
88.2,5.13455e-09,7.23276e-05,8.09846e-05,2,2794
88.3,5.03219e-09,7.1603e-05,8.01733e-05,3,2797
88.4,4.93187e-09,7.08856e-05,7.93701e-05,3,2800
88.5,4.83355e-09,7.01755e-05,7.85749e-05,2,2802
88.6,4.73718e-09,6.94725e-05,7.77878e-05,3,2805
88.7,4.64274e-09,6.87765e-05,7.70085e-05,3,2808
88.8,4.55019e-09,6.80874e-05,7.6237e-05,2,2810
88.9,4.45948e-09,6.74053e-05,7.54732e-05,2,2812
89,4.37057e-09,6.67301e-05,7.47171e-05,2,2814
89.1,4.28344e-09,6.60615e-05,7.39686e-05,2,2816
89.2,4.19805e-09,6.53997e-05,7.32275e-05,2,2818
89.3,4.11435e-09,6.47445e-05,7.24939e-05,2,2820
89.4,4.03233e-09,6.40959e-05,7.17677e-05,3,2823
89.5,3.95194e-09,6.34538e-05,7.10487e-05,2,2825
89.6,3.87316e-09,6.28181e-05,7.03369e-05,3,2828
89.7,3.79594e-09,6.21888e-05,6.96323e-05,2,2830
89.8,3.72027e-09,6.15657e-05,6.89347e-05,3,2833
89.9,3.6461e-09,6.0949e-05,6.82441e-05,2,2835
90,3.57341e-09,6.03384e-05,6.75604e-05,2,2837
90.1,3.50217e-09,5.97339e-05,6.68835e-05,2,2839
90.2,3.43235e-09,5.91354e-05,6.62135e-05,2,2841
90.3,3.36393e-09,5.8543e-05,6.55501e-05,2,2843
90.4,3.29686e-09,5.79565e-05,6.48934e-05,2,2845
90.5,3.23114e-09,5.73759e-05,6.42433e-05,2,2847
90.6,3.16672e-09,5.68011e-05,6.35997e-05,3,2850
90.7,3.10359e-09,5.6232e-05,6.29626e-05,2,2852
90.8,3.04172e-09,5.56687e-05,6.23318e-05,2,2854
90.9,2.98108e-09,5.5111e-05,6.17073e-05,2,2856
91,2.92165e-09,5.45589e-05,6.10891e-05,2,2858
91.1,2.8634e-09,5.40123e-05,6.04771e-05,2,2860
91.2,2.80632e-09,5.34712e-05,5.98713e-05,2,2862
91.3,2.75037e-09,5.29355e-05,5.92715e-05,2,2864
91.4,2.69554e-09,5.24052e-05,5.86777e-05,3,2867
91.5,2.6418e-09,5.18802e-05,5.80898e-05,2,2869
91.6,2.58913e-09,5.13604e-05,5.75079e-05,2,2871
91.7,2.53752e-09,5.08459e-05,5.69317e-05,2,2873
91.8,2.48693e-09,5.03365e-05,5.63614e-05,2,2875
91.9,2.43735e-09,4.98322e-05,5.57967e-05,2,2877
92,2.38876e-09,4.9333e-05,5.52378e-05,2,2879
92.1,2.34114e-09,4.88388e-05,5.46844e-05,2,2881
92.2,2.29446e-09,4.83495e-05,5.41365e-05,2,2883
92.3,2.24872e-09,4.78651e-05,5.35942e-05,2,2885
92.4,2.20389e-09,4.73856e-05,5.30573e-05,2,2887
92.5,2.15996e-09,4.69109e-05,5.25257e-05,2,2889
92.6,2.11689e-09,4.64409e-05,5.19995e-05,2,2891
92.7,2.07469e-09,4.59756e-05,5.14786e-05,2,2893
92.8,2.03333e-09,4.55151e-05,5.09628e-05,2,2895
92.9,1.9928e-09,4.50591e-05,5.04523e-05,2,2897
93,1.95307e-09,4.46077e-05,4.99468e-05,2,2899
93.1,1.91413e-09,4.41608e-05,4.94465e-05,2,2901
93.2,1.87597e-09,4.37184e-05,4.89511e-05,2,2903
93.3,1.83857e-09,4.32804e-05,4.84607e-05,2,2905
93.4,1.80192e-09,4.28468e-05,4.79752e-05,2,2907
93.5,1.76599e-09,4.24175e-05,4.74946e-05,2,2909
93.6,1.73079e-09,4.19926e-05,4.70188e-05,2,2911
93.7,1.69628e-09,4.15719e-05,4.65477e-05,2,2913
93.8,1.66247e-09,4.11554e-05,4.60814e-05,2,2915
93.9,1.62932e-09,4.07431e-05,4.56197e-05,2,2917
94,1.59684e-09,4.03349e-05,4.51627e-05,2,2919
94.1,1.56501e-09,3.99309e-05,4.47103e-05,2,2921
94.2,1.53381e-09,3.95308e-05,4.42623e-05,2,2923
94.3,1.50323e-09,3.91348e-05,4.38189e-05,2,2925
94.4,1.47326e-09,3.87427e-05,4.33799e-05,2,2927
94.5,1.44389e-09,3.83546e-05,4.29453e-05,2,2929
94.6,1.4151e-09,3.79704e-05,4.25151e-05,2,2931
94.7,1.38689e-09,3.759e-05,4.20892e-05,2,2933
94.8,1.35924e-09,3.72134e-05,4.16675e-05,2,2935
94.9,1.33215e-09,3.68406e-05,4.12501e-05,2,2937
95,1.30559e-09,3.64715e-05,4.08368e-05,2,2939
95.1,1.27956e-09,3.61061e-05,4.04277e-05,2,2941
95.2,1.25405e-09,3.57444e-05,4.00227e-05,2,2943
95.3,1.22905e-09,3.53863e-05,3.96217e-05,2,2945
95.4,1.20455e-09,3.50318e-05,3.92248e-05,2,2947
95.5,1.18053e-09,3.46808e-05,3.88318e-05,2,2949
95.6,1.157e-09,3.43334e-05,3.84428e-05,2,2951
95.7,1.13393e-09,3.39894e-05,3.80577e-05,2,2953
95.8,1.11133e-09,3.36489e-05,3.76764e-05,2,2955
95.9,1.08917e-09,3.33118e-05,3.7299e-05,2,2957
96,1.06746e-09,3.29781e-05,3.69253e-05,2,2959
96.1,1.04618e-09,3.26477e-05,3.65554e-05,2,2961
96.2,1.02532e-09,3.23206e-05,3.61892e-05,2,2963
96.3,1.00488e-09,3.19968e-05,3.58266e-05,2,2965
96.4,9.84846e-10,3.16763e-05,3.54677e-05,2,2967
96.5,9.65212e-10,3.13589e-05,3.51124e-05,2,2969
96.6,9.4597e-10,3.10448e-05,3.47606e-05,2,2971
96.7,9.27111e-10,3.07338e-05,3.44124e-05,2,2973
96.8,9.08628e-10,3.04259e-05,3.40676e-05,2,2975
96.9,8.90514e-10,3.01211e-05,3.37263e-05,2,2977
97,8.7276e-10,2.98193e-05,3.33884e-05,2,2979
97.1,8.55361e-10,2.95206e-05,3.30539e-05,2,2981
97.2,8.38309e-10,2.92248e-05,3.27228e-05,2,2983
97.3,8.21596e-10,2.8932e-05,3.2395e-05,3,2986
97.4,8.05217e-10,2.86422e-05,3.20704e-05,2,2988
97.5,7.89164e-10,2.83552e-05,3.17491e-05,2,2990
97.6,7.73431e-10,2.80712e-05,3.14311e-05,2,2992
97.7,7.58012e-10,2.779e-05,3.11162e-05,2,2994
97.8,7.429e-10,2.75115e-05,3.08045e-05,2,2996
97.9,7.2809e-10,2.72359e-05,3.04959e-05,2,2998
98,7.13575e-10,2.69631e-05,3.01903e-05,2,3000
98.1,6.99349e-10,2.6693e-05,2.98879e-05,2,3002
98.2,6.85407e-10,2.64255e-05,2.95885e-05,2,3004
98.3,6.71742e-10,2.61608e-05,2.9292e-05,2,3006
98.4,6.5835e-10,2.58987e-05,2.89986e-05,2,3008
98.5,6.45226e-10,2.56393e-05,2.87081e-05,2,3010
98.6,6.32362e-10,2.53824e-05,2.84205e-05,3,3013
98.7,6.19756e-10,2.51281e-05,2.81357e-05,3,3016
98.8,6.074e-10,2.48764e-05,2.78539e-05,2,3018
98.9,5.95291e-10,2.46272e-05,2.75748e-05,2,3020
99,5.83423e-10,2.43804e-05,2.72986e-05,2,3022
99.1,5.71792e-10,2.41362e-05,2.70251e-05,2,3024
99.2,5.60393e-10,2.38944e-05,2.67544e-05,2,3026
99.3,5.49221e-10,2.3655e-05,2.64863e-05,2,3028
99.4,5.38272e-10,2.3418e-05,2.6221e-05,2,3030
99.5,5.27541e-10,2.31834e-05,2.59583e-05,2,3032
99.6,5.17024e-10,2.29512e-05,2.56982e-05,2,3034
99.7,5.06716e-10,2.27212e-05,2.54408e-05,2,3036
99.8,4.96614e-10,2.24936e-05,2.51859e-05,2,3038
99.9,4.86714e-10,2.22683e-05,2.49336e-05,2,3040
100,4.77011e-10,2.20452e-05,2.46838e-05,2,3042
100.1,4.67501e-10,2.18243e-05,2.44365e-05,2,3044
100.2,4.58181e-10,2.16057e-05,2.41917e-05,3,3047
100.3,4.49046e-10,2.13892e-05,2.39493e-05,2,3049
100.4,4.40094e-10,2.11749e-05,2.37094e-05,2,3051
100.5,4.31321e-10,2.09628e-05,2.34719e-05,2,3053
100.6,4.22722e-10,2.07528e-05,2.32367e-05,2,3055
100.7,4.14294e-10,2.05449e-05,2.3004e-05,3,3058
100.8,4.06035e-10,2.03391e-05,2.27735e-05,2,3060
100.9,3.9794e-10,2.01353e-05,2.25453e-05,4,3064
101,3.90007e-10,1.99336e-05,2.23195e-05,2,3066
101.1,3.82232e-10,1.97339e-05,2.20959e-05,3,3069
101.2,3.74612e-10,1.95362e-05,2.18745e-05,2,3071
101.3,3.67143e-10,1.93405e-05,2.16554e-05,3,3074
101.4,3.59824e-10,1.91467e-05,2.14384e-05,3,3077
101.5,3.5265e-10,1.89549e-05,2.12236e-05,2,3079
101.6,3.4562e-10,1.8765e-05,2.1011e-05,2,3081
101.7,3.3873e-10,1.8577e-05,2.08005e-05,2,3083
101.8,3.31977e-10,1.83909e-05,2.05921e-05,2,3085
101.9,3.25358e-10,1.82067e-05,2.03859e-05,2,3087
102,3.18872e-10,1.80243e-05,2.01816e-05,3,3090
102.1,3.12515e-10,1.78437e-05,1.99794e-05,3,3093
102.2,3.06285e-10,1.76649e-05,1.97793e-05,2,3095
102.3,3.00179e-10,1.7488e-05,1.95811e-05,2,3097
102.4,2.94194e-10,1.73128e-05,1.9385e-05,2,3099
102.5,2.88329e-10,1.71393e-05,1.91908e-05,2,3101
102.6,2.82581e-10,1.69676e-05,1.89985e-05,2,3103
102.7,2.76948e-10,1.67976e-05,1.88082e-05,2,3105
102.8,2.71426e-10,1.66293e-05,1.86197e-05,2,3107
102.9,2.66015e-10,1.64627e-05,1.84332e-05,2,3109
103,2.60712e-10,1.62978e-05,1.82485e-05,3,3112
103.1,2.55514e-10,1.61345e-05,1.80657e-05,2,3114
103.2,2.5042e-10,1.59729e-05,1.78847e-05,2,3116
103.3,2.45428e-10,1.58129e-05,1.77056e-05,2,3118
103.4,2.40535e-10,1.56545e-05,1.75282e-05,2,3120
103.5,2.3574e-10,1.54976e-05,1.73526e-05,2,3122
103.6,2.3104e-10,1.53424e-05,1.71787e-05,2,3124
103.7,2.26434e-10,1.51887e-05,1.70066e-05,3,3127
103.8,2.2192e-10,1.50365e-05,1.68363e-05,2,3129
103.9,2.17496e-10,1.48859e-05,1.66676e-05,2,3131
104,2.1316e-10,1.47367e-05,1.65006e-05,2,3133
104.1,2.0891e-10,1.45891e-05,1.63353e-05,2,3135
104.2,2.04745e-10,1.44429e-05,1.61717e-05,3,3138
104.3,2.00663e-10,1.42983e-05,1.60096e-05,2,3140
104.4,1.96663e-10,1.4155e-05,1.58493e-05,2,3142
104.5,1.92742e-10,1.40132e-05,1.56905e-05,2,3144
104.6,1.889e-10,1.38728e-05,1.55333e-05,2,3146
104.7,1.85134e-10,1.37338e-05,1.53777e-05,2,3148
104.8,1.81443e-10,1.35962e-05,1.52236e-05,2,3150
104.9,1.77826e-10,1.346e-05,1.50711e-05,4,3154
105,1.74281e-10,1.33252e-05,1.49201e-05,2,3156
105.1,1.70806e-10,1.31917e-05,1.47706e-05,3,3159
105.2,1.67401e-10,1.30595e-05,1.46227e-05,2,3161
105.3,1.64064e-10,1.29287e-05,1.44762e-05,3,3164
105.4,1.60793e-10,1.27992e-05,1.43311e-05,3,3167
105.5,1.57587e-10,1.2671e-05,1.41876e-05,2,3169
105.6,1.54446e-10,1.2544e-05,1.40454e-05,2,3171
105.7,1.51367e-10,1.24183e-05,1.39047e-05,2,3173
105.8,1.48349e-10,1.22939e-05,1.37654e-05,2,3175
105.9,1.45391e-10,1.21708e-05,1.36275e-05,2,3177
106,1.42493e-10,1.20488e-05,1.3491e-05,2,3179
106.1,1.39652e-10,1.19281e-05,1.33558e-05,2,3181
106.2,1.36868e-10,1.18086e-05,1.3222e-05,2,3183
106.3,1.34139e-10,1.16903e-05,1.30896e-05,2,3185
106.4,1.31465e-10,1.15732e-05,1.29584e-05,4,3189
106.5,1.28844e-10,1.14573e-05,1.28286e-05,2,3191
106.6,1.26276e-10,1.13425e-05,1.27001e-05,2,3193
106.7,1.23758e-10,1.12289e-05,1.25729e-05,2,3195
106.8,1.21291e-10,1.11164e-05,1.24469e-05,2,3197
106.9,1.18873e-10,1.1005e-05,1.23222e-05,2,3199
107,1.16503e-10,1.08948e-05,1.21988e-05,2,3201
107.1,1.1418e-10,1.07856e-05,1.20766e-05,2,3203
107.2,1.11904e-10,1.06776e-05,1.19556e-05,2,3205
107.3,1.09673e-10,1.05706e-05,1.18358e-05,2,3207
107.4,1.07487e-10,1.04647e-05,1.17172e-05,2,3209
107.5,1.05344e-10,1.03598e-05,1.15998e-05,2,3211
107.6,1.03244e-10,1.02561e-05,1.14836e-05,2,3213
107.7,1.01186e-10,1.01533e-05,1.13686e-05,3,3216
107.8,9.91683e-11,1.00516e-05,1.12547e-05,2,3218
107.9,9.71913e-11,9.9509e-06,1.11419e-05,2,3220
108,9.52536e-11,9.85121e-06,1.10303e-05,2,3222
108.1,9.33547e-11,9.75252e-06,1.09198e-05,2,3224
108.2,9.14935e-11,9.65481e-06,1.08104e-05,5,3229
108.3,8.96695e-11,9.55809e-06,1.07021e-05,2,3231
108.4,8.78819e-11,9.46233e-06,1.05949e-05,2,3233
108.5,8.61298e-11,9.36754e-06,1.04888e-05,2,3235
108.6,8.44128e-11,9.27369e-06,1.03837e-05,2,3237
108.7,8.27299e-11,9.18079e-06,1.02797e-05,2,3239
108.8,8.10806e-11,9.08881e-06,1.01767e-05,2,3241
108.9,7.94642e-11,8.99776e-06,1.00747e-05,2,3243
109,7.788e-11,8.90762e-06,9.97379e-06,2,3245
109.1,7.63273e-11,8.81838e-06,9.87387e-06,2,3247
109.2,7.48057e-11,8.73003e-06,9.77495e-06,2,3249
109.3,7.33143e-11,8.64257e-06,9.67702e-06,2,3251
109.4,7.18527e-11,8.55599e-06,9.58007e-06,3,3254
109.5,7.04203e-11,8.47027e-06,9.4841e-06,2,3256
109.6,6.90164e-11,8.38542e-06,9.38908e-06,2,3258
109.7,6.76405e-11,8.30141e-06,9.29502e-06,2,3260
109.8,6.6292e-11,8.21824e-06,9.2019e-06,2,3262
109.9,6.49704e-11,8.13591e-06,9.10972e-06,3,3265
110,6.36751e-11,8.0544e-06,9.01845e-06,2,3267
110.1,6.24057e-11,7.97371e-06,8.9281e-06,2,3269
110.2,6.11616e-11,7.89383e-06,8.83866e-06,2,3271
110.3,5.99423e-11,7.81475e-06,8.75011e-06,2,3273
110.4,5.87472e-11,7.73646e-06,8.66245e-06,2,3275
110.5,5.75761e-11,7.65895e-06,8.57567e-06,2,3277
110.6,5.64282e-11,7.58222e-06,8.48976e-06,2,3279
110.7,5.53033e-11,7.50626e-06,8.4047e-06,2,3281
110.8,5.42007e-11,7.43106e-06,8.3205e-06,4,3285
110.9,5.31202e-11,7.35662e-06,8.23715e-06,3,3288
111,5.20612e-11,7.28292e-06,8.15463e-06,2,3290
111.1,5.10233e-11,7.20996e-06,8.07293e-06,2,3292
111.2,5.00061e-11,7.13773e-06,7.99205e-06,3,3295
111.3,4.90091e-11,7.06622e-06,7.91199e-06,2,3297
111.4,4.80321e-11,6.99543e-06,7.83272e-06,2,3299
111.5,4.70745e-11,6.92535e-06,7.75425e-06,5,3304
111.6,4.6136e-11,6.85597e-06,7.67657e-06,2,3306
111.7,4.52163e-11,6.78728e-06,7.59967e-06,2,3308
111.8,4.43148e-11,6.71928e-06,7.52353e-06,2,3310
111.9,4.34314e-11,6.65197e-06,7.44816e-06,3,3313
112,4.25655e-11,6.58533e-06,7.37354e-06,2,3315
112.1,4.17169e-11,6.51936e-06,7.29967e-06,2,3317
112.2,4.08853e-11,6.45404e-06,7.22654e-06,2,3319
112.3,4.00702e-11,6.38938e-06,7.15414e-06,2,3321
112.4,3.92713e-11,6.32537e-06,7.08247e-06,2,3323
112.5,3.84884e-11,6.26201e-06,7.01152e-06,2,3325
112.6,3.77211e-11,6.19927e-06,6.94128e-06,2,3327
112.7,3.69691e-11,6.13717e-06,6.87174e-06,2,3329
112.8,3.62321e-11,6.07568e-06,6.80289e-06,4,3333
112.9,3.55098e-11,6.01481e-06,6.73474e-06,3,3336
113,3.48018e-11,5.95456e-06,6.66727e-06,2,3338
113.1,3.4108e-11,5.8949e-06,6.60048e-06,2,3340
113.2,3.3428e-11,5.83585e-06,6.53435e-06,2,3342
113.3,3.27616e-11,5.77738e-06,6.46889e-06,2,3344
113.4,3.21085e-11,5.7195e-06,6.40408e-06,2,3346
113.5,3.14684e-11,5.6622e-06,6.33992e-06,2,3348
113.6,3.0841e-11,5.60548e-06,6.27641e-06,2,3350
113.7,3.02262e-11,5.54932e-06,6.21353e-06,2,3352
113.8,2.96236e-11,5.49373e-06,6.15128e-06,3,3355
113.9,2.9033e-11,5.43869e-06,6.08966e-06,2,3357
114,2.84542e-11,5.3842e-06,6.02865e-06,2,3359
114.1,2.78869e-11,5.33026e-06,5.96825e-06,2,3361
114.2,2.7331e-11,5.27686e-06,5.90846e-06,2,3363
114.3,2.67861e-11,5.224e-06,5.84927e-06,2,3365
114.4,2.62521e-11,5.17166e-06,5.79067e-06,2,3367
114.5,2.57287e-11,5.11985e-06,5.73266e-06,2,3369
114.6,2.52158e-11,5.06856e-06,5.67523e-06,2,3371
114.7,2.47131e-11,5.01778e-06,5.61837e-06,2,3373
114.8,2.42204e-11,4.96751e-06,5.56209e-06,2,3375
114.9,2.37375e-11,4.91775e-06,5.50636e-06,2,3377
115,2.32643e-11,4.86848e-06,5.4512e-06,2,3379
115.1,2.28005e-11,4.81971e-06,5.39659e-06,2,3381
115.2,2.2346e-11,4.77142e-06,5.34252e-06,2,3383
115.3,2.19005e-11,4.72362e-06,5.289e-06,2,3385
115.4,2.14639e-11,4.6763e-06,5.23601e-06,2,3387
115.5,2.1036e-11,4.62945e-06,5.18356e-06,3,3390
115.6,2.06166e-11,4.58307e-06,5.13163e-06,2,3392
115.7,2.02056e-11,4.53716e-06,5.08022e-06,2,3394
115.8,1.98027e-11,4.4917e-06,5.02932e-06,2,3396
115.9,1.9408e-11,4.4467e-06,4.97894e-06,2,3398
116,1.9021e-11,4.40216e-06,4.92906e-06,3,3401
116.1,1.86418e-11,4.35805e-06,4.87968e-06,2,3403
116.2,1.82702e-11,4.31439e-06,4.83079e-06,2,3405
116.3,1.7906e-11,4.27117e-06,4.7824e-06,3,3408
116.4,1.7549e-11,4.22838e-06,4.73449e-06,2,3410
116.5,1.71991e-11,4.18602e-06,4.68706e-06,2,3412
116.6,1.68562e-11,4.14409e-06,4.6401e-06,2,3414
116.7,1.65202e-11,4.10257e-06,4.59361e-06,2,3416
116.8,1.61908e-11,4.06147e-06,4.54759e-06,2,3418
116.9,1.58681e-11,4.02078e-06,4.50203e-06,2,3420
117,1.55517e-11,3.9805e-06,4.45693e-06,2,3422
117.1,1.52417e-11,3.94062e-06,4.41228e-06,2,3424
117.2,1.49378e-11,3.90114e-06,4.36808e-06,2,3426
117.3,1.464e-11,3.86206e-06,4.32432e-06,2,3428
117.4,1.43482e-11,3.82337e-06,4.281e-06,2,3430
117.5,1.40621e-11,3.78507e-06,4.23811e-06,2,3432
117.6,1.37818e-11,3.74715e-06,4.19565e-06,2,3434
117.7,1.3507e-11,3.70961e-06,4.15362e-06,2,3436
117.8,1.32377e-11,3.67244e-06,4.11201e-06,2,3438
117.9,1.29738e-11,3.63565e-06,4.07081e-06,2,3440
118,1.27152e-11,3.59923e-06,4.03003e-06,2,3442
118.1,1.24617e-11,3.56317e-06,3.98965e-06,2,3444
118.2,1.22132e-11,3.52747e-06,3.94968e-06,2,3446
118.3,1.19698e-11,3.49214e-06,3.91012e-06,2,3448
118.4,1.17311e-11,3.45715e-06,3.87094e-06,2,3450
118.5,1.14973e-11,3.42252e-06,3.83216e-06,2,3452
118.6,1.12681e-11,3.38823e-06,3.79377e-06,2,3454
118.7,1.10434e-11,3.35428e-06,3.75577e-06,2,3456
118.8,1.08232e-11,3.32068e-06,3.71814e-06,2,3458
118.9,1.06075e-11,3.28741e-06,3.68089e-06,2,3460
119,1.0396e-11,3.25448e-06,3.64401e-06,2,3462
119.1,1.01887e-11,3.22187e-06,3.60751e-06,2,3464
119.2,9.98563e-12,3.1896e-06,3.57137e-06,2,3466
119.3,9.78655e-12,3.15764e-06,3.53559e-06,2,3468
119.4,9.59145e-12,3.12601e-06,3.50017e-06,2,3470
119.5,9.40023e-12,3.09469e-06,3.4651e-06,3,3473
119.6,9.21283e-12,3.06369e-06,3.43039e-06,2,3475
119.7,9.02916e-12,3.033e-06,3.39602e-06,2,3477
119.8,8.84915e-12,3.00261e-06,3.362e-06,2,3479
119.9,8.67274e-12,2.97253e-06,3.32832e-06,2,3481
120,8.49983e-12,2.94275e-06,3.29497e-06,2,3483
120.1,8.33038e-12,2.91327e-06,3.26196e-06,2,3485
120.2,8.16431e-12,2.88408e-06,3.22929e-06,2,3487
120.3,8.00154e-12,2.85519e-06,3.19693e-06,2,3489
120.4,7.84202e-12,2.82659e-06,3.16491e-06,2,3491
120.5,7.68568e-12,2.79827e-06,3.1332e-06,2,3493
120.6,7.53246e-12,2.77024e-06,3.10181e-06,2,3495
120.7,7.38229e-12,2.74248e-06,3.07074e-06,2,3497
120.8,7.23512e-12,2.71501e-06,3.03997e-06,2,3499
120.9,7.09088e-12,2.68781e-06,3.00952e-06,2,3501
121,6.94952e-12,2.66088e-06,2.97937e-06,2,3503
121.1,6.81097e-12,2.63422e-06,2.94952e-06,2,3505
121.2,6.67519e-12,2.60783e-06,2.91997e-06,2,3507
121.3,6.54211e-12,2.58171e-06,2.89072e-06,2,3509
121.4,6.41168e-12,2.55584e-06,2.86176e-06,3,3512
121.5,6.28386e-12,2.53024e-06,2.83309e-06,2,3514
121.6,6.15859e-12,2.50489e-06,2.80471e-06,2,3516
121.7,6.03581e-12,2.4798e-06,2.77661e-06,2,3518
121.8,5.91548e-12,2.45495e-06,2.74879e-06,2,3520
121.9,5.79755e-12,2.43036e-06,2.72125e-06,2,3522
122,5.68196e-12,2.40601e-06,2.69399e-06,2,3524
122.1,5.56869e-12,2.38191e-06,2.667e-06,2,3526
122.2,5.45767e-12,2.35804e-06,2.64028e-06,2,3528
122.3,5.34887e-12,2.33442e-06,2.61383e-06,2,3530
122.4,5.24223e-12,2.31103e-06,2.58765e-06,3,3533
122.5,5.13772e-12,2.28788e-06,2.56172e-06,2,3535
122.6,5.0353e-12,2.26496e-06,2.53606e-06,2,3537
122.7,4.93491e-12,2.24227e-06,2.51065e-06,2,3539
122.8,4.83653e-12,2.21981e-06,2.4855e-06,2,3541
122.9,4.74011e-12,2.19757e-06,2.4606e-06,2,3543
123,4.64561e-12,2.17555e-06,2.43595e-06,2,3545
123.1,4.55299e-12,2.15376e-06,2.41154e-06,2,3547
123.2,4.46222e-12,2.13218e-06,2.38738e-06,2,3549
123.3,4.37326e-12,2.11082e-06,2.36347e-06,2,3551
123.4,4.28608e-12,2.08967e-06,2.33979e-06,2,3553
123.5,4.20063e-12,2.06874e-06,2.31635e-06,2,3555
123.6,4.11689e-12,2.04801e-06,2.29314e-06,2,3557
123.7,4.03481e-12,2.0275e-06,2.27017e-06,2,3559
123.8,3.95437e-12,2.00718e-06,2.24743e-06,2,3561
123.9,3.87554e-12,1.98707e-06,2.22491e-06,2,3563
124,3.79828e-12,1.96717e-06,2.20262e-06,2,3565
124.1,3.72255e-12,1.94746e-06,2.18056e-06,2,3567
124.2,3.64834e-12,1.92795e-06,2.15871e-06,3,3570
124.3,3.57561e-12,1.90864e-06,2.13708e-06,2,3572
124.4,3.50432e-12,1.88951e-06,2.11567e-06,2,3574
124.5,3.43446e-12,1.87059e-06,2.09448e-06,2,3576
124.6,3.36599e-12,1.85185e-06,2.0735e-06,2,3578
124.7,3.29889e-12,1.83329e-06,2.05272e-06,2,3580
124.8,3.23312e-12,1.81493e-06,2.03216e-06,2,3582
124.9,3.16866e-12,1.79674e-06,2.0118e-06,2,3584
125,3.10549e-12,1.77874e-06,1.99165e-06,2,3586
125.1,3.04358e-12,1.76092e-06,1.97169e-06,2,3588
125.2,2.9829e-12,1.74328e-06,1.95194e-06,2,3590
125.3,2.92344e-12,1.72582e-06,1.93238e-06,2,3592
125.4,2.86516e-12,1.70853e-06,1.91303e-06,2,3594
125.5,2.80804e-12,1.69141e-06,1.89386e-06,2,3596
125.6,2.75205e-12,1.67447e-06,1.87489e-06,2,3598
125.7,2.69719e-12,1.65769e-06,1.8561e-06,2,3600
125.8,2.64342e-12,1.64108e-06,1.83751e-06,2,3602
125.9,2.59072e-12,1.62464e-06,1.8191e-06,2,3604
126,2.53907e-12,1.60837e-06,1.80088e-06,2,3606
126.1,2.48845e-12,1.59226e-06,1.78284e-06,2,3608
126.2,2.43884e-12,1.5763e-06,1.76497e-06,2,3610
126.3,2.39022e-12,1.56051e-06,1.74729e-06,2,3612
126.4,2.34257e-12,1.54488e-06,1.72979e-06,2,3614
126.5,2.29587e-12,1.5294e-06,1.71246e-06,2,3616
126.6,2.2501e-12,1.51408e-06,1.6953e-06,3,3619
126.7,2.20524e-12,1.49891e-06,1.67832e-06,2,3621
126.8,2.16127e-12,1.48389e-06,1.6615e-06,2,3623
126.9,2.11819e-12,1.46903e-06,1.64486e-06,2,3625
127,2.07596e-12,1.45431e-06,1.62838e-06,2,3627
127.1,2.03457e-12,1.43974e-06,1.61207e-06,2,3629
127.2,1.99401e-12,1.42532e-06,1.59592e-06,2,3631
127.3,1.95426e-12,1.41104e-06,1.57993e-06,2,3633
127.4,1.9153e-12,1.3969e-06,1.5641e-06,2,3635
127.5,1.87711e-12,1.38291e-06,1.54843e-06,2,3637
127.6,1.83969e-12,1.36905e-06,1.53292e-06,3,3640
127.7,1.80302e-12,1.35534e-06,1.51756e-06,2,3642
127.8,1.76707e-12,1.34176e-06,1.50236e-06,2,3644
127.9,1.73184e-12,1.32832e-06,1.48731e-06,2,3646
128,1.69732e-12,1.31501e-06,1.47241e-06,2,3648
128.1,1.66348e-12,1.30184e-06,1.45766e-06,3,3651
128.2,1.63032e-12,1.2888e-06,1.44305e-06,2,3653
128.3,1.59781e-12,1.27588e-06,1.4286e-06,2,3655
128.4,1.56596e-12,1.2631e-06,1.41428e-06,2,3657
128.5,1.53474e-12,1.25045e-06,1.40012e-06,2,3659
128.6,1.50414e-12,1.23792e-06,1.38609e-06,2,3661
128.7,1.47416e-12,1.22552e-06,1.3722e-06,2,3663
128.8,1.44477e-12,1.21324e-06,1.35846e-06,2,3665
128.9,1.41596e-12,1.20109e-06,1.34485e-06,2,3667
129,1.38774e-12,1.18905e-06,1.33137e-06,2,3669
129.1,1.36007e-12,1.17714e-06,1.31804e-06,3,3672
129.2,1.33295e-12,1.16535e-06,1.30483e-06,2,3674
129.3,1.30638e-12,1.15367e-06,1.29176e-06,4,3678
129.4,1.28034e-12,1.14212e-06,1.27882e-06,2,3680
129.5,1.25481e-12,1.13067e-06,1.26601e-06,2,3682
129.6,1.2298e-12,1.11935e-06,1.25332e-06,2,3684
129.7,1.20528e-12,1.10813e-06,1.24077e-06,2,3686
129.8,1.18125e-12,1.09703e-06,1.22834e-06,2,3688
129.9,1.1577e-12,1.08604e-06,1.21603e-06,2,3690
130,1.13462e-12,1.07516e-06,1.20385e-06,4,3694
130.1,1.112e-12,1.06439e-06,1.19179e-06,2,3696
130.2,1.08983e-12,1.05373e-06,1.17985e-06,2,3698
130.3,1.0681e-12,1.04317e-06,1.16803e-06,2,3700
130.4,1.04681e-12,1.03272e-06,1.15633e-06,2,3702
130.5,1.02594e-12,1.02237e-06,1.14474e-06,2,3704
130.6,1.00549e-12,1.01213e-06,1.13327e-06,3,3707
130.7,9.85443e-13,1.00199e-06,1.12192e-06,3,3710
130.8,9.65797e-13,9.91953e-07,1.11068e-06,2,3712
130.9,9.46543e-13,9.82015e-07,1.09955e-06,2,3714
131,9.27673e-13,9.72177e-07,1.08854e-06,2,3716
131.1,9.09178e-13,9.62438e-07,1.07763e-06,2,3718
131.2,8.91053e-13,9.52796e-07,1.06684e-06,2,3720
131.3,8.73289e-13,9.43251e-07,1.05615e-06,2,3722
131.4,8.55879e-13,9.33801e-07,1.04557e-06,3,3725
131.5,8.38816e-13,9.24446e-07,1.03509e-06,2,3727
131.6,8.22093e-13,9.15185e-07,1.02472e-06,2,3729
131.7,8.05704e-13,9.06016e-07,1.01446e-06,2,3731
131.8,7.89641e-13,8.96939e-07,1.0043e-06,2,3733
131.9,7.73899e-13,8.87954e-07,9.94235e-07,2,3735
132,7.5847e-13,8.79058e-07,9.84274e-07,3,3738
132.1,7.4335e-13,8.70251e-07,9.74413e-07,2,3740
132.2,7.2853e-13,8.61533e-07,9.64652e-07,2,3742
132.3,7.14006e-13,8.52902e-07,9.54987e-07,2,3744
132.4,6.99772e-13,8.44357e-07,9.4542e-07,2,3746
132.5,6.85821e-13,8.35898e-07,9.35949e-07,2,3748
132.6,6.72149e-13,8.27524e-07,9.26572e-07,2,3750
132.7,6.58748e-13,8.19234e-07,9.1729e-07,2,3752
132.8,6.45616e-13,8.11027e-07,9.081e-07,2,3754
132.9,6.32745e-13,8.02901e-07,8.99002e-07,2,3756
133,6.20129e-13,7.94858e-07,8.89996e-07,2,3758
133.1,6.07767e-13,7.86895e-07,8.8108e-07,2,3760
133.2,5.95651e-13,7.79011e-07,8.72253e-07,2,3762
133.3,5.83776e-13,7.71207e-07,8.63515e-07,2,3764
133.4,5.72138e-13,7.63481e-07,8.54864e-07,2,3766
133.5,5.60731e-13,7.55832e-07,8.46299e-07,2,3768
133.6,5.49553e-13,7.4826e-07,8.37821e-07,2,3770
133.7,5.38597e-13,7.40764e-07,8.29428e-07,2,3772
133.8,5.27859e-13,7.33343e-07,8.21118e-07,3,3775
133.9,5.17335e-13,7.25996e-07,8.12892e-07,2,3777
134,5.07022e-13,7.18723e-07,8.04748e-07,2,3779
134.1,4.96914e-13,7.11523e-07,7.96686e-07,2,3781
134.2,4.87008e-13,7.04394e-07,7.88705e-07,2,3783
134.3,4.77298e-13,6.97338e-07,7.80803e-07,2,3785
134.4,4.67783e-13,6.90351e-07,7.72981e-07,2,3787
134.5,4.58457e-13,6.83435e-07,7.65237e-07,2,3789
134.6,4.49317e-13,6.76589e-07,7.57571e-07,2,3791
134.7,4.40359e-13,6.6981e-07,7.49981e-07,3,3794
134.8,4.31581e-13,6.631e-07,7.42468e-07,2,3796
134.9,4.22977e-13,6.56457e-07,7.3503e-07,2,3798
135,4.14544e-13,6.4988e-07,7.27666e-07,2,3800
135.1,4.0628e-13,6.4337e-07,7.20376e-07,2,3802
135.2,3.9818e-13,6.36924e-07,7.13159e-07,3,3805
135.3,3.90242e-13,6.30544e-07,7.06015e-07,2,3807
135.4,3.82462e-13,6.24227e-07,6.98942e-07,2,3809
135.5,3.74837e-13,6.17973e-07,6.91939e-07,2,3811
135.6,3.67364e-13,6.11782e-07,6.85007e-07,2,3813
135.7,3.6004e-13,6.05653e-07,6.78145e-07,2,3815
135.8,3.52863e-13,5.99585e-07,6.71351e-07,2,3817
135.9,3.45828e-13,5.93579e-07,6.64625e-07,2,3819
136,3.38934e-13,5.87632e-07,6.57967e-07,2,3821
136.1,3.32177e-13,5.81745e-07,6.51375e-07,2,3823
136.2,3.25554e-13,5.75917e-07,6.4485e-07,2,3825
136.3,3.19064e-13,5.70147e-07,6.38389e-07,3,3828
136.4,3.12704e-13,5.64435e-07,6.31994e-07,3,3831
136.5,3.06469e-13,5.58781e-07,6.25662e-07,2,3833
136.6,3.00359e-13,5.53183e-07,6.19394e-07,3,3836
136.7,2.94371e-13,5.47641e-07,6.13189e-07,2,3838
136.8,2.88503e-13,5.42154e-07,6.07046e-07,2,3840
136.9,2.82751e-13,5.36723e-07,6.00965e-07,2,3842
137,2.77114e-13,5.31346e-07,5.94944e-07,2,3844
137.1,2.7159e-13,5.26023e-07,5.88984e-07,2,3846
137.2,2.66175e-13,5.20753e-07,5.83083e-07,2,3848
137.3,2.60869e-13,5.15536e-07,5.77242e-07,2,3850
137.4,2.55668e-13,5.10371e-07,5.71459e-07,2,3852
137.5,2.50571e-13,5.05258e-07,5.65734e-07,2,3854
137.6,2.45575e-13,5.00197e-07,5.60066e-07,2,3856
137.7,2.4068e-13,4.95185e-07,5.54455e-07,2,3858
137.8,2.35882e-13,4.90225e-07,5.48901e-07,2,3860
137.9,2.31179e-13,4.85313e-07,5.43402e-07,2,3862
138,2.2657e-13,4.80451e-07,5.37958e-07,2,3864
138.1,2.22054e-13,4.75638e-07,5.32568e-07,2,3866
138.2,2.17626e-13,4.70873e-07,5.27233e-07,2,3868
138.3,2.13287e-13,4.66156e-07,5.21951e-07,2,3870
138.4,2.09036e-13,4.61486e-07,5.16722e-07,2,3872
138.5,2.04869e-13,4.56862e-07,5.11545e-07,3,3875
138.6,2.00784e-13,4.52285e-07,5.0642e-07,2,3877
138.7,1.96781e-13,4.47754e-07,5.01347e-07,2,3879
138.8,1.92858e-13,4.43269e-07,4.96324e-07,2,3881
138.9,1.89013e-13,4.38828e-07,4.91352e-07,2,3883
139,1.85245e-13,4.34432e-07,4.8643e-07,2,3885
139.1,1.81552e-13,4.30079e-07,4.81557e-07,4,3889
139.2,1.77933e-13,4.25771e-07,4.76732e-07,2,3891
139.3,1.74385e-13,4.21505e-07,4.71956e-07,2,3893
139.4,1.70909e-13,4.17283e-07,4.67228e-07,2,3895
139.5,1.67501e-13,4.13102e-07,4.62547e-07,2,3897
139.6,1.64162e-13,4.08964e-07,4.57913e-07,2,3899
139.7,1.60889e-13,4.04867e-07,4.53326e-07,2,3901
139.8,1.57683e-13,4.0081e-07,4.48784e-07,2,3903
139.9,1.54539e-13,3.96795e-07,4.44288e-07,2,3905
140,1.51458e-13,3.9282e-07,4.39837e-07,2,3907
140.1,1.48438e-13,3.88885e-07,4.35431e-07,2,3909
140.2,1.4548e-13,3.84989e-07,4.31069e-07,2,3911
140.3,1.42579e-13,3.81132e-07,4.2675e-07,2,3913
140.4,1.39736e-13,3.77313e-07,4.22475e-07,2,3915
140.5,1.3695e-13,3.73533e-07,4.18242e-07,3,3918
140.6,1.3422e-13,3.69791e-07,4.14052e-07,2,3920
140.7,1.31544e-13,3.66087e-07,4.09904e-07,2,3922
140.8,1.28922e-13,3.62419e-07,4.05798e-07,2,3924
140.9,1.26352e-13,3.58788e-07,4.01732e-07,2,3926
141,1.23833e-13,3.55194e-07,3.97708e-07,2,3928
141.1,1.21364e-13,3.51635e-07,3.93723e-07,2,3930
141.2,1.18944e-13,3.48113e-07,3.89779e-07,2,3932
141.3,1.16573e-13,3.44625e-07,3.85874e-07,2,3934
141.4,1.1425e-13,3.41173e-07,3.82008e-07,2,3936
141.5,1.11972e-13,3.37755e-07,3.78181e-07,2,3938
141.6,1.09739e-13,3.34371e-07,3.74393e-07,2,3940
141.7,1.07551e-13,3.31021e-07,3.70642e-07,2,3942
141.8,1.05407e-13,3.27705e-07,3.66929e-07,5,3947
141.9,1.03306e-13,3.24422e-07,3.63253e-07,2,3949
142,1.01247e-13,3.21172e-07,3.59614e-07,2,3951
142.1,9.92278e-14,3.17954e-07,3.56011e-07,2,3953
142.2,9.72497e-14,3.14769e-07,3.52444e-07,2,3955
142.3,9.53106e-14,3.11616e-07,3.48913e-07,2,3957
142.4,9.34104e-14,3.08494e-07,3.45418e-07,2,3959
142.5,9.15483e-14,3.05403e-07,3.41957e-07,2,3961
142.6,8.97234e-14,3.02344e-07,3.38532e-07,2,3963
142.7,8.79345e-14,2.99315e-07,3.3514e-07,2,3965
142.8,8.61811e-14,2.96316e-07,3.31783e-07,2,3967
142.9,8.44634e-14,2.93347e-07,3.28459e-07,2,3969
143,8.27792e-14,2.90409e-07,3.25168e-07,2,3971
143.1,8.11295e-14,2.87499e-07,3.21911e-07,2,3973
143.2,7.9512e-14,2.84619e-07,3.18686e-07,2,3975
143.3,7.79267e-14,2.81768e-07,3.15493e-07,2,3977
143.4,7.63737e-14,2.78945e-07,3.12332e-07,2,3979
143.5,7.48509e-14,2.7615e-07,3.09203e-07,3,3982
143.6,7.33585e-14,2.73384e-07,3.06106e-07,2,3984
143.7,7.18959e-14,2.70645e-07,3.03039e-07,2,3986
143.8,7.04627e-14,2.67934e-07,3.00003e-07,2,3988
143.9,6.9058e-14,2.65249e-07,2.96998e-07,2,3990
144,6.76811e-14,2.62592e-07,2.94022e-07,2,3992
144.1,6.63322e-14,2.59961e-07,2.91077e-07,2,3994
144.2,6.50095e-14,2.57357e-07,2.88161e-07,2,3996
144.3,6.37132e-14,2.54779e-07,2.85274e-07,2,3998
144.4,6.24435e-14,2.52226e-07,2.82416e-07,2,4000
144.5,6.11988e-14,2.49699e-07,2.79586e-07,2,4002
144.6,5.99783e-14,2.47198e-07,2.76785e-07,2,4004
144.7,5.87825e-14,2.44721e-07,2.74013e-07,2,4006
144.8,5.7611e-14,2.4227e-07,2.71267e-07,3,4009
144.9,5.64623e-14,2.39843e-07,2.6855e-07,2,4011
145,5.53369e-14,2.3744e-07,2.65859e-07,2,4013
145.1,5.42333e-14,2.35061e-07,2.63196e-07,2,4015
145.2,5.31519e-14,2.32706e-07,2.60559e-07,2,4017
145.3,5.20925e-14,2.30375e-07,2.57949e-07,2,4019
145.4,5.10544e-14,2.28067e-07,2.55365e-07,2,4021
145.5,5.00361e-14,2.25782e-07,2.52806e-07,2,4023
145.6,4.9039e-14,2.2352e-07,2.50274e-07,2,4025
145.7,4.80614e-14,2.21281e-07,2.47766e-07,3,4028
145.8,4.7103e-14,2.19064e-07,2.45284e-07,2,4030
145.9,4.61643e-14,2.16869e-07,2.42827e-07,3,4033
146,4.52437e-14,2.14697e-07,2.40394e-07,3,4036
146.1,4.43423e-14,2.12546e-07,2.37986e-07,2,4038
146.2,4.34579e-14,2.10417e-07,2.35602e-07,2,4040
146.3,4.25911e-14,2.08309e-07,2.33241e-07,2,4042
146.4,4.17422e-14,2.06222e-07,2.30905e-07,2,4044
146.5,4.09096e-14,2.04156e-07,2.28591e-07,2,4046
146.6,4.00946e-14,2.0211e-07,2.26301e-07,2,4048
146.7,3.92958e-14,2.00086e-07,2.24034e-07,2,4050
146.8,3.85116e-14,1.98081e-07,2.2179e-07,2,4052
146.9,3.77445e-14,1.96097e-07,2.19568e-07,2,4054
147,3.69918e-14,1.94132e-07,2.17368e-07,2,4056
147.1,3.62549e-14,1.92187e-07,2.15191e-07,2,4058
147.2,3.55316e-14,1.90262e-07,2.13035e-07,2,4060
147.3,3.48233e-14,1.88356e-07,2.10901e-07,2,4062
147.4,3.41287e-14,1.86469e-07,2.08788e-07,3,4065
147.5,3.34485e-14,1.84601e-07,2.06696e-07,2,4067
147.6,3.27815e-14,1.82751e-07,2.04625e-07,2,4069
147.7,3.21284e-14,1.80921e-07,2.02575e-07,2,4071
147.8,3.14876e-14,1.79108e-07,2.00546e-07,2,4073
147.9,3.086e-14,1.77314e-07,1.98537e-07,4,4077
148,3.02443e-14,1.75537e-07,1.96548e-07,2,4079
148.1,2.96419e-14,1.73779e-07,1.94579e-07,2,4081
148.2,2.90505e-14,1.72038e-07,1.92629e-07,2,4083
148.3,2.84718e-14,1.70314e-07,1.907e-07,2,4085
148.4,2.79045e-14,1.68608e-07,1.88789e-07,3,4088
148.5,2.73485e-14,1.66919e-07,1.86898e-07,2,4090
148.6,2.68029e-14,1.65247e-07,1.85025e-07,2,4092
148.7,2.62685e-14,1.63591e-07,1.83172e-07,2,4094
148.8,2.57445e-14,1.61952e-07,1.81337e-07,3,4097
148.9,2.52313e-14,1.6033e-07,1.7952e-07,2,4099
149,2.47285e-14,1.58724e-07,1.77722e-07,2,4101
149.1,2.42352e-14,1.57133e-07,1.75941e-07,2,4103
149.2,2.37524e-14,1.55559e-07,1.74178e-07,2,4105
149.3,2.32782e-14,1.54001e-07,1.72434e-07,2,4107
149.4,2.28145e-14,1.52458e-07,1.70706e-07,2,4109
149.5,2.23596e-14,1.50931e-07,1.68996e-07,2,4111
149.6,2.1914e-14,1.49419e-07,1.67303e-07,2,4113
149.7,2.14782e-14,1.47922e-07,1.65627e-07,2,4115
149.8,2.10494e-14,1.4644e-07,1.63967e-07,2,4117
149.9,2.06294e-14,1.44973e-07,1.62325e-07,2,4119
150,2.02181e-14,1.4352e-07,1.60699e-07,2,4121
150.1,1.98155e-14,1.42083e-07,1.59089e-07,2,4123
150.2,1.942e-14,1.40659e-07,1.57495e-07,2,4125
150.3,1.90329e-14,1.3925e-07,1.55917e-07,2,4127
150.4,1.86538e-14,1.37855e-07,1.54355e-07,2,4129
150.5,1.82821e-14,1.36474e-07,1.52809e-07,3,4132
150.6,1.79173e-14,1.35107e-07,1.51278e-07,2,4134
150.7,1.75597e-14,1.33753e-07,1.49762e-07,2,4136
150.8,1.72097e-14,1.32413e-07,1.48262e-07,3,4139
150.9,1.68672e-14,1.31087e-07,1.46777e-07,2,4141
151,1.65304e-14,1.29773e-07,1.45306e-07,2,4143
151.1,1.62012e-14,1.28473e-07,1.4385e-07,2,4145
151.2,1.58787e-14,1.27186e-07,1.42409e-07,2,4147
151.3,1.5562e-14,1.25912e-07,1.40983e-07,2,4149
151.4,1.52516e-14,1.24651e-07,1.3957e-07,2,4151
151.5,1.49472e-14,1.23402e-07,1.38172e-07,3,4154
151.6,1.46498e-14,1.22166e-07,1.36788e-07,2,4156
151.7,1.43571e-14,1.20942e-07,1.35417e-07,2,4158
151.8,1.40713e-14,1.1973e-07,1.34061e-07,2,4160
151.9,1.37907e-14,1.18531e-07,1.32718e-07,2,4162
152,1.35159e-14,1.17343e-07,1.31388e-07,2,4164
152.1,1.32466e-14,1.16168e-07,1.30072e-07,2,4166
152.2,1.29824e-14,1.15004e-07,1.28769e-07,2,4168
152.3,1.27234e-14,1.13852e-07,1.27479e-07,3,4171
152.4,1.24699e-14,1.12711e-07,1.26202e-07,2,4173
152.5,1.22211e-14,1.11582e-07,1.24937e-07,2,4175
152.6,1.1978e-14,1.10464e-07,1.23686e-07,2,4177
152.7,1.17391e-14,1.09357e-07,1.22447e-07,2,4179
152.8,1.15052e-14,1.08262e-07,1.2122e-07,2,4181
152.9,1.12761e-14,1.07177e-07,1.20005e-07,2,4183
153,1.10508e-14,1.06103e-07,1.18803e-07,2,4185
153.1,1.08307e-14,1.0504e-07,1.17613e-07,2,4187
153.2,1.06151e-14,1.03988e-07,1.16435e-07,2,4189
153.3,1.04032e-14,1.02946e-07,1.15268e-07,2,4191
153.4,1.01961e-14,1.01915e-07,1.14113e-07,2,4193
153.5,9.99225e-15,1.00894e-07,1.1297e-07,2,4195
153.6,9.7936e-15,9.98832e-08,1.11838e-07,2,4197
153.7,9.59864e-15,9.88826e-08,1.10718e-07,3,4200
153.8,9.4069e-15,9.7892e-08,1.09609e-07,2,4202
153.9,9.21942e-15,9.69113e-08,1.08511e-07,2,4204
154,9.03587e-15,9.59404e-08,1.07424e-07,2,4206
154.1,8.85539e-15,9.49792e-08,1.06347e-07,2,4208
154.2,8.6791e-15,9.40277e-08,1.05282e-07,2,4210
154.3,8.50542e-15,9.30857e-08,1.04227e-07,2,4212
154.4,8.33697e-15,9.21532e-08,1.03183e-07,2,4214
154.5,8.17015e-15,9.123e-08,1.02149e-07,3,4217
154.6,8.00726e-15,9.0316e-08,1.01126e-07,2,4219
154.7,7.84793e-15,8.94112e-08,1.00113e-07,2,4221
154.8,7.69183e-15,8.85154e-08,9.911e-08,2,4223
154.9,7.53867e-15,8.76287e-08,9.81171e-08,2,4225
155,7.38815e-15,8.67508e-08,9.71342e-08,2,4227
155.1,7.24066e-15,8.58817e-08,9.61611e-08,2,4229
155.2,7.09664e-15,8.50213e-08,9.51977e-08,2,4231
155.3,6.95518e-15,8.41696e-08,9.4244e-08,4,4235
155.4,6.81607e-15,8.33263e-08,9.32998e-08,2,4237
155.5,6.68066e-15,8.24915e-08,9.23651e-08,2,4239
155.6,6.54737e-15,8.16651e-08,9.14398e-08,3,4242
155.7,6.4163e-15,8.0847e-08,9.05237e-08,2,4244
155.8,6.28887e-15,8.0037e-08,8.96168e-08,2,4246
155.9,6.16333e-15,7.92352e-08,8.8719e-08,3,4249
156,6.04097e-15,7.84414e-08,8.78302e-08,2,4251
156.1,5.92039e-15,7.76556e-08,8.69503e-08,2,4253
156.2,5.80225e-15,7.68776e-08,8.60792e-08,2,4255
156.3,5.68658e-15,7.61074e-08,8.52169e-08,2,4257
156.4,5.57345e-15,7.5345e-08,8.43632e-08,2,4259
156.5,5.46274e-15,7.45901e-08,8.3518e-08,2,4261
156.6,5.3537e-15,7.38429e-08,8.26813e-08,2,4263
156.7,5.24648e-15,7.31031e-08,8.1853e-08,2,4265
156.8,5.142e-15,7.23707e-08,8.1033e-08,2,4267
156.9,5.04009e-15,7.16457e-08,8.02211e-08,2,4269
157,4.93931e-15,7.0928e-08,7.94175e-08,3,4272
157.1,4.84059e-15,7.02174e-08,7.86218e-08,2,4274
157.2,4.74426e-15,6.95139e-08,7.78342e-08,2,4276
157.3,4.65012e-15,6.88175e-08,7.70544e-08,2,4278
157.4,4.55721e-15,6.81281e-08,7.62825e-08,2,4280
157.5,4.46683e-15,6.74456e-08,7.55183e-08,2,4282
157.6,4.37707e-15,6.67699e-08,7.47617e-08,2,4284
157.7,4.29002e-15,6.6101e-08,7.40127e-08,2,4286
157.8,4.20513e-15,6.54388e-08,7.32713e-08,2,4288
157.9,4.12096e-15,6.47832e-08,7.25372e-08,2,4290
158,4.03908e-15,6.41342e-08,7.18105e-08,2,4292
158.1,3.95827e-15,6.34917e-08,7.10911e-08,2,4294
158.2,3.87959e-15,6.28556e-08,7.03789e-08,2,4296
158.3,3.80235e-15,6.22259e-08,6.96738e-08,2,4298
158.4,3.72679e-15,6.16025e-08,6.89758e-08,2,4300
158.5,3.65258e-15,6.09853e-08,6.82848e-08,3,4303
158.6,3.57976e-15,6.03744e-08,6.76007e-08,2,4305
158.7,3.50832e-15,5.97695e-08,6.69235e-08,2,4307
158.8,3.43856e-15,5.91707e-08,6.6253e-08,2,4309
158.9,3.37038e-15,5.8578e-08,6.55893e-08,2,4311
159,3.30274e-15,5.79911e-08,6.49322e-08,2,4313
159.1,3.23715e-15,5.74101e-08,6.42817e-08,2,4315
159.2,3.17264e-15,5.6835e-08,6.36377e-08,2,4317
159.3,3.10946e-15,5.62656e-08,6.30002e-08,2,4319
159.4,3.04776e-15,5.57019e-08,6.2369e-08,2,4321
159.5,2.98685e-15,5.51439e-08,6.17442e-08,2,4323
159.6,2.92696e-15,5.45915e-08,6.11256e-08,2,4325
159.7,2.8692e-15,5.40445e-08,6.05132e-08,2,4327
159.8,2.81183e-15,5.35031e-08,5.9907e-08,2,4329
159.9,2.75627e-15,5.29671e-08,5.93068e-08,2,4331
160,2.70093e-15,5.24365e-08,5.87127e-08,2,4333
160.1,2.64717e-15,5.19111e-08,5.81245e-08,2,4335
160.2,2.59453e-15,5.13911e-08,5.75422e-08,2,4337
160.3,2.54265e-15,5.08762e-08,5.69657e-08,2,4339
160.4,2.49263e-15,5.03666e-08,5.6395e-08,3,4342
160.5,2.44236e-15,4.9862e-08,5.58301e-08,2,4344
160.6,2.39402e-15,4.93624e-08,5.52707e-08,2,4346
160.7,2.34601e-15,4.88679e-08,5.4717e-08,3,4349
160.8,2.29975e-15,4.83783e-08,5.41689e-08,2,4351
160.9,2.25393e-15,4.78937e-08,5.36262e-08,2,4353
161,2.2083e-15,4.74139e-08,5.30889e-08,2,4355
161.1,2.16545e-15,4.69389e-08,5.25571e-08,2,4357
161.2,2.12186e-15,4.64686e-08,5.20306e-08,2,4359
161.3,2.07902e-15,4.60031e-08,5.15093e-08,2,4361
161.4,2.03895e-15,4.55422e-08,5.09933e-08,2,4363
161.5,1.99791e-15,4.5086e-08,5.04824e-08,2,4365
161.6,1.95827e-15,4.46343e-08,4.99767e-08,2,4367
161.7,1.91941e-15,4.41871e-08,4.9476e-08,2,4369
161.8,1.88124e-15,4.37445e-08,4.89803e-08,2,4371
161.9,1.84375e-15,4.33062e-08,4.84896e-08,3,4374
162,1.80708e-15,4.28724e-08,4.80038e-08,2,4376
162.1,1.77103e-15,4.24429e-08,4.75229e-08,2,4378
162.2,1.73548e-15,4.20177e-08,4.70468e-08,2,4380
162.3,1.70112e-15,4.15967e-08,4.65755e-08,2,4382
162.4,1.66699e-15,4.118e-08,4.61089e-08,2,4384
162.5,1.63421e-15,4.07674e-08,4.5647e-08,2,4386
162.6,1.60197e-15,4.0359e-08,4.51897e-08,2,4388
162.7,1.56963e-15,3.99547e-08,4.4737e-08,2,4390
162.8,1.53829e-15,3.95544e-08,4.42888e-08,2,4392
162.9,1.50834e-15,3.91582e-08,4.38451e-08,2,4394
163,1.47863e-15,3.87659e-08,4.34058e-08,4,4398
163.1,1.44848e-15,3.83775e-08,4.2971e-08,2,4400
163.2,1.42015e-15,3.7993e-08,4.25405e-08,2,4402
163.3,1.39182e-15,3.76124e-08,4.21143e-08,2,4404
163.4,1.36424e-15,3.72356e-08,4.16924e-08,3,4407
163.5,1.33696e-15,3.68626e-08,4.12747e-08,2,4409
163.6,1.31066e-15,3.64933e-08,4.08612e-08,3,4412
163.7,1.28444e-15,3.61277e-08,4.04519e-08,3,4415
163.8,1.25893e-15,3.57657e-08,4.00466e-08,2,4417
163.9,1.23332e-15,3.54074e-08,3.96454e-08,2,4419
164,1.20916e-15,3.50527e-08,3.92482e-08,3,4422
164.1,1.18544e-15,3.47015e-08,3.8855e-08,2,4424
164.2,1.16158e-15,3.43539e-08,3.84658e-08,2,4426
164.3,1.13898e-15,3.40097e-08,3.80804e-08,2,4428
164.4,1.11603e-15,3.3669e-08,3.76989e-08,2,4430
164.5,1.09378e-15,3.33317e-08,3.73212e-08,2,4432
164.6,1.07253e-15,3.29978e-08,3.69473e-08,2,4434
164.7,1.05096e-15,3.26672e-08,3.65772e-08,2,4436
164.8,1.02984e-15,3.23399e-08,3.62108e-08,2,4438
164.9,1.01006e-15,3.20159e-08,3.5848e-08,2,4440
165,9.89786e-16,3.16952e-08,3.54889e-08,2,4442
165.1,9.70428e-16,3.13777e-08,3.51333e-08,2,4444
165.2,9.50733e-16,3.10633e-08,3.47814e-08,2,4446
165.3,9.31969e-16,3.07521e-08,3.44329e-08,3,4449
165.4,9.13898e-16,3.0444e-08,3.40879e-08,2,4451
165.5,8.95943e-16,3.0139e-08,3.37464e-08,2,4453
165.6,8.77511e-16,2.98371e-08,3.34084e-08,2,4455
165.7,8.60184e-16,2.95382e-08,3.30737e-08,2,4457
165.8,8.43151e-16,2.92423e-08,3.27423e-08,2,4459
165.9,8.26788e-16,2.89493e-08,3.24143e-08,2,4461
166,8.10537e-16,2.86593e-08,3.20896e-08,2,4463
166.1,7.93924e-16,2.83722e-08,3.17681e-08,2,4465
166.2,7.78433e-16,2.80879e-08,3.14498e-08,2,4467
166.3,7.63147e-16,2.78065e-08,3.11348e-08,2,4469
166.4,7.48363e-16,2.7528e-08,3.08229e-08,3,4472
166.5,7.33529e-16,2.72522e-08,3.05141e-08,2,4474
166.6,7.18551e-16,2.69792e-08,3.02084e-08,2,4476
166.7,7.04715e-16,2.67089e-08,2.99057e-08,2,4478
166.8,6.90513e-16,2.64413e-08,2.96061e-08,2,4480
166.9,6.77332e-16,2.61764e-08,2.93095e-08,2,4482
167,6.64249e-16,2.59142e-08,2.90159e-08,2,4484
167.1,6.50271e-16,2.56546e-08,2.87252e-08,2,4486
167.2,6.37437e-16,2.53976e-08,2.84374e-08,2,4488
167.3,6.25441e-16,2.51431e-08,2.81525e-08,2,4490
167.4,6.12228e-16,2.48912e-08,2.78705e-08,2,4492
167.5,6.00835e-16,2.46419e-08,2.75913e-08,3,4495
167.6,5.88989e-16,2.4395e-08,2.73149e-08,2,4497
167.7,5.77073e-16,2.41506e-08,2.70412e-08,2,4499
167.8,5.65484e-16,2.39086e-08,2.67703e-08,2,4501
167.9,5.55121e-16,2.36691e-08,2.65021e-08,2,4503
168,5.441e-16,2.3432e-08,2.62366e-08,2,4505
168.1,5.3328e-16,2.31973e-08,2.59738e-08,2,4507
168.2,5.2271e-16,2.29649e-08,2.57136e-08,2,4509
168.3,5.12405e-16,2.27348e-08,2.5456e-08,2,4511
168.4,5.01633e-16,2.2507e-08,2.52009e-08,2,4513
168.5,4.92881e-16,2.22816e-08,2.49485e-08,2,4515
168.6,4.82687e-16,2.20583e-08,2.46985e-08,2,4517
168.7,4.72873e-16,2.18373e-08,2.44511e-08,2,4519
168.8,4.64086e-16,2.16186e-08,2.42061e-08,4,4523
168.9,4.55096e-16,2.1402e-08,2.39636e-08,2,4525
169,4.46495e-16,2.11876e-08,2.37236e-08,2,4527
169.1,4.37707e-16,2.09753e-08,2.34859e-08,4,4531
169.2,4.29007e-16,2.07652e-08,2.32506e-08,2,4533
169.3,4.20592e-16,2.05572e-08,2.30177e-08,2,4535
169.4,4.12008e-16,2.03512e-08,2.27871e-08,2,4537
169.5,4.03685e-16,2.01473e-08,2.25588e-08,2,4539
169.6,3.96522e-16,1.99455e-08,2.23328e-08,2,4541
169.7,3.88347e-16,1.97457e-08,2.21091e-08,2,4543
169.8,3.80615e-16,1.95479e-08,2.18876e-08,2,4545
169.9,3.73395e-16,1.9352e-08,2.16683e-08,2,4547
170,3.66297e-16,1.91581e-08,2.14512e-08,2,4549
170.1,3.59369e-16,1.89662e-08,2.12363e-08,2,4551
170.2,3.52367e-16,1.87762e-08,2.10236e-08,2,4553
170.3,3.45462e-16,1.85881e-08,2.08129e-08,2,4555
170.4,3.38691e-16,1.84019e-08,2.06044e-08,2,4557
170.5,3.32381e-16,1.82175e-08,2.0398e-08,2,4559
170.6,3.26183e-16,1.8035e-08,2.01937e-08,2,4561
170.7,3.19795e-16,1.78543e-08,1.99914e-08,2,4563
170.8,3.13448e-16,1.76755e-08,1.97911e-08,2,4565
170.9,3.06966e-16,1.74984e-08,1.95928e-08,2,4567
171,3.01982e-16,1.73231e-08,1.93965e-08,2,4569
171.1,2.95855e-16,1.71495e-08,1.92022e-08,2,4571
171.2,2.90064e-16,1.69777e-08,1.90098e-08,2,4573
171.3,2.84839e-16,1.68077e-08,1.88194e-08,2,4575
171.4,2.7902e-16,1.66393e-08,1.86309e-08,2,4577
171.5,2.73154e-16,1.64726e-08,1.84442e-08,2,4579
171.6,2.68334e-16,1.63075e-08,1.82594e-08,2,4581
171.7,2.63281e-16,1.61442e-08,1.80765e-08,2,4583
171.8,2.58507e-16,1.59824e-08,1.78954e-08,2,4585
171.9,2.5355e-16,1.58223e-08,1.77161e-08,2,4587
172,2.48183e-16,1.56638e-08,1.75386e-08,2,4589
172.1,2.44167e-16,1.55069e-08,1.73629e-08,2,4591
172.2,2.39174e-16,1.53515e-08,1.7189e-08,2,4593
172.3,2.34762e-16,1.51977e-08,1.70168e-08,2,4595
172.4,2.30359e-16,1.50455e-08,1.68463e-08,2,4597
172.5,2.25965e-16,1.48948e-08,1.66775e-08,4,4601
172.6,2.21907e-16,1.47455e-08,1.65105e-08,3,4604
172.7,2.17271e-16,1.45978e-08,1.63451e-08,2,4606
172.8,2.13903e-16,1.44516e-08,1.61813e-08,2,4608
172.9,2.09267e-16,1.43068e-08,1.60192e-08,2,4610
173,2.04901e-16,1.41635e-08,1.58587e-08,3,4613
173.1,2.01734e-16,1.40216e-08,1.56998e-08,2,4615
173.2,1.97873e-16,1.38811e-08,1.55426e-08,2,4617
173.3,1.93873e-16,1.3742e-08,1.53868e-08,2,4619
173.4,1.90468e-16,1.36044e-08,1.52327e-08,2,4621
173.5,1.86978e-16,1.34681e-08,1.50801e-08,2,4623
173.6,1.83704e-16,1.33331e-08,1.4929e-08,2,4625
173.7,1.80461e-16,1.31996e-08,1.47795e-08,2,4627
173.8,1.76715e-16,1.30673e-08,1.46314e-08,2,4629
173.9,1.73893e-16,1.29364e-08,1.44848e-08,2,4631
174,1.70747e-16,1.28068e-08,1.43397e-08,2,4633
174.1,1.67388e-16,1.26785e-08,1.4196e-08,2,4635
174.2,1.64629e-16,1.25515e-08,1.40538e-08,2,4637
174.3,1.612e-16,1.24258e-08,1.3913e-08,2,4639
174.4,1.58808e-16,1.23013e-08,1.37736e-08,2,4641
174.5,1.55567e-16,1.2178e-08,1.36357e-08,2,4643
174.6,1.52849e-16,1.2056e-08,1.34991e-08,2,4645
174.7,1.49645e-16,1.19353e-08,1.33638e-08,2,4647
174.8,1.47533e-16,1.18157e-08,1.32299e-08,2,4649
174.9,1.44449e-16,1.16973e-08,1.30974e-08,2,4651
175,1.42363e-16,1.15801e-08,1.29662e-08,2,4653
175.1,1.39163e-16,1.14641e-08,1.28363e-08,3,4656
175.2,1.3692e-16,1.13493e-08,1.27077e-08,3,4659
175.3,1.34793e-16,1.12356e-08,1.25804e-08,2,4661
175.4,1.32852e-16,1.1123e-08,1.24543e-08,2,4663
175.5,1.30311e-16,1.10116e-08,1.23296e-08,2,4665
175.6,1.28057e-16,1.09013e-08,1.22061e-08,2,4667
175.7,1.26012e-16,1.0792e-08,1.20838e-08,2,4669
175.8,1.23274e-16,1.06839e-08,1.19627e-08,4,4673
175.9,1.21049e-16,1.05769e-08,1.18429e-08,2,4675
176,1.1949e-16,1.04709e-08,1.17242e-08,2,4677
176.1,1.17313e-16,1.0366e-08,1.16068e-08,2,4679
176.2,1.15298e-16,1.02622e-08,1.14905e-08,2,4681
176.3,1.13245e-16,1.01594e-08,1.13754e-08,2,4683
176.4,1.11739e-16,1.00576e-08,1.12614e-08,2,4685
176.5,1.09664e-16,9.95684e-09,1.11486e-08,2,4687
176.6,1.07806e-16,9.85709e-09,1.10369e-08,2,4689
176.7,1.06047e-16,9.75834e-09,1.09263e-08,2,4691
176.8,1.04242e-16,9.66058e-09,1.08169e-08,2,4693
176.9,1.02676e-16,9.56379e-09,1.07085e-08,2,4695
177,1.01196e-16,9.46798e-09,1.06012e-08,2,4697
177.1,9.95895e-17,9.37313e-09,1.0495e-08,2,4699
177.2,9.82665e-17,9.27923e-09,1.03899e-08,2,4701
177.3,9.64481e-17,9.18627e-09,1.02858e-08,2,4703
177.4,9.54988e-17,9.09424e-09,1.01827e-08,2,4705
177.5,9.33694e-17,9.00313e-09,1.00807e-08,2,4707
177.6,9.22377e-17,8.91293e-09,9.97974e-09,2,4709
177.7,9.06752e-17,8.82364e-09,9.87976e-09,2,4711
177.8,8.90631e-17,8.73524e-09,9.78078e-09,2,4713
177.9,8.7428e-17,8.64773e-09,9.6828e-09,2,4715
178,8.64289e-17,8.5611e-09,9.58579e-09,2,4717
178.1,8.51495e-17,8.47533e-09,9.48976e-09,2,4719
178.2,8.43199e-17,8.39042e-09,9.39469e-09,2,4721
178.3,8.29505e-17,8.30637e-09,9.30057e-09,2,4723
178.4,8.18849e-17,8.22315e-09,9.2074e-09,2,4725
178.5,8.09865e-17,8.14077e-09,9.11515e-09,2,4727
178.6,8.03036e-17,8.05921e-09,9.02384e-09,2,4729
178.7,7.88617e-17,7.97847e-09,8.93343e-09,2,4731
178.8,7.75592e-17,7.89854e-09,8.84394e-09,2,4733
178.9,7.64197e-17,7.81941e-09,8.75534e-09,2,4735
179,7.58035e-17,7.74108e-09,8.66762e-09,2,4737
179.1,7.41659e-17,7.66353e-09,8.58079e-09,2,4739
179.2,7.34234e-17,7.58675e-09,8.49482e-09,2,4741
179.3,7.24353e-17,7.51075e-09,8.40972e-09,2,4743
179.4,7.14641e-17,7.4355e-09,8.32547e-09,2,4745
179.5,7.12017e-17,7.36101e-09,8.24206e-09,2,4747
179.6,7.01249e-17,7.28727e-09,8.15949e-09,2,4749
179.7,6.93078e-17,7.21426e-09,8.07775e-09,2,4751
179.8,6.832e-17,7.14199e-09,7.99683e-09,2,4753
179.9,6.80035e-17,7.07044e-09,7.91671e-09,3,4756
180,6.65598e-17,6.9996e-09,7.8374e-09,3,4759
180.1,6.60158e-17,6.92948e-09,7.75888e-09,2,4761
180.2,6.58546e-17,6.86006e-09,7.68115e-09,2,4763
180.3,6.54722e-17,6.79133e-09,7.6042e-09,2,4765
180.4,6.44343e-17,6.7233e-09,7.52802e-09,2,4767
180.5,6.33724e-17,6.65594e-09,7.4526e-09,2,4769
180.6,6.30902e-17,6.58926e-09,7.37794e-09,2,4771
180.7,6.24068e-17,6.52325e-09,7.30403e-09,2,4773
180.8,6.20461e-17,6.4579e-09,7.23085e-09,2,4775
180.9,6.11184e-17,6.3932e-09,7.15841e-09,2,4777
181,6.13323e-17,6.32915e-09,7.0867e-09,2,4779
181.1,6.01359e-17,6.26574e-09,7.0157e-09,2,4781
181.2,5.98473e-17,6.20297e-09,6.94542e-09,2,4783
181.3,5.90673e-17,6.14083e-09,6.87584e-09,2,4785
181.4,5.90363e-17,6.07931e-09,6.80695e-09,2,4787
181.5,5.86612e-17,6.0184e-09,6.73876e-09,2,4789
181.6,5.83111e-17,5.95811e-09,6.67125e-09,2,4791
181.7,5.75927e-17,5.89842e-09,6.60442e-09,2,4793
181.8,5.67635e-17,5.83933e-09,6.53825e-09,2,4795
181.9,5.62372e-17,5.78083e-09,6.47275e-09,2,4797
182,5.60407e-17,5.72292e-09,6.4079e-09,3,4800
182.1,5.59119e-17,5.66558e-09,6.34371e-09,2,4802
182.2,5.6035e-17,5.60882e-09,6.28016e-09,2,4804
182.3,5.49526e-17,5.55263e-09,6.21724e-09,3,4807
182.4,5.47175e-17,5.49701e-09,6.15495e-09,2,4809
182.5,5.51684e-17,5.44194e-09,6.09329e-09,2,4811
182.6,5.40016e-17,5.38742e-09,6.03225e-09,2,4813
182.7,5.35774e-17,5.33344e-09,5.97182e-09,2,4815
182.8,5.39387e-17,5.28001e-09,5.91199e-09,3,4818
182.9,5.36481e-17,5.22712e-09,5.85276e-09,2,4820
183,5.33199e-17,5.17475e-09,5.79413e-09,2,4822
183.1,5.28959e-17,5.12291e-09,5.73608e-09,2,4824
183.2,5.26333e-17,5.07159e-09,5.67862e-09,3,4827
183.3,5.20696e-17,5.02078e-09,5.62173e-09,2,4829
183.4,5.26627e-17,4.97048e-09,5.56541e-09,2,4831
183.5,5.13903e-17,4.92068e-09,5.50965e-09,2,4833
183.6,5.14756e-17,4.87139e-09,5.45445e-09,2,4835
183.7,5.22145e-17,4.82258e-09,5.39981e-09,2,4837
183.8,5.14106e-17,4.77427e-09,5.34571e-09,2,4839
183.9,5.13091e-17,4.72644e-09,5.29216e-09,2,4841
184,5.10624e-17,4.67909e-09,5.23914e-09,2,4843
184.1,5.08516e-17,4.63221e-09,5.18665e-09,2,4845
184.2,5.04543e-17,4.58581e-09,5.13469e-09,3,4848
184.3,5.08889e-17,4.53987e-09,5.08325e-09,2,4850
184.4,5.05739e-17,4.49438e-09,5.03233e-09,2,4852
184.5,5.0492e-17,4.44936e-09,4.98191e-09,2,4854
184.6,4.97344e-17,4.40478e-09,4.932e-09,2,4856
184.7,4.99996e-17,4.36066e-09,4.88259e-09,2,4858
184.8,5.01669e-17,4.31697e-09,4.83368e-09,4,4862
184.9,4.99711e-17,4.27372e-09,4.78525e-09,2,4864
185,4.97242e-17,4.23091e-09,4.73731e-09,2,4866
185.1,4.92459e-17,4.18852e-09,4.68985e-09,2,4868
185.2,4.97156e-17,4.14656e-09,4.64287e-09,2,4870
185.3,4.94325e-17,4.10502e-09,4.59636e-09,2,4872
185.4,4.88988e-17,4.06389e-09,4.55031e-09,2,4874
185.5,4.89118e-17,4.02318e-09,4.50472e-09,2,4876
185.6,4.94434e-17,3.98287e-09,4.45959e-09,2,4878
185.7,4.87438e-17,3.94297e-09,4.41492e-09,2,4880
185.8,4.86222e-17,3.90347e-09,4.37069e-09,2,4882
185.9,4.89254e-17,3.86437e-09,4.3269e-09,2,4884
186,4.86873e-17,3.82565e-09,4.28355e-09,2,4886
186.1,4.85037e-17,3.78733e-09,4.24064e-09,2,4888
186.2,4.8815e-17,3.74938e-09,4.19815e-09,2,4890
186.3,4.83369e-17,3.71182e-09,4.1561e-09,2,4892
186.4,4.80722e-17,3.67464e-09,4.11446e-09,2,4894
186.5,4.83606e-17,3.63782e-09,4.07324e-09,3,4897
186.6,4.7758e-17,3.60138e-09,4.03243e-09,2,4899
186.7,4.82896e-17,3.5653e-09,3.99204e-09,2,4901
186.8,4.80764e-17,3.52958e-09,3.95204e-09,2,4903
186.9,4.76353e-17,3.49422e-09,3.91245e-09,2,4905
187,4.8446e-17,3.45921e-09,3.87325e-09,2,4907
187.1,4.80037e-17,3.42456e-09,3.83445e-09,2,4909
187.2,4.79386e-17,3.39025e-09,3.79604e-09,2,4911
187.3,4.7945e-17,3.35629e-09,3.75801e-09,2,4913
187.4,4.76778e-17,3.32266e-09,3.72036e-09,2,4915
187.5,4.79018e-17,3.28938e-09,3.68309e-09,2,4917
187.6,4.80818e-17,3.25642e-09,3.64619e-09,2,4919
187.7,4.77047e-17,3.2238e-09,3.60966e-09,2,4921
187.8,4.77362e-17,3.1915e-09,3.5735e-09,2,4923
187.9,4.7849e-17,3.15953e-09,3.5377e-09,2,4925
188,4.73343e-17,3.12788e-09,3.50226e-09,2,4927
188.1,4.7649e-17,3.09654e-09,3.46717e-09,2,4929
188.2,4.73929e-17,3.06552e-09,3.43244e-09,2,4931
188.3,4.73698e-17,3.03481e-09,3.39805e-09,2,4933
188.4,4.72747e-17,3.0044e-09,3.36401e-09,2,4935
188.5,4.74513e-17,2.9743e-09,3.3303e-09,2,4937
188.6,4.77777e-17,2.94451e-09,3.29694e-09,2,4939
188.7,4.74418e-17,2.91501e-09,3.26391e-09,2,4941
188.8,4.75029e-17,2.8858e-09,3.23121e-09,2,4943
188.9,4.74722e-17,2.85689e-09,3.19884e-09,2,4945
189,4.72477e-17,2.82827e-09,3.1668e-09,2,4947
189.1,4.69857e-17,2.79994e-09,3.13507e-09,2,4949
189.2,4.71106e-17,2.77189e-09,3.10366e-09,2,4951
189.3,4.71925e-17,2.74412e-09,3.07257e-09,2,4953
189.4,4.71424e-17,2.71663e-09,3.04179e-09,2,4955
189.5,4.65183e-17,2.68941e-09,3.01131e-09,2,4957
189.6,4.7309e-17,2.66247e-09,2.98115e-09,2,4959
189.7,4.68992e-17,2.6358e-09,2.95128e-09,2,4961
189.8,4.72564e-17,2.60939e-09,2.92171e-09,2,4963
189.9,4.69725e-17,2.58325e-09,2.89244e-09,2,4965
190,4.71456e-17,2.55737e-09,2.86347e-09,2,4967
190.1,4.71703e-17,2.53175e-09,2.83478e-09,2,4969
190.2,4.70828e-17,2.50638e-09,2.80638e-09,3,4972
190.3,4.66411e-17,2.48128e-09,2.77826e-09,2,4974
190.4,4.68778e-17,2.45642e-09,2.75043e-09,2,4976
190.5,4.71318e-17,2.43181e-09,2.72288e-09,2,4978
190.6,4.69754e-17,2.40745e-09,2.6956e-09,2,4980
190.7,4.69362e-17,2.38333e-09,2.66859e-09,2,4982
190.8,4.65696e-17,2.35945e-09,2.64186e-09,2,4984
190.9,4.64573e-17,2.33581e-09,2.61539e-09,2,4986
191,4.69378e-17,2.31241e-09,2.58919e-09,2,4988
191.1,4.71826e-17,2.28925e-09,2.56325e-09,2,4990
191.2,4.677e-17,2.26631e-09,2.53757e-09,2,4992
191.3,4.74441e-17,2.24361e-09,2.51215e-09,2,4994
191.4,4.72673e-17,2.22113e-09,2.48698e-09,2,4996
191.5,4.65102e-17,2.19888e-09,2.46207e-09,2,4998
191.6,4.69602e-17,2.17685e-09,2.4374e-09,2,5000
191.7,4.70494e-17,2.15504e-09,2.41298e-09,2,5002
191.8,4.68424e-17,2.13345e-09,2.38881e-09,2,5004
191.9,4.65159e-17,2.11208e-09,2.36488e-09,2,5006
192,4.67788e-17,2.09092e-09,2.34119e-09,2,5008
192.1,4.71376e-17,2.06997e-09,2.31773e-09,2,5010
192.2,4.67194e-17,2.04923e-09,2.29451e-09,2,5012
192.3,4.67417e-17,2.02871e-09,2.27153e-09,2,5014
192.4,4.68002e-17,2.00838e-09,2.24877e-09,2,5016
192.5,4.70579e-17,1.98826e-09,2.22624e-09,2,5018
192.6,4.67189e-17,1.96834e-09,2.20394e-09,2,5020
192.7,4.69349e-17,1.94862e-09,2.18186e-09,2,5022
192.8,4.7252e-17,1.9291e-09,2.16e-09,2,5024
192.9,4.65433e-17,1.90977e-09,2.13836e-09,2,5026
193,4.65709e-17,1.89064e-09,2.11694e-09,2,5028
193.1,4.68138e-17,1.8717e-09,2.09573e-09,4,5032
193.2,4.68516e-17,1.85295e-09,2.07473e-09,2,5034
193.3,4.71626e-17,1.83439e-09,2.05395e-09,2,5036
193.4,4.70073e-17,1.81601e-09,2.03337e-09,3,5039
193.5,4.67043e-17,1.79782e-09,2.013e-09,2,5041
193.6,4.67067e-17,1.77981e-09,1.99283e-09,2,5043
193.7,4.67715e-17,1.76198e-09,1.97287e-09,2,5045
193.8,4.67534e-17,1.74432e-09,1.9531e-09,2,5047
193.9,4.67512e-17,1.72685e-09,1.93354e-09,2,5049
194,4.68994e-17,1.70955e-09,1.91417e-09,2,5051
194.1,4.71497e-17,1.69242e-09,1.89499e-09,2,5053
194.2,4.68623e-17,1.67547e-09,1.87601e-09,3,5056
194.3,4.67215e-17,1.65868e-09,1.85721e-09,2,5058
194.4,4.6895e-17,1.64206e-09,1.83861e-09,2,5060
194.5,4.66596e-17,1.62561e-09,1.82019e-09,2,5062
194.6,4.6582e-17,1.60933e-09,1.80195e-09,3,5065
194.7,4.67564e-17,1.5932e-09,1.7839e-09,2,5067
194.8,4.63397e-17,1.57724e-09,1.76603e-09,2,5069
194.9,4.64819e-17,1.56144e-09,1.74833e-09,2,5071
195,4.65279e-17,1.5458e-09,1.73082e-09,4,5075
195.1,4.7089e-17,1.53031e-09,1.71348e-09,2,5077
195.2,4.67208e-17,1.51498e-09,1.69631e-09,3,5080
195.3,4.68549e-17,1.4998e-09,1.67932e-09,2,5082
195.4,4.67066e-17,1.48478e-09,1.6625e-09,2,5084
195.5,4.6595e-17,1.4699e-09,1.64584e-09,2,5086
195.6,4.69906e-17,1.45518e-09,1.62935e-09,2,5088
195.7,4.70246e-17,1.4406e-09,1.61303e-09,2,5090
195.8,4.6792e-17,1.42617e-09,1.59687e-09,3,5093
195.9,4.67158e-17,1.41188e-09,1.58087e-09,2,5095
196,4.68432e-17,1.39774e-09,1.56503e-09,2,5097
196.1,4.65511e-17,1.38373e-09,1.54936e-09,2,5099
196.2,4.65053e-17,1.36987e-09,1.53383e-09,2,5101
196.3,4.64892e-17,1.35615e-09,1.51847e-09,2,5103
196.4,4.64429e-17,1.34256e-09,1.50325e-09,2,5105
196.5,4.69789e-17,1.32911e-09,1.48819e-09,2,5107
196.6,4.68327e-17,1.31579e-09,1.47329e-09,2,5109
196.7,4.65177e-17,1.30261e-09,1.45853e-09,2,5111
196.8,4.69958e-17,1.28956e-09,1.44391e-09,2,5113
196.9,4.65982e-17,1.27664e-09,1.42945e-09,2,5115
197,4.69924e-17,1.26385e-09,1.41513e-09,2,5117
197.1,4.64096e-17,1.25119e-09,1.40095e-09,2,5119
197.2,4.65462e-17,1.23866e-09,1.38692e-09,2,5121
197.3,4.68308e-17,1.22625e-09,1.37302e-09,2,5123
197.4,4.66572e-17,1.21396e-09,1.35927e-09,2,5125
197.5,4.63173e-17,1.2018e-09,1.34565e-09,2,5127
197.6,4.65358e-17,1.18976e-09,1.33217e-09,5,5132
197.7,4.67876e-17,1.17784e-09,1.31882e-09,3,5135
197.8,4.66426e-17,1.16604e-09,1.30561e-09,2,5137
197.9,4.67662e-17,1.15436e-09,1.29253e-09,2,5139
198,4.642e-17,1.1428e-09,1.27958e-09,2,5141
198.1,4.65346e-17,1.13135e-09,1.26676e-09,2,5143
198.2,4.68989e-17,1.12001e-09,1.25407e-09,2,5145
198.3,4.70029e-17,1.10879e-09,1.24151e-09,2,5147
198.4,4.66786e-17,1.09769e-09,1.22907e-09,1,5148
198.5,4.63055e-17,1.08669e-09,1.21676e-09,4,5152
198.6,4.67163e-17,1.0758e-09,1.20457e-09,5,5157
198.7,4.68826e-17,1.06503e-09,1.1925e-09,2,5159
198.8,4.67166e-17,1.05436e-09,1.18055e-09,2,5161
198.9,4.705e-17,1.04379e-09,1.16873e-09,2,5163
199,4.67548e-17,1.03334e-09,1.15702e-09,2,5165
199.1,4.66974e-17,1.02298e-09,1.14543e-09,2,5167
199.2,4.66439e-17,1.01273e-09,1.13395e-09,2,5169
199.3,4.67584e-17,1.00259e-09,1.12259e-09,2,5171
199.4,4.68445e-17,9.92544e-10,1.11134e-09,2,5173
199.5,4.67513e-17,9.82601e-10,1.10021e-09,3,5176
199.6,4.62141e-17,9.72757e-10,1.08919e-09,2,5178
199.7,4.66248e-17,9.63012e-10,1.07828e-09,2,5180
199.8,4.72017e-17,9.53364e-10,1.06747e-09,2,5182
199.9,4.66936e-17,9.43813e-10,1.05678e-09,2,5184
200,4.65661e-17,9.34358e-10,1.04619e-09,3,5187
200.1,4.64998e-17,9.24997e-10,1.03571e-09,2,5189
200.2,4.68487e-17,9.15731e-10,1.02534e-09,2,5191
200.3,4.62039e-17,9.06557e-10,1.01506e-09,4,5195
200.4,4.66127e-17,8.97475e-10,1.0049e-09,2,5197
200.5,4.69043e-17,8.88484e-10,9.94828e-10,2,5199
200.6,4.69866e-17,8.79582e-10,9.84861e-10,2,5201
200.7,4.69698e-17,8.70771e-10,9.74995e-10,2,5203
200.8,4.63357e-17,8.62047e-10,9.65227e-10,2,5205
200.9,4.67391e-17,8.53411e-10,9.55557e-10,2,5207
201,4.67536e-17,8.44861e-10,9.45984e-10,2,5209
201.1,4.69247e-17,8.36397e-10,9.36507e-10,2,5211
201.2,4.65636e-17,8.28018e-10,9.27125e-10,3,5214
201.3,4.74262e-17,8.19723e-10,9.17837e-10,1,5215
201.4,4.68904e-17,8.11511e-10,9.08642e-10,2,5217
201.5,4.65001e-17,8.0338e-10,8.99539e-10,2,5219
201.6,4.66938e-17,7.95332e-10,8.90527e-10,2,5221
201.7,4.66361e-17,7.87364e-10,8.81605e-10,1,5222
201.8,4.69946e-17,7.79476e-10,8.72773e-10,2,5224
201.9,4.66369e-17,7.71667e-10,8.6403e-10,2,5226
202,4.66574e-17,7.63936e-10,8.55374e-10,2,5228
202.1,4.67593e-17,7.56283e-10,8.46804e-10,2,5230
202.2,4.66616e-17,7.48707e-10,8.38321e-10,2,5232
202.3,4.67879e-17,7.41206e-10,8.29922e-10,2,5234
202.4,4.67873e-17,7.3378e-10,8.21608e-10,2,5236
202.5,4.67585e-17,7.26429e-10,8.13377e-10,1,5237
202.6,4.69e-17,7.19151e-10,8.05228e-10,2,5239
202.7,4.67182e-17,7.11947e-10,7.97161e-10,1,5240
202.8,4.69253e-17,7.04814e-10,7.89175e-10,2,5242
202.9,4.67937e-17,6.97753e-10,7.81269e-10,3,5245
203,4.695e-17,6.90763e-10,7.73442e-10,3,5248
203.1,4.65561e-17,6.83843e-10,7.65694e-10,2,5250
203.2,4.67802e-17,6.76992e-10,7.58023e-10,2,5252
203.3,4.65155e-17,6.70209e-10,7.50429e-10,2,5254
203.4,4.67109e-17,6.63495e-10,7.42911e-10,3,5257
203.5,4.66245e-17,6.56848e-10,7.35468e-10,2,5259
203.6,4.62538e-17,6.50268e-10,7.281e-10,2,5261
203.7,4.65063e-17,6.43753e-10,7.20806e-10,2,5263
203.8,4.68305e-17,6.37304e-10,7.13585e-10,2,5265
203.9,4.69934e-17,6.30919e-10,7.06436e-10,2,5267
204,4.66199e-17,6.24599e-10,6.99358e-10,2,5269
204.1,4.66423e-17,6.18341e-10,6.92352e-10,1,5270
204.2,4.67607e-17,6.12146e-10,6.85416e-10,3,5273
204.3,4.62689e-17,6.06014e-10,6.78549e-10,2,5275
204.4,4.65415e-17,5.99943e-10,6.71751e-10,1,5276
204.5,4.65703e-17,5.93932e-10,6.65022e-10,2,5278
204.6,4.66064e-17,5.87982e-10,6.58359e-10,4,5282
204.7,4.6665e-17,5.82092e-10,6.51764e-10,1,5283
204.8,4.67726e-17,5.7626e-10,6.45234e-10,1,5284
204.9,4.70878e-17,5.70487e-10,6.3877e-10,2,5286
205,4.65815e-17,5.64771e-10,6.3237e-10,2,5288
205.1,4.66802e-17,5.59114e-10,6.26035e-10,1,5289
205.2,4.67487e-17,5.53512e-10,6.19763e-10,1,5290
205.3,4.72391e-17,5.47967e-10,6.13555e-10,1,5291
205.4,4.73658e-17,5.42477e-10,6.07408e-10,1,5292
205.5,4.67494e-17,5.37042e-10,6.01322e-10,2,5294
205.6,4.64786e-17,5.31662e-10,5.95298e-10,2,5296
205.7,4.665e-17,5.26336e-10,5.89334e-10,2,5298
205.8,4.67219e-17,5.21063e-10,5.8343e-10,2,5300
205.9,4.6748e-17,5.15843e-10,5.77585e-10,2,5302
206,4.68815e-17,5.10675e-10,5.71799e-10,1,5303
206.1,4.67688e-17,5.05559e-10,5.6607e-10,1,5304
206.2,4.66436e-17,5.00494e-10,5.60399e-10,2,5306
206.3,4.65395e-17,4.9548e-10,5.54785e-10,2,5308
206.4,4.67697e-17,4.90516e-10,5.49227e-10,1,5309
206.5,4.6398e-17,4.85602e-10,5.43725e-10,1,5310
206.6,4.67482e-17,4.80737e-10,5.38278e-10,2,5312
206.7,4.67504e-17,4.75921e-10,5.32885e-10,2,5314
206.8,4.64035e-17,4.71153e-10,5.27547e-10,3,5317
206.9,4.70181e-17,4.66433e-10,5.22261e-10,1,5318
207,4.6398e-17,4.6176e-10,5.17029e-10,1,5319
207.1,4.72709e-17,4.57134e-10,5.11849e-10,1,5320
207.2,4.70984e-17,4.52554e-10,5.06722e-10,1,5321
207.3,4.6981e-17,4.48021e-10,5.01645e-10,1,5322
207.4,4.71249e-17,4.43532e-10,4.96619e-10,2,5324
207.5,4.66028e-17,4.39089e-10,4.91644e-10,1,5325
207.6,4.64527e-17,4.3469e-10,4.86719e-10,2,5327
207.7,4.66167e-17,4.30335e-10,4.81842e-10,1,5328
207.8,4.6396e-17,4.26024e-10,4.77015e-10,2,5330
207.9,4.64862e-17,4.21755e-10,4.72236e-10,1,5331
208,4.67603e-17,4.1753e-10,4.67505e-10,1,5332
208.1,4.63521e-17,4.13347e-10,4.62822e-10,1,5333
208.2,4.68144e-17,4.09206e-10,4.58185e-10,1,5334
208.3,4.66924e-17,4.05107e-10,4.53595e-10,2,5336
208.4,4.67395e-17,4.01048e-10,4.49051e-10,3,5339
208.5,4.68341e-17,3.97031e-10,4.44552e-10,1,5340
208.6,4.67599e-17,3.93053e-10,4.40098e-10,1,5341
208.7,4.65922e-17,3.89116e-10,4.35689e-10,2,5343
208.8,4.68706e-17,3.85217e-10,4.31325e-10,1,5344
208.9,4.63122e-17,3.81358e-10,4.27004e-10,1,5345
209,4.71397e-17,3.77538e-10,4.22726e-10,2,5347
209.1,4.66715e-17,3.73755e-10,4.18491e-10,3,5350
209.2,4.70648e-17,3.70011e-10,4.14298e-10,2,5352
209.3,4.63397e-17,3.66304e-10,4.10148e-10,2,5354
209.4,4.64517e-17,3.62634e-10,4.06039e-10,1,5355
209.5,4.70267e-17,3.59001e-10,4.01971e-10,1,5356
209.6,4.6681e-17,3.55405e-10,3.97944e-10,2,5358
209.7,4.68017e-17,3.51844e-10,3.93957e-10,1,5359
209.8,4.69772e-17,3.48319e-10,3.9001e-10,1,5360
209.9,4.67201e-17,3.4483e-10,3.86103e-10,3,5363
210,4.66584e-17,3.41375e-10,3.82235e-10,1,5364
210.1,4.61034e-17,3.37955e-10,3.78406e-10,1,5365
210.2,4.69867e-17,3.3457e-10,3.74615e-10,1,5366
210.3,4.71595e-17,3.31218e-10,3.70862e-10,1,5367
210.4,4.67663e-17,3.279e-10,3.67147e-10,1,5368
210.5,4.68388e-17,3.24615e-10,3.63469e-10,1,5369
210.6,4.64508e-17,3.21363e-10,3.59827e-10,1,5370
210.7,4.67606e-17,3.18144e-10,3.56223e-10,1,5371
210.8,4.68309e-17,3.14956e-10,3.52654e-10,1,5372
210.9,4.64544e-17,3.11801e-10,3.49121e-10,2,5374
211,4.65335e-17,3.08677e-10,3.45623e-10,2,5376
211.1,4.63088e-17,3.05584e-10,3.4216e-10,1,5377
211.2,4.66772e-17,3.02523e-10,3.38732e-10,2,5379
211.3,4.70157e-17,2.99492e-10,3.35339e-10,2,5381
211.4,4.682e-17,2.96491e-10,3.31979e-10,3,5384
211.5,4.67961e-17,2.93521e-10,3.28654e-10,3,5387
211.6,4.67296e-17,2.90581e-10,3.25361e-10,1,5388
211.7,4.64784e-17,2.87669e-10,3.22102e-10,1,5389
211.8,4.64752e-17,2.84788e-10,3.18875e-10,1,5390
211.9,4.70607e-17,2.81935e-10,3.1568e-10,3,5393
212,4.63169e-17,2.7911e-10,3.12518e-10,1,5394
212.1,4.6461e-17,2.76314e-10,3.09387e-10,1,5395
212.2,4.66457e-17,2.73546e-10,3.06287e-10,1,5396
212.3,4.67272e-17,2.70806e-10,3.03219e-10,1,5397
212.4,4.66489e-17,2.68092e-10,3.00181e-10,2,5399
212.5,4.60671e-17,2.65407e-10,2.97174e-10,2,5401
212.6,4.68117e-17,2.62748e-10,2.94197e-10,1,5402
212.7,4.67362e-17,2.60116e-10,2.91249e-10,1,5403
212.8,4.69359e-17,2.5751e-10,2.88331e-10,1,5404
212.9,4.63885e-17,2.5493e-10,2.85443e-10,2,5406
213,4.64112e-17,2.52376e-10,2.82583e-10,1,5407
213.1,4.66728e-17,2.49848e-10,2.79752e-10,1,5408
213.2,4.64333e-17,2.47345e-10,2.7695e-10,1,5409
213.3,4.70371e-17,2.44867e-10,2.74175e-10,2,5411
213.4,4.69709e-17,2.42413e-10,2.71428e-10,2,5413
213.5,4.65216e-17,2.39985e-10,2.68709e-10,3,5416
213.6,4.66044e-17,2.37581e-10,2.66017e-10,1,5417
213.7,4.69023e-17,2.35201e-10,2.63352e-10,1,5418
213.8,4.66964e-17,2.32845e-10,2.60714e-10,1,5419
213.9,4.68386e-17,2.30512e-10,2.58102e-10,1,5420
214,4.65464e-17,2.28203e-10,2.55517e-10,1,5421
214.1,4.67665e-17,2.25916e-10,2.52957e-10,1,5422
214.2,4.63361e-17,2.23653e-10,2.50422e-10,1,5423
214.3,4.6835e-17,2.21412e-10,2.47914e-10,1,5424
214.4,4.65957e-17,2.19194e-10,2.4543e-10,2,5426
214.5,4.67128e-17,2.16998e-10,2.42971e-10,1,5427
214.6,4.6805e-17,2.14824e-10,2.40537e-10,1,5428
214.7,4.63865e-17,2.12672e-10,2.38127e-10,1,5429
214.8,4.68155e-17,2.10541e-10,2.35742e-10,1,5430
214.9,4.69458e-17,2.08432e-10,2.3338e-10,1,5431
215,4.7249e-17,2.06344e-10,2.31042e-10,1,5432
215.1,4.66472e-17,2.04277e-10,2.28727e-10,2,5434
215.2,4.6547e-17,2.02231e-10,2.26436e-10,2,5436
215.3,4.67984e-17,2.00205e-10,2.24168e-10,1,5437
215.4,4.68505e-17,1.98199e-10,2.21922e-10,1,5438
215.5,4.70074e-17,1.96214e-10,2.19699e-10,1,5439
215.6,4.66317e-17,1.94248e-10,2.17498e-10,1,5440
215.7,4.63825e-17,1.92302e-10,2.15319e-10,1,5441
215.8,4.66044e-17,1.90375e-10,2.13162e-10,1,5442
215.9,4.69955e-17,1.88468e-10,2.11026e-10,1,5443
216,4.69434e-17,1.8658e-10,2.08912e-10,1,5444
216.1,4.65635e-17,1.84711e-10,2.06819e-10,1,5445
216.2,4.67586e-17,1.8286e-10,2.04747e-10,1,5446
216.3,4.64213e-17,1.81028e-10,2.02696e-10,1,5447
216.4,4.65099e-17,1.79214e-10,2.00665e-10,1,5448
216.5,4.65796e-17,1.77419e-10,1.98655e-10,2,5450
216.6,4.63051e-17,1.75642e-10,1.96665e-10,1,5451
216.7,4.65895e-17,1.73882e-10,1.94694e-10,2,5453
216.8,4.68567e-17,1.7214e-10,1.92744e-10,1,5454
216.9,4.65386e-17,1.70415e-10,1.90813e-10,1,5455
217,4.68463e-17,1.68708e-10,1.88901e-10,1,5456
217.1,4.65274e-17,1.67018e-10,1.87009e-10,1,5457
217.2,4.73946e-17,1.65345e-10,1.85136e-10,1,5458
217.3,4.65785e-17,1.63689e-10,1.83281e-10,2,5460
217.4,4.66725e-17,1.62049e-10,1.81445e-10,1,5461
217.5,4.66463e-17,1.60426e-10,1.79627e-10,2,5463
217.6,4.6533e-17,1.58819e-10,1.77828e-10,1,5464
217.7,4.70198e-17,1.57228e-10,1.76046e-10,1,5465
217.8,4.68109e-17,1.55652e-10,1.74283e-10,1,5466
217.9,4.65752e-17,1.54093e-10,1.72536e-10,2,5468
218,4.69948e-17,1.52549e-10,1.70808e-10,1,5469
218.1,4.69191e-17,1.51021e-10,1.69097e-10,1,5470
218.2,4.6946e-17,1.49508e-10,1.67403e-10,1,5471
218.3,4.69814e-17,1.4801e-10,1.65726e-10,1,5472
218.4,4.69388e-17,1.46527e-10,1.64065e-10,1,5473
218.5,4.68966e-17,1.45059e-10,1.62421e-10,1,5474
218.6,4.66316e-17,1.43605e-10,1.60794e-10,1,5475
218.7,4.6452e-17,1.42167e-10,1.59183e-10,2,5477
218.8,4.64612e-17,1.40742e-10,1.57588e-10,1,5478
218.9,4.65258e-17,1.39333e-10,1.5601e-10,2,5480
219,4.65764e-17,1.37937e-10,1.54447e-10,1,5481
219.1,4.6605e-17,1.36555e-10,1.52899e-10,2,5483
219.2,4.64378e-17,1.35187e-10,1.51368e-10,1,5484
219.3,4.70828e-17,1.33833e-10,1.49851e-10,3,5487
219.4,4.65839e-17,1.32491e-10,1.4835e-10,1,5488
219.5,4.65568e-17,1.31164e-10,1.46864e-10,1,5489
219.6,4.68899e-17,1.2985e-10,1.45392e-10,1,5490
219.7,4.69916e-17,1.28549e-10,1.43936e-10,1,5491
219.8,4.6913e-17,1.27261e-10,1.42494e-10,1,5492
219.9,4.64233e-17,1.25987e-10,1.41066e-10,1,5493
220,4.66786e-17,1.24724e-10,1.39653e-10,1,5494
220.1,4.64443e-17,1.23475e-10,1.38254e-10,1,5495
220.2,4.65038e-17,1.22238e-10,1.36869e-10,1,5496
220.3,4.67996e-17,1.21013e-10,1.35498e-10,1,5497
220.4,4.7186e-17,1.19801e-10,1.3414e-10,2,5499
220.5,4.63383e-17,1.18601e-10,1.32796e-10,1,5500
220.6,4.69275e-17,1.17413e-10,1.31466e-10,1,5501
220.7,4.69249e-17,1.16237e-10,1.30149e-10,1,5502
220.8,4.68139e-17,1.15072e-10,1.28845e-10,1,5503
220.9,4.71412e-17,1.1392e-10,1.27554e-10,1,5504
221,4.67448e-17,1.12778e-10,1.26276e-10,1,5505
221.1,4.68189e-17,1.11648e-10,1.25011e-10,1,5506
221.2,4.61762e-17,1.1053e-10,1.23759e-10,1,5507
221.3,4.67985e-17,1.09422e-10,1.22519e-10,1,5508
221.4,4.66881e-17,1.08326e-10,1.21291e-10,1,5509
221.5,4.65165e-17,1.0724e-10,1.20076e-10,1,5510
221.6,4.6731e-17,1.06167e-10,1.18874e-10,1,5511
221.7,4.6754e-17,1.05103e-10,1.17683e-10,1,5512
221.8,4.67795e-17,1.0405e-10,1.16504e-10,2,5514
221.9,4.69511e-17,1.03007e-10,1.15336e-10,1,5515
222,4.67026e-17,1.01976e-10,1.14181e-10,2,5517
222.1,4.69951e-17,1.00954e-10,1.13037e-10,2,5519
222.2,4.69302e-17,9.99425e-11,1.11905e-10,2,5521
222.3,4.69099e-17,9.89413e-11,1.10784e-10,1,5522
222.4,4.65998e-17,9.795e-11,1.09674e-10,1,5523
222.5,4.66595e-17,9.69685e-11,1.08575e-10,1,5524
222.6,4.65664e-17,9.5997e-11,1.07487e-10,1,5525
222.7,4.65957e-17,9.50352e-11,1.0641e-10,1,5526
222.8,4.72604e-17,9.40832e-11,1.05344e-10,1,5527
222.9,4.65691e-17,9.31406e-11,1.04289e-10,1,5528
223,4.6946e-17,9.22076e-11,1.03244e-10,1,5529
223.1,4.67851e-17,9.12839e-11,1.0221e-10,2,5531
223.2,4.68864e-17,9.03693e-11,1.01186e-10,1,5532
223.3,4.71397e-17,8.94644e-11,1.00173e-10,1,5533
223.4,4.63695e-17,8.85683e-11,9.91691e-11,1,5534
223.5,4.6438e-17,8.76808e-11,9.81755e-11,1,5535
223.6,4.66397e-17,8.68023e-11,9.7192e-11,1,5536
223.7,4.62607e-17,8.59328e-11,9.62183e-11,1,5537
223.8,4.69034e-17,8.50718e-11,9.52542e-11,1,5538
223.9,4.62992e-17,8.42196e-11,9.43e-11,1,5539
224,4.68463e-17,8.3376e-11,9.33552e-11,1,5540
224.1,4.6939e-17,8.25409e-11,9.24201e-11,1,5541
224.2,4.68192e-17,8.1714e-11,9.14942e-11,1,5542
224.3,4.68359e-17,8.08952e-11,9.05776e-11,1,5543
224.4,4.64867e-17,8.00848e-11,8.96702e-11,1,5544
224.5,4.66134e-17,7.92825e-11,8.8772e-11,1,5545
224.6,4.67491e-17,7.84881e-11,8.78826e-11,1,5546
224.7,4.70376e-17,7.77016e-11,8.70021e-11,2,5548
224.8,4.66182e-17,7.6923e-11,8.61305e-11,1,5549
224.9,4.6705e-17,7.61525e-11,8.52677e-11,1,5550
225,4.66698e-17,7.53898e-11,8.44136e-11,1,5551
225.1,4.66305e-17,7.46347e-11,8.35679e-11,2,5553
225.2,4.66652e-17,7.38868e-11,8.27305e-11,1,5554
225.3,4.69572e-17,7.31464e-11,8.19017e-11,1,5555
225.4,4.63922e-17,7.24136e-11,8.10812e-11,1,5556
225.5,4.65185e-17,7.16882e-11,8.0269e-11,1,5557
225.6,4.69189e-17,7.09698e-11,7.94648e-11,1,5558
225.7,4.71656e-17,7.02591e-11,7.86688e-11,3,5561
225.8,4.66993e-17,6.95552e-11,7.78806e-11,1,5562
225.9,4.6717e-17,6.88585e-11,7.71004e-11,1,5563
226,4.66999e-17,6.81685e-11,7.63279e-11,1,5564
226.1,4.69785e-17,6.74857e-11,7.55633e-11,2,5566
226.2,4.67615e-17,6.68095e-11,7.48062e-11,1,5567
226.3,4.67499e-17,6.61402e-11,7.40568e-11,1,5568
226.4,4.67344e-17,6.54773e-11,7.33148e-11,2,5570
226.5,4.67865e-17,6.48213e-11,7.25803e-11,1,5571
226.6,4.68603e-17,6.4172e-11,7.18531e-11,1,5572
226.7,4.66273e-17,6.35291e-11,7.11333e-11,1,5573
226.8,4.64344e-17,6.28926e-11,7.04207e-11,2,5575
226.9,4.64923e-17,6.22624e-11,6.97151e-11,2,5577
227,4.66249e-17,6.16387e-11,6.90167e-11,1,5578
227.1,4.64726e-17,6.10212e-11,6.83253e-11,1,5579
227.2,4.65995e-17,6.04099e-11,6.76407e-11,1,5580
227.3,4.71624e-17,5.98049e-11,6.69632e-11,1,5581
227.4,4.64572e-17,5.92059e-11,6.62924e-11,1,5582
227.5,4.64747e-17,5.86126e-11,6.56282e-11,1,5583
227.6,4.68117e-17,5.80253e-11,6.49705e-11,1,5584
227.7,4.65248e-17,5.7444e-11,6.43197e-11,1,5585
227.8,4.62989e-17,5.68686e-11,6.36753e-11,1,5586
227.9,4.63961e-17,5.62991e-11,6.30374e-11,1,5587
228,4.70062e-17,5.57349e-11,6.24059e-11,1,5588
228.1,4.6728e-17,5.51765e-11,6.17807e-11,1,5589
228.2,4.67318e-17,5.46241e-11,6.11619e-11,1,5590
228.3,4.66199e-17,5.40768e-11,6.05491e-11,1,5591
228.4,4.68978e-17,5.3535e-11,5.99425e-11,1,5592
228.5,4.68567e-17,5.29987e-11,5.9342e-11,1,5593
228.6,4.69568e-17,5.24675e-11,5.87473e-11,1,5594
228.7,4.66079e-17,5.1942e-11,5.81587e-11,1,5595
228.8,4.65563e-17,5.14214e-11,5.75761e-11,1,5596
228.9,4.65499e-17,5.09063e-11,5.69993e-11,1,5597
229,4.7155e-17,5.03963e-11,5.64282e-11,1,5598
229.1,4.67495e-17,4.98912e-11,5.58628e-11,1,5599
229.2,4.67889e-17,4.93913e-11,5.53031e-11,1,5600
229.3,4.65157e-17,4.88962e-11,5.47489e-11,1,5601
229.4,4.71231e-17,4.84063e-11,5.42004e-11,1,5602
229.5,4.69986e-17,4.79215e-11,5.36576e-11,1,5603
229.6,4.66124e-17,4.7441e-11,5.31197e-11,1,5604
229.7,4.67192e-17,4.69659e-11,5.25876e-11,1,5605
229.8,4.71039e-17,4.64956e-11,5.2061e-11,1,5606
229.9,4.6668e-17,4.60299e-11,5.15394e-11,1,5607
230,4.64807e-17,4.55687e-11,5.10231e-11,1,5608
230.1,4.66134e-17,4.51122e-11,5.0512e-11,1,5609
230.2,4.64106e-17,4.46603e-11,5.00059e-11,1,5610
230.3,4.65776e-17,4.42128e-11,4.9505e-11,1,5611
230.4,4.70688e-17,4.37698e-11,4.9009e-11,1,5612
230.5,4.63884e-17,4.33315e-11,4.85181e-11,1,5613
230.6,4.6406e-17,4.28973e-11,4.80319e-11,1,5614
230.7,4.67461e-17,4.24676e-11,4.75508e-11,1,5615
230.8,4.70042e-17,4.2042e-11,4.70743e-11,1,5616
230.9,4.65825e-17,4.16208e-11,4.66026e-11,2,5618
231,4.68295e-17,4.12038e-11,4.61357e-11,1,5619
231.1,4.68982e-17,4.07909e-11,4.56734e-11,1,5620
231.2,4.64405e-17,4.03824e-11,4.52159e-11,3,5623
231.3,4.66222e-17,3.99778e-11,4.47628e-11,1,5624
231.4,4.63531e-17,3.95774e-11,4.43144e-11,1,5625
231.5,4.67e-17,3.91807e-11,4.38704e-11,1,5626
231.6,4.69785e-17,3.87881e-11,4.34309e-11,1,5627
231.7,4.65394e-17,3.83997e-11,4.29959e-11,1,5628
231.8,4.69803e-17,3.80149e-11,4.25651e-11,1,5629
231.9,4.71623e-17,3.7634e-11,4.21386e-11,1,5630
232,4.6852e-17,3.72566e-11,4.17163e-11,1,5631
232.1,4.688e-17,3.68835e-11,4.12983e-11,1,5632
232.2,4.70564e-17,3.6514e-11,4.08845e-11,1,5633
232.3,4.67876e-17,3.61482e-11,4.0475e-11,1,5634
232.4,4.6739e-17,3.5786e-11,4.00695e-11,1,5635
232.5,4.69734e-17,3.54275e-11,3.9668e-11,1,5636
232.6,4.65263e-17,3.50724e-11,3.92705e-11,1,5637
232.7,4.67272e-17,3.4721e-11,3.8877e-11,1,5638
232.8,4.67012e-17,3.43729e-11,3.84876e-11,1,5639
232.9,4.70019e-17,3.40287e-11,3.81021e-11,1,5640
233,4.6667e-17,3.36879e-11,3.77204e-11,1,5641
233.1,4.69667e-17,3.33506e-11,3.73426e-11,1,5642
233.2,4.70494e-17,3.30164e-11,3.69685e-11,1,5643
233.3,4.66126e-17,3.26855e-11,3.65981e-11,1,5644
233.4,4.66904e-17,3.23579e-11,3.62314e-11,1,5645
233.5,4.72776e-17,3.20337e-11,3.58683e-11,1,5646
233.6,4.62836e-17,3.17128e-11,3.5509e-11,1,5647
233.7,4.65658e-17,3.13951e-11,3.51534e-11,1,5648
233.8,4.65747e-17,3.10806e-11,3.48012e-11,1,5649
233.9,4.68035e-17,3.07691e-11,3.44525e-11,1,5650
234,4.65532e-17,3.04607e-11,3.41072e-11,1,5651
234.1,4.65409e-17,3.01557e-11,3.37654e-11,1,5652
234.2,4.66566e-17,2.98537e-11,3.34272e-11,2,5654
234.3,4.71112e-17,2.95548e-11,3.30924e-11,1,5655
234.4,4.6446e-17,2.92585e-11,3.27608e-11,1,5656
234.5,4.66402e-17,2.89655e-11,3.24326e-11,1,5657
234.6,4.67357e-17,2.86751e-11,3.21075e-11,1,5658
234.7,4.67298e-17,2.83879e-11,3.17858e-11,1,5659
234.8,4.65902e-17,2.81033e-11,3.14672e-11,1,5660
234.9,4.67939e-17,2.78216e-11,3.11519e-11,1,5661
235,4.6817e-17,2.7543e-11,3.08399e-11,1,5662
235.1,4.66188e-17,2.7267e-11,3.05309e-11,1,5663
235.2,4.74995e-17,2.69938e-11,3.02251e-11,1,5664
235.3,4.6995e-17,2.67235e-11,2.99224e-11,1,5665
235.4,4.67248e-17,2.64558e-11,2.96226e-11,1,5666
235.5,4.67804e-17,2.61906e-11,2.93259e-11,1,5667
235.6,4.70733e-17,2.59282e-11,2.90321e-11,1,5668
235.7,4.63534e-17,2.56682e-11,2.87411e-11,1,5669
235.8,4.68742e-17,2.54112e-11,2.84532e-11,1,5670
235.9,4.69541e-17,2.51566e-11,2.81679e-11,1,5671
236,4.65026e-17,2.49045e-11,2.78856e-11,1,5672
236.1,4.68773e-17,2.4655e-11,2.76062e-11,1,5673
236.2,4.67597e-17,2.44079e-11,2.73297e-11,1,5674
236.3,4.62532e-17,2.41632e-11,2.70557e-11,1,5675
236.4,4.66971e-17,2.39211e-11,2.67846e-11,1,5676
236.5,4.66767e-17,2.36816e-11,2.65162e-11,1,5677
236.6,4.68896e-17,2.34443e-11,2.62505e-11,1,5678
236.7,4.64924e-17,2.32095e-11,2.59876e-11,1,5679
236.8,4.65008e-17,2.29772e-11,2.57274e-11,1,5680
236.9,4.67157e-17,2.2747e-11,2.54698e-11,1,5681
237,4.67181e-17,2.25191e-11,2.52146e-11,1,5682
237.1,4.66446e-17,2.22936e-11,2.49621e-11,1,5683
237.2,4.67078e-17,2.20702e-11,2.4712e-11,1,5684
237.3,4.66832e-17,2.18495e-11,2.44645e-11,1,5685
237.4,4.69412e-17,2.16306e-11,2.42195e-11,3,5688
237.5,4.65579e-17,2.14138e-11,2.39769e-11,1,5689
237.6,4.66537e-17,2.11994e-11,2.37367e-11,1,5690
237.7,4.66939e-17,2.09869e-11,2.34988e-11,1,5691
237.8,4.70891e-17,2.07767e-11,2.32633e-11,1,5692
237.9,4.65603e-17,2.05685e-11,2.30303e-11,3,5695
238,4.68279e-17,2.03626e-11,2.27997e-11,1,5696
238.1,4.61599e-17,2.01585e-11,2.25713e-11,1,5697
238.2,4.68378e-17,1.99564e-11,2.2345e-11,1,5698
238.3,4.69303e-17,1.97566e-11,2.21212e-11,1,5699
238.4,4.63639e-17,1.95586e-11,2.18996e-11,1,5700
238.5,4.65509e-17,1.93629e-11,2.16803e-11,1,5701
238.6,4.64237e-17,1.91686e-11,2.1463e-11,1,5702
238.7,4.65964e-17,1.89765e-11,2.12479e-11,2,5704
238.8,4.61737e-17,1.87863e-11,2.10349e-11,1,5705
238.9,4.69847e-17,1.8598e-11,2.08242e-11,1,5706
239,4.67526e-17,1.84118e-11,2.06156e-11,1,5707
239.1,4.68193e-17,1.82274e-11,2.04091e-11,1,5708
239.2,4.66201e-17,1.80448e-11,2.02046e-11,1,5709
239.3,4.66865e-17,1.7864e-11,2.00023e-11,1,5710
239.4,4.67079e-17,1.76851e-11,1.98019e-11,1,5711
239.5,4.6316e-17,1.7508e-11,1.96035e-11,1,5712
239.6,4.65555e-17,1.73324e-11,1.94071e-11,1,5713
239.7,4.63921e-17,1.7159e-11,1.92127e-11,1,5714
239.8,4.66726e-17,1.6987e-11,1.90202e-11,1,5715
239.9,4.66321e-17,1.68167e-11,1.88296e-11,1,5716
240,4.69756e-17,1.66483e-11,1.86409e-11,1,5717
240.1,4.68616e-17,1.64816e-11,1.84543e-11,1,5718
240.2,4.65752e-17,1.63163e-11,1.82693e-11,1,5719
240.3,4.67525e-17,1.6153e-11,1.80863e-11,1,5720
240.4,4.62369e-17,1.59911e-11,1.79051e-11,1,5721
240.5,4.69303e-17,1.58308e-11,1.77256e-11,2,5723
240.6,4.66799e-17,1.5672e-11,1.75479e-11,1,5724
240.7,4.63397e-17,1.55151e-11,1.73722e-11,1,5725
240.8,4.74295e-17,1.53595e-11,1.71982e-11,1,5726
240.9,4.67711e-17,1.52057e-11,1.70259e-11,1,5727
241,4.67962e-17,1.50535e-11,1.68553e-11,1,5728
241.1,4.66914e-17,1.49025e-11,1.66864e-11,1,5729
241.2,4.65063e-17,1.47534e-11,1.65193e-11,1,5730
241.3,4.68647e-17,1.46057e-11,1.63539e-11,1,5731
241.4,4.65367e-17,1.44595e-11,1.61902e-11,1,5732
241.5,4.68588e-17,1.43147e-11,1.60279e-11,1,5733
241.6,4.69479e-17,1.41713e-11,1.58674e-11,1,5734
241.7,4.69488e-17,1.40292e-11,1.57084e-11,1,5735
241.8,4.61866e-17,1.38887e-11,1.5551e-11,1,5736
241.9,4.64998e-17,1.37494e-11,1.53952e-11,1,5737
242,4.6544e-17,1.36117e-11,1.5241e-11,1,5738
242.1,4.65013e-17,1.34751e-11,1.50883e-11,1,5739
242.2,4.64662e-17,1.33403e-11,1.49371e-11,1,5740
242.3,4.68213e-17,1.32068e-11,1.47876e-11,1,5741
242.4,4.67238e-17,1.30745e-11,1.46394e-11,1,5742
242.5,4.6555e-17,1.29437e-11,1.44929e-11,2,5744
242.6,4.65852e-17,1.2814e-11,1.43477e-11,1,5745
242.7,4.6786e-17,1.26856e-11,1.4204e-11,1,5746
242.8,4.67231e-17,1.25584e-11,1.40616e-11,2,5748
242.9,4.68379e-17,1.24325e-11,1.39206e-11,1,5749
243,4.6706e-17,1.23079e-11,1.37812e-11,1,5750
243.1,4.61702e-17,1.21846e-11,1.36432e-11,2,5752
243.2,4.65813e-17,1.20628e-11,1.35065e-11,1,5753
243.3,4.68045e-17,1.19418e-11,1.33712e-11,1,5754
243.4,4.67586e-17,1.18222e-11,1.32373e-11,1,5755
243.5,4.71593e-17,1.17037e-11,1.31046e-11,1,5756
243.6,4.6804e-17,1.15865e-11,1.29733e-11,1,5757
243.7,4.67711e-17,1.14707e-11,1.28435e-11,1,5758
243.8,4.67548e-17,1.13555e-11,1.27148e-11,1,5759
243.9,4.655e-17,1.12415e-11,1.25873e-11,1,5760
244,4.65498e-17,1.11288e-11,1.24611e-11,1,5761
244.1,4.68863e-17,1.10173e-11,1.23363e-11,1,5762
244.2,4.65007e-17,1.09069e-11,1.22127e-11,1,5763
244.3,4.63198e-17,1.07978e-11,1.20904e-11,1,5764
244.4,4.682e-17,1.06899e-11,1.19694e-11,1,5765
244.5,4.678e-17,1.05827e-11,1.18495e-11,1,5766
244.6,4.63655e-17,1.04768e-11,1.17309e-11,1,5767
244.7,4.64385e-17,1.03719e-11,1.16136e-11,1,5768
244.8,4.66831e-17,1.02681e-11,1.14973e-11,1,5769
244.9,4.69764e-17,1.01652e-11,1.1382e-11,1,5770
245,4.66532e-17,1.00632e-11,1.12679e-11,1,5771
245.1,4.69029e-17,9.96234e-12,1.11551e-11,1,5772
245.2,4.65335e-17,9.86246e-12,1.10432e-11,1,5773
245.3,4.69727e-17,9.76351e-12,1.09325e-11,1,5774
245.4,4.65938e-17,9.66586e-12,1.08232e-11,1,5775
245.5,4.67173e-17,9.56905e-12,1.07147e-11,1,5776
245.6,4.65032e-17,9.47303e-12,1.06073e-11,2,5778
245.7,4.69287e-17,9.37825e-12,1.05011e-11,1,5779
245.8,4.66183e-17,9.2845e-12,1.03961e-11,2,5781
245.9,4.66631e-17,9.19133e-12,1.02918e-11,1,5782
246,4.69229e-17,9.09907e-12,1.01885e-11,1,5783
246.1,4.6468e-17,9.00787e-12,1.00865e-11,1,5784
246.2,4.64104e-17,8.91748e-12,9.98533e-12,1,5785
246.3,4.65679e-17,8.8284e-12,9.8853e-12,1,5786
246.4,4.69941e-17,8.73988e-12,9.78629e-12,1,5787
246.5,4.69505e-17,8.65243e-12,9.68816e-12,1,5788
246.6,4.6875e-17,8.56575e-12,9.59107e-12,1,5789
246.7,4.69e-17,8.47947e-12,9.49483e-12,1,5790
246.8,4.64852e-17,8.39478e-12,9.39975e-12,1,5791
246.9,4.69219e-17,8.31077e-12,9.30553e-12,1,5792
247,4.69894e-17,8.22746e-12,9.21226e-12,1,5793
247.1,4.6754e-17,8.14526e-12,9.12009e-12,1,5794
247.2,4.64875e-17,8.06363e-12,9.0287e-12,1,5795
247.3,4.62853e-17,7.98283e-12,8.93828e-12,1,5796
247.4,4.64561e-17,7.90288e-12,8.84877e-12,1,5797
247.5,4.6673e-17,7.8234e-12,8.76008e-12,2,5799
247.6,4.70844e-17,7.74503e-12,8.67231e-12,1,5800
247.7,4.65761e-17,7.66741e-12,8.58536e-12,1,5801
247.8,4.67252e-17,7.5905e-12,8.49935e-12,1,5802
247.9,4.66532e-17,7.5145e-12,8.4142e-12,1,5803
248,4.68658e-17,7.43943e-12,8.32991e-12,1,5804
248.1,4.6595e-17,7.36468e-12,8.24629e-12,1,5805
248.2,4.66813e-17,7.2908e-12,8.16359e-12,1,5806
248.3,4.72164e-17,7.21751e-12,8.08169e-12,1,5807
248.4,4.68176e-17,7.14513e-12,8.00066e-12,1,5808
248.5,4.67258e-17,7.07365e-12,7.92057e-12,1,5809
248.6,4.65015e-17,7.00318e-12,7.84133e-12,1,5810
248.7,4.68922e-17,6.93311e-12,7.76286e-12,1,5811
248.8,4.67208e-17,6.86347e-12,7.68493e-12,1,5812
248.9,4.68716e-17,6.79461e-12,7.60784e-12,1,5813
249,4.65678e-17,6.72647e-12,7.53165e-12,1,5814
249.1,4.66469e-17,6.65898e-12,7.45616e-12,2,5816
249.2,4.65493e-17,6.59208e-12,7.38146e-12,1,5817
249.3,4.70451e-17,6.52592e-12,7.30744e-12,1,5818
249.4,4.67232e-17,6.46064e-12,7.2342e-12,1,5819
249.5,4.68462e-17,6.39607e-12,7.16173e-12,1,5820
249.6,4.66678e-17,6.33201e-12,7.08999e-12,1,5821
249.7,4.69349e-17,6.2684e-12,7.0189e-12,3,5824
249.8,4.6536e-17,6.20559e-12,6.94855e-12,1,5825
249.9,4.69993e-17,6.14342e-12,6.87902e-12,1,5826
250,4.67976e-17,6.08181e-12,6.81003e-12,1,5827
250.1,4.70433e-17,6.02086e-12,6.74176e-12,1,5828
250.2,4.66574e-17,5.96052e-12,6.6743e-12,1,5829
250.3,4.70385e-17,5.901e-12,6.60761e-12,1,5830
250.4,4.66508e-17,5.84178e-12,6.54129e-12,1,5831
250.5,4.68338e-17,5.78296e-12,6.47561e-12,1,5832
250.6,4.67403e-17,5.7251e-12,6.41066e-12,1,5833
250.7,4.70094e-17,5.66771e-12,6.34638e-12,1,5834
250.8,4.67189e-17,5.61064e-12,6.28278e-12,2,5836
250.9,4.62232e-17,5.55458e-12,6.21981e-12,1,5837
251,4.67441e-17,5.49882e-12,6.15744e-12,1,5838
251.1,4.69069e-17,5.44392e-12,6.09575e-12,1,5839
251.2,4.61626e-17,5.38957e-12,6.0348e-12,1,5840
251.3,4.64648e-17,5.3355e-12,5.97424e-12,1,5841
251.4,4.71351e-17,5.28215e-12,5.91444e-12,1,5842
251.5,4.71713e-17,5.22924e-12,5.85516e-12,1,5843
251.6,4.70757e-17,5.17678e-12,5.79659e-12,1,5844
251.7,4.66586e-17,5.12505e-12,5.73853e-12,2,5846
251.8,4.65961e-17,5.07352e-12,5.68099e-12,1,5847
251.9,4.67635e-17,5.02288e-12,5.62418e-12,2,5849
252,4.70784e-17,4.97258e-12,5.56783e-12,1,5850
252.1,4.65533e-17,4.92279e-12,5.51211e-12,1,5851
252.2,4.68446e-17,4.87366e-12,5.45684e-12,1,5852
252.3,4.65983e-17,4.8249e-12,5.40219e-12,1,5853
252.4,4.70423e-17,4.7767e-12,5.3481e-12,1,5854
252.5,4.65837e-17,4.72892e-12,5.29466e-12,1,5855
252.6,4.68311e-17,4.6813e-12,5.24139e-12,1,5856
252.7,4.68145e-17,4.63438e-12,5.18879e-12,1,5857
252.8,4.7122e-17,4.58789e-12,5.13671e-12,1,5858
252.9,4.67737e-17,4.54176e-12,5.08521e-12,1,5859
253,4.6743e-17,4.49642e-12,5.03427e-12,1,5860
253.1,4.66327e-17,4.45144e-12,4.98379e-12,1,5861
253.2,4.69682e-17,4.40698e-12,4.93393e-12,1,5862
253.3,4.71414e-17,4.36283e-12,4.88451e-12,1,5863
253.4,4.6812e-17,4.31909e-12,4.83562e-12,1,5864
253.5,4.68502e-17,4.276e-12,4.78733e-12,1,5865
253.6,4.67341e-17,4.2332e-12,4.73945e-12,1,5866
253.7,4.61325e-17,4.19069e-12,4.69187e-12,1,5867
253.8,4.65184e-17,4.14851e-12,4.64483e-12,1,5868
253.9,4.69233e-17,4.10703e-12,4.59836e-12,1,5869
254,4.67543e-17,4.0658e-12,4.55223e-12,1,5870
254.1,4.66352e-17,4.02499e-12,4.50665e-12,1,5871
254.2,4.67316e-17,3.98485e-12,4.46162e-12,1,5872
254.3,4.66277e-17,3.94473e-12,4.41682e-12,1,5873
254.4,4.61778e-17,3.90503e-12,4.37248e-12,1,5874
254.5,4.69815e-17,3.86614e-12,4.3288e-12,1,5875
254.6,4.65514e-17,3.82737e-12,4.28559e-12,1,5876
254.7,4.68002e-17,3.7893e-12,4.24276e-12,1,5877
254.8,4.66535e-17,3.7514e-12,4.20012e-12,1,5878
254.9,4.66608e-17,3.71361e-12,4.15797e-12,1,5879
255,4.68752e-17,3.67633e-12,4.11629e-12,1,5880
255.1,4.64935e-17,3.63939e-12,4.07502e-12,1,5881
255.2,4.68201e-17,3.60306e-12,4.03423e-12,1,5882
255.3,4.67761e-17,3.56706e-12,3.99379e-12,1,5883
255.4,4.66407e-17,3.53126e-12,3.95374e-12,1,5884
255.5,4.65392e-17,3.49573e-12,3.91417e-12,1,5885
255.6,4.66831e-17,3.46062e-12,3.87487e-12,1,5886
255.7,4.67051e-17,3.42588e-12,3.83612e-12,1,5887
255.8,4.64093e-17,3.39157e-12,3.79763e-12,1,5888
255.9,4.66528e-17,3.3574e-12,3.75946e-12,2,5890
256,4.68355e-17,3.32346e-12,3.72171e-12,1,5891
256.1,4.64891e-17,3.29019e-12,3.68439e-12,1,5892
256.2,4.61286e-17,3.25747e-12,3.64758e-12,1,5893
256.3,4.66495e-17,3.22486e-12,3.61114e-12,1,5894
256.4,4.69164e-17,3.19252e-12,3.5749e-12,1,5895
256.5,4.6782e-17,3.16062e-12,3.53905e-12,1,5896
256.6,4.64985e-17,3.12875e-12,3.50352e-12,1,5897
256.7,4.6906e-17,3.09747e-12,3.46848e-12,1,5898
256.8,4.66473e-17,3.06633e-12,3.43371e-12,1,5899
256.9,4.64849e-17,3.03557e-12,3.39929e-12,1,5900
257,4.65752e-17,3.00536e-12,3.36527e-12,1,5901
257.1,4.66311e-17,2.97526e-12,3.33151e-12,1,5902
257.2,4.68614e-17,2.94558e-12,3.29832e-12,1,5903
257.3,4.7043e-17,2.91578e-12,3.26512e-12,1,5904
257.4,4.68745e-17,2.88634e-12,3.23233e-12,1,5905
257.5,4.63851e-17,2.85784e-12,3.20012e-12,1,5906
257.6,4.71254e-17,2.82935e-12,3.16821e-12,1,5907
257.7,4.7066e-17,2.80096e-12,3.13647e-12,1,5908
257.8,4.68388e-17,2.77306e-12,3.10501e-12,1,5909
257.9,4.71872e-17,2.74532e-12,3.07389e-12,1,5910
258,4.63225e-17,2.71772e-12,3.0431e-12,1,5911
258.1,4.65632e-17,2.69053e-12,3.0127e-12,1,5912
258.2,4.66861e-17,2.66346e-12,2.98242e-12,1,5913
258.3,4.69085e-17,2.63661e-12,2.9525e-12,1,5914
258.4,4.66171e-17,2.60999e-12,2.9229e-12,1,5915
258.5,4.68133e-17,2.58362e-12,2.89334e-12,1,5916
258.6,4.61265e-17,2.5576e-12,2.86424e-12,1,5917
258.7,4.65854e-17,2.53217e-12,2.8356e-12,1,5918
258.8,4.64219e-17,2.50692e-12,2.80732e-12,1,5919
258.9,4.68697e-17,2.48185e-12,2.77916e-12,1,5920
259,4.61782e-17,2.45721e-12,2.75147e-12,1,5921
259.1,4.67234e-17,2.43238e-12,2.72389e-12,1,5922
259.2,4.63589e-17,2.40814e-12,2.69661e-12,1,5923
259.3,4.64793e-17,2.38408e-12,2.6697e-12,1,5924
259.4,4.67544e-17,2.36019e-12,2.64283e-12,1,5925
259.5,4.674e-17,2.33629e-12,2.61619e-12,1,5926
259.6,4.68368e-17,2.31276e-12,2.58979e-12,1,5927
259.7,4.65425e-17,2.28935e-12,2.56377e-12,1,5928
259.8,4.69678e-17,2.26668e-12,2.53808e-12,1,5929
259.9,4.68858e-17,2.24398e-12,2.51261e-12,1,5930
260,4.66721e-17,2.22156e-12,2.48755e-12,1,5931
260.1,4.67513e-17,2.19925e-12,2.46267e-12,1,5932
260.2,4.70646e-17,2.17711e-12,2.4379e-12,1,5933
260.3,4.64286e-17,2.1552e-12,2.41345e-12,1,5934
260.4,4.64698e-17,2.13364e-12,2.3892e-12,1,5935
260.5,4.66912e-17,2.11216e-12,2.36527e-12,1,5936
260.6,4.68609e-17,2.09098e-12,2.34155e-12,2,5938
260.7,4.65418e-17,2.0698e-12,2.31793e-12,1,5939
260.8,4.64433e-17,2.04917e-12,2.29469e-12,1,5940
260.9,4.65231e-17,2.02871e-12,2.27173e-12,1,5941
261,4.70582e-17,2.00849e-12,2.24904e-12,1,5942
261.1,4.65787e-17,1.98855e-12,2.22663e-12,1,5943
261.2,4.68588e-17,1.96876e-12,2.20438e-12,1,5944
261.3,4.65754e-17,1.94893e-12,2.18233e-12,2,5946
261.4,4.68481e-17,1.92948e-12,2.16047e-12,2,5948
261.5,4.66047e-17,1.91009e-12,2.13883e-12,1,5949
261.6,4.63783e-17,1.89095e-12,2.11738e-12,1,5950
261.7,4.66973e-17,1.87185e-12,2.09613e-12,1,5951
261.8,4.64123e-17,1.85335e-12,2.07525e-12,1,5952
261.9,4.69804e-17,1.83464e-12,2.05445e-12,1,5953
262,4.63905e-17,1.81644e-12,2.03398e-12,1,5954
262.1,4.65139e-17,1.79842e-12,2.01373e-12,1,5955
262.2,4.70654e-17,1.78034e-12,1.99352e-12,1,5956
262.3,4.69434e-17,1.7623e-12,1.97349e-12,1,5957
262.4,4.68009e-17,1.7448e-12,1.95383e-12,1,5958
262.5,4.67097e-17,1.72758e-12,1.93435e-12,1,5959
262.6,4.68459e-17,1.7101e-12,1.91493e-12,1,5960
262.7,4.71008e-17,1.69313e-12,1.89589e-12,1,5961
262.8,4.65455e-17,1.6762e-12,1.87686e-12,1,5962
262.9,4.69378e-17,1.6592e-12,1.85804e-12,1,5963
263,4.67381e-17,1.64259e-12,1.83932e-12,1,5964
263.1,4.67491e-17,1.62603e-12,1.82076e-12,1,5965
263.2,4.67815e-17,1.60973e-12,1.80254e-12,1,5966
263.3,4.65609e-17,1.59352e-12,1.78448e-12,1,5967
263.4,4.72605e-17,1.5776e-12,1.76674e-12,1,5968
263.5,4.64558e-17,1.56195e-12,1.74906e-12,1,5969
263.6,4.64689e-17,1.54614e-12,1.73154e-12,1,5970
263.7,4.67775e-17,1.53072e-12,1.71416e-12,2,5972
263.8,4.68571e-17,1.51556e-12,1.69704e-12,1,5973
263.9,4.67162e-17,1.50044e-12,1.68006e-12,1,5974
264,4.71592e-17,1.48541e-12,1.66324e-12,1,5975
264.1,4.71062e-17,1.47054e-12,1.64657e-12,1,5976
264.2,4.64286e-17,1.45582e-12,1.63019e-12,1,5977
264.3,4.66793e-17,1.44127e-12,1.61387e-12,1,5978
264.4,4.65479e-17,1.42684e-12,1.59766e-12,1,5979
264.5,4.6641e-17,1.41256e-12,1.5816e-12,1,5980
264.6,4.67976e-17,1.39854e-12,1.56572e-12,1,5981
264.7,4.65514e-17,1.38442e-12,1.55002e-12,1,5982
264.8,4.66568e-17,1.37051e-12,1.53447e-12,1,5983
264.9,4.67073e-17,1.3566e-12,1.51893e-12,1,5984
265,4.676e-17,1.3433e-12,1.5039e-12,1,5985
265.1,4.6784e-17,1.32967e-12,1.48878e-12,1,5986
265.2,4.68552e-17,1.31641e-12,1.47391e-12,1,5987
265.3,4.69419e-17,1.30336e-12,1.45922e-12,1,5988
265.4,4.66581e-17,1.29011e-12,1.44465e-12,1,5989
265.5,4.65342e-17,1.27698e-12,1.43009e-12,1,5990
265.6,4.69846e-17,1.26412e-12,1.41579e-12,1,5991
265.7,4.66963e-17,1.25133e-12,1.40154e-12,1,5992
265.8,4.64502e-17,1.23882e-12,1.38744e-12,1,5993
265.9,4.65035e-17,1.22633e-12,1.37354e-12,1,5994
266,4.63716e-17,1.21412e-12,1.35987e-12,1,5995
266.1,4.66372e-17,1.20201e-12,1.34623e-12,1,5996
266.2,4.66413e-17,1.18998e-12,1.33282e-12,1,5997
266.3,4.6285e-17,1.17808e-12,1.31948e-12,1,5998
266.4,4.68772e-17,1.16618e-12,1.30605e-12,1,5999
266.5,4.67972e-17,1.15451e-12,1.29294e-12,1,6000
266.6,4.62062e-17,1.14287e-12,1.27995e-12,1,6001
266.7,4.6817e-17,1.13157e-12,1.26714e-12,1,6002
266.8,4.64806e-17,1.12009e-12,1.25435e-12,1,6003
266.9,4.69329e-17,1.10876e-12,1.24176e-12,1,6004
267,4.63237e-17,1.09759e-12,1.22933e-12,1,6005
267.1,4.6602e-17,1.08674e-12,1.21704e-12,1,6006
267.2,4.64412e-17,1.07587e-12,1.2049e-12,3,6009
267.3,4.67282e-17,1.06516e-12,1.19291e-12,1,6010
267.4,4.66806e-17,1.05477e-12,1.18105e-12,1,6011
267.5,4.69712e-17,1.044e-12,1.16906e-12,1,6012
267.6,4.68398e-17,1.03372e-12,1.15747e-12,1,6013
267.7,4.70799e-17,1.02323e-12,1.14583e-12,1,6014
267.8,4.68493e-17,1.01327e-12,1.13437e-12,1,6015
267.9,4.64918e-17,1.00293e-12,1.12287e-12,1,6016
268,4.62552e-17,9.92824e-13,1.11157e-12,1,6017
268.1,4.66154e-17,9.82903e-13,1.10044e-12,1,6018
268.2,4.65885e-17,9.73004e-13,1.08951e-12,1,6019
268.3,4.6864e-17,9.63232e-13,1.07872e-12,1,6020
268.4,4.6599e-17,9.53678e-13,1.06799e-12,1,6021
268.5,4.69062e-17,9.44125e-13,1.05722e-12,2,6023
268.6,4.67611e-17,9.34383e-13,1.04653e-12,1,6024
268.7,4.68513e-17,9.25012e-13,1.03611e-12,3,6027
268.8,4.65328e-17,9.15722e-13,1.02587e-12,1,6028
268.9,4.66145e-17,9.06697e-13,1.01559e-12,2,6030
269,4.69336e-17,8.97873e-13,1.00555e-12,1,6031
269.1,4.66574e-17,8.88713e-13,9.95388e-13,1,6032
269.2,4.70648e-17,8.79987e-13,9.85387e-13,3,6035
269.3,4.66187e-17,8.7092e-13,9.75448e-13,1,6036
269.4,4.65195e-17,8.62206e-13,9.65556e-13,1,6037
269.5,4.68089e-17,8.53177e-13,9.55708e-13,1,6038
269.6,4.66126e-17,8.44513e-13,9.46146e-13,1,6039
269.7,4.61518e-17,8.35985e-13,9.36568e-13,1,6040
269.8,4.65847e-17,8.27842e-13,9.27258e-13,1,6041
269.9,4.63028e-17,8.19578e-13,9.1796e-13,1,6042
270,4.66476e-17,8.11446e-13,9.0882e-13,1,6043
270.1,4.67579e-17,8.03415e-13,8.99753e-13,1,6044
270.2,4.64514e-17,7.9533e-13,8.90831e-13,1,6045
270.3,4.66562e-17,7.8728e-13,8.81835e-13,1,6046
270.4,4.69461e-17,7.79253e-13,8.72871e-13,1,6047
270.5,4.64723e-17,7.7127e-13,8.64128e-13,1,6048
270.6,4.69212e-17,7.6355e-13,8.55384e-13,1,6049
270.7,4.66073e-17,7.55977e-13,8.46972e-13,1,6050
270.8,4.66162e-17,7.48409e-13,8.38438e-13,1,6051
270.9,4.62502e-17,7.41057e-13,8.30015e-13,1,6052
271,4.71392e-17,7.33515e-13,8.2169e-13,1,6053
271.1,4.68004e-17,7.26341e-13,8.13572e-13,1,6054
271.2,4.67921e-17,7.1882e-13,8.05277e-13,2,6056
271.3,4.66829e-17,7.11605e-13,7.97211e-13,1,6057
271.4,4.6474e-17,7.0447e-13,7.89254e-13,1,6058
271.5,4.65822e-17,6.97348e-13,7.81353e-13,1,6059
271.6,4.65137e-17,6.90306e-13,7.73568e-13,2,6061
271.7,4.6306e-17,6.83506e-13,7.65894e-13,1,6062
271.8,4.67308e-17,6.76724e-13,7.58279e-13,2,6064
271.9,4.69565e-17,6.69871e-13,7.50777e-13,1,6065
272,4.66354e-17,6.63176e-13,7.43179e-13,1,6066
272.1,4.68899e-17,6.56423e-13,7.35577e-13,1,6067
272.2,4.68661e-17,6.49785e-13,7.28124e-13,1,6068
272.3,4.65821e-17,6.43207e-13,7.20763e-13,1,6069
272.4,4.70863e-17,6.36906e-13,7.1352e-13,1,6070
272.5,4.66269e-17,6.30611e-13,7.06399e-13,1,6071
272.6,4.67891e-17,6.24328e-13,6.99428e-13,1,6072
272.7,4.66146e-17,6.18122e-13,6.92565e-13,2,6074
272.8,4.65095e-17,6.11887e-13,6.85569e-13,1,6075
272.9,4.67332e-17,6.05744e-13,6.78703e-13,1,6076
273,4.64246e-17,5.99643e-13,6.71919e-13,1,6077
273.1,4.62439e-17,5.93672e-13,6.6527e-13,1,6078
273.2,4.65192e-17,5.87622e-13,6.58495e-13,1,6079
273.3,4.66558e-17,5.8177e-13,6.51911e-13,1,6080
273.4,4.66894e-17,5.76031e-13,6.4546e-13,1,6081
273.5,4.6678e-17,5.70613e-13,6.39123e-13,1,6082
273.6,4.68199e-17,5.64867e-13,6.32721e-13,1,6083
273.7,4.70785e-17,5.59416e-13,6.26499e-13,1,6084
273.8,4.66466e-17,5.53919e-13,6.20323e-13,1,6085
273.9,4.68963e-17,5.48284e-13,6.13994e-13,1,6086
274,4.60574e-17,5.42806e-13,6.07933e-13,1,6087
274.1,4.68823e-17,5.37045e-13,6.01653e-13,1,6088
274.2,4.67346e-17,5.31601e-13,5.95604e-13,2,6090
274.3,4.68077e-17,5.26047e-13,5.89527e-13,1,6091
274.4,4.67981e-17,5.20999e-13,5.83659e-13,1,6092
274.5,4.69391e-17,5.15868e-13,5.77911e-13,1,6093
274.6,4.6579e-17,5.10638e-13,5.72107e-13,1,6094
274.7,4.70068e-17,5.05639e-13,5.6646e-13,3,6097
274.8,4.68139e-17,5.008e-13,5.60889e-13,1,6098
274.9,4.67157e-17,4.96003e-13,5.55389e-13,2,6100
275,4.67857e-17,4.90915e-13,5.49797e-13,1,6101
275.1,4.70437e-17,4.86014e-13,5.44247e-13,1,6102
275.2,4.66613e-17,4.80986e-13,5.38803e-13,1,6103
275.3,4.70526e-17,4.76101e-13,5.33317e-13,1,6104
275.4,4.65935e-17,4.71179e-13,5.2785e-13,1,6105
275.5,4.69088e-17,4.6664e-13,5.22583e-13,1,6106
275.6,4.671e-17,4.61752e-13,5.17347e-13,1,6107
275.7,4.67385e-17,4.57082e-13,5.12109e-13,1,6108
275.8,4.62287e-17,4.52443e-13,5.06934e-13,1,6109
275.9,4.62907e-17,4.48002e-13,5.01902e-13,1,6110
276,4.69198e-17,4.433e-13,4.96771e-13,1,6111
276.1,4.62991e-17,4.39031e-13,4.91944e-13,1,6112
276.2,4.6706e-17,4.34535e-13,4.87148e-13,1,6113
276.3,4.69594e-17,4.30431e-13,4.82287e-13,1,6114
276.4,4.65899e-17,4.2597e-13,4.77436e-13,1,6115
276.5,4.6426e-17,4.21751e-13,4.72715e-13,1,6116
276.6,4.65704e-17,4.17563e-13,4.68004e-13,1,6117
276.7,4.64792e-17,4.1347e-13,4.63401e-13,1,6118
276.8,4.6815e-17,4.09199e-13,4.58687e-13,1,6119
276.9,4.65125e-17,4.04931e-13,4.53993e-13,1,6120
277,4.66907e-17,4.01006e-13,4.49428e-13,1,6121
277.1,4.67877e-17,3.96827e-13,4.44898e-13,1,6122
277.2,4.67076e-17,3.93023e-13,4.40493e-13,1,6123
277.3,4.63514e-17,3.89127e-13,4.35987e-13,1,6124
277.4,4.68408e-17,3.85329e-13,4.31672e-13,1,6125
277.5,4.6741e-17,3.81271e-13,4.27358e-13,1,6126
277.6,4.68638e-17,3.77501e-13,4.23014e-13,1,6127
277.7,4.6683e-17,3.73767e-13,4.18858e-13,1,6128
277.8,4.6444e-17,3.69854e-13,4.14559e-13,1,6129
277.9,4.67273e-17,3.66286e-13,4.10435e-13,1,6130
278,4.68208e-17,3.62584e-13,4.06173e-13,1,6131
278.1,4.6981e-17,3.59005e-13,4.0213e-13,1,6132
278.2,4.6411e-17,3.55221e-13,3.98046e-13,1,6133
278.3,4.66549e-17,3.51568e-13,3.93998e-13,1,6134
278.4,4.65929e-17,3.48255e-13,3.90217e-13,1,6135
278.5,4.62955e-17,3.44584e-13,3.86167e-13,1,6136
278.6,4.66911e-17,3.41099e-13,3.82318e-13,1,6137
278.7,4.67931e-17,3.37858e-13,3.78599e-13,1,6138
278.8,4.67229e-17,3.34707e-13,3.74793e-13,1,6139
278.9,4.66774e-17,3.31582e-13,3.71184e-13,1,6140
279,4.69596e-17,3.28122e-13,3.67409e-13,1,6141
279.1,4.70341e-17,3.24809e-13,3.63754e-13,1,6142
279.2,4.62493e-17,3.21316e-13,3.59936e-13,3,6145
279.3,4.68206e-17,3.18182e-13,3.56413e-13,1,6146
279.4,4.66041e-17,3.14915e-13,3.52883e-13,1,6147
279.5,4.67446e-17,3.11688e-13,3.49286e-13,1,6148
279.6,4.67691e-17,3.08663e-13,3.45796e-13,1,6149
279.7,4.64352e-17,3.05558e-13,3.42327e-13,1,6150
279.8,4.65297e-17,3.0261e-13,3.39e-13,2,6152
279.9,4.68478e-17,2.99384e-13,3.35592e-13,1,6153
280,4.66486e-17,2.96575e-13,3.32307e-13,1,6154
280.1,4.69387e-17,2.93604e-13,3.29094e-13,1,6155
280.2,4.63733e-17,2.90798e-13,3.2588e-13,1,6156
280.3,4.70159e-17,2.88006e-13,3.22721e-13,1,6157
280.4,4.70609e-17,2.85065e-13,3.19589e-13,1,6158
280.5,4.66966e-17,2.82352e-13,3.16443e-13,1,6159
280.6,4.68298e-17,2.79292e-13,3.13384e-13,1,6160
280.7,4.64995e-17,2.76459e-13,3.10202e-13,1,6161
280.8,4.66088e-17,2.73777e-13,3.07015e-13,1,6162
280.9,4.65773e-17,2.71001e-13,3.03946e-13,1,6163
281,4.66249e-17,2.68289e-13,3.00946e-13,1,6164
281.1,4.67998e-17,2.6566e-13,2.97887e-13,1,6165
281.2,4.66123e-17,2.63081e-13,2.94906e-13,1,6166
281.3,4.65998e-17,2.60389e-13,2.9194e-13,2,6168
281.4,4.70105e-17,2.57884e-13,2.89033e-13,1,6169
281.5,4.70073e-17,2.55284e-13,2.86155e-13,1,6170
281.6,4.66599e-17,2.52521e-13,2.83155e-13,2,6172
281.7,4.68018e-17,2.50044e-13,2.80369e-13,1,6173
281.8,4.70276e-17,2.47406e-13,2.77399e-13,1,6174
281.9,4.6264e-17,2.45089e-13,2.74661e-13,1,6175
282,4.64068e-17,2.42511e-13,2.71825e-13,1,6176
282.1,4.67268e-17,2.40312e-13,2.69102e-13,1,6177
282.2,4.69543e-17,2.38004e-13,2.66442e-13,1,6178
282.3,4.69955e-17,2.35761e-13,2.63813e-13,1,6179
282.4,4.68538e-17,2.33285e-13,2.61188e-13,1,6180
282.5,4.67866e-17,2.30929e-13,2.58663e-13,1,6181
282.6,4.68603e-17,2.28375e-13,2.55951e-13,1,6182
282.7,4.67672e-17,2.26357e-13,2.53534e-13,1,6183
282.8,4.66532e-17,2.23864e-13,2.50857e-13,1,6184
282.9,4.661e-17,2.21715e-13,2.48338e-13,1,6185
283,4.67523e-17,2.19484e-13,2.45932e-13,1,6186
283.1,4.6915e-17,2.17243e-13,2.43449e-13,1,6187
283.2,4.66389e-17,2.15111e-13,2.41051e-13,1,6188
283.3,4.6565e-17,2.12963e-13,2.38657e-13,1,6189
283.4,4.6595e-17,2.10864e-13,2.36322e-13,1,6190
283.5,4.69794e-17,2.08839e-13,2.33966e-13,1,6191
283.6,4.68909e-17,2.06798e-13,2.31576e-13,1,6192
283.7,4.70794e-17,2.04582e-13,2.292e-13,1,6193
283.8,4.69318e-17,2.02577e-13,2.26916e-13,1,6194
283.9,4.6575e-17,2.00244e-13,2.24582e-13,2,6196
284,4.6635e-17,1.98061e-13,2.22306e-13,2,6198
284.1,4.6665e-17,1.96189e-13,2.20024e-13,2,6200
284.2,4.66548e-17,1.94204e-13,2.17896e-13,1,6201
284.3,4.66571e-17,1.9225e-13,2.15797e-13,1,6202
284.4,4.65725e-17,1.90548e-13,2.13699e-13,1,6203
284.5,4.68324e-17,1.88928e-13,2.11738e-13,1,6204
284.6,4.69494e-17,1.8705e-13,2.09616e-13,1,6205
284.7,4.65213e-17,1.85109e-13,2.07498e-13,1,6206
284.8,4.65787e-17,1.83318e-13,2.05522e-13,1,6207
284.9,4.63327e-17,1.81288e-13,2.03366e-13,1,6208
285,4.71301e-17,1.79557e-13,2.01485e-13,2,6210
285.1,4.65401e-17,1.7801e-13,1.99484e-13,1,6211
285.2,4.69262e-17,1.7648e-13,1.97559e-13,1,6212
285.3,4.67818e-17,1.7448e-13,1.95655e-13,1,6213
285.4,4.69353e-17,1.72738e-13,1.93692e-13,1,6214
285.5,4.62813e-17,1.7096e-13,1.91707e-13,1,6215
285.6,4.67908e-17,1.69321e-13,1.89902e-13,1,6216
285.7,4.71199e-17,1.67757e-13,1.88014e-13,1,6217
285.8,4.64494e-17,1.65899e-13,1.86076e-13,1,6218
285.9,4.67043e-17,1.64343e-13,1.84381e-13,1,6219
286,4.70846e-17,1.62669e-13,1.82479e-13,1,6220
286.1,4.65726e-17,1.61151e-13,1.80678e-13,1,6221
286.2,4.6744e-17,1.59177e-13,1.78695e-13,1,6222
286.3,4.63003e-17,1.57608e-13,1.76947e-13,1,6223
286.4,4.64724e-17,1.56146e-13,1.75157e-13,1,6224
286.5,4.67768e-17,1.54701e-13,1.73574e-13,1,6225
286.6,4.66117e-17,1.52969e-13,1.71728e-13,1,6226
286.7,4.66026e-17,1.51493e-13,1.70105e-13,1,6227
286.8,4.66934e-17,1.50276e-13,1.68558e-13,1,6228
286.9,4.65225e-17,1.48762e-13,1.66968e-13,1,6229
287,4.66096e-17,1.47389e-13,1.65298e-13,1,6230
287.1,4.66985e-17,1.45895e-13,1.63654e-13,1,6231
287.2,4.6716e-17,1.44797e-13,1.62298e-13,1,6232
287.3,4.65653e-17,1.43377e-13,1.6062e-13,1,6233
287.4,4.66763e-17,1.41696e-13,1.58867e-13,1,6234
287.5,4.644e-17,1.40114e-13,1.57274e-13,1,6235
287.6,4.69235e-17,1.38836e-13,1.55766e-13,1,6236
287.7,4.7108e-17,1.37238e-13,1.54024e-13,1,6237
287.8,4.62673e-17,1.35713e-13,1.52535e-13,1,6238
287.9,4.69906e-17,1.34344e-13,1.50978e-13,1,6239
288,4.68894e-17,1.33212e-13,1.49677e-13,1,6240
288.1,4.67711e-17,1.31995e-13,1.48239e-13,1,6241
288.2,4.65095e-17,1.30793e-13,1.46788e-13,1,6242
288.3,4.66336e-17,1.29377e-13,1.4526e-13,1,6243
288.4,4.64289e-17,1.27891e-13,1.43703e-13,1,6244
288.5,4.65196e-17,1.26648e-13,1.42248e-13,1,6245
288.6,4.63775e-17,1.25438e-13,1.40721e-13,1,6246
288.7,4.69094e-17,1.23996e-13,1.39344e-13,1,6247
288.8,4.67006e-17,1.22631e-13,1.3783e-13,1,6248
288.9,4.65057e-17,1.21308e-13,1.36374e-13,2,6250
289,4.63721e-17,1.20094e-13,1.34945e-13,2,6252
289.1,4.66458e-17,1.18985e-13,1.33714e-13,1,6253
289.2,4.68188e-17,1.17702e-13,1.32332e-13,1,6254
289.3,4.67766e-17,1.16678e-13,1.31102e-13,1,6255
289.4,4.73808e-17,1.15507e-13,1.29853e-13,1,6256
289.5,4.66715e-17,1.14431e-13,1.28599e-13,1,6257
289.6,4.62228e-17,1.13294e-13,1.27223e-13,1,6258
289.7,4.70046e-17,1.12091e-13,1.25888e-13,1,6259
289.8,4.66184e-17,1.11052e-13,1.24574e-13,2,6261
289.9,4.65891e-17,1.10058e-13,1.23428e-13,1,6262
290,4.63818e-17,1.0876e-13,1.22107e-13,1,6263
290.1,4.69767e-17,1.07764e-13,1.21093e-13,1,6264
290.2,4.67367e-17,1.06865e-13,1.19903e-13,1,6265
290.3,4.66611e-17,1.05917e-13,1.18749e-13,1,6266
290.4,4.66759e-17,1.04931e-13,1.17499e-13,1,6267
290.5,4.70272e-17,1.03604e-13,1.16279e-13,1,6268
290.6,4.64596e-17,1.02643e-13,1.15199e-13,1,6269
290.7,4.63188e-17,1.0145e-13,1.13904e-13,1,6270
290.8,4.70368e-17,1.00286e-13,1.12646e-13,1,6271
290.9,4.69226e-17,9.91498e-14,1.11409e-13,1,6272
291,4.63856e-17,9.81789e-14,1.10298e-13,1,6273
291.1,4.63576e-17,9.73316e-14,1.09279e-13,1,6274
291.2,4.69901e-17,9.62705e-14,1.08274e-13,1,6275
291.3,4.65484e-17,9.52081e-14,1.07087e-13,1,6276
291.4,4.64206e-17,9.43057e-14,1.05976e-13,1,6277
291.5,4.64125e-17,9.3393e-14,1.04827e-13,1,6278
291.6,4.64935e-17,9.2165e-14,1.03663e-13,1,6279
291.7,4.68031e-17,9.13532e-14,1.02619e-13,1,6280
291.8,4.68103e-17,9.02738e-14,1.0153e-13,1,6281
291.9,4.66368e-17,8.94108e-14,1.00496e-13,1,6282
292,4.63334e-17,8.81814e-14,9.93358e-14,1,6283
292.1,4.63675e-17,8.72979e-14,9.83257e-14,1,6284
292.2,4.63767e-17,8.64424e-14,9.72971e-14,1,6285
292.3,4.65455e-17,8.56112e-14,9.63658e-14,1,6286
292.4,4.65794e-17,8.50446e-14,9.5513e-14,1,6287
292.5,4.66441e-17,8.4196e-14,9.45644e-14,1,6288
292.6,4.63569e-17,8.30321e-14,9.33989e-14,1,6289
292.7,4.61843e-17,8.24991e-14,9.26218e-14,1,6290
292.8,4.6277e-17,8.16017e-14,9.15785e-14,1,6291
292.9,4.61984e-17,8.10714e-14,9.07621e-14,1,6292
293,4.67025e-17,8.04535e-14,9.00127e-14,1,6293
293.1,4.6799e-17,7.94864e-14,8.91241e-14,2,6295
293.2,4.64724e-17,7.87717e-14,8.82985e-14,1,6296
293.3,4.65597e-17,7.76536e-14,8.717e-14,1,6297
293.4,4.64864e-17,7.68418e-14,8.63064e-14,2,6299
293.5,4.66374e-17,7.6228e-14,8.54868e-14,1,6300
293.6,4.69889e-17,7.55461e-14,8.46409e-14,2,6302
293.7,4.67367e-17,7.4657e-14,8.37523e-14,1,6303
293.8,4.68525e-17,7.40592e-14,8.30096e-14,1,6304
293.9,4.6611e-17,7.32489e-14,8.21929e-14,1,6305
294,4.61116e-17,7.24825e-14,8.1355e-14,1,6306
294.1,4.68056e-17,7.18077e-14,8.05861e-14,1,6307
294.2,4.66287e-17,7.10566e-14,7.97879e-14,1,6308
294.3,4.63907e-17,7.04216e-14,7.89807e-14,1,6309
294.4,4.707e-17,6.98985e-14,7.82447e-14,2,6311
294.5,4.65109e-17,6.93002e-14,7.75716e-14,1,6312
294.6,4.66623e-17,6.85319e-14,7.67153e-14,1,6313
294.7,4.61747e-17,6.78105e-14,7.59424e-14,1,6314
294.8,4.64356e-17,6.77551e-14,7.55186e-14,1,6315
294.9,4.68008e-17,6.67362e-14,7.45757e-14,1,6316
295,4.67445e-17,6.57888e-14,7.36936e-14,4,6320
295.1,4.67721e-17,6.51424e-14,7.28087e-14,1,6321
295.2,4.67172e-17,6.42956e-14,7.19465e-14,1,6322
295.3,4.67265e-17,6.37023e-14,7.12769e-14,1,6323
295.4,4.68123e-17,6.28633e-14,7.04025e-14,1,6324
295.5,4.69547e-17,6.24971e-14,6.98193e-14,1,6325
295.6,4.65621e-17,6.2095e-14,6.93907e-14,1,6326
295.7,4.66567e-17,6.18917e-14,6.89844e-14,2,6328
295.8,4.71363e-17,6.11787e-14,6.82606e-14,1,6329
295.9,4.68294e-17,6.05693e-14,6.76722e-14,1,6330
296,4.67983e-17,5.98279e-14,6.68847e-14,1,6331
296.1,4.63082e-17,5.91955e-14,6.61095e-14,1,6332
296.2,4.62913e-17,5.84446e-14,6.5337e-14,1,6333
296.3,4.63104e-17,5.77829e-14,6.47483e-14,1,6334
296.4,4.68965e-17,5.70849e-14,6.40998e-14,1,6335
296.5,4.66458e-17,5.67119e-14,6.35374e-14,1,6336
296.6,4.66491e-17,5.58996e-14,6.2898e-14,1,6337
296.7,4.67999e-17,5.56275e-14,6.24125e-14,1,6338
296.8,4.68166e-17,5.51268e-14,6.17903e-14,1,6339
296.9,4.64032e-17,5.49041e-14,6.13192e-14,1,6340
297,4.69353e-17,5.44377e-14,6.08841e-14,1,6341
297.1,4.64643e-17,5.38214e-14,6.02184e-14,1,6342
297.2,4.6786e-17,5.33729e-14,5.96713e-14,1,6343
297.3,4.66465e-17,5.26445e-14,5.90052e-14,1,6344
297.4,4.67184e-17,5.20896e-14,5.84401e-14,1,6345
297.5,4.63936e-17,5.18581e-14,5.80616e-14,1,6346
297.6,4.6894e-17,5.15647e-14,5.7524e-14,1,6347
297.7,4.70367e-17,5.09339e-14,5.68817e-14,1,6348
297.8,4.69504e-17,5.08627e-14,5.66049e-14,1,6349
297.9,4.6459e-17,5.01894e-14,5.5957e-14,1,6350
298,4.61863e-17,4.99578e-14,5.55465e-14,1,6351
298.1,4.6649e-17,4.94744e-14,5.49449e-14,1,6352
298.2,4.67348e-17,4.88471e-14,5.43129e-14,1,6353
298.3,4.65383e-17,4.84549e-14,5.40197e-14,1,6354
298.4,4.69228e-17,4.79693e-14,5.34095e-14,1,6355
298.5,4.68496e-17,4.74385e-14,5.29549e-14,1,6356
298.6,4.67383e-17,4.7252e-14,5.25939e-14,1,6357
298.7,4.63629e-17,4.69486e-14,5.22235e-14,1,6358
298.8,4.67945e-17,4.62553e-14,5.15921e-14,1,6359
298.9,4.65044e-17,4.58522e-14,5.11227e-14,1,6360
299,4.66343e-17,4.54574e-14,5.06415e-14,1,6361
299.1,4.70646e-17,4.47221e-14,4.99755e-14,1,6362
299.2,4.67938e-17,4.44022e-14,4.94943e-14,1,6363
299.3,4.64993e-17,4.4173e-14,4.92453e-14,1,6364
299.4,4.66974e-17,4.3278e-14,4.84133e-14,1,6365
299.5,4.69878e-17,4.29466e-14,4.80092e-14,1,6366
299.6,4.71374e-17,4.28615e-14,4.76772e-14,1,6367
299.7,4.72594e-17,4.2389e-14,4.72357e-14,1,6368
299.8,4.62872e-17,4.16616e-14,4.66377e-14,2,6370
299.9,4.68216e-17,4.1305e-14,4.6285e-14,1,6371
300,4.63977e-17,4.09794e-14,4.59225e-14,1,6372
300.1,4.65238e-17,4.06617e-14,4.5484e-14,2,6374
300.2,4.61667e-17,4.00696e-14,4.48716e-14,1,6375
300.3,4.65366e-17,3.98585e-14,4.46531e-14,1,6376
300.4,4.68607e-17,3.94973e-14,4.42045e-14,1,6377
300.5,4.63839e-17,3.89868e-14,4.36337e-14,1,6378
300.6,4.70809e-17,3.85202e-14,4.31723e-14,1,6379
300.7,4.65949e-17,3.82633e-14,4.2843e-14,2,6381
300.8,4.68386e-17,3.79457e-14,4.24256e-14,1,6382
300.9,4.66659e-17,3.74227e-14,4.18572e-14,1,6383
301,4.73824e-17,3.71539e-14,4.15522e-14,1,6384
301.1,4.70662e-17,3.67441e-14,4.10746e-14,1,6385
301.2,4.69806e-17,3.63313e-14,4.05605e-14,1,6386
301.3,4.71321e-17,3.62107e-14,4.03298e-14,1,6387
301.4,4.65938e-17,3.56353e-14,3.98415e-14,1,6388
301.5,4.70656e-17,3.54562e-14,3.95247e-14,1,6389
301.6,4.67609e-17,3.54028e-14,3.94798e-14,1,6390
301.7,4.68089e-17,3.4746e-14,3.88185e-14,1,6391
301.8,4.69788e-17,3.43489e-14,3.85263e-14,2,6393
301.9,4.68577e-17,3.41346e-14,3.81927e-14,1,6394
302,4.71561e-17,3.39198e-14,3.79248e-14,1,6395
302.1,4.69148e-17,3.36774e-14,3.77029e-14,2,6397
302.2,4.6648e-17,3.36465e-14,3.76494e-14,1,6398
302.3,4.70034e-17,3.36413e-14,3.75408e-14,1,6399
302.4,4.63705e-17,3.34947e-14,3.72262e-14,1,6400
302.5,4.69343e-17,3.30382e-14,3.695e-14,1,6401
302.6,4.68489e-17,3.28153e-14,3.65348e-14,1,6402
302.7,4.65056e-17,3.22494e-14,3.60341e-14,1,6403
302.8,4.70207e-17,3.17549e-14,3.55766e-14,1,6404
302.9,4.62482e-17,3.17087e-14,3.53657e-14,1,6405
303,4.61395e-17,3.11323e-14,3.47363e-14,1,6406
303.1,4.67056e-17,3.08398e-14,3.45489e-14,1,6407
303.2,4.69898e-17,3.07564e-14,3.42811e-14,1,6408
303.3,4.66492e-17,3.08582e-14,3.4273e-14,1,6409
303.4,4.67949e-17,3.02748e-14,3.37656e-14,3,6412
303.5,4.67532e-17,2.99684e-14,3.32562e-14,1,6413
303.6,4.66232e-17,2.97494e-14,3.30689e-14,1,6414
303.7,4.68706e-17,2.9462e-14,3.27729e-14,1,6415
303.8,4.6215e-17,2.91683e-14,3.24284e-14,1,6416
303.9,4.7044e-17,2.90611e-14,3.2306e-14,1,6417
304,4.67656e-17,2.90187e-14,3.22457e-14,1,6418
304.1,4.70695e-17,2.86094e-14,3.18113e-14,1,6419
304.2,4.66317e-17,2.8425e-14,3.16244e-14,1,6420
304.3,4.71793e-17,2.76445e-14,3.09168e-14,1,6421
304.4,4.64315e-17,2.75445e-14,3.07516e-14,1,6422
304.5,4.66753e-17,2.75496e-14,3.05913e-14,1,6423
304.6,4.67991e-17,2.73119e-14,3.03564e-14,1,6424
304.7,4.70376e-17,2.69939e-14,3.00827e-14,1,6425
304.8,4.68176e-17,2.68696e-14,2.99767e-14,1,6426
304.9,4.70256e-17,2.63303e-14,2.94529e-14,1,6427
305,4.66368e-17,2.60718e-14,2.91087e-14,1,6428
305.1,4.67141e-17,2.5668e-14,2.86898e-14,1,6429
305.2,4.68617e-17,2.55248e-14,2.86594e-14,1,6430
305.3,4.66612e-17,2.53897e-14,2.84215e-14,1,6431
305.4,4.66844e-17,2.522e-14,2.82004e-14,1,6432
305.5,4.67996e-17,2.46839e-14,2.76611e-14,1,6433
305.6,4.67102e-17,2.478e-14,2.76174e-14,1,6434
305.7,4.68038e-17,2.47466e-14,2.75964e-14,1,6435
305.8,4.67787e-17,2.43812e-14,2.72394e-14,1,6436
305.9,4.69628e-17,2.41861e-14,2.69614e-14,1,6437
306,4.69539e-17,2.36365e-14,2.65024e-14,1,6438
306.1,4.65812e-17,2.34676e-14,2.63287e-14,3,6441
306.2,4.7243e-17,2.33509e-14,2.60462e-14,1,6442
306.3,4.68937e-17,2.32876e-14,2.59013e-14,1,6443
306.4,4.64331e-17,2.29852e-14,2.57181e-14,3,6446
306.5,4.65346e-17,2.28312e-14,2.53633e-14,1,6447
306.6,4.66057e-17,2.26746e-14,2.53375e-14,1,6448
306.7,4.67595e-17,2.27088e-14,2.51669e-14,1,6449
306.8,4.65006e-17,2.23051e-14,2.47878e-14,1,6450
306.9,4.7197e-17,2.22908e-14,2.47787e-14,1,6451
307,4.68734e-17,2.23191e-14,2.47854e-14,1,6452
307.1,4.6362e-17,2.1938e-14,2.44431e-14,1,6453
307.2,4.64503e-17,2.17975e-14,2.42835e-14,1,6454
307.3,4.66335e-17,2.1743e-14,2.42197e-14,1,6455
307.4,4.67761e-17,2.16724e-14,2.41482e-14,1,6456
307.5,4.67623e-17,2.11416e-14,2.38211e-14,1,6457
307.6,4.64426e-17,2.13698e-14,2.39468e-14,1,6458
307.7,4.66989e-17,2.12996e-14,2.38217e-14,1,6459
307.8,4.6476e-17,2.11585e-14,2.35917e-14,3,6462
307.9,4.68285e-17,2.10086e-14,2.3519e-14,1,6463
308,4.60859e-17,2.10468e-14,2.35498e-14,1,6464
308.1,4.66939e-17,2.07837e-14,2.33259e-14,1,6465
308.2,4.64719e-17,2.0414e-14,2.31676e-14,1,6466
308.3,4.69414e-17,2.06637e-14,2.32961e-14,1,6467
308.4,4.64569e-17,2.03935e-14,2.31144e-14,1,6468
308.5,4.64296e-17,2.07789e-14,2.3364e-14,1,6469
308.6,4.71212e-17,2.03375e-14,2.29215e-14,1,6470
308.7,4.6675e-17,2.002e-14,2.25019e-14,1,6471
308.8,4.67844e-17,2.0051e-14,2.25463e-14,2,6473
308.9,4.66223e-17,1.98379e-14,2.23367e-14,1,6474
309,4.66652e-17,1.97185e-14,2.22344e-14,1,6475
309.1,4.63623e-17,2.00135e-14,2.24609e-14,2,6477
309.2,4.66222e-17,1.97002e-14,2.20592e-14,1,6478
309.3,4.67142e-17,1.96602e-14,2.21954e-14,1,6479
309.4,4.6779e-17,1.93129e-14,2.17709e-14,1,6480
309.5,4.63352e-17,1.9238e-14,2.16202e-14,1,6481
309.6,4.67789e-17,1.87612e-14,2.13651e-14,1,6482
309.7,4.68826e-17,1.84913e-14,2.10934e-14,1,6483
309.8,4.72024e-17,1.84282e-14,2.10953e-14,1,6484
309.9,4.71995e-17,1.84165e-14,2.10874e-14,1,6485
310,4.6873e-17,1.83545e-14,2.10069e-14,1,6486
310.1,4.70435e-17,1.81411e-14,2.08198e-14,1,6487
310.2,4.68064e-17,1.83652e-14,2.09705e-14,1,6488
310.3,4.63279e-17,1.83993e-14,2.09017e-14,1,6489
310.4,4.69546e-17,1.79676e-14,2.06356e-14,1,6490
310.5,4.6715e-17,1.82687e-14,2.0828e-14,1,6491
310.6,4.69127e-17,1.80654e-14,2.07648e-14,1,6492
310.7,4.66752e-17,1.78751e-14,2.03648e-14,2,6494
310.8,4.69906e-17,1.75031e-14,2.01282e-14,1,6495
310.9,4.66621e-17,1.77022e-14,2.0564e-14,1,6496
311,4.68796e-17,1.76017e-14,2.01863e-14,1,6497
311.1,4.68702e-17,1.79051e-14,2.04679e-14,1,6498
311.2,4.70007e-17,1.76889e-14,2.01557e-14,1,6499
311.3,4.6521e-17,1.72584e-14,1.97541e-14,1,6500
311.4,4.67034e-17,1.68662e-14,1.93357e-14,1,6501
311.5,4.68561e-17,1.70288e-14,1.96443e-14,3,6504
311.6,4.6735e-17,1.68475e-14,1.96277e-14,1,6505
311.7,4.67844e-17,1.67922e-14,1.93132e-14,1,6506
311.8,4.67093e-17,1.64497e-14,1.90074e-14,1,6507
311.9,4.7026e-17,1.60829e-14,1.85494e-14,1,6508
312,4.65647e-17,1.58618e-14,1.85353e-14,1,6509
312.1,4.6727e-17,1.56387e-14,1.83617e-14,1,6510
312.2,4.67852e-17,1.61487e-14,1.88558e-14,1,6511
312.3,4.63006e-17,1.54477e-14,1.81211e-14,1,6512
312.4,4.68653e-17,1.55048e-14,1.81182e-14,1,6513
312.5,4.6344e-17,1.52633e-14,1.77545e-14,3,6516
312.6,4.63882e-17,1.50745e-14,1.76279e-14,1,6517
312.7,4.64841e-17,1.48984e-14,1.74557e-14,1,6518
312.8,4.67954e-17,1.46807e-14,1.73223e-14,1,6519
312.9,4.68589e-17,1.44881e-14,1.70793e-14,1,6520
313,4.67185e-17,1.48442e-14,1.73779e-14,1,6521
313.1,4.63842e-17,1.47791e-14,1.73277e-14,1,6522
313.2,4.70957e-17,1.44964e-14,1.70561e-14,1,6523
313.3,4.66663e-17,1.41571e-14,1.68423e-14,1,6524
313.4,4.6825e-17,1.3715e-14,1.64033e-14,1,6525
313.5,4.67219e-17,1.3683e-14,1.62375e-14,1,6526
313.6,4.69661e-17,1.37743e-14,1.64574e-14,1,6527
313.7,4.6896e-17,1.38685e-14,1.65641e-14,1,6528
313.8,4.6882e-17,1.34314e-14,1.60596e-14,3,6531
313.9,4.69081e-17,1.34253e-14,1.61069e-14,1,6532
314,4.65239e-17,1.32994e-14,1.61086e-14,1,6533
314.1,4.66183e-17,1.32912e-14,1.59155e-14,1,6534
314.2,4.65464e-17,1.34051e-14,1.60207e-14,1,6535
314.3,4.66879e-17,1.34538e-14,1.61099e-14,1,6536
314.4,4.68079e-17,1.31827e-14,1.59252e-14,2,6538
314.5,4.68595e-17,1.2966e-14,1.56525e-14,1,6539
314.6,4.6602e-17,1.31963e-14,1.5832e-14,1,6540
314.7,4.68145e-17,1.29643e-14,1.5672e-14,1,6541
314.8,4.63815e-17,1.31525e-14,1.59042e-14,1,6542
314.9,4.63085e-17,1.29461e-14,1.54588e-14,1,6543
315,4.60824e-17,1.28629e-14,1.56214e-14,1,6544
315.1,4.62104e-17,1.2684e-14,1.55246e-14,1,6545
315.2,4.64471e-17,1.27045e-14,1.56375e-14,1,6546
315.3,4.58989e-17,1.23807e-14,1.52028e-14,1,6547
315.4,4.62323e-17,1.22749e-14,1.50505e-14,1,6548
315.5,4.65466e-17,1.26761e-14,1.53553e-14,1,6549
315.6,4.65358e-17,1.23202e-14,1.49291e-14,1,6550
315.7,4.64569e-17,1.23518e-14,1.52162e-14,1,6551
315.8,4.66142e-17,1.17787e-14,1.45027e-14,1,6552
315.9,4.65851e-17,1.20405e-14,1.48406e-14,1,6553
316,4.65859e-17,1.17144e-14,1.46981e-14,1,6554
316.1,4.66776e-17,1.16908e-14,1.44698e-14,1,6555
316.2,4.62403e-17,1.19611e-14,1.47028e-14,1,6556
316.3,4.67116e-17,1.23049e-14,1.53333e-14,1,6557
316.4,4.67126e-17,1.2456e-14,1.52875e-14,1,6558
316.5,4.66385e-17,1.20781e-14,1.51442e-14,1,6559
316.6,4.64605e-17,1.14476e-14,1.44932e-14,1,6560
316.7,4.6818e-17,1.13441e-14,1.44735e-14,2,6562
316.8,4.65197e-17,1.17844e-14,1.47546e-14,1,6563
316.9,4.63925e-17,1.16909e-14,1.46312e-14,1,6564
317,4.63062e-17,1.15711e-14,1.42737e-14,1,6565
317.1,4.6559e-17,1.2017e-14,1.52104e-14,1,6566
317.2,4.63176e-17,1.15591e-14,1.44628e-14,1,6567
317.3,4.66215e-17,1.14837e-14,1.43732e-14,1,6568
317.4,4.66167e-17,1.09864e-14,1.39339e-14,1,6569
317.5,4.64133e-17,1.11807e-14,1.40616e-14,1,6570
317.6,4.66536e-17,1.11663e-14,1.40861e-14,1,6571
317.7,4.70562e-17,1.09099e-14,1.39071e-14,1,6572
317.8,4.68845e-17,1.08321e-14,1.3817e-14,1,6573
317.9,4.65439e-17,1.10734e-14,1.41002e-14,1,6574
318,4.62331e-17,1.10833e-14,1.40716e-14,1,6575
318.1,4.68801e-17,1.11771e-14,1.41135e-14,1,6576
318.2,4.66261e-17,1.09214e-14,1.38263e-14,2,6578
318.3,4.61159e-17,1.05521e-14,1.38022e-14,1,6579
318.4,4.66559e-17,1.03818e-14,1.3288e-14,1,6580
318.5,4.67912e-17,1.06354e-14,1.3653e-14,1,6581
318.6,4.63418e-17,1.0592e-14,1.38458e-14,1,6582
318.7,4.62817e-17,1.04412e-14,1.36819e-14,1,6583
318.8,4.67017e-17,1.07294e-14,1.39991e-14,1,6584
318.9,4.63761e-17,1.0364e-14,1.37299e-14,1,6585
319,4.66363e-17,1.02267e-14,1.33768e-14,1,6586
319.1,4.66426e-17,1.00686e-14,1.32748e-14,1,6587
319.2,4.66425e-17,1.0245e-14,1.34249e-14,1,6588
319.3,4.67269e-17,1.0131e-14,1.3468e-14,1,6589
319.4,4.63374e-17,1.00621e-14,1.3289e-14,1,6590
319.5,4.6731e-17,9.63774e-15,1.28459e-14,1,6591
319.6,4.65493e-17,1.01465e-14,1.3694e-14,1,6592
319.7,4.66725e-17,9.68151e-15,1.30888e-14,1,6593
319.8,4.64839e-17,9.79137e-15,1.32477e-14,1,6594
319.9,4.69841e-17,1.00006e-14,1.34419e-14,1,6595
320,4.65151e-17,9.83149e-15,1.34323e-14,1,6596
320.1,4.67934e-17,9.48721e-15,1.28497e-14,1,6597
320.2,4.68857e-17,9.774e-15,1.32916e-14,1,6598
320.3,4.64068e-17,9.39801e-15,1.28602e-14,1,6599
320.4,4.64176e-17,9.23944e-15,1.27415e-14,2,6601
320.5,4.66098e-17,9.62595e-15,1.29334e-14,1,6602
320.6,4.64707e-17,9.83326e-15,1.34177e-14,1,6603
320.7,4.68406e-17,9.74312e-15,1.31264e-14,1,6604
320.8,4.60122e-17,9.66013e-15,1.33724e-14,3,6607
320.9,4.67053e-17,9.04957e-15,1.25884e-14,1,6608
321,4.65021e-17,9.16262e-15,1.27574e-14,1,6609
321.1,4.6325e-17,9.15689e-15,1.25923e-14,1,6610
321.2,4.63815e-17,9.20902e-15,1.25657e-14,1,6611
321.3,4.66151e-17,9.30171e-15,1.28574e-14,1,6612
321.4,4.60636e-17,8.81065e-15,1.24054e-14,1,6613
321.5,4.6472e-17,8.93224e-15,1.28617e-14,1,6614
321.6,4.65931e-17,9.18497e-15,1.28721e-14,1,6615
321.7,4.65617e-17,8.78393e-15,1.23847e-14,1,6616
321.8,4.64827e-17,8.88779e-15,1.25979e-14,1,6617
321.9,4.61705e-17,9.18787e-15,1.2965e-14,1,6618
322,4.66425e-17,9.07935e-15,1.29182e-14,1,6619
322.1,4.61893e-17,9.10895e-15,1.28281e-14,2,6621
322.2,4.66072e-17,8.93761e-15,1.2505e-14,1,6622
322.3,4.68293e-17,8.77684e-15,1.24533e-14,1,6623
322.4,4.64347e-17,8.60734e-15,1.23392e-14,1,6624
322.5,4.67737e-17,8.85724e-15,1.2618e-14,1,6625
322.6,4.60478e-17,8.84126e-15,1.27407e-14,1,6626
322.7,4.68428e-17,8.23778e-15,1.1755e-14,1,6627
322.8,4.71305e-17,8.47868e-15,1.23554e-14,1,6628
322.9,4.69498e-17,8.36715e-15,1.20096e-14,2,6630
323,4.68765e-17,8.39531e-15,1.23471e-14,1,6631
323.1,4.68615e-17,8.33117e-15,1.22791e-14,1,6632
323.2,4.64555e-17,8.14034e-15,1.2214e-14,1,6633
323.3,4.7224e-17,8.12686e-15,1.21382e-14,1,6634
323.4,4.68023e-17,8.33793e-15,1.20565e-14,1,6635
323.5,4.65498e-17,8.29534e-15,1.24185e-14,1,6636
323.6,4.64239e-17,8.35596e-15,1.22788e-14,1,6637
323.7,4.63219e-17,8.4869e-15,1.2502e-14,1,6638
323.8,4.70111e-17,8.49557e-15,1.27782e-14,2,6640
323.9,4.68781e-17,8.10543e-15,1.19637e-14,1,6641
324,4.6408e-17,8.28082e-15,1.24619e-14,1,6642
324.1,4.68347e-17,8.17655e-15,1.23128e-14,1,6643
324.2,4.66026e-17,8.07934e-15,1.19932e-14,1,6644
324.3,4.68469e-17,8.09391e-15,1.20192e-14,1,6645
324.4,4.64498e-17,8.52187e-15,1.24676e-14,1,6646
324.5,4.69844e-17,8.31162e-15,1.22086e-14,1,6647
324.6,4.64603e-17,8.37066e-15,1.21677e-14,1,6648
324.7,4.69312e-17,8.60472e-15,1.25978e-14,1,6649
324.8,4.65887e-17,8.62769e-15,1.25511e-14,1,6650
324.9,4.67787e-17,8.62143e-15,1.25327e-14,1,6651
325,4.65055e-17,8.41322e-15,1.22849e-14,1,6652
325.1,4.71279e-17,8.27813e-15,1.2172e-14,1,6653
325.2,4.65091e-17,8.14837e-15,1.21121e-14,1,6654
325.3,4.67691e-17,7.88837e-15,1.20495e-14,1,6655
325.4,4.65876e-17,7.68636e-15,1.15539e-14,1,6656
325.5,4.6688e-17,8.23362e-15,1.27445e-14,1,6657
325.6,4.64372e-17,7.97109e-15,1.20853e-14,1,6658
325.7,4.65981e-17,8.04061e-15,1.20052e-14,1,6659
325.8,4.66741e-17,7.97951e-15,1.20505e-14,1,6660
325.9,4.67739e-17,7.61803e-15,1.17e-14,1,6661
326,4.6372e-17,7.80681e-15,1.18504e-14,1,6662
326.1,4.63878e-17,7.99392e-15,1.19904e-14,1,6663
326.2,4.68583e-17,8.09862e-15,1.22556e-14,1,6664
326.3,4.67797e-17,8.26906e-15,1.22434e-14,1,6665
326.4,4.64111e-17,8.96041e-15,1.37997e-14,1,6666
326.5,4.66654e-17,8.20995e-15,1.26243e-14,1,6667
326.6,4.65867e-17,7.9248e-15,1.20491e-14,1,6668
326.7,4.68409e-17,8.20911e-15,1.24709e-14,1,6669
326.8,4.66696e-17,8.13255e-15,1.23199e-14,1,6670
326.9,4.67309e-17,8.57161e-15,1.30053e-14,1,6671
327,4.66422e-17,8.1113e-15,1.23166e-14,2,6673
327.1,4.67065e-17,7.90167e-15,1.203e-14,1,6674
327.2,4.66707e-17,7.85541e-15,1.183e-14,1,6675
327.3,4.66662e-17,7.68118e-15,1.21507e-14,1,6676
327.4,4.69548e-17,7.52104e-15,1.16623e-14,1,6677
327.5,4.66707e-17,7.681e-15,1.18051e-14,1,6678
327.6,4.69357e-17,7.54416e-15,1.19963e-14,1,6679
327.7,4.6779e-17,7.59267e-15,1.20135e-14,1,6680
327.8,4.67376e-17,7.68546e-15,1.2174e-14,1,6681
327.9,4.67429e-17,7.66638e-15,1.20794e-14,1,6682
328,4.66196e-17,7.61832e-15,1.19225e-14,1,6683
328.1,4.67258e-17,7.54693e-15,1.20186e-14,1,6684
328.2,4.69936e-17,7.37809e-15,1.16853e-14,1,6685
328.3,4.61173e-17,7.189e-15,1.17422e-14,1,6686
328.4,4.63635e-17,7.40733e-15,1.18544e-14,1,6687
328.5,4.66464e-17,7.40545e-15,1.208e-14,1,6688
328.6,4.65362e-17,6.99465e-15,1.1594e-14,1,6689
328.7,4.64458e-17,7.10289e-15,1.19271e-14,2,6691
328.8,4.64126e-17,7.40878e-15,1.2068e-14,1,6692
328.9,4.64769e-17,6.90511e-15,1.17395e-14,1,6693
329,4.62936e-17,6.83544e-15,1.14791e-14,1,6694
329.1,4.70286e-17,6.81927e-15,1.14158e-14,1,6695
329.2,4.63918e-17,7.37489e-15,1.23921e-14,1,6696
329.3,4.6591e-17,7.05482e-15,1.16073e-14,1,6697
329.4,4.66129e-17,7.52218e-15,1.2062e-14,1,6698
329.5,4.64018e-17,7.52279e-15,1.22479e-14,1,6699
329.6,4.59406e-17,7.17843e-15,1.165e-14,1,6700
329.7,4.64235e-17,7.29696e-15,1.20769e-14,1,6701
329.8,4.70432e-17,7.17314e-15,1.19431e-14,1,6702
329.9,4.64622e-17,6.9471e-15,1.18612e-14,1,6703
330,4.64938e-17,6.93946e-15,1.16575e-14,1,6704
330.1,4.67376e-17,7.50886e-15,1.25842e-14,1,6705
330.2,4.62158e-17,6.99187e-15,1.17319e-14,1,6706
330.3,4.67852e-17,7.05688e-15,1.1881e-14,2,6708
330.4,4.68263e-17,6.93408e-15,1.16835e-14,1,6709
330.5,4.62784e-17,7.02465e-15,1.18611e-14,1,6710
330.6,4.65904e-17,6.86329e-15,1.14961e-14,1,6711
330.7,4.66715e-17,6.94007e-15,1.17858e-14,1,6712
330.8,4.65077e-17,7.12837e-15,1.20677e-14,1,6713
330.9,4.65728e-17,6.92476e-15,1.1578e-14,1,6714
331,4.65669e-17,7.26269e-15,1.2282e-14,1,6715
331.1,4.67146e-17,7.13272e-15,1.2085e-14,1,6716
331.2,4.65843e-17,7.23358e-15,1.21933e-14,1,6717
331.3,4.6658e-17,7.13349e-15,1.20338e-14,1,6718
331.4,4.67556e-17,7.12114e-15,1.18721e-14,1,6719
331.5,4.63628e-17,7.01642e-15,1.18798e-14,1,6720
331.6,4.68096e-17,7.18845e-15,1.20244e-14,1,6721
331.7,4.67392e-17,7.28536e-15,1.2293e-14,1,6722
331.8,4.65361e-17,6.95603e-15,1.18963e-14,1,6723
331.9,4.65475e-17,6.86038e-15,1.18735e-14,1,6724
332,4.69168e-17,7.20383e-15,1.23121e-14,1,6725
332.1,4.6443e-17,7.04333e-15,1.21089e-14,1,6726
332.2,4.63913e-17,6.83285e-15,1.16894e-14,1,6727
332.3,4.64166e-17,6.8877e-15,1.16352e-14,1,6728
332.4,4.67981e-17,7.16306e-15,1.18989e-14,1,6729
332.5,4.63863e-17,7.07708e-15,1.18664e-14,1,6730
332.6,4.63869e-17,7.23327e-15,1.19226e-14,1,6731
332.7,4.67431e-17,7.6084e-15,1.24469e-14,1,6732
332.8,4.63531e-17,7.45433e-15,1.21019e-14,1,6733
332.9,4.63455e-17,7.6084e-15,1.24856e-14,1,6734
333,4.63408e-17,7.61377e-15,1.23004e-14,1,6735
333.1,4.70167e-17,7.71257e-15,1.29286e-14,1,6736
333.2,4.645e-17,7.5912e-15,1.27332e-14,1,6737
333.3,4.65198e-17,7.37005e-15,1.23038e-14,1,6738
333.4,4.63341e-17,7.29339e-15,1.21288e-14,1,6739
333.5,4.65138e-17,7.3283e-15,1.20739e-14,3,6742
333.6,4.65719e-17,7.25254e-15,1.19954e-14,1,6743
333.7,4.6415e-17,7.20605e-15,1.19867e-14,1,6744
333.8,4.65634e-17,7.12781e-15,1.18698e-14,1,6745
333.9,4.66566e-17,7.24876e-15,1.21198e-14,1,6746
334,4.62707e-17,7.54138e-15,1.27012e-14,1,6747
334.1,4.67357e-17,7.55614e-15,1.25028e-14,1,6748
334.2,4.68163e-17,6.95185e-15,1.17049e-14,1,6749
334.3,4.65272e-17,7.35563e-15,1.24282e-14,1,6750
334.4,4.66184e-17,7.45985e-15,1.22854e-14,1,6751
334.5,4.6894e-17,7.26038e-15,1.20604e-14,1,6752
334.6,4.63734e-17,7.48723e-15,1.24033e-14,1,6753
334.7,4.65464e-17,7.64154e-15,1.26481e-14,1,6754
334.8,4.65607e-17,7.48007e-15,1.24684e-14,1,6755
334.9,4.66514e-17,6.92443e-15,1.1631e-14,1,6756
335,4.66161e-17,7.07846e-15,1.20727e-14,1,6757
335.1,4.6395e-17,7.13284e-15,1.2064e-14,1,6758
335.2,4.64284e-17,7.19334e-15,1.23973e-14,1,6759
335.3,4.63647e-17,6.95125e-15,1.21531e-14,1,6760
335.4,4.66338e-17,6.83325e-15,1.17705e-14,1,6761
335.5,4.64967e-17,7.13325e-15,1.20374e-14,1,6762
335.6,4.65947e-17,7.04877e-15,1.20104e-14,1,6763
335.7,4.64509e-17,7.05365e-15,1.1709e-14,1,6764
335.8,4.7064e-17,7.16351e-15,1.22033e-14,2,6766
335.9,4.64424e-17,7.07447e-15,1.19185e-14,2,6768
336,4.65737e-17,7.35818e-15,1.20857e-14,1,6769
336.1,4.6499e-17,7.0627e-15,1.17127e-14,1,6770
336.2,4.68701e-17,6.69741e-15,1.15773e-14,1,6771
336.3,4.69505e-17,6.84959e-15,1.18218e-14,1,6772
336.4,4.62223e-17,6.47364e-15,1.12957e-14,1,6773
336.5,4.68505e-17,6.76738e-15,1.13878e-14,1,6774
336.6,4.66679e-17,7.70218e-15,1.25468e-14,1,6775
336.7,4.62534e-17,7.29192e-15,1.21195e-14,1,6776
336.8,4.61351e-17,7.20047e-15,1.17869e-14,1,6777
336.9,4.67256e-17,7.31755e-15,1.227e-14,1,6778
337,4.65222e-17,7.87653e-15,1.29606e-14,1,6779
337.1,4.6758e-17,7.2672e-15,1.21936e-14,1,6780
337.2,4.65966e-17,7.54144e-15,1.24841e-14,1,6781
337.3,4.65402e-17,7.18719e-15,1.21384e-14,2,6783
337.4,4.65449e-17,7.13445e-15,1.21647e-14,1,6784
337.5,4.62528e-17,6.81077e-15,1.17307e-14,1,6785
337.6,4.6501e-17,6.55007e-15,1.12906e-14,1,6786
337.7,4.60741e-17,6.65018e-15,1.14943e-14,1,6787
337.8,4.62125e-17,6.5836e-15,1.13475e-14,1,6788
337.9,4.64675e-17,6.4644e-15,1.13932e-14,1,6789
338,4.63365e-17,6.58157e-15,1.15782e-14,1,6790
338.1,4.62758e-17,6.62925e-15,1.15439e-14,1,6791
338.2,4.62771e-17,6.41271e-15,1.13209e-14,1,6792
338.3,4.63196e-17,6.63778e-15,1.16388e-14,1,6793
338.4,4.64538e-17,6.72403e-15,1.16661e-14,1,6794
338.5,4.65855e-17,7.26299e-15,1.23085e-14,1,6795
338.6,4.65154e-17,7.16277e-15,1.21595e-14,1,6796
338.7,4.67141e-17,7.80189e-15,1.33972e-14,1,6797
338.8,4.66671e-17,6.95861e-15,1.17264e-14,1,6798
338.9,4.66052e-17,7.2817e-15,1.21256e-14,1,6799
339,4.69748e-17,6.98905e-15,1.17215e-14,1,6800
339.1,4.6717e-17,7.1289e-15,1.18409e-14,1,6801
339.2,4.62916e-17,7.53485e-15,1.27745e-14,1,6802
339.3,4.60393e-17,7.66544e-15,1.25423e-14,1,6803
339.4,4.63997e-17,7.40206e-15,1.22597e-14,1,6804
339.5,4.65757e-17,7.59789e-15,1.26282e-14,1,6805
339.6,4.66752e-17,7.00112e-15,1.18793e-14,1,6806
339.7,4.66131e-17,7.06405e-15,1.16864e-14,1,6807
339.8,4.6893e-17,7.01017e-15,1.17497e-14,1,6808
339.9,4.67277e-17,6.80604e-15,1.16946e-14,1,6809
340,4.6683e-17,6.66937e-15,1.14686e-14,1,6810
340.1,4.68443e-17,6.77505e-15,1.18043e-14,1,6811
340.2,4.65544e-17,6.87107e-15,1.18043e-14,1,6812
340.3,4.65343e-17,6.39963e-15,1.13279e-14,1,6813
340.4,4.61731e-17,6.60264e-15,1.18228e-14,1,6814
340.5,4.66545e-17,7.18411e-15,1.2152e-14,1,6815
340.6,4.62845e-17,6.5061e-15,1.13882e-14,1,6816
340.7,4.64978e-17,7.11938e-15,1.2392e-14,1,6817
340.8,4.64544e-17,6.9387e-15,1.18792e-14,1,6818
340.9,4.64302e-17,6.60815e-15,1.14182e-14,1,6819
341,4.63713e-17,6.39141e-15,1.14074e-14,1,6820
341.1,4.59651e-17,6.85034e-15,1.21045e-14,1,6821
341.2,4.62647e-17,6.50136e-15,1.1497e-14,1,6822
341.3,4.67648e-17,6.98698e-15,1.19566e-14,2,6824
341.4,4.63876e-17,6.8613e-15,1.18182e-14,1,6825
341.5,4.70684e-17,7.45025e-15,1.25642e-14,1,6826
341.6,4.64459e-17,6.93139e-15,1.1863e-14,1,6827
341.7,4.69252e-17,7.10721e-15,1.23811e-14,1,6828
341.8,4.65102e-17,6.98196e-15,1.22462e-14,2,6830
341.9,4.68946e-17,7.23224e-15,1.21284e-14,1,6831
342,4.61666e-17,6.98045e-15,1.19598e-14,1,6832
342.1,4.65385e-17,7.05823e-15,1.21964e-14,1,6833
342.2,4.67218e-17,6.92583e-15,1.18252e-14,1,6834
342.3,4.65249e-17,6.89783e-15,1.16781e-14,1,6835
342.4,4.66338e-17,6.96178e-15,1.19418e-14,1,6836
342.5,4.64391e-17,7.13081e-15,1.20548e-14,1,6837
342.6,4.67017e-17,6.93204e-15,1.19395e-14,1,6838
342.7,4.63633e-17,7.05317e-15,1.22149e-14,1,6839
342.8,4.62084e-17,6.90834e-15,1.2086e-14,1,6840
342.9,4.68773e-17,7.00237e-15,1.1944e-14,1,6841
343,4.66468e-17,6.76982e-15,1.17604e-14,1,6842
343.1,4.66658e-17,7.41078e-15,1.22799e-14,1,6843
343.2,4.65223e-17,7.27341e-15,1.20928e-14,1,6844
343.3,4.63677e-17,7.28917e-15,1.20198e-14,1,6845
343.4,4.66727e-17,7.21887e-15,1.20481e-14,1,6846
343.5,4.63319e-17,7.11085e-15,1.22365e-14,1,6847
343.6,4.6309e-17,6.97684e-15,1.20368e-14,1,6848
343.7,4.68235e-17,6.86246e-15,1.17742e-14,2,6850
343.8,4.70182e-17,6.6891e-15,1.18115e-14,1,6851
343.9,4.62267e-17,7.29349e-15,1.21592e-14,1,6852
344,4.69411e-17,7.0003e-15,1.20084e-14,1,6853
344.1,4.66073e-17,7.00339e-15,1.18295e-14,1,6854
344.2,4.66659e-17,6.59552e-15,1.15148e-14,1,6855
344.3,4.63392e-17,6.89326e-15,1.18259e-14,1,6856
344.4,4.67355e-17,6.66432e-15,1.13807e-14,3,6859
344.5,4.63136e-17,6.67359e-15,1.14415e-14,1,6860
344.6,4.69117e-17,6.5944e-15,1.17559e-14,1,6861
344.7,4.61665e-17,6.58528e-15,1.14687e-14,1,6862
344.8,4.6567e-17,6.66984e-15,1.17386e-14,1,6863
344.9,4.63078e-17,6.61607e-15,1.16378e-14,1,6864
345,4.62241e-17,6.86557e-15,1.19754e-14,1,6865
345.1,4.62248e-17,6.62213e-15,1.16286e-14,1,6866
345.2,4.64299e-17,6.82883e-15,1.21235e-14,1,6867
345.3,4.64364e-17,6.66904e-15,1.15449e-14,3,6870
345.4,4.63447e-17,6.77652e-15,1.16294e-14,1,6871
345.5,4.64883e-17,6.85961e-15,1.18847e-14,1,6872
345.6,4.68382e-17,7.23949e-15,1.22408e-14,2,6874
345.7,4.62845e-17,7.30081e-15,1.21611e-14,1,6875
345.8,4.65927e-17,7.33395e-15,1.25114e-14,1,6876
345.9,4.64889e-17,7.39173e-15,1.24937e-14,2,6878
346,4.63004e-17,7.21323e-15,1.23561e-14,1,6879
346.1,4.59537e-17,7.22081e-15,1.23419e-14,2,6881
346.2,4.66747e-17,7.71688e-15,1.30418e-14,1,6882
346.3,4.66252e-17,7.44155e-15,1.24986e-14,1,6883
346.4,4.68011e-17,7.115e-15,1.22622e-14,1,6884
346.5,4.61638e-17,7.25428e-15,1.24788e-14,1,6885
346.6,4.64513e-17,7.3427e-15,1.25142e-14,1,6886
346.7,4.61495e-17,7.24847e-15,1.23083e-14,1,6887
346.8,4.66919e-17,7.33877e-15,1.24136e-14,1,6888
346.9,4.64673e-17,7.62475e-15,1.2631e-14,1,6889
347,4.6678e-17,7.24593e-15,1.22208e-14,1,6890
347.1,4.63974e-17,6.96723e-15,1.19869e-14,1,6891
347.2,4.66305e-17,7.10139e-15,1.21879e-14,1,6892
347.3,4.65148e-17,6.95617e-15,1.17361e-14,1,6893
347.4,4.64599e-17,7.57425e-15,1.27084e-14,1,6894
347.5,4.65792e-17,7.1603e-15,1.22185e-14,2,6896
347.6,4.65515e-17,7.11431e-15,1.24652e-14,1,6897
347.7,4.64507e-17,7.28802e-15,1.24161e-14,1,6898
347.8,4.63978e-17,7.31956e-15,1.24505e-14,1,6899
347.9,4.64015e-17,7.23047e-15,1.23375e-14,1,6900
348,4.62308e-17,7.07513e-15,1.17943e-14,1,6901
348.1,4.60722e-17,6.95881e-15,1.19888e-14,1,6902
348.2,4.68049e-17,7.567e-15,1.2613e-14,1,6903
348.3,4.62244e-17,7.46316e-15,1.24071e-14,1,6904
348.4,4.63919e-17,7.035e-15,1.20138e-14,1,6905
348.5,4.61483e-17,7.20372e-15,1.22175e-14,1,6906
348.6,4.64814e-17,7.41229e-15,1.22581e-14,1,6907
348.7,4.66907e-17,7.4282e-15,1.23741e-14,1,6908
348.8,4.63298e-17,6.91789e-15,1.17455e-14,1,6909
348.9,4.61733e-17,6.79628e-15,1.15844e-14,1,6910
349,4.62103e-17,6.69848e-15,1.15814e-14,1,6911
349.1,4.65579e-17,6.65604e-15,1.15484e-14,1,6912
349.2,4.6659e-17,6.86948e-15,1.19018e-14,1,6913
349.3,4.64661e-17,7.02591e-15,1.19155e-14,1,6914
349.4,4.61007e-17,6.97367e-15,1.20887e-14,1,6915
349.5,4.65582e-17,6.89989e-15,1.17595e-14,1,6916
349.6,4.66406e-17,7.01617e-15,1.22304e-14,2,6918
349.7,4.65285e-17,7.34345e-15,1.23412e-14,2,6920
349.8,4.62831e-17,7.08423e-15,1.23997e-14,1,6921
349.9,4.6569e-17,7.08577e-15,1.23942e-14,1,6922
350,4.61995e-17,6.99384e-15,1.2177e-14,1,6923


==> graph_data/tps_long/mesh4_1_1/errors_hho_0_eps0_r1.csv <==
Description
Convergence test,advection-diffusion
Scheme : nonlinear Mixed HHO(0;1) version with Lehrenfeld-Schöberl stabilisation and full gradient
Mesh family ,mesh1

Errors type for solution , L^2_t(L^2_x)
Errors type for gradient , L^2_t(L^2_x)

Meshsize, error_sol, error_grad, time_cost
0.0307176,0.0137545,0.249566,0.045086
0.0153588,0.00712484,0.124628,0.326356
0.0076794,0.00324035,0.0619252,4.17678
0.0038397,0.00126587,0.0305688,61.7371
0.00191985,0.00046663,0.0151138,828.887
0.000959926,0.000168401,0.00721295,12670.5


==> graph_data/tps_long/mesh4_1_4/LongTime_hho_2_3__nl.csv <==
 TEST ??.
Description ,Advection_diffusion.
Number of time iteration ,11
Meshsize,0.00429556
Total number of linear systems solved :,62

Time,Diff_L1,Diff_L2,Nb_iter_Newton,Nb_resol_cumul,
0,1.74131,51.3303,0,0
5e-05,1.73883,51.3116,12,12
0.0001,1.73723,51.2916,7,19
0.00015,1.7356,51.2692,6,25
0.0002,1.73394,51.2444,6,31
0.00025,1.73223,51.2171,6,37
0.0003,1.73048,51.1875,5,42
0.00035,1.72868,51.1556,5,47
0.0004,1.72683,51.1213,5,52
0.00045,1.72493,51.0849,5,57
0.0005,1.72298,51.0463,5,62


==> graph_data/tps_long/mesh4_1_4/LongTime_nlhho_0.csv <==
 TEST ??.
Description ,Advection_diffusion.
Number of time iteration ,3501
Meshsize,0.00634706
Total number of linear systems solved :,5970

Time,Entropy,Diff_L1,Diff_L2,Nb_iter_Newton,Nb_resol_cumul,
0,0.29483,0.520128,0.582384,0,0
0.1,0.286645,0.514968,0.576675,10,10
0.2,0.279025,0.509859,0.571008,6,16
0.3,0.271814,0.504801,0.565388,5,21
0.4,0.26494,0.499795,0.559818,5,26
0.5,0.258358,0.49484,0.554298,5,31
0.6,0.252037,0.489934,0.548829,5,36
0.7,0.245952,0.485078,0.54341,5,41
0.8,0.240083,0.48027,0.538042,5,46
0.9,0.234414,0.475511,0.532725,4,50
1,0.228931,0.470799,0.527458,4,54
1.1,0.223623,0.466134,0.522242,4,58
1.2,0.218478,0.461516,0.517075,4,62
1.3,0.213489,0.456943,0.511958,4,66
1.4,0.208646,0.452416,0.506891,4,70
1.5,0.203943,0.447934,0.501872,4,74
1.6,0.199374,0.443497,0.496902,4,78
1.7,0.194931,0.439103,0.49198,4,82
1.8,0.190609,0.434753,0.487106,4,86
1.9,0.186404,0.430445,0.48228,4,90
2,0.18231,0.42618,0.4775,4,94
2.1,0.178324,0.421958,0.472768,4,98
2.2,0.174441,0.417777,0.468081,4,102
2.3,0.170657,0.413637,0.46344,4,106
2.4,0.166969,0.409538,0.458845,4,110
2.5,0.163374,0.405479,0.454295,4,114
2.6,0.159867,0.40146,0.449789,4,118
2.7,0.156447,0.397481,0.445328,4,122
2.8,0.153111,0.393541,0.44091,4,126
2.9,0.149854,0.38964,0.436536,4,130
3,0.146677,0.385777,0.432205,4,134
3.1,0.143574,0.381953,0.427917,4,138
3.2,0.140546,0.378166,0.42367,4,142
3.3,0.137588,0.374416,0.419466,4,146
3.4,0.134699,0.370703,0.415303,4,150
3.5,0.131878,0.367027,0.411181,4,154
3.6,0.129122,0.363387,0.4071,4,158
3.7,0.126429,0.359783,0.403058,4,162
3.8,0.123797,0.356215,0.399057,4,166
3.9,0.121225,0.352681,0.395096,4,170
4,0.118711,0.349183,0.391173,4,174
4.1,0.116254,0.345719,0.387289,4,178
4.2,0.113852,0.342289,0.383444,4,182
4.3,0.111503,0.338893,0.379637,4,186
4.4,0.109207,0.33553,0.375867,4,190
4.5,0.106961,0.332201,0.372134,4,194
4.6,0.104765,0.328905,0.368439,4,198
4.7,0.102617,0.325641,0.36478,4,202
4.8,0.100517,0.322409,0.361157,4,206
4.9,0.0984615,0.31921,0.35757,4,210
5,0.096451,0.316041,0.354019,4,214
5.1,0.0944841,0.312905,0.350503,4,218
5.2,0.0925597,0.309799,0.347021,4,222
5.3,0.0906767,0.306724,0.343574,4,226
5.4,0.0888342,0.303679,0.340161,4,230
5.5,0.0870311,0.300665,0.336782,4,234
5.6,0.0852665,0.29768,0.333437,4,238
5.7,0.0835394,0.294725,0.330125,4,242
5.8,0.0818491,0.291799,0.326845,4,246
5.9,0.0801946,0.288902,0.323598,4,250
6,0.078575,0.286033,0.320384,4,254
6.1,0.0769897,0.283193,0.317201,4,258
6.2,0.0754376,0.280382,0.314049,4,262
6.3,0.0739182,0.277598,0.310929,4,266
6.4,0.0724307,0.274841,0.30784,4,270
6.5,0.0709742,0.272112,0.304782,4,274
6.6,0.0695482,0.26941,0.301754,4,278
6.7,0.0681519,0.266735,0.298755,4,282
6.8,0.0667846,0.264086,0.295787,4,286
6.9,0.0654457,0.261463,0.292848,4,290
7,0.0641346,0.258867,0.289939,4,294
7.1,0.0628506,0.256296,0.287058,4,298
7.2,0.0615931,0.25375,0.284205,4,302
7.3,0.0603616,0.25123,0.281382,4,306
7.4,0.0591554,0.248735,0.278586,4,310
7.5,0.057974,0.246265,0.275818,4,314
7.6,0.0568169,0.243819,0.273077,4,318
7.7,0.0556836,0.241397,0.270363,4,322
7.8,0.0545734,0.238999,0.267677,4,326
7.9,0.053486,0.236626,0.265017,4,330
8,0.0524207,0.234275,0.262384,4,334
8.1,0.0513772,0.231948,0.259776,4,338
8.2,0.050355,0.229644,0.257195,4,342
8.3,0.0493536,0.227363,0.254639,4,346
8.4,0.0483725,0.225105,0.252109,4,350
8.5,0.0474114,0.222869,0.249604,4,354
8.6,0.0464697,0.220655,0.247124,4,358
8.7,0.0455472,0.218463,0.244668,4,362
8.8,0.0446433,0.216293,0.242237,4,366
8.9,0.0437577,0.214144,0.239829,4,370
9,0.04289,0.212017,0.237446,4,374
9.1,0.0420398,0.209911,0.235087,3,377
9.2,0.0412068,0.207825,0.232751,3,380
9.3,0.0403906,0.205761,0.230438,3,383
9.4,0.0395908,0.203717,0.228148,3,386
9.5,0.038807,0.201693,0.225881,3,389
9.6,0.0380391,0.199689,0.223636,3,392
9.7,0.0372865,0.197706,0.221414,3,395
9.8,0.0365491,0.195741,0.219213,3,398
9.9,0.0358265,0.193797,0.217035,3,401
10,0.0351183,0.191872,0.214878,3,404
10.1,0.0344244,0.189965,0.212743,3,407
10.2,0.0337443,0.188078,0.210629,3,410
10.3,0.0330778,0.18621,0.208536,3,413
10.4,0.0324247,0.18436,0.206463,3,416
10.5,0.0317846,0.182528,0.204412,3,419
10.6,0.0311572,0.180715,0.20238,3,422
10.7,0.0305424,0.178919,0.200369,3,425
10.8,0.0299399,0.177142,0.198378,3,428
10.9,0.0293494,0.175382,0.196407,3,431
11,0.0287706,0.173639,0.194455,3,434
11.1,0.0282034,0.171914,0.192523,3,437
11.2,0.0276474,0.170206,0.190609,3,440
11.3,0.0271025,0.168515,0.188715,3,443
11.4,0.0265684,0.166841,0.18684,3,446
11.5,0.026045,0.165184,0.184983,3,449
11.6,0.0255319,0.163542,0.183145,3,452
11.7,0.0250291,0.161918,0.181325,3,455
11.8,0.0245362,0.160309,0.179523,3,458
11.9,0.0240531,0.158716,0.177739,3,461
12,0.0235795,0.157139,0.175973,3,464
12.1,0.0231154,0.155578,0.174224,3,467
12.2,0.0226604,0.154032,0.172493,3,470
12.3,0.0222145,0.152502,0.170779,3,473
12.4,0.0217774,0.150987,0.169082,3,476
12.5,0.0213489,0.149487,0.167402,3,479
12.6,0.0209289,0.148002,0.165738,3,482
12.7,0.0205173,0.146531,0.164091,3,485
12.8,0.0201137,0.145075,0.162461,3,488
12.9,0.0197182,0.143634,0.160846,3,491
13,0.0193304,0.142207,0.159248,3,494
13.1,0.0189504,0.140794,0.157666,3,497
13.2,0.0185778,0.139395,0.156099,3,500
13.3,0.0182126,0.13801,0.154548,3,503
13.4,0.0178546,0.136639,0.153012,3,506
13.5,0.0175036,0.135282,0.151492,3,509
13.6,0.0171596,0.133938,0.149986,3,512
13.7,0.0168224,0.132607,0.148496,3,515
13.8,0.0164918,0.131289,0.14702,3,518
13.9,0.0161677,0.129985,0.145559,3,521
14,0.01585,0.128694,0.144113,3,524
14.1,0.0155386,0.127415,0.142681,3,527
14.2,0.0152334,0.126149,0.141263,3,530
14.3,0.0149341,0.124896,0.13986,3,533
14.4,0.0146407,0.123655,0.13847,3,536
14.5,0.0143531,0.122426,0.137094,3,539
14.6,0.0140712,0.12121,0.135732,3,542
14.7,0.0137948,0.120006,0.134383,3,545
14.8,0.0135239,0.118813,0.133048,3,548
14.9,0.0132583,0.117633,0.131726,3,551
15,0.0129979,0.116464,0.130417,3,554
15.1,0.0127426,0.115307,0.129121,3,557
15.2,0.0124924,0.114162,0.127838,3,560
15.3,0.012247,0.113027,0.126568,3,563
15.4,0.0120065,0.111905,0.12531,3,566
15.5,0.0117708,0.110793,0.124065,3,569
15.6,0.0115397,0.109692,0.122832,3,572
15.7,0.0113131,0.108602,0.121612,3,575
15.8,0.0110909,0.107523,0.120403,3,578
15.9,0.0108732,0.106455,0.119207,3,581
16,0.0106597,0.105397,0.118023,3,584
16.1,0.0104504,0.10435,0.11685,3,587
16.2,0.0102452,0.103314,0.115689,3,590
16.3,0.010044,0.102287,0.114539,3,593
16.4,0.00984684,0.101271,0.113401,3,596
16.5,0.00965351,0.100265,0.112275,3,599
16.6,0.00946398,0.0992686,0.111159,3,602
16.7,0.00927817,0.0982824,0.110055,3,605
16.8,0.00909601,0.097306,0.108961,3,608
16.9,0.00891743,0.0963393,0.107879,3,611
17,0.00874235,0.0953822,0.106807,3,614
17.1,0.00857071,0.0944346,0.105745,3,617
17.2,0.00840244,0.0934964,0.104695,3,620
17.3,0.00823748,0.0925675,0.103655,3,623
17.4,0.00807575,0.0916479,0.102625,3,626
17.5,0.00791719,0.0907374,0.101605,3,629
17.6,0.00776175,0.0898359,0.100596,3,632
17.7,0.00760936,0.0889434,0.0995961,3,635
17.8,0.00745996,0.0880598,0.0986066,3,638
17.9,0.00731349,0.0871849,0.0976269,3,641
18,0.0071699,0.0863188,0.0966569,3,644
18.1,0.00702912,0.0854612,0.0956966,3,647
18.2,0.00689111,0.0846122,0.0947458,3,650
18.3,0.0067558,0.0837716,0.0938044,3,653
18.4,0.00662315,0.0829394,0.0928725,3,656
18.5,0.0064931,0.0821154,0.0919497,3,659
18.6,0.0063656,0.0812996,0.0910362,3,662
18.7,0.00624061,0.080492,0.0901317,3,665
18.8,0.00611806,0.0796923,0.0892362,3,668
18.9,0.00599793,0.0789006,0.0883497,3,671
19,0.00588014,0.0781168,0.0874719,3,674
19.1,0.00576467,0.0773407,0.0866028,3,677
19.2,0.00565147,0.0765724,0.0857424,3,680
19.3,0.00554048,0.0758117,0.0848906,3,683
19.4,0.00543167,0.0750586,0.0840472,3,686
19.5,0.005325,0.0743129,0.0832122,3,689
19.6,0.00522042,0.0735746,0.0823854,3,692
19.7,0.00511789,0.0728437,0.0815669,3,695
19.8,0.00501737,0.0721201,0.0807566,3,698
19.9,0.00491883,0.0714036,0.0799543,3,701
20,0.00482221,0.0706943,0.0791599,3,704
20.1,0.0047275,0.069992,0.0783735,3,707
20.2,0.00463464,0.0692967,0.0775949,3,710
20.3,0.0045436,0.0686083,0.076824,3,713
20.4,0.00445435,0.0679267,0.0760607,3,716
20.5,0.00436684,0.0672519,0.0753051,3,719
20.6,0.00428106,0.0665838,0.074557,3,722
20.7,0.00419696,0.0659223,0.0738163,3,725
20.8,0.00411451,0.0652675,0.0730829,3,728
20.9,0.00403367,0.0646191,0.0723569,3,731
21,0.00395442,0.0639772,0.071638,3,734
21.1,0.00387673,0.0633416,0.0709263,3,737
21.2,0.00380056,0.0627124,0.0702217,3,740
21.3,0.00372589,0.0620894,0.0695241,3,743
21.4,0.00365268,0.0614726,0.0688334,3,746
21.5,0.0035809,0.0608619,0.0681496,3,749
21.6,0.00351054,0.0602573,0.0674725,3,752
21.7,0.00344155,0.0596587,0.0668022,3,755
21.8,0.00337392,0.0590661,0.0661386,3,758
21.9,0.00330762,0.0584793,0.0654815,3,761
22,0.00324262,0.0578984,0.064831,3,764
22.1,0.00317889,0.0573232,0.064187,3,767
22.2,0.00311641,0.0567538,0.0635493,3,770
22.3,0.00305516,0.05619,0.062918,3,773
22.4,0.00299511,0.0556318,0.062293,3,776
22.5,0.00293624,0.0550792,0.0616741,3,779
22.6,0.00287852,0.0545321,0.0610614,3,782
22.7,0.00282194,0.0539904,0.0604548,3,785
22.8,0.00276647,0.053454,0.0598543,3,788
22.9,0.00271208,0.052923,0.0592597,3,791
23,0.00265877,0.0523973,0.058671,3,794
23.1,0.0026065,0.0518768,0.0580881,3,797
23.2,0.00255525,0.0513615,0.0575111,3,800
23.3,0.00250502,0.0508513,0.0569398,3,803
23.4,0.00245576,0.0503461,0.0563741,3,806
23.5,0.00240748,0.049846,0.0558141,3,809
23.6,0.00236014,0.0493509,0.0552596,3,812
23.7,0.00231373,0.0488606,0.0547107,3,815
23.8,0.00226824,0.0483753,0.0541672,3,818
23.9,0.00222363,0.0478947,0.0536291,3,821
24,0.00217991,0.047419,0.0530964,3,824
24.1,0.00213704,0.0469479,0.0525689,3,827
24.2,0.00209501,0.0464816,0.0520467,3,830
24.3,0.00205381,0.0460199,0.0515297,3,833
24.4,0.00201341,0.0455627,0.0510178,3,836
24.5,0.00197381,0.0451101,0.050511,3,839
24.6,0.00193499,0.044662,0.0500092,3,842
24.7,0.00189693,0.0442184,0.0495124,3,845
24.8,0.00185961,0.0437791,0.0490206,3,848
24.9,0.00182303,0.0433443,0.0485336,3,851
25,0.00178717,0.0429137,0.0480515,3,854
25.1,0.00175201,0.0424874,0.0475742,3,857
25.2,0.00171755,0.0420654,0.0471016,3,860
25.3,0.00168376,0.0416476,0.0466337,3,863
25.4,0.00165063,0.0412339,0.0461705,3,866
25.5,0.00161815,0.0408243,0.0457118,3,869
25.6,0.00158632,0.0404187,0.0452578,3,872
25.7,0.0015551,0.0400173,0.0448082,3,875
25.8,0.00152451,0.0396198,0.0443631,3,878
25.9,0.00149451,0.0392262,0.0439224,3,881
26,0.0014651,0.0388366,0.0434861,3,884
26.1,0.00143627,0.0384508,0.0430541,3,887
26.2,0.001408,0.0380689,0.0426265,3,890
26.3,0.00138029,0.0376907,0.042203,3,893
26.4,0.00135313,0.0373163,0.0417838,3,896
26.5,0.0013265,0.0369457,0.0413688,3,899
26.6,0.00130039,0.0365787,0.0409578,3,902
26.7,0.0012748,0.0362153,0.040551,3,905
26.8,0.0012497,0.0358556,0.0401482,3,908
26.9,0.00122511,0.0354994,0.0397494,3,911
27,0.00120099,0.0351468,0.0393545,3,914
27.1,0.00117735,0.0347977,0.0389636,3,917
27.2,0.00115417,0.0344521,0.0385766,3,920
27.3,0.00113145,0.0341099,0.0381934,3,923
27.4,0.00110918,0.033771,0.037814,3,926
27.5,0.00108734,0.0334356,0.0374384,3,929
27.6,0.00106593,0.0331035,0.0370665,3,932
27.7,0.00104495,0.0327747,0.0366983,3,935
27.8,0.00102437,0.0324491,0.0363338,3,938
27.9,0.0010042,0.0321268,0.0359729,3,941
28,0.000984432,0.0318077,0.0356155,3,944
28.1,0.000965048,0.0314918,0.0352618,3,947
28.2,0.000946045,0.0311789,0.0349115,3,950
28.3,0.000927416,0.0308693,0.0345647,3,953
28.4,0.000909153,0.0305626,0.0342214,3,956
28.5,0.000891249,0.0302591,0.0338815,3,959
28.6,0.000873697,0.0299585,0.0335449,3,962
28.7,0.000856491,0.0296609,0.0332117,3,965
28.8,0.000839623,0.0293663,0.0328818,3,968
28.9,0.000823086,0.0290746,0.0325552,3,971
29,0.000806875,0.0287858,0.0322318,3,974
29.1,0.000790983,0.0284999,0.0319117,3,977
29.2,0.000775403,0.0282168,0.0315947,3,980
29.3,0.000760129,0.0279366,0.0312809,3,983
29.4,0.000745157,0.0276591,0.0309702,3,986
29.5,0.000730478,0.0273843,0.0306625,3,989
29.6,0.000716089,0.0271123,0.030358,3,992
29.7,0.000701982,0.026843,0.0300564,3,995
29.8,0.000688153,0.0265764,0.0297579,3,998
29.9,0.000674596,0.0263124,0.0294623,3,1001
30,0.000661306,0.0260511,0.0291697,3,1004
30.1,0.000648277,0.0257923,0.0288799,3,1007
30.2,0.000635505,0.0255361,0.0285931,3,1010
30.3,0.000622984,0.0252825,0.0283091,3,1013
30.4,0.000610709,0.0250314,0.0280279,3,1016
30.5,0.000598676,0.0247828,0.0277495,3,1019
30.6,0.000586879,0.0245366,0.0274738,3,1022
30.7,0.000575315,0.0242929,0.027201,3,1025
30.8,0.000563979,0.0240516,0.0269308,3,1028
30.9,0.000552865,0.0238127,0.0266633,3,1031
31,0.00054197,0.0235762,0.0263984,3,1034
31.1,0.00053129,0.023342,0.0261362,3,1037
31.2,0.00052082,0.0231102,0.0258766,3,1040
31.3,0.000510556,0.0228806,0.0256196,3,1043
31.4,0.000500494,0.0226534,0.0253651,3,1046
31.5,0.00049063,0.0224284,0.0251132,3,1049
31.6,0.00048096,0.0222056,0.0248638,3,1052
31.7,0.00047148,0.021985,0.0246168,3,1055
31.8,0.000462188,0.0217667,0.0243723,3,1058
31.9,0.000453078,0.0215505,0.0241302,3,1061
32,0.000444147,0.0213364,0.0238905,3,1064
32.1,0.000435393,0.0211245,0.0236532,3,1067
32.2,0.00042681,0.0209147,0.0234183,3,1070
32.3,0.000418397,0.020707,0.0231857,3,1073
32.4,0.000410149,0.0205013,0.0229554,3,1076
32.5,0.000402064,0.0202977,0.0227274,3,1079
32.6,0.000394138,0.0200961,0.0225017,3,1082
32.7,0.000386368,0.0198965,0.0222782,3,1085
32.8,0.000378751,0.0196988,0.0220569,3,1088
32.9,0.000371284,0.0195032,0.0218378,3,1091
33,0.000363964,0.0193095,0.0216209,3,1094
33.1,0.000356788,0.0191177,0.0214061,3,1097
33.2,0.000349754,0.0189278,0.0211935,3,1100
33.3,0.000342858,0.0187398,0.020983,3,1103
33.4,0.000336098,0.0185537,0.0207746,3,1106
33.5,0.000329471,0.0183694,0.0205683,3,1109
33.6,0.000322974,0.0181869,0.020364,3,1112
33.7,0.000316606,0.0180063,0.0201617,3,1115
33.8,0.000310363,0.0178275,0.0199615,3,1118
33.9,0.000304243,0.0176504,0.0197632,3,1121
34,0.000298243,0.0174751,0.0195669,3,1124
34.1,0.000292362,0.0173015,0.0193726,3,1127
34.2,0.000286597,0.0171297,0.0191801,3,1130
34.3,0.000280945,0.0169595,0.0189896,3,1133
34.4,0.000275404,0.0167911,0.018801,3,1136
34.5,0.000269973,0.0166243,0.0186143,3,1139
34.6,0.000264649,0.0164592,0.0184294,3,1142
34.7,0.000259429,0.0162957,0.0182464,3,1145
34.8,0.000254313,0.0161339,0.0180651,3,1148
34.9,0.000249297,0.0159736,0.0178857,3,1151
35,0.00024438,0.015815,0.0177081,3,1154
35.1,0.00023956,0.0156579,0.0175322,3,1157
35.2,0.000234835,0.0155024,0.017358,3,1160
35.3,0.000230203,0.0153484,0.0171856,3,1163
35.4,0.000225662,0.015196,0.0170149,3,1166
35.5,0.000221211,0.015045,0.0168459,3,1169
35.6,0.000216848,0.0148956,0.0166786,3,1172
35.7,0.00021257,0.0147477,0.016513,3,1175
35.8,0.000208377,0.0146012,0.016349,3,1178
35.9,0.000204267,0.0144562,0.0161866,3,1181
36,0.000200237,0.0143126,0.0160258,3,1184
36.1,0.000196287,0.0141704,0.0158666,3,1187
36.2,0.000192415,0.0140297,0.015709,3,1190
36.3,0.000188619,0.0138903,0.015553,3,1193
36.4,0.000184898,0.0137524,0.0153985,3,1196
36.5,0.00018125,0.0136158,0.0152456,3,1199
36.6,0.000177674,0.0134806,0.0150942,3,1202
36.7,0.000174169,0.0133467,0.0149443,3,1205
36.8,0.000170733,0.0132141,0.0147958,3,1208
36.9,0.000167364,0.0130829,0.0146489,3,1211
37,0.000164062,0.0129529,0.0145034,3,1214
37.1,0.000160825,0.0128243,0.0143593,3,1217
37.2,0.000157652,0.0126969,0.0142167,3,1220
37.3,0.000154541,0.0125708,0.0140755,3,1223
37.4,0.000151492,0.012446,0.0139357,3,1226
37.5,0.000148503,0.0123223,0.0137973,3,1229
37.6,0.000145573,0.0122,0.0136603,3,1232
37.7,0.0001427,0.0120788,0.0135246,3,1235
37.8,0.000139884,0.0119588,0.0133903,3,1238
37.9,0.000137124,0.01184,0.0132573,3,1241
38,0.000134418,0.0117225,0.0131256,3,1244
38.1,0.000131766,0.011606,0.0129952,3,1247
38.2,0.000129165,0.0114908,0.0128662,3,1250
38.3,0.000126617,0.0113766,0.0127384,3,1253
38.4,0.000124118,0.0112636,0.0126119,3,1256
38.5,0.000121669,0.0111518,0.0124866,3,1259
38.6,0.000119267,0.011041,0.0123626,3,1262
38.7,0.000116914,0.0109313,0.0122398,3,1265
38.8,0.000114606,0.0108228,0.0121182,3,1268
38.9,0.000112345,0.0107153,0.0119979,3,1271
39,0.000110127,0.0106089,0.0118787,3,1274
39.1,0.000107954,0.0105035,0.0117607,3,1277
39.2,0.000105823,0.0103992,0.0116439,3,1280
39.3,0.000103735,0.0102959,0.0115283,3,1283
39.4,0.000101687,0.0101936,0.0114138,3,1286
39.5,9.96803e-05,0.0100924,0.0113004,3,1289
39.6,9.77129e-05,0.00999216,0.0111882,3,1292
39.7,9.57843e-05,0.00989292,0.0110771,3,1295
39.8,9.38938e-05,0.00979466,0.0109671,3,1298
39.9,9.20405e-05,0.00969739,0.0108581,3,1301
40,9.02238e-05,0.00960107,0.0107503,3,1304
40.1,8.84429e-05,0.00950572,0.0106435,3,1307
40.2,8.66971e-05,0.00941131,0.0105378,3,1310
40.3,8.49858e-05,0.00931783,0.0104331,3,1313
40.4,8.33083e-05,0.00922529,0.0103295,3,1316
40.5,8.16638e-05,0.00913367,0.0102269,3,1319
40.6,8.00518e-05,0.00904295,0.0101254,3,1322
40.7,7.84716e-05,0.00895314,0.0100248,3,1325
40.8,7.69225e-05,0.00886422,0.00992523,3,1328
40.9,7.54041e-05,0.00877618,0.00982666,3,1331
41,7.39156e-05,0.00868902,0.00972906,3,1334
41.1,7.24564e-05,0.00860272,0.00963243,3,1337
41.2,7.1026e-05,0.00851728,0.00953676,3,1340
41.3,6.96239e-05,0.00843269,0.00944205,3,1343
41.4,6.82494e-05,0.00834894,0.00934827,3,1346
41.5,6.69021e-05,0.00826602,0.00925542,3,1349
41.6,6.55813e-05,0.00818392,0.0091635,3,1352
41.7,6.42866e-05,0.00810264,0.00907249,3,1355
41.8,6.30174e-05,0.00802217,0.00898238,3,1358
41.9,6.17733e-05,0.00794249,0.00889317,3,1361
42,6.05537e-05,0.00786361,0.00880485,3,1364
42.1,5.93582e-05,0.00778551,0.0087174,3,1367
42.2,5.81863e-05,0.00770819,0.00863082,3,1370
42.3,5.70375e-05,0.00763163,0.0085451,3,1373
42.4,5.59114e-05,0.00755583,0.00846023,3,1376
42.5,5.48075e-05,0.00748079,0.00837621,3,1379
42.6,5.37254e-05,0.00740649,0.00829302,3,1382
42.7,5.26646e-05,0.00733294,0.00821065,3,1385
42.8,5.16248e-05,0.00726011,0.00812911,3,1388
42.9,5.06055e-05,0.007188,0.00804837,3,1391
43,4.96063e-05,0.00711661,0.00796843,3,1394
43.1,4.86269e-05,0.00704593,0.00788929,3,1397
43.2,4.76667e-05,0.00697595,0.00781094,3,1400
43.3,4.67255e-05,0.00690667,0.00773336,3,1403
43.4,4.58029e-05,0.00683808,0.00765656,3,1406
43.5,4.48985e-05,0.00677016,0.00758051,3,1409
43.6,4.4012e-05,0.00670292,0.00750523,3,1412
43.7,4.31429e-05,0.00663635,0.00743069,3,1415
43.8,4.2291e-05,0.00657044,0.00735689,3,1418
43.9,4.14559e-05,0.00650519,0.00728382,3,1421
44,4.06373e-05,0.00644058,0.00721148,3,1424
44.1,3.98349e-05,0.00637661,0.00713986,3,1427
44.2,3.90483e-05,0.00631328,0.00706895,3,1430
44.3,3.82772e-05,0.00625058,0.00699874,3,1433
44.4,3.75213e-05,0.0061885,0.00692923,3,1436
44.5,3.67804e-05,0.00612704,0.00686041,3,1439
44.6,3.60541e-05,0.00606619,0.00679227,3,1442
44.7,3.53421e-05,0.00600594,0.00672482,3,1445
44.8,3.46442e-05,0.00594629,0.00665803,3,1448
44.9,3.396e-05,0.00588723,0.0065919,3,1451
45,3.32894e-05,0.00582876,0.00652643,3,1454
45.1,3.2632e-05,0.00577088,0.00646161,3,1457
45.2,3.19875e-05,0.00571356,0.00639744,3,1460
45.3,3.13558e-05,0.00565682,0.0063339,3,1463
45.4,3.07366e-05,0.00560063,0.006271,3,1466
45.5,3.01296e-05,0.00554501,0.00620871,3,1469
45.6,2.95346e-05,0.00548994,0.00614705,3,1472
45.7,2.89513e-05,0.00543542,0.006086,3,1475
45.8,2.83795e-05,0.00538143,0.00602556,3,1478
45.9,2.7819e-05,0.00532799,0.00596571,3,1481
46,2.72696e-05,0.00527507,0.00590646,3,1484
46.1,2.67311e-05,0.00522268,0.0058478,3,1487
46.2,2.62031e-05,0.00517081,0.00578972,3,1490
46.3,2.56856e-05,0.00511946,0.00573222,3,1493
46.4,2.51783e-05,0.00506861,0.00567529,3,1496
46.5,2.46811e-05,0.00501827,0.00561893,3,1499
46.6,2.41936e-05,0.00496843,0.00556312,3,1502
46.7,2.37158e-05,0.00491909,0.00550787,3,1505
46.8,2.32474e-05,0.00487023,0.00545317,3,1508
46.9,2.27882e-05,0.00482187,0.00539901,3,1511
47,2.23381e-05,0.00477398,0.00534539,3,1514
47.1,2.18969e-05,0.00472656,0.0052923,3,1517
47.2,2.14644e-05,0.00467962,0.00523974,3,1520
47.3,2.10405e-05,0.00463314,0.0051877,3,1523
47.4,2.06249e-05,0.00458713,0.00513618,3,1526
47.5,2.02175e-05,0.00454157,0.00508517,3,1529
47.6,1.98182e-05,0.00449647,0.00503466,3,1532
47.7,1.94268e-05,0.00445181,0.00498466,3,1535
47.8,1.90431e-05,0.0044076,0.00493516,3,1538
47.9,1.86669e-05,0.00436382,0.00488614,3,1541
48,1.82982e-05,0.00432048,0.00483761,3,1544
48.1,1.79368e-05,0.00427757,0.00478957,3,1547
48.2,1.75825e-05,0.00423509,0.004742,3,1550
48.3,1.72352e-05,0.00419303,0.00469491,3,1553
48.4,1.68948e-05,0.00415139,0.00464828,3,1556
48.5,1.6561e-05,0.00411016,0.00460211,3,1559
48.6,1.62339e-05,0.00406934,0.00455641,3,1562
48.7,1.59133e-05,0.00402892,0.00451115,3,1565
48.8,1.55989e-05,0.00398891,0.00446635,3,1568
48.9,1.52908e-05,0.00394929,0.00442199,3,1571
49,1.49888e-05,0.00391007,0.00437808,3,1574
49.1,1.46927e-05,0.00387124,0.00433459,3,1577
49.2,1.44024e-05,0.00383279,0.00429155,3,1580
49.3,1.41179e-05,0.00379472,0.00424892,3,1583
49.4,1.38391e-05,0.00375704,0.00420673,3,1586
49.5,1.35657e-05,0.00371972,0.00416495,3,1589
49.6,1.32977e-05,0.00368278,0.00412358,3,1592
49.7,1.3035e-05,0.00364621,0.00408263,3,1595
49.8,1.27775e-05,0.00360999,0.00404208,3,1598
49.9,1.25251e-05,0.00357414,0.00400194,3,1601
50,1.22777e-05,0.00353864,0.00396219,3,1604
50.1,1.20352e-05,0.0035035,0.00392284,3,1607
50.2,1.17974e-05,0.0034687,0.00388388,3,1610
50.3,1.15644e-05,0.00343425,0.00384531,3,1613
50.4,1.13359e-05,0.00340015,0.00380712,3,1616
50.5,1.1112e-05,0.00336638,0.00376931,3,1619
50.6,1.08925e-05,0.00333295,0.00373187,3,1622
50.7,1.06773e-05,0.00329984,0.00369481,3,1625
50.8,1.04664e-05,0.00326707,0.00365811,3,1628
50.9,1.02596e-05,0.00323462,0.00362178,3,1631
51,1.00569e-05,0.0032025,0.00358581,3,1634
51.1,9.85825e-06,0.00317069,0.0035502,3,1637
51.2,9.6635e-06,0.0031392,0.00351494,3,1640
51.3,9.47259e-06,0.00310803,0.00348003,3,1643
51.4,9.28546e-06,0.00307716,0.00344547,3,1646
51.5,9.10202e-06,0.0030466,0.00341125,3,1649
51.6,8.9222e-06,0.00301634,0.00337737,3,1652
51.7,8.74594e-06,0.00298639,0.00334383,3,1655
51.8,8.57315e-06,0.00295673,0.00331062,3,1658
51.9,8.40379e-06,0.00292736,0.00327774,3,1661
52,8.23776e-06,0.00289829,0.00324519,3,1664
52.1,8.07502e-06,0.0028695,0.00321296,3,1667
52.2,7.91548e-06,0.00284101,0.00318105,3,1670
52.3,7.75911e-06,0.00281279,0.00314946,3,1673
52.4,7.60581e-06,0.00278485,0.00311818,3,1676
52.5,7.45555e-06,0.0027572,0.00308721,3,1679
52.6,7.30826e-06,0.00272981,0.00305655,3,1682
52.7,7.16387e-06,0.0027027,0.00302619,3,1685
52.8,7.02234e-06,0.00267586,0.00299614,3,1688
52.9,6.8836e-06,0.00264929,0.00296638,3,1691
53,6.7476e-06,0.00262297,0.00293692,3,1694
53.1,6.61429e-06,0.00259692,0.00290775,3,1697
53.2,6.48362e-06,0.00257113,0.00287888,3,1700
53.3,6.35552e-06,0.0025456,0.00285028,3,1703
53.4,6.22995e-06,0.00252032,0.00282198,3,1706
53.5,6.10687e-06,0.00249529,0.00279395,3,1709
53.6,5.98621e-06,0.0024705,0.0027662,3,1712
53.7,5.86794e-06,0.00244597,0.00273873,3,1715
53.8,5.75201e-06,0.00242168,0.00271153,3,1718
53.9,5.63837e-06,0.00239763,0.0026846,3,1721
54,5.52697e-06,0.00237381,0.00265794,3,1724
54.1,5.41777e-06,0.00235024,0.00263154,3,1727
54.2,5.31073e-06,0.0023269,0.00260541,3,1730
54.3,5.2058e-06,0.00230379,0.00257953,3,1733
54.4,5.10294e-06,0.00228091,0.00255391,3,1736
54.5,5.00212e-06,0.00225825,0.00252855,3,1739
54.6,4.90329e-06,0.00223583,0.00250344,3,1742
54.7,4.80641e-06,0.00221362,0.00247857,3,1745
54.8,4.71145e-06,0.00219164,0.00245396,3,1748
54.9,4.61836e-06,0.00216987,0.00242959,3,1751
55,4.52711e-06,0.00214832,0.00240546,3,1754
55.1,4.43766e-06,0.00212699,0.00238157,3,1757
55.2,4.34998e-06,0.00210586,0.00235791,3,1760
55.3,4.26404e-06,0.00208495,0.0023345,3,1763
55.4,4.17979e-06,0.00206424,0.00231131,3,1766
55.5,4.0972e-06,0.00204374,0.00228836,3,1769
55.6,4.01625e-06,0.00202344,0.00226563,3,1772
55.7,3.93689e-06,0.00200335,0.00224313,3,1775
55.8,3.85911e-06,0.00198345,0.00222085,3,1778
55.9,3.78286e-06,0.00196375,0.0021988,3,1781
56,3.70811e-06,0.00194425,0.00217696,3,1784
56.1,3.63484e-06,0.00192494,0.00215534,3,1787
56.2,3.56303e-06,0.00190582,0.00213393,3,1790
56.3,3.49262e-06,0.00188689,0.00211274,3,1793
56.4,3.42361e-06,0.00186816,0.00209176,3,1796
56.5,3.35597e-06,0.0018496,0.00207098,3,1799
56.6,3.28966e-06,0.00183123,0.00205041,3,1802
56.7,3.22466e-06,0.00181305,0.00203005,3,1805
56.8,3.16094e-06,0.00179504,0.00200989,3,1808
56.9,3.09848e-06,0.00177721,0.00198993,3,1811
57,3.03726e-06,0.00175956,0.00197017,3,1814
57.1,2.97725e-06,0.00174209,0.0019506,3,1817
57.2,2.91842e-06,0.00172479,0.00193123,3,1820
57.3,2.86075e-06,0.00170766,0.00191205,3,1823
57.4,2.80423e-06,0.0016907,0.00189306,3,1826
57.5,2.74882e-06,0.00167391,0.00187426,3,1829
57.6,2.6945e-06,0.00165728,0.00185564,3,1832
57.7,2.64126e-06,0.00164082,0.00183721,3,1835
57.8,2.58907e-06,0.00162453,0.00181897,3,1838
57.9,2.53791e-06,0.00160839,0.0018009,3,1841
58,2.48776e-06,0.00159242,0.00178302,3,1844
58.1,2.43861e-06,0.0015766,0.00176531,3,1847
58.2,2.39042e-06,0.00156095,0.00174778,3,1850
58.3,2.34319e-06,0.00154544,0.00173042,3,1853
58.4,2.29689e-06,0.0015301,0.00171323,3,1856
58.5,2.2515e-06,0.0015149,0.00169622,3,1859
58.6,2.20701e-06,0.00149985,0.00167937,3,1862
58.7,2.1634e-06,0.00148496,0.00166269,3,1865
58.8,2.12065e-06,0.00147021,0.00164618,3,1868
58.9,2.07875e-06,0.00145561,0.00162983,3,1871
59,2.03767e-06,0.00144115,0.00161365,3,1874
59.1,1.99741e-06,0.00142684,0.00159762,3,1877
59.2,1.95794e-06,0.00141267,0.00158175,3,1880
59.3,1.91925e-06,0.00139864,0.00156604,3,1883
59.4,1.88133e-06,0.00138475,0.00155049,3,1886
59.5,1.84415e-06,0.001371,0.00153509,3,1889
59.6,1.80771e-06,0.00135738,0.00151985,3,1892
59.7,1.77199e-06,0.0013439,0.00150475,3,1895
59.8,1.73697e-06,0.00133055,0.00148981,3,1898
59.9,1.70265e-06,0.00131734,0.00147501,3,1901
60,1.66901e-06,0.00130426,0.00146036,3,1904
60.1,1.63603e-06,0.0012913,0.00144586,3,1907
60.2,1.6037e-06,0.00127848,0.0014315,3,1910
60.3,1.57201e-06,0.00126578,0.00141728,3,1913
60.4,1.54094e-06,0.00125321,0.00140321,3,1916
60.5,1.51049e-06,0.00124076,0.00138927,3,1919
60.6,1.48065e-06,0.00122844,0.00137547,3,1922
60.7,1.45139e-06,0.00121624,0.00136181,3,1925
60.8,1.42271e-06,0.00120416,0.00134829,3,1928
60.9,1.39459e-06,0.0011922,0.0013349,3,1931
61,1.36704e-06,0.00118036,0.00132164,3,1934
61.1,1.34002e-06,0.00116864,0.00130852,3,1937
61.2,1.31354e-06,0.00115703,0.00129552,3,1940
61.3,1.28759e-06,0.00114554,0.00128265,3,1943
61.4,1.26214e-06,0.00113417,0.00126992,3,1946
61.5,1.2372e-06,0.0011229,0.0012573,3,1949
61.6,1.21275e-06,0.00111175,0.00124482,3,1952
61.7,1.18879e-06,0.00110071,0.00123245,3,1955
61.8,1.1653e-06,0.00108978,0.00122021,3,1958
61.9,1.14227e-06,0.00107896,0.0012081,3,1961
62,1.1197e-06,0.00106824,0.0011961,3,1964
62.1,1.09757e-06,0.00105763,0.00118422,3,1967
62.2,1.07588e-06,0.00104713,0.00117246,3,1970
62.3,1.05462e-06,0.00103673,0.00116081,3,1973
62.4,1.03378e-06,0.00102643,0.00114929,3,1976
62.5,1.01335e-06,0.00101624,0.00113787,3,1979
62.6,9.93326e-07,0.00100614,0.00112657,3,1982
62.7,9.73696e-07,0.000996152,0.00111538,3,1985
62.8,9.54455e-07,0.000986259,0.0011043,3,1988
62.9,9.35594e-07,0.000976464,0.00109334,2,1990
63,9.17105e-07,0.000966767,0.00108248,2,1992
63.1,8.98982e-07,0.000957165,0.00107173,2,1994
63.2,8.81217e-07,0.000947659,0.00106108,2,1996
63.3,8.63803e-07,0.000938248,0.00105055,2,1998
63.4,8.46733e-07,0.00092893,0.00104011,2,2000
63.5,8.3e-07,0.000919704,0.00102978,2,2002
63.6,8.13598e-07,0.00091057,0.00101956,2,2004
63.7,7.9752e-07,0.000901527,0.00100943,2,2006
63.8,7.8176e-07,0.000892574,0.000999406,2,2008
63.9,7.66311e-07,0.000883709,0.00098948,2,2010
64,7.51168e-07,0.000874933,0.000979654,2,2012
64.1,7.36324e-07,0.000866243,0.000969924,2,2014
64.2,7.21773e-07,0.00085764,0.000960292,2,2016
64.3,7.07509e-07,0.000849123,0.000950754,2,2018
64.4,6.93528e-07,0.00084069,0.000941312,2,2020
64.5,6.79822e-07,0.000832341,0.000931964,2,2022
64.6,6.66388e-07,0.000824074,0.000922708,2,2024
64.7,6.53219e-07,0.00081589,0.000913544,2,2026
64.8,6.4031e-07,0.000807787,0.000904471,2,2028
64.9,6.27657e-07,0.000799765,0.000895489,2,2030
65,6.15253e-07,0.000791822,0.000886595,2,2032
65.1,6.03094e-07,0.000783958,0.00087779,2,2034
65.2,5.91176e-07,0.000776172,0.000869073,2,2036
65.3,5.79493e-07,0.000768464,0.000860441,2,2038
65.4,5.68042e-07,0.000760832,0.000851896,2,2040
65.5,5.56816e-07,0.000753276,0.000843436,2,2042
65.6,5.45812e-07,0.000745795,0.000835059,2,2044
65.7,5.35026e-07,0.000738388,0.000826766,2,2046
65.8,5.24453e-07,0.000731055,0.000818555,2,2048
65.9,5.14089e-07,0.000723794,0.000810426,2,2050
66,5.03929e-07,0.000716606,0.000802377,2,2052
66.1,4.93971e-07,0.000709489,0.000794408,2,2054
66.2,4.84209e-07,0.000702443,0.000786519,2,2056
66.3,4.7464e-07,0.000695467,0.000778707,2,2058
66.4,4.6526e-07,0.00068856,0.000770974,2,2060
66.5,4.56065e-07,0.000681722,0.000763317,2,2062
66.6,4.47052e-07,0.000674951,0.000755736,2,2064
66.7,4.38218e-07,0.000668248,0.000748231,2,2066
66.8,4.29558e-07,0.000661611,0.0007408,2,2068
66.9,4.21069e-07,0.000655041,0.000733443,2,2070
67,4.12747e-07,0.000648535,0.000726158,2,2072
67.1,4.04591e-07,0.000642094,0.000718947,2,2074
67.2,3.96595e-07,0.000635718,0.000711807,2,2076
67.3,3.88757e-07,0.000629404,0.000704737,2,2078
67.4,3.81075e-07,0.000623153,0.000697738,2,2080
67.5,3.73544e-07,0.000616964,0.000690809,2,2082
67.6,3.66162e-07,0.000610837,0.000683948,2,2084
67.7,3.58925e-07,0.000604771,0.000677156,2,2086
67.8,3.51832e-07,0.000598764,0.000670431,2,2088
67.9,3.44879e-07,0.000592818,0.000663772,2,2090
68,3.38064e-07,0.00058693,0.00065718,2,2092
68.1,3.31383e-07,0.000581101,0.000650653,2,2094
68.2,3.24834e-07,0.00057533,0.000644192,2,2096
68.3,3.18414e-07,0.000569616,0.000637794,2,2098
68.4,3.12122e-07,0.000563959,0.00063146,2,2100
68.5,3.05953e-07,0.000558358,0.000625188,2,2102
68.6,2.99907e-07,0.000552813,0.000618979,2,2104
68.7,2.9398e-07,0.000547323,0.000612832,2,2106
68.8,2.8817e-07,0.000541887,0.000606746,2,2108
68.9,2.82475e-07,0.000536506,0.00060072,2,2110
69,2.76893e-07,0.000531177,0.000594754,2,2112
69.1,2.71421e-07,0.000525902,0.000588847,2,2114
69.2,2.66057e-07,0.000520679,0.000582999,2,2116
69.3,2.60799e-07,0.000515508,0.000577209,2,2118
69.4,2.55645e-07,0.000510388,0.000571477,2,2120
69.5,2.50593e-07,0.00050532,0.000565801,2,2122
69.6,2.4564e-07,0.000500301,0.000560182,2,2124
69.7,2.40786e-07,0.000495332,0.000554619,2,2126
69.8,2.36027e-07,0.000490413,0.000549111,2,2128
69.9,2.31363e-07,0.000485543,0.000543657,2,2130
70,2.2679e-07,0.000480721,0.000538258,2,2132
70.1,2.22308e-07,0.000475946,0.000532912,2,2134
70.2,2.17915e-07,0.00047122,0.00052762,2,2136
70.3,2.13608e-07,0.00046654,0.00052238,2,2138
70.4,2.09387e-07,0.000461906,0.000517192,2,2140
70.5,2.05249e-07,0.000457319,0.000512055,2,2142
70.6,2.01192e-07,0.000452777,0.00050697,2,2144
70.7,1.97216e-07,0.00044828,0.000501935,2,2146
70.8,1.93319e-07,0.000443828,0.00049695,2,2148
70.9,1.89498e-07,0.000439421,0.000492015,2,2150
71,1.85753e-07,0.000435057,0.000487128,2,2152
71.1,1.82082e-07,0.000430736,0.000482291,2,2154
71.2,1.78484e-07,0.000426458,0.000477501,2,2156
71.3,1.74956e-07,0.000422223,0.000472759,2,2158
71.4,1.71499e-07,0.00041803,0.000468063,2,2160
71.5,1.6811e-07,0.000413878,0.000463415,2,2162
71.6,1.64787e-07,0.000409768,0.000458813,2,2164
71.7,1.61531e-07,0.000405698,0.000454256,2,2166
71.8,1.58338e-07,0.000401669,0.000449745,2,2168
71.9,1.55209e-07,0.00039768,0.000445278,2,2170
72,1.52142e-07,0.00039373,0.000440856,2,2172
72.1,1.49135e-07,0.00038982,0.000436478,2,2174
72.2,1.46188e-07,0.000385949,0.000432143,2,2176
72.3,1.43298e-07,0.000382116,0.000427851,2,2178
72.4,1.40466e-07,0.000378321,0.000423602,2,2180
72.5,1.3769e-07,0.000374563,0.000419395,2,2182
72.6,1.34969e-07,0.000370843,0.00041523,2,2184
72.7,1.32302e-07,0.000367161,0.000411106,2,2186
72.8,1.29687e-07,0.000363514,0.000407023,2,2188
72.9,1.27124e-07,0.000359904,0.000402981,2,2190
73,1.24612e-07,0.00035633,0.000398979,2,2192
73.1,1.22149e-07,0.000352791,0.000395016,2,2194
73.2,1.19735e-07,0.000349287,0.000391093,2,2196
73.3,1.17369e-07,0.000345818,0.000387209,2,2198
73.4,1.15049e-07,0.000342384,0.000383364,2,2200
73.5,1.12775e-07,0.000338983,0.000379556,2,2202
73.6,1.10547e-07,0.000335617,0.000375787,2,2204
73.7,1.08362e-07,0.000332284,0.000372055,2,2206
73.8,1.0622e-07,0.000328984,0.00036836,2,2208
73.9,1.04121e-07,0.000325716,0.000364701,2,2210
74,1.02063e-07,0.000322482,0.000361079,2,2212
74.1,1.00046e-07,0.000319279,0.000357493,2,2214
74.2,9.8069e-08,0.000316108,0.000353943,2,2216
74.3,9.61309e-08,0.000312969,0.000350428,2,2218
74.4,9.4231e-08,0.00030986,0.000346948,2,2220
74.5,9.23687e-08,0.000306783,0.000343502,2,2222
74.6,9.05432e-08,0.000303736,0.000340091,2,2224
74.7,8.87538e-08,0.00030072,0.000336713,2,2226
74.8,8.69997e-08,0.000297733,0.000333369,2,2228
74.9,8.52803e-08,0.000294776,0.000330058,2,2230
75,8.35949e-08,0.000291849,0.00032678,2,2232
75.1,8.19428e-08,0.00028895,0.000323535,2,2234
75.2,8.03234e-08,0.000286081,0.000320322,2,2236
75.3,7.87359e-08,0.00028324,0.000317141,2,2238
75.4,7.71798e-08,0.000280427,0.000313991,2,2240
75.5,7.56545e-08,0.000277642,0.000310873,2,2242
75.6,7.41593e-08,0.000274884,0.000307785,2,2244
75.7,7.26937e-08,0.000272154,0.000304728,2,2246
75.8,7.1257e-08,0.000269451,0.000301702,2,2248
75.9,6.98488e-08,0.000266775,0.000298706,2,2250
76,6.84683e-08,0.000264126,0.000295739,2,2252
76.1,6.71152e-08,0.000261503,0.000292802,2,2254
76.2,6.57888e-08,0.000258906,0.000289894,2,2256
76.3,6.44885e-08,0.000256335,0.000287015,2,2258
76.4,6.3214e-08,0.000253789,0.000284165,2,2260
76.5,6.19647e-08,0.000251268,0.000281343,2,2262
76.6,6.07401e-08,0.000248773,0.000278548,2,2264
76.7,5.95397e-08,0.000246302,0.000275782,2,2266
76.8,5.8363e-08,0.000243856,0.000273043,2,2268
76.9,5.72095e-08,0.000241434,0.000270332,2,2270
77,5.60789e-08,0.000239037,0.000267647,2,2272
77.1,5.49706e-08,0.000236663,0.000264989,2,2274
77.2,5.38842e-08,0.000234312,0.000262357,2,2276
77.3,5.28192e-08,0.000231985,0.000259751,2,2278
77.4,5.17753e-08,0.000229681,0.000257172,2,2280
77.5,5.07521e-08,0.0002274,0.000254618,2,2282
77.6,4.9749e-08,0.000225142,0.000252089,2,2284
77.7,4.87658e-08,0.000222906,0.000249585,2,2286
77.8,4.78021e-08,0.000220692,0.000247107,2,2288
77.9,4.68573e-08,0.0002185,0.000244653,2,2290
78,4.59313e-08,0.00021633,0.000242223,2,2292
78.1,4.50235e-08,0.000214182,0.000239817,2,2294
78.2,4.41337e-08,0.000212055,0.000237436,2,2296
78.3,4.32615e-08,0.000209949,0.000235077,2,2298
78.4,4.24065e-08,0.000207864,0.000232743,2,2300
78.5,4.15684e-08,0.000205799,0.000230431,2,2302
78.6,4.07468e-08,0.000203755,0.000228143,2,2304
78.7,3.99415e-08,0.000201732,0.000225877,2,2306
78.8,3.91521e-08,0.000199728,0.000223634,2,2308
78.9,3.83784e-08,0.000197745,0.000221413,2,2310
79,3.76199e-08,0.000195781,0.000219214,2,2312
79.1,3.68764e-08,0.000193837,0.000217037,2,2314
79.2,3.61476e-08,0.000191912,0.000214881,2,2316
79.3,3.54332e-08,0.000190006,0.000212747,2,2318
79.4,3.47329e-08,0.000188119,0.000210634,2,2320
79.5,3.40464e-08,0.00018625,0.000208543,2,2322
79.6,3.33736e-08,0.000184401,0.000206471,2,2324
79.7,3.2714e-08,0.000182569,0.000204421,2,2326
79.8,3.20674e-08,0.000180756,0.000202391,2,2328
79.9,3.14337e-08,0.000178961,0.000200381,2,2330
80,3.08124e-08,0.000177184,0.000198391,2,2332
80.1,3.02035e-08,0.000175424,0.00019642,2,2334
80.2,2.96065e-08,0.000173682,0.00019447,2,2336
80.3,2.90214e-08,0.000171957,0.000192538,2,2338
80.4,2.84478e-08,0.000170249,0.000190626,2,2340
80.5,2.78856e-08,0.000168558,0.000188733,2,2342
80.6,2.73345e-08,0.000166884,0.000186859,2,2344
80.7,2.67943e-08,0.000165227,0.000185003,2,2346
80.8,2.62647e-08,0.000163586,0.000183166,2,2348
80.9,2.57456e-08,0.000161961,0.000181346,2,2350
81,2.52368e-08,0.000160353,0.000179545,2,2352
81.1,2.4738e-08,0.00015876,0.000177762,2,2354
81.2,2.42491e-08,0.000157184,0.000175997,2,2356
81.3,2.37699e-08,0.000155623,0.000174249,2,2358
81.4,2.33001e-08,0.000154077,0.000172519,2,2360
81.5,2.28396e-08,0.000152547,0.000170805,2,2362
81.6,2.23882e-08,0.000151032,0.000169109,2,2364
81.7,2.19457e-08,0.000149532,0.000167429,2,2366
81.8,2.1512e-08,0.000148047,0.000165767,2,2368
81.9,2.10869e-08,0.000146577,0.00016412,2,2370
82,2.06701e-08,0.000145121,0.00016249,2,2372
82.1,2.02616e-08,0.00014368,0.000160877,2,2374
82.2,1.98611e-08,0.000142253,0.000159279,2,2376
82.3,1.94686e-08,0.00014084,0.000157697,2,2378
82.4,1.90839e-08,0.000139441,0.000156131,2,2380
82.5,1.87067e-08,0.000138056,0.00015458,2,2382
82.6,1.8337e-08,0.000136685,0.000153045,2,2384
82.7,1.79746e-08,0.000135328,0.000151525,2,2386
82.8,1.76193e-08,0.000133984,0.00015002,2,2388
82.9,1.72711e-08,0.000132653,0.00014853,2,2390
83,1.69298e-08,0.000131336,0.000147055,2,2392
83.1,1.65952e-08,0.000130031,0.000145595,2,2394
83.2,1.62672e-08,0.00012874,0.000144149,2,2396
83.3,1.59457e-08,0.000127461,0.000142717,2,2398
83.4,1.56305e-08,0.000126196,0.0001413,2,2400
83.5,1.53216e-08,0.000124942,0.000139897,2,2402
83.6,1.50188e-08,0.000123701,0.000138507,2,2404
83.7,1.4722e-08,0.000122473,0.000137132,2,2406
83.8,1.4431e-08,0.000121257,0.00013577,2,2408
83.9,1.41458e-08,0.000120052,0.000134421,2,2410
84,1.38662e-08,0.00011886,0.000133086,2,2412
84.1,1.35922e-08,0.00011768,0.000131765,2,2414
84.2,1.33236e-08,0.000116511,0.000130456,2,2416
84.3,1.30602e-08,0.000115354,0.000129161,2,2418
84.4,1.28021e-08,0.000114208,0.000127878,2,2420
84.5,1.25491e-08,0.000113074,0.000126608,2,2422
84.6,1.23011e-08,0.000111951,0.00012535,2,2424
84.7,1.2058e-08,0.000110839,0.000124106,2,2426
84.8,1.18197e-08,0.000109738,0.000122873,2,2428
84.9,1.15861e-08,0.000108649,0.000121653,2,2430
85,1.13571e-08,0.00010757,0.000120445,2,2432
85.1,1.11326e-08,0.000106501,0.000119248,2,2434
85.2,1.09126e-08,0.000105444,0.000118064,2,2436
85.3,1.06969e-08,0.000104396,0.000116892,2,2438
85.4,1.04855e-08,0.00010336,0.000115731,2,2440
85.5,1.02783e-08,0.000102333,0.000114581,2,2442
85.6,1.00751e-08,0.000101317,0.000113443,2,2444
85.7,9.87602e-09,0.000100311,0.000112317,2,2446
85.8,9.68083e-09,9.93143e-05,0.000111201,2,2448
85.9,9.4895e-09,9.8328e-05,0.000110097,2,2450
86,9.30195e-09,9.73515e-05,0.000109003,2,2452
86.1,9.11811e-09,9.63846e-05,0.000107921,2,2454
86.2,8.9379e-09,9.54274e-05,0.000106849,2,2456
86.3,8.76126e-09,9.44797e-05,0.000105788,2,2458
86.4,8.5881e-09,9.35414e-05,0.000104737,2,2460
86.5,8.41837e-09,9.26124e-05,0.000103697,2,2462
86.6,8.25199e-09,9.16926e-05,0.000102667,2,2464
86.7,8.0889e-09,9.0782e-05,0.000101648,2,2466
86.8,7.92903e-09,8.98804e-05,0.000100638,2,2468
86.9,7.77232e-09,8.89878e-05,9.96387e-05,2,2470
87,7.61871e-09,8.8104e-05,9.86491e-05,2,2472
87.1,7.46814e-09,8.7229e-05,9.76694e-05,2,2474
87.2,7.32054e-09,8.63627e-05,9.66994e-05,2,2476
87.3,7.17586e-09,8.5505e-05,9.57391e-05,2,2478
87.4,7.03404e-09,8.46558e-05,9.47883e-05,2,2480
87.5,6.89502e-09,8.38151e-05,9.38469e-05,2,2482
87.6,6.75875e-09,8.29827e-05,9.29149e-05,2,2484
87.7,6.62517e-09,8.21586e-05,9.19921e-05,2,2486
87.8,6.49423e-09,8.13426e-05,9.10785e-05,2,2488
87.9,6.36588e-09,8.05348e-05,9.0174e-05,2,2490
88,6.24006e-09,7.9735e-05,8.92784e-05,2,2492
88.1,6.11674e-09,7.89431e-05,8.83918e-05,2,2494
88.2,5.99585e-09,7.81591e-05,8.75139e-05,2,2496
88.3,5.87735e-09,7.73829e-05,8.66448e-05,2,2498
88.4,5.76119e-09,7.66143e-05,8.57843e-05,2,2500
88.5,5.64732e-09,7.58535e-05,8.49323e-05,2,2502
88.6,5.53571e-09,7.51001e-05,8.40888e-05,2,2504
88.7,5.4263e-09,7.43543e-05,8.32537e-05,2,2506
88.8,5.31906e-09,7.36158e-05,8.24269e-05,2,2508
88.9,5.21394e-09,7.28847e-05,8.16083e-05,2,2510
89,5.11089e-09,7.21609e-05,8.07978e-05,2,2512
89.1,5.00988e-09,7.14442e-05,7.99954e-05,2,2514
89.2,4.91086e-09,7.07347e-05,7.92009e-05,2,2516
89.3,4.81381e-09,7.00322e-05,7.84144e-05,2,2518
89.4,4.71867e-09,6.93367e-05,7.76356e-05,2,2520
89.5,4.62541e-09,6.86481e-05,7.68646e-05,2,2522
89.6,4.53399e-09,6.79663e-05,7.61012e-05,2,2524
89.7,4.44438e-09,6.72913e-05,7.53454e-05,2,2526
89.8,4.35654e-09,6.6623e-05,7.45971e-05,2,2528
89.9,4.27044e-09,6.59614e-05,7.38563e-05,2,2530
90,4.18604e-09,6.53063e-05,7.31228e-05,2,2532
90.1,4.10331e-09,6.46577e-05,7.23966e-05,2,2534
90.2,4.02221e-09,6.40156e-05,7.16776e-05,2,2536
90.3,3.94272e-09,6.33798e-05,7.09657e-05,2,2538
90.4,3.86479e-09,6.27504e-05,7.0261e-05,2,2540
90.5,3.78841e-09,6.21272e-05,6.95632e-05,2,2542
90.6,3.71354e-09,6.15102e-05,6.88723e-05,2,2544
90.7,3.64014e-09,6.08993e-05,6.81883e-05,2,2546
90.8,3.5682e-09,6.02945e-05,6.75111e-05,2,2548
90.9,3.49768e-09,5.96957e-05,6.68406e-05,2,2550
91,3.42855e-09,5.91028e-05,6.61768e-05,2,2552
91.1,3.36079e-09,5.85159e-05,6.55196e-05,2,2554
91.2,3.29437e-09,5.79347e-05,6.48689e-05,2,2556
91.3,3.22926e-09,5.73593e-05,6.42247e-05,2,2558
91.4,3.16544e-09,5.67897e-05,6.35868e-05,2,2560
91.5,3.10287e-09,5.62257e-05,6.29553e-05,2,2562
91.6,3.04155e-09,5.56673e-05,6.23301e-05,2,2564
91.7,2.98144e-09,5.51144e-05,6.17111e-05,2,2566
91.8,2.92251e-09,5.45671e-05,6.10982e-05,2,2568
91.9,2.86475e-09,5.40252e-05,6.04914e-05,2,2570
92,2.80813e-09,5.34886e-05,5.98907e-05,2,2572
92.1,2.75263e-09,5.29574e-05,5.92959e-05,2,2574
92.2,2.69823e-09,5.24315e-05,5.8707e-05,2,2576
92.3,2.6449e-09,5.19108e-05,5.81239e-05,2,2578
92.4,2.59263e-09,5.13952e-05,5.75467e-05,2,2580
92.5,2.54139e-09,5.08848e-05,5.69752e-05,2,2582
92.6,2.49116e-09,5.03794e-05,5.64093e-05,2,2584
92.7,2.44193e-09,4.98791e-05,5.58491e-05,2,2586
92.8,2.39366e-09,4.93837e-05,5.52945e-05,2,2588
92.9,2.34636e-09,4.88933e-05,5.47453e-05,2,2590
93,2.29998e-09,4.84077e-05,5.42016e-05,2,2592
93.1,2.25453e-09,4.7927e-05,5.36633e-05,2,2594
93.2,2.20997e-09,4.7451e-05,5.31304e-05,2,2596
93.3,2.16629e-09,4.69797e-05,5.26027e-05,2,2598
93.4,2.12348e-09,4.65132e-05,5.20803e-05,2,2600
93.5,2.08151e-09,4.60512e-05,5.15631e-05,2,2602
93.6,2.04037e-09,4.55939e-05,5.1051e-05,2,2604
93.7,2.00004e-09,4.51411e-05,5.0544e-05,2,2606
93.8,1.96052e-09,4.46928e-05,5.0042e-05,2,2608
93.9,1.92177e-09,4.42489e-05,4.9545e-05,2,2610
94,1.88379e-09,4.38094e-05,4.9053e-05,2,2612
94.1,1.84656e-09,4.33744e-05,4.85658e-05,2,2614
94.2,1.81006e-09,4.29436e-05,4.80835e-05,2,2616
94.3,1.77429e-09,4.25171e-05,4.7606e-05,2,2618
94.4,1.73922e-09,4.20949e-05,4.71332e-05,2,2620
94.5,1.70485e-09,4.16768e-05,4.66651e-05,2,2622
94.6,1.67115e-09,4.12629e-05,4.62016e-05,2,2624
94.7,1.63812e-09,4.08531e-05,4.57428e-05,2,2626
94.8,1.60575e-09,4.04474e-05,4.52885e-05,2,2628
94.9,1.57401e-09,4.00457e-05,4.48387e-05,2,2630
95,1.5429e-09,3.9648e-05,4.43934e-05,2,2632
95.1,1.51241e-09,3.92542e-05,4.39525e-05,2,2634
95.2,1.48252e-09,3.88644e-05,4.3516e-05,2,2636
95.3,1.45322e-09,3.84784e-05,4.30838e-05,2,2638
95.4,1.4245e-09,3.80962e-05,4.2656e-05,2,2640
95.5,1.39634e-09,3.77179e-05,4.22323e-05,2,2642
95.6,1.36875e-09,3.73433e-05,4.18129e-05,2,2644
95.7,1.34169e-09,3.69724e-05,4.13977e-05,2,2646
95.8,1.31518e-09,3.66053e-05,4.09865e-05,2,2648
95.9,1.28918e-09,3.62417e-05,4.05795e-05,2,2650
96,1.2637e-09,3.58818e-05,4.01765e-05,2,2652
96.1,1.23873e-09,3.55254e-05,3.97775e-05,2,2654
96.2,1.21425e-09,3.51726e-05,3.93824e-05,2,2656
96.3,1.19025e-09,3.48233e-05,3.89913e-05,2,2658
96.4,1.16672e-09,3.44775e-05,3.86041e-05,2,2660
96.5,1.14366e-09,3.41351e-05,3.82207e-05,2,2662
96.6,1.12106e-09,3.37961e-05,3.78411e-05,2,2664
96.7,1.0989e-09,3.34604e-05,3.74653e-05,2,2666
96.8,1.07719e-09,3.31281e-05,3.70932e-05,2,2668
96.9,1.0559e-09,3.27991e-05,3.67248e-05,2,2670
97,1.03503e-09,3.24734e-05,3.63601e-05,2,2672
97.1,1.01457e-09,3.21509e-05,3.5999e-05,2,2674
97.2,9.9452e-10,3.18316e-05,3.56415e-05,2,2676
97.3,9.74864e-10,3.15154e-05,3.52875e-05,2,2678
97.4,9.55597e-10,3.12024e-05,3.4937e-05,2,2680
97.5,9.36711e-10,3.08926e-05,3.45901e-05,2,2682
97.6,9.18198e-10,3.05857e-05,3.42465e-05,2,2684
97.7,9.0005e-10,3.0282e-05,3.39064e-05,2,2686
97.8,8.82262e-10,2.99813e-05,3.35697e-05,2,2688
97.9,8.64825e-10,2.96835e-05,3.32363e-05,2,2690
98,8.47733e-10,2.93887e-05,3.29062e-05,2,2692
98.1,8.30978e-10,2.90968e-05,3.25794e-05,2,2694
98.2,8.14555e-10,2.88079e-05,3.22559e-05,2,2696
98.3,7.98456e-10,2.85218e-05,3.19355e-05,2,2698
98.4,7.82675e-10,2.82385e-05,3.16184e-05,2,2700
98.5,7.67206e-10,2.79581e-05,3.13043e-05,2,2702
98.6,7.52043e-10,2.76804e-05,3.09935e-05,2,2704
98.7,7.3718e-10,2.74055e-05,3.06856e-05,2,2706
98.8,7.2261e-10,2.71333e-05,3.03809e-05,2,2708
98.9,7.08329e-10,2.68638e-05,3.00792e-05,2,2710
99,6.94329e-10,2.65971e-05,2.97804e-05,2,2712
99.1,6.80607e-10,2.63329e-05,2.94847e-05,2,2714
99.2,6.67155e-10,2.60714e-05,2.91919e-05,2,2716
99.3,6.5397e-10,2.58125e-05,2.8902e-05,2,2718
99.4,6.41045e-10,2.55561e-05,2.86149e-05,2,2720
99.5,6.28375e-10,2.53023e-05,2.83307e-05,2,2722
99.6,6.15956e-10,2.5051e-05,2.80494e-05,2,2724
99.7,6.03782e-10,2.48022e-05,2.77708e-05,2,2726
99.8,5.91849e-10,2.45559e-05,2.7495e-05,2,2728
99.9,5.80152e-10,2.4312e-05,2.72219e-05,2,2730
100,5.68686e-10,2.40706e-05,2.69516e-05,2,2732
100.1,5.57446e-10,2.38315e-05,2.66839e-05,2,2734
100.2,5.46429e-10,2.35949e-05,2.64189e-05,2,2736
100.3,5.35629e-10,2.33605e-05,2.61565e-05,2,2738
100.4,5.25043e-10,2.31285e-05,2.58968e-05,2,2740
100.5,5.14666e-10,2.28988e-05,2.56396e-05,2,2742
100.6,5.04494e-10,2.26714e-05,2.53849e-05,2,2744
100.7,4.94523e-10,2.24463e-05,2.51328e-05,2,2746
100.8,4.8475e-10,2.22233e-05,2.48832e-05,2,2748
100.9,4.75169e-10,2.20026e-05,2.46361e-05,2,2750
101,4.65778e-10,2.17841e-05,2.43914e-05,2,2752
101.1,4.56572e-10,2.15678e-05,2.41492e-05,2,2754
101.2,4.47549e-10,2.13536e-05,2.39094e-05,2,2756
101.3,4.38703e-10,2.11415e-05,2.36719e-05,2,2758
101.4,4.30033e-10,2.09315e-05,2.34368e-05,2,2760
101.5,4.21534e-10,2.07237e-05,2.32041e-05,2,2762
101.6,4.13202e-10,2.05178e-05,2.29736e-05,2,2764
101.7,4.05036e-10,2.03141e-05,2.27455e-05,2,2766
101.8,3.97031e-10,2.01123e-05,2.25196e-05,2,2768
101.9,3.89184e-10,1.99126e-05,2.22959e-05,2,2770
102,3.81492e-10,1.97148e-05,2.20745e-05,2,2772
102.1,3.73952e-10,1.9519e-05,2.18553e-05,2,2774
102.2,3.66561e-10,1.93252e-05,2.16382e-05,2,2776
102.3,3.59317e-10,1.91333e-05,2.14233e-05,2,2778
102.4,3.52215e-10,1.89432e-05,2.12106e-05,2,2780
102.5,3.45254e-10,1.87551e-05,2.09999e-05,2,2782
102.6,3.3843e-10,1.85688e-05,2.07913e-05,2,2784
102.7,3.31742e-10,1.83844e-05,2.05849e-05,2,2786
102.8,3.25185e-10,1.82019e-05,2.03804e-05,2,2788
102.9,3.18758e-10,1.80211e-05,2.0178e-05,2,2790
103,3.12458e-10,1.78421e-05,1.99776e-05,2,2792
103.1,3.06283e-10,1.76649e-05,1.97792e-05,2,2794
103.2,3.00229e-10,1.74895e-05,1.95828e-05,2,2796
103.3,2.94296e-10,1.73158e-05,1.93883e-05,2,2798
103.4,2.88479e-10,1.71438e-05,1.91958e-05,2,2800
103.5,2.82778e-10,1.69736e-05,1.90051e-05,2,2802
103.6,2.77189e-10,1.6805e-05,1.88164e-05,2,2804
103.7,2.71711e-10,1.66381e-05,1.86295e-05,2,2806
103.8,2.66341e-10,1.64729e-05,1.84445e-05,2,2808
103.9,2.61077e-10,1.63093e-05,1.82613e-05,2,2810
104,2.55917e-10,1.61473e-05,1.80799e-05,2,2812
104.1,2.50859e-10,1.59869e-05,1.79004e-05,2,2814
104.2,2.45901e-10,1.58281e-05,1.77226e-05,2,2816
104.3,2.41041e-10,1.5671e-05,1.75466e-05,2,2818
104.4,2.36277e-10,1.55153e-05,1.73723e-05,2,2820
104.5,2.31607e-10,1.53612e-05,1.71998e-05,2,2822
104.6,2.2703e-10,1.52087e-05,1.7029e-05,2,2824
104.7,2.22543e-10,1.50576e-05,1.68599e-05,2,2826
104.8,2.18144e-10,1.49081e-05,1.66924e-05,2,2828
104.9,2.13833e-10,1.476e-05,1.65267e-05,2,2830
105,2.09607e-10,1.46134e-05,1.63625e-05,2,2832
105.1,2.05464e-10,1.44683e-05,1.62e-05,2,2834
105.2,2.01403e-10,1.43246e-05,1.60391e-05,2,2836
105.3,1.97423e-10,1.41824e-05,1.58798e-05,2,2838
105.4,1.93521e-10,1.40415e-05,1.57221e-05,2,2840
105.5,1.89696e-10,1.39021e-05,1.5566e-05,2,2842
105.6,1.85947e-10,1.3764e-05,1.54114e-05,2,2844
105.7,1.82272e-10,1.36273e-05,1.52583e-05,2,2846
105.8,1.78669e-10,1.3492e-05,1.51068e-05,2,2848
105.9,1.75138e-10,1.3358e-05,1.49568e-05,2,2850
106,1.71677e-10,1.32253e-05,1.48082e-05,2,2852
106.1,1.68284e-10,1.3094e-05,1.46612e-05,2,2854
106.2,1.64958e-10,1.29639e-05,1.45156e-05,2,2856
106.3,1.61698e-10,1.28352e-05,1.43714e-05,2,2858
106.4,1.58502e-10,1.27077e-05,1.42287e-05,2,2860
106.5,1.55369e-10,1.25815e-05,1.40874e-05,2,2862
106.6,1.52298e-10,1.24565e-05,1.39475e-05,2,2864
106.7,1.49288e-10,1.23328e-05,1.38089e-05,2,2866
106.8,1.46338e-10,1.22104e-05,1.36718e-05,2,2868
106.9,1.43446e-10,1.20891e-05,1.3536e-05,2,2870
107,1.40611e-10,1.1969e-05,1.34016e-05,2,2872
107.1,1.37832e-10,1.18502e-05,1.32685e-05,2,2874
107.2,1.35107e-10,1.17325e-05,1.31367e-05,2,2876
107.3,1.32437e-10,1.1616e-05,1.30063e-05,2,2878
107.4,1.2982e-10,1.15006e-05,1.28771e-05,2,2880
107.5,1.27254e-10,1.13864e-05,1.27492e-05,2,2882
107.6,1.24739e-10,1.12733e-05,1.26226e-05,2,2884
107.7,1.22274e-10,1.11613e-05,1.24972e-05,2,2886
107.8,1.19857e-10,1.10505e-05,1.23731e-05,2,2888
107.9,1.17488e-10,1.09407e-05,1.22502e-05,2,2890
108,1.15166e-10,1.08321e-05,1.21286e-05,2,2892
108.1,1.1289e-10,1.07245e-05,1.20081e-05,2,2894
108.2,1.10659e-10,1.0618e-05,1.18889e-05,2,2896
108.3,1.08472e-10,1.05125e-05,1.17708e-05,2,2898
108.4,1.06328e-10,1.04081e-05,1.16539e-05,2,2900
108.5,1.04226e-10,1.03048e-05,1.15382e-05,2,2902
108.6,1.02167e-10,1.02024e-05,1.14236e-05,2,2904
108.7,1.00147e-10,1.01011e-05,1.13101e-05,2,2906
108.8,9.8168e-11,1.00008e-05,1.11978e-05,2,2908
108.9,9.62278e-11,9.90148e-06,1.10866e-05,2,2910
109,9.43259e-11,9.80314e-06,1.09765e-05,2,2912
109.1,9.24617e-11,9.70578e-06,1.08675e-05,2,2914
109.2,9.06343e-11,9.60939e-06,1.07595e-05,2,2916
109.3,8.8843e-11,9.51396e-06,1.06527e-05,2,2918
109.4,8.70871e-11,9.41947e-06,1.05469e-05,2,2920
109.5,8.53659e-11,9.32592e-06,1.04421e-05,2,2922
109.6,8.36787e-11,9.2333e-06,1.03384e-05,2,2924
109.7,8.20249e-11,9.14161e-06,1.02358e-05,2,2926
109.8,8.04037e-11,9.05082e-06,1.01341e-05,2,2928
109.9,7.88146e-11,8.96093e-06,1.00335e-05,2,2930
110,7.7257e-11,8.87194e-06,9.93382e-06,2,2932
110.1,7.573e-11,8.78383e-06,9.83516e-06,2,2934
110.2,7.42333e-11,8.69659e-06,9.73748e-06,2,2936
110.3,7.27662e-11,8.61022e-06,9.64078e-06,2,2938
110.4,7.1328e-11,8.52471e-06,9.54503e-06,2,2940
110.5,6.99183e-11,8.44005e-06,9.45024e-06,2,2942
110.6,6.85364e-11,8.35623e-06,9.35638e-06,2,2944
110.7,6.71819e-11,8.27324e-06,9.26346e-06,2,2946
110.8,6.58541e-11,8.19108e-06,9.17146e-06,2,2948
110.9,6.45525e-11,8.10973e-06,9.08038e-06,2,2950
111,6.32767e-11,8.02919e-06,8.9902e-06,2,2952
111.1,6.20261e-11,7.94945e-06,8.90091e-06,2,2954
111.2,6.08002e-11,7.8705e-06,8.81252e-06,2,2956
111.3,5.95986e-11,7.79233e-06,8.725e-06,2,2958
111.4,5.84207e-11,7.71495e-06,8.63834e-06,2,2960
111.5,5.72661e-11,7.63833e-06,8.55255e-06,2,2962
111.6,5.61342e-11,7.56247e-06,8.46762e-06,2,2964
111.7,5.50248e-11,7.48736e-06,8.38352e-06,2,2966
111.8,5.39373e-11,7.413e-06,8.30026e-06,2,2968
111.9,5.28713e-11,7.33938e-06,8.21783e-06,2,2970
112,5.18263e-11,7.26649e-06,8.13621e-06,2,2972
112.1,5.0802e-11,7.19433e-06,8.05541e-06,2,2974
112.2,4.9798e-11,7.12288e-06,7.97541e-06,2,2976
112.3,4.88138e-11,7.05214e-06,7.8962e-06,2,2978
112.4,4.7849e-11,6.9821e-06,7.81778e-06,2,2980
112.5,4.69033e-11,6.91276e-06,7.74014e-06,2,2982
112.6,4.59763e-11,6.84411e-06,7.66327e-06,2,2984
112.7,4.50677e-11,6.77613e-06,7.58717e-06,2,2986
112.8,4.41769e-11,6.70884e-06,7.51182e-06,2,2988
112.9,4.33038e-11,6.64221e-06,7.43721e-06,2,2990
113,4.2448e-11,6.57624e-06,7.36335e-06,2,2992
113.1,4.1609e-11,6.51093e-06,7.29022e-06,2,2994
113.2,4.07867e-11,6.44627e-06,7.21782e-06,2,2996
113.3,3.99806e-11,6.38225e-06,7.14614e-06,2,2998
113.4,3.91904e-11,6.31887e-06,7.07517e-06,2,3000
113.5,3.84158e-11,6.25611e-06,7.0049e-06,2,3002
113.6,3.76566e-11,6.19398e-06,6.93534e-06,2,3004
113.7,3.69123e-11,6.13247e-06,6.86646e-06,2,3006
113.8,3.61828e-11,6.07156e-06,6.79827e-06,2,3008
113.9,3.54677e-11,6.01126e-06,6.73075e-06,2,3010
114,3.47667e-11,5.95156e-06,6.6639e-06,2,3012
114.1,3.40796e-11,5.89246e-06,6.59772e-06,2,3014
114.2,3.3406e-11,5.83394e-06,6.5322e-06,2,3016
114.3,3.27458e-11,5.776e-06,6.46733e-06,2,3018
114.4,3.20986e-11,5.71863e-06,6.4031e-06,2,3020
114.5,3.14642e-11,5.66184e-06,6.3395e-06,2,3022
114.6,3.08423e-11,5.60561e-06,6.27655e-06,2,3024
114.7,3.02328e-11,5.54994e-06,6.21421e-06,2,3026
114.8,2.96352e-11,5.49482e-06,6.1525e-06,2,3028
114.9,2.90495e-11,5.44025e-06,6.09139e-06,2,3030
115,2.84754e-11,5.38622e-06,6.0309e-06,2,3032
115.1,2.79126e-11,5.33273e-06,5.971e-06,2,3034
115.2,2.73609e-11,5.27977e-06,5.9117e-06,2,3036
115.3,2.68202e-11,5.22733e-06,5.85299e-06,2,3038
115.4,2.62901e-11,5.17542e-06,5.79486e-06,2,3040
115.5,2.57705e-11,5.12402e-06,5.73731e-06,2,3042
115.6,2.52612e-11,5.07313e-06,5.68033e-06,2,3044
115.7,2.47619e-11,5.02275e-06,5.62392e-06,2,3046
115.8,2.42725e-11,4.97287e-06,5.56807e-06,2,3048
115.9,2.37928e-11,4.92348e-06,5.51277e-06,2,3050
116,2.33226e-11,4.87458e-06,5.45802e-06,2,3052
116.1,2.28616e-11,4.82617e-06,5.40381e-06,2,3054
116.2,2.24098e-11,4.77824e-06,5.35015e-06,2,3056
116.3,2.19669e-11,4.73079e-06,5.29701e-06,2,3058
116.4,2.15327e-11,4.6838e-06,5.24441e-06,2,3060
116.5,2.11071e-11,4.63729e-06,5.19232e-06,2,3062
116.6,2.069e-11,4.59123e-06,5.14076e-06,2,3064
116.7,2.02811e-11,4.54564e-06,5.0897e-06,2,3066
116.8,1.98802e-11,4.50049e-06,5.03915e-06,2,3068
116.9,1.94873e-11,4.4558e-06,4.98911e-06,2,3070
117,1.91022e-11,4.41154e-06,4.93956e-06,2,3072
117.1,1.87246e-11,4.36773e-06,4.8905e-06,2,3074
117.2,1.83546e-11,4.32435e-06,4.84193e-06,2,3076
117.3,1.79918e-11,4.28141e-06,4.79385e-06,2,3078
117.4,1.76362e-11,4.23889e-06,4.74624e-06,2,3080
117.5,1.72876e-11,4.19679e-06,4.6991e-06,2,3082
117.6,1.6946e-11,4.15511e-06,4.65243e-06,2,3084
117.7,1.6611e-11,4.11384e-06,4.60623e-06,2,3086
117.8,1.62827e-11,4.07299e-06,4.56048e-06,2,3088
117.9,1.59609e-11,4.03254e-06,4.51519e-06,2,3090
118,1.56455e-11,3.99249e-06,4.47035e-06,2,3092
118.1,1.53363e-11,3.95284e-06,4.42595e-06,2,3094
118.2,1.50332e-11,3.91358e-06,4.382e-06,2,3096
118.3,1.4736e-11,3.87471e-06,4.33848e-06,2,3098
118.4,1.44448e-11,3.83623e-06,4.29539e-06,2,3100
118.5,1.41593e-11,3.79813e-06,4.25273e-06,2,3102
118.6,1.38795e-11,3.76041e-06,4.2105e-06,2,3104
118.7,1.36052e-11,3.72307e-06,4.16868e-06,2,3106
118.8,1.33363e-11,3.68609e-06,4.12728e-06,2,3108
118.9,1.30727e-11,3.64949e-06,4.08629e-06,2,3110
119,1.28143e-11,3.61324e-06,4.04571e-06,2,3112
119.1,1.25611e-11,3.57736e-06,4.00553e-06,2,3114
119.2,1.23128e-11,3.54183e-06,3.96575e-06,2,3116
119.3,1.20694e-11,3.50665e-06,3.92636e-06,2,3118
119.4,1.18309e-11,3.47183e-06,3.88737e-06,2,3120
119.5,1.15971e-11,3.43735e-06,3.84876e-06,2,3122
119.6,1.13679e-11,3.40321e-06,3.81054e-06,2,3124
119.7,1.11432e-11,3.36941e-06,3.7727e-06,2,3126
119.8,1.0923e-11,3.33595e-06,3.73523e-06,2,3128
119.9,1.07071e-11,3.30282e-06,3.69813e-06,2,3130
120,1.04955e-11,3.27002e-06,3.66141e-06,2,3132
120.1,1.0288e-11,3.23754e-06,3.62504e-06,2,3134
120.2,1.00847e-11,3.20539e-06,3.58904e-06,2,3136
120.3,9.88539e-12,3.17356e-06,3.5534e-06,2,3138
120.4,9.69001e-12,3.14204e-06,3.51811e-06,2,3140
120.5,9.4985e-12,3.11083e-06,3.48317e-06,2,3142
120.6,9.31077e-12,3.07994e-06,3.44858e-06,2,3144
120.7,9.12675e-12,3.04935e-06,3.41433e-06,2,3146
120.8,8.94637e-12,3.01907e-06,3.38042e-06,2,3148
120.9,8.76955e-12,2.98908e-06,3.34685e-06,2,3150
121,8.59623e-12,2.9594e-06,3.31361e-06,2,3152
121.1,8.42634e-12,2.93001e-06,3.2807e-06,2,3154
121.2,8.2598e-12,2.90091e-06,3.24812e-06,2,3156
121.3,8.09655e-12,2.8721e-06,3.21586e-06,2,3158
121.4,7.93653e-12,2.84357e-06,3.18392e-06,2,3160
121.5,7.77967e-12,2.81533e-06,3.1523e-06,2,3162
121.6,7.62592e-12,2.78737e-06,3.12099e-06,2,3164
121.7,7.4752e-12,2.75969e-06,3.09e-06,2,3166
121.8,7.32746e-12,2.73228e-06,3.05931e-06,2,3168
121.9,7.18264e-12,2.70515e-06,3.02893e-06,2,3170
122,7.04068e-12,2.67828e-06,2.99885e-06,2,3172
122.1,6.90153e-12,2.65168e-06,2.96906e-06,2,3174
122.2,6.76512e-12,2.62535e-06,2.93958e-06,2,3176
122.3,6.63142e-12,2.59928e-06,2.91038e-06,2,3178
122.4,6.50036e-12,2.57346e-06,2.88148e-06,2,3180
122.5,6.37188e-12,2.5479e-06,2.85286e-06,2,3182
122.6,6.24595e-12,2.5226e-06,2.82453e-06,2,3184
122.7,6.1225e-12,2.49755e-06,2.79648e-06,2,3186
122.8,6.0015e-12,2.47274e-06,2.7687e-06,2,3188
122.9,5.88288e-12,2.44819e-06,2.74121e-06,2,3190
123,5.76661e-12,2.42387e-06,2.71398e-06,2,3192
123.1,5.65264e-12,2.3998e-06,2.68703e-06,2,3194
123.2,5.54092e-12,2.37597e-06,2.66034e-06,2,3196
123.3,5.43141e-12,2.35237e-06,2.63392e-06,2,3198
123.4,5.32407e-12,2.32901e-06,2.60777e-06,2,3200
123.5,5.21884e-12,2.30588e-06,2.58187e-06,2,3202
123.6,5.1157e-12,2.28298e-06,2.55623e-06,2,3204
123.7,5.01459e-12,2.2603e-06,2.53084e-06,2,3206
123.8,4.91548e-12,2.23786e-06,2.5057e-06,2,3208
123.9,4.81833e-12,2.21563e-06,2.48082e-06,2,3210
124,4.7231e-12,2.19363e-06,2.45618e-06,2,3212
124.1,4.62975e-12,2.17184e-06,2.43179e-06,2,3214
124.2,4.53825e-12,2.15027e-06,2.40764e-06,2,3216
124.3,4.44856e-12,2.12892e-06,2.38373e-06,2,3218
124.4,4.36064e-12,2.10777e-06,2.36005e-06,2,3220
124.5,4.27445e-12,2.08684e-06,2.33661e-06,2,3222
124.6,4.18997e-12,2.06612e-06,2.31341e-06,2,3224
124.7,4.10716e-12,2.0456e-06,2.29043e-06,2,3226
124.8,4.02599e-12,2.02528e-06,2.26769e-06,2,3228
124.9,3.94642e-12,2.00517e-06,2.24517e-06,2,3230
125,3.86842e-12,1.98525e-06,2.22287e-06,2,3232
125.1,3.79196e-12,1.96554e-06,2.20079e-06,2,3234
125.2,3.71702e-12,1.94602e-06,2.17894e-06,2,3236
125.3,3.64356e-12,1.92669e-06,2.1573e-06,2,3238
125.4,3.57155e-12,1.90756e-06,2.13587e-06,2,3240
125.5,3.50096e-12,1.88861e-06,2.11466e-06,2,3242
125.6,3.43176e-12,1.86985e-06,2.09366e-06,2,3244
125.7,3.36394e-12,1.85128e-06,2.07286e-06,2,3246
125.8,3.29745e-12,1.8329e-06,2.05228e-06,2,3248
125.9,3.23228e-12,1.8147e-06,2.0319e-06,2,3250
126,3.1684e-12,1.79667e-06,2.01172e-06,2,3252
126.1,3.10578e-12,1.77883e-06,1.99174e-06,2,3254
126.2,3.0444e-12,1.76116e-06,1.97196e-06,2,3256
126.3,2.98423e-12,1.74367e-06,1.95237e-06,2,3258
126.4,2.92525e-12,1.72636e-06,1.93298e-06,2,3260
126.5,2.86743e-12,1.70921e-06,1.91379e-06,2,3262
126.6,2.81076e-12,1.69224e-06,1.89478e-06,2,3264
126.7,2.75521e-12,1.67543e-06,1.87596e-06,2,3266
126.8,2.70075e-12,1.65879e-06,1.85733e-06,2,3268
126.9,2.64738e-12,1.64232e-06,1.83889e-06,2,3270
127,2.59505e-12,1.62601e-06,1.82062e-06,2,3272
127.1,2.54377e-12,1.60986e-06,1.80254e-06,2,3274
127.2,2.49349e-12,1.59387e-06,1.78464e-06,2,3276
127.3,2.44421e-12,1.57804e-06,1.76692e-06,2,3278
127.4,2.3959e-12,1.56237e-06,1.74937e-06,2,3280
127.5,2.34855e-12,1.54685e-06,1.73199e-06,2,3282
127.6,2.30213e-12,1.53149e-06,1.71479e-06,2,3284
127.7,2.25663e-12,1.51628e-06,1.69776e-06,2,3286
127.8,2.21203e-12,1.50122e-06,1.6809e-06,2,3288
127.9,2.16831e-12,1.48631e-06,1.66421e-06,2,3290
128,2.12546e-12,1.47155e-06,1.64768e-06,2,3292
128.1,2.08345e-12,1.45694e-06,1.63132e-06,2,3294
128.2,2.04227e-12,1.44247e-06,1.61512e-06,2,3296
128.3,2.00191e-12,1.42814e-06,1.59908e-06,2,3298
128.4,1.96234e-12,1.41396e-06,1.5832e-06,2,3300
128.5,1.92356e-12,1.39992e-06,1.56747e-06,2,3302
128.6,1.88554e-12,1.38601e-06,1.5519e-06,2,3304
128.7,1.84828e-12,1.37225e-06,1.53649e-06,2,3306
128.8,1.81175e-12,1.35862e-06,1.52123e-06,2,3308
128.9,1.77594e-12,1.34513e-06,1.50613e-06,2,3310
129,1.74084e-12,1.33177e-06,1.49117e-06,2,3312
129.1,1.70644e-12,1.31854e-06,1.47636e-06,2,3314
129.2,1.67271e-12,1.30545e-06,1.4617e-06,2,3316
129.3,1.63965e-12,1.29248e-06,1.44718e-06,2,3318
129.4,1.60724e-12,1.27965e-06,1.43281e-06,2,3320
129.5,1.57548e-12,1.26694e-06,1.41858e-06,2,3322
129.6,1.54434e-12,1.25436e-06,1.40449e-06,2,3324
129.7,1.51382e-12,1.2419e-06,1.39054e-06,2,3326
129.8,1.4839e-12,1.22956e-06,1.37673e-06,2,3328
129.9,1.45457e-12,1.21735e-06,1.36306e-06,2,3330
130,1.42582e-12,1.20526e-06,1.34952e-06,2,3332
130.1,1.39764e-12,1.19329e-06,1.33612e-06,2,3334
130.2,1.37002e-12,1.18144e-06,1.32285e-06,2,3336
130.3,1.34294e-12,1.16971e-06,1.30971e-06,2,3338
130.4,1.3164e-12,1.15809e-06,1.2967e-06,2,3340
130.5,1.29038e-12,1.14659e-06,1.28383e-06,2,3342
130.6,1.26488e-12,1.1352e-06,1.27108e-06,2,3344
130.7,1.23988e-12,1.12393e-06,1.25845e-06,2,3346
130.8,1.21538e-12,1.11277e-06,1.24595e-06,2,3348
130.9,1.19136e-12,1.10172e-06,1.23358e-06,2,3350
131,1.16781e-12,1.09077e-06,1.22133e-06,2,3352
131.1,1.14473e-12,1.07994e-06,1.2092e-06,2,3354
131.2,1.1221e-12,1.06922e-06,1.19719e-06,2,3356
131.3,1.09993e-12,1.0586e-06,1.1853e-06,2,3358
131.4,1.07819e-12,1.04808e-06,1.17353e-06,2,3360
131.5,1.05688e-12,1.03768e-06,1.16187e-06,2,3362
131.6,1.03599e-12,1.02737e-06,1.15034e-06,2,3364
131.7,1.01552e-12,1.01717e-06,1.13891e-06,2,3366
131.8,9.95444e-13,1.00707e-06,1.1276e-06,2,3368
131.9,9.7577e-13,9.97064e-07,1.1164e-06,2,3370
132,9.56485e-13,9.87162e-07,1.10531e-06,2,3372
132.1,9.37581e-13,9.77358e-07,1.09434e-06,2,3374
132.2,9.19051e-13,9.67651e-07,1.08347e-06,2,3376
132.3,9.00887e-13,9.58041e-07,1.07271e-06,2,3378
132.4,8.83082e-13,9.48527e-07,1.06206e-06,2,3380
132.5,8.65628e-13,9.39106e-07,1.05151e-06,2,3382
132.6,8.4852e-13,9.2978e-07,1.04106e-06,2,3384
132.7,8.3175e-13,9.20546e-07,1.03073e-06,2,3386
132.8,8.15311e-13,9.11404e-07,1.02049e-06,2,3388
132.9,7.99197e-13,9.02352e-07,1.01035e-06,2,3390
133,7.83402e-13,8.93391e-07,1.00032e-06,2,3392
133.1,7.67919e-13,8.84518e-07,9.90386e-07,2,3394
133.2,7.52742e-13,8.75734e-07,9.8055e-07,2,3396
133.3,7.37864e-13,8.67036e-07,9.70812e-07,2,3398
133.4,7.23281e-13,8.58426e-07,9.6117e-07,2,3400
133.5,7.08986e-13,8.499e-07,9.51625e-07,2,3402
133.6,6.94974e-13,8.4146e-07,9.42174e-07,2,3404
133.7,6.81239e-13,8.33103e-07,9.32817e-07,2,3406
133.8,6.67774e-13,8.24829e-07,9.23552e-07,2,3408
133.9,6.54577e-13,8.16637e-07,9.1438e-07,2,3410
134,6.4164e-13,8.08527e-07,9.05299e-07,2,3412
134.1,6.28958e-13,8.00497e-07,8.96309e-07,2,3414
134.2,6.16527e-13,7.92547e-07,8.87407e-07,2,3416
134.3,6.04342e-13,7.84676e-07,8.78594e-07,2,3418
134.4,5.92398e-13,7.76883e-07,8.69868e-07,2,3420
134.5,5.8069e-13,7.69168e-07,8.61229e-07,2,3422
134.6,5.69213e-13,7.61529e-07,8.52676e-07,2,3424
134.7,5.57963e-13,7.53966e-07,8.44208e-07,2,3426
134.8,5.46936e-13,7.46478e-07,8.35824e-07,2,3428
134.9,5.36126e-13,7.39065e-07,8.27523e-07,2,3430
135,5.2553e-13,7.31725e-07,8.19305e-07,2,3432
135.1,5.15143e-13,7.24458e-07,8.11168e-07,2,3434
135.2,5.04962e-13,7.17263e-07,8.03112e-07,2,3436
135.3,4.94982e-13,7.1014e-07,7.95136e-07,2,3438
135.4,4.85199e-13,7.03087e-07,7.87239e-07,2,3440
135.5,4.7561e-13,6.96104e-07,7.79421e-07,2,3442
135.6,4.6621e-13,6.89191e-07,7.7168e-07,2,3444
135.7,4.56996e-13,6.82346e-07,7.64016e-07,2,3446
135.8,4.47963e-13,6.7557e-07,7.56429e-07,2,3448
135.9,4.3911e-13,6.68861e-07,7.48916e-07,2,3450
136,4.30431e-13,6.62218e-07,7.41478e-07,2,3452
136.1,4.21924e-13,6.55641e-07,7.34115e-07,2,3454
136.2,4.13585e-13,6.4913e-07,7.26824e-07,2,3456
136.3,4.05411e-13,6.42683e-07,7.19606e-07,2,3458
136.4,3.97399e-13,6.363e-07,7.12459e-07,2,3460
136.5,3.89545e-13,6.29981e-07,7.05383e-07,2,3462
136.6,3.81845e-13,6.23725e-07,6.98378e-07,2,3464
136.7,3.74299e-13,6.1753e-07,6.91442e-07,2,3466
136.8,3.66901e-13,6.11397e-07,6.84575e-07,2,3468
136.9,3.5965e-13,6.05325e-07,6.77776e-07,2,3470
137,3.52542e-13,5.99314e-07,6.71045e-07,2,3472
137.1,3.45574e-13,5.93362e-07,6.64381e-07,2,3474
137.2,3.38744e-13,5.87469e-07,6.57783e-07,2,3476
137.3,3.32049e-13,5.81634e-07,6.5125e-07,2,3478
137.4,3.25486e-13,5.75858e-07,6.44782e-07,2,3480
137.5,3.19054e-13,5.70139e-07,6.38379e-07,2,3482
137.6,3.12748e-13,5.64477e-07,6.32039e-07,2,3484
137.7,3.06566e-13,5.58871e-07,6.25762e-07,2,3486
137.8,3.00508e-13,5.5332e-07,6.19547e-07,2,3488
137.9,2.94568e-13,5.47825e-07,6.13394e-07,2,3490
138,2.88747e-13,5.42384e-07,6.07302e-07,2,3492
138.1,2.8304e-13,5.36998e-07,6.01271e-07,2,3494
138.2,2.77446e-13,5.31665e-07,5.953e-07,2,3496
138.3,2.71962e-13,5.26385e-07,5.89387e-07,2,3498
138.4,2.66587e-13,5.21157e-07,5.83534e-07,2,3500
138.5,2.61318e-13,5.15981e-07,5.77739e-07,2,3502
138.6,2.56154e-13,5.10857e-07,5.72001e-07,2,3504
138.7,2.51091e-13,5.05783e-07,5.6632e-07,2,3506
138.8,2.46129e-13,5.0076e-07,5.60696e-07,2,3508
138.9,2.41264e-13,4.95787e-07,5.55128e-07,2,3510
139,2.36496e-13,4.90863e-07,5.49614e-07,2,3512
139.1,2.31822e-13,4.85988e-07,5.44156e-07,2,3514
139.2,2.2724e-13,4.81162e-07,5.38752e-07,2,3516
139.3,2.22749e-13,4.76383e-07,5.33401e-07,2,3518
139.4,2.18346e-13,4.71652e-07,5.28104e-07,2,3520
139.5,2.14031e-13,4.66968e-07,5.22859e-07,2,3522
139.6,2.09801e-13,4.6233e-07,5.17666e-07,2,3524
139.7,2.05654e-13,4.57739e-07,5.12525e-07,2,3526
139.8,2.0159e-13,4.53193e-07,5.07435e-07,2,3528
139.9,1.97606e-13,4.48692e-07,5.02396e-07,2,3530
140,1.937e-13,4.44236e-07,4.97406e-07,2,3532
140.1,1.89872e-13,4.39824e-07,4.92466e-07,2,3534
140.2,1.86119e-13,4.35456e-07,4.87576e-07,2,3536
140.3,1.82441e-13,4.31131e-07,4.82733e-07,2,3538
140.4,1.78835e-13,4.2685e-07,4.77939e-07,2,3540
140.5,1.75301e-13,4.2261e-07,4.73192e-07,2,3542
140.6,1.71836e-13,4.18413e-07,4.68493e-07,2,3544
140.7,1.6844e-13,4.14258e-07,4.6384e-07,2,3546
140.8,1.65111e-13,4.10144e-07,4.59234e-07,2,3548
140.9,1.61847e-13,4.06071e-07,4.54673e-07,2,3550
141,1.58649e-13,4.02038e-07,4.50157e-07,2,3552
141.1,1.55513e-13,3.98045e-07,4.45687e-07,2,3554
141.2,1.52439e-13,3.94092e-07,4.4126e-07,2,3556
141.3,1.49427e-13,3.90178e-07,4.36878e-07,2,3558
141.4,1.46473e-13,3.86303e-07,4.32539e-07,2,3560
141.5,1.43579e-13,3.82466e-07,4.28244e-07,2,3562
141.6,1.40741e-13,3.78668e-07,4.23991e-07,2,3564
141.7,1.37959e-13,3.74907e-07,4.1978e-07,2,3566
141.8,1.35233e-13,3.71184e-07,4.15611e-07,2,3568
141.9,1.3256e-13,3.67498e-07,4.11483e-07,2,3570
142,1.2994e-13,3.63848e-07,4.07397e-07,2,3572
142.1,1.27372e-13,3.60234e-07,4.03351e-07,2,3574
142.2,1.24855e-13,3.56657e-07,3.99345e-07,2,3576
142.3,1.22387e-13,3.53115e-07,3.95379e-07,2,3578
142.4,1.19968e-13,3.49608e-07,3.91452e-07,2,3580
142.5,1.17597e-13,3.46136e-07,3.87565e-07,2,3582
142.6,1.15273e-13,3.42698e-07,3.83716e-07,2,3584
142.7,1.12995e-13,3.39295e-07,3.79905e-07,2,3586
142.8,1.10762e-13,3.35925e-07,3.76132e-07,2,3588
142.9,1.08572e-13,3.32589e-07,3.72396e-07,2,3590
143,1.06427e-13,3.29286e-07,3.68698e-07,2,3592
143.1,1.04323e-13,3.26016e-07,3.65036e-07,2,3594
143.2,1.02261e-13,3.22778e-07,3.61411e-07,2,3596
143.3,1.0024e-13,3.19572e-07,3.57822e-07,2,3598
143.4,9.82591e-14,3.16398e-07,3.54268e-07,2,3600
143.5,9.63172e-14,3.13256e-07,3.5075e-07,2,3602
143.6,9.44137e-14,3.10145e-07,3.47266e-07,2,3604
143.7,9.25476e-14,3.07065e-07,3.43818e-07,2,3606
143.8,9.07184e-14,3.04015e-07,3.40403e-07,2,3608
143.9,8.89256e-14,3.00996e-07,3.37022e-07,2,3610
144,8.7168e-14,2.98007e-07,3.33675e-07,2,3612
144.1,8.54452e-14,2.95047e-07,3.30361e-07,2,3614
144.2,8.37564e-14,2.92117e-07,3.2708e-07,2,3616
144.3,8.21011e-14,2.89216e-07,3.23832e-07,2,3618
144.4,8.04785e-14,2.86344e-07,3.20616e-07,2,3620
144.5,7.88878e-14,2.835e-07,3.17432e-07,2,3622
144.6,7.73289e-14,2.80684e-07,3.14279e-07,2,3624
144.7,7.58005e-14,2.77897e-07,3.11158e-07,2,3626
144.8,7.43023e-14,2.75137e-07,3.08068e-07,2,3628
144.9,7.28338e-14,2.72404e-07,3.05008e-07,2,3630
145,7.13944e-14,2.69699e-07,3.01979e-07,2,3632
145.1,6.99835e-14,2.67021e-07,2.9898e-07,2,3634
145.2,6.86002e-14,2.64369e-07,2.96011e-07,2,3636
145.3,6.72444e-14,2.61743e-07,2.93071e-07,2,3638
145.4,6.59155e-14,2.59144e-07,2.90161e-07,2,3640
145.5,6.46127e-14,2.5657e-07,2.87279e-07,2,3642
145.6,6.33357e-14,2.54022e-07,2.84426e-07,2,3644
145.7,6.20841e-14,2.51499e-07,2.81601e-07,2,3646
145.8,6.08572e-14,2.49002e-07,2.78804e-07,2,3648
145.9,5.96541e-14,2.46529e-07,2.76036e-07,2,3650
146,5.84752e-14,2.4408e-07,2.73294e-07,2,3652
146.1,5.73195e-14,2.41656e-07,2.7058e-07,2,3654
146.2,5.61868e-14,2.39256e-07,2.67893e-07,2,3656
146.3,5.50761e-14,2.3688e-07,2.65232e-07,2,3658
146.4,5.39878e-14,2.34528e-07,2.62598e-07,2,3660
146.5,5.29205e-14,2.32198e-07,2.5999e-07,2,3662
146.6,5.18748e-14,2.29892e-07,2.57408e-07,2,3664
146.7,5.08498e-14,2.27609e-07,2.54852e-07,2,3666
146.8,4.98445e-14,2.25349e-07,2.52321e-07,2,3668
146.9,4.88595e-14,2.23111e-07,2.49815e-07,2,3670
147,4.78939e-14,2.20895e-07,2.47334e-07,2,3672
147.1,4.69474e-14,2.18701e-07,2.44877e-07,2,3674
147.2,4.60195e-14,2.16529e-07,2.42445e-07,2,3676
147.3,4.51098e-14,2.14379e-07,2.40038e-07,2,3678
147.4,4.42182e-14,2.1225e-07,2.37654e-07,2,3680
147.5,4.33445e-14,2.10142e-07,2.35294e-07,2,3682
147.6,4.24879e-14,2.08055e-07,2.32957e-07,2,3684
147.7,4.16483e-14,2.05989e-07,2.30643e-07,2,3686
147.8,4.0825e-14,2.03943e-07,2.28353e-07,2,3688
147.9,4.00181e-14,2.01917e-07,2.26085e-07,2,3690
148,3.92272e-14,1.99912e-07,2.23839e-07,2,3692
148.1,3.8452e-14,1.97927e-07,2.21616e-07,2,3694
148.2,3.76923e-14,1.95961e-07,2.19415e-07,2,3696
148.3,3.69472e-14,1.94015e-07,2.17236e-07,2,3698
148.4,3.62169e-14,1.92088e-07,2.15079e-07,2,3700
148.5,3.55011e-14,1.9018e-07,2.12943e-07,2,3702
148.6,3.47997e-14,1.88292e-07,2.10828e-07,2,3704
148.7,3.41118e-14,1.86422e-07,2.08734e-07,2,3706
148.8,3.34377e-14,1.8457e-07,2.06661e-07,2,3708
148.9,3.27768e-14,1.82737e-07,2.04609e-07,2,3710
149,3.2129e-14,1.80922e-07,2.02577e-07,2,3712
149.1,3.14942e-14,1.79126e-07,2.00565e-07,2,3714
149.2,3.08716e-14,1.77347e-07,1.98573e-07,2,3716
149.3,3.02614e-14,1.75585e-07,1.96601e-07,2,3718
149.4,2.96635e-14,1.73841e-07,1.94649e-07,2,3720
149.5,2.90771e-14,1.72115e-07,1.92715e-07,2,3722
149.6,2.85026e-14,1.70406e-07,1.90801e-07,2,3724
149.7,2.79392e-14,1.68713e-07,1.88907e-07,2,3726
149.8,2.73871e-14,1.67038e-07,1.8703e-07,2,3728
149.9,2.68457e-14,1.65379e-07,1.85173e-07,2,3730
150,2.63153e-14,1.63736e-07,1.83334e-07,2,3732
150.1,2.57951e-14,1.6211e-07,1.81513e-07,2,3734
150.2,2.52854e-14,1.605e-07,1.79711e-07,2,3736
150.3,2.47857e-14,1.58906e-07,1.77926e-07,2,3738
150.4,2.4296e-14,1.57328e-07,1.76159e-07,2,3740
150.5,2.38155e-14,1.55766e-07,1.74409e-07,2,3742
150.6,2.3345e-14,1.54219e-07,1.72677e-07,2,3744
150.7,2.28836e-14,1.52687e-07,1.70962e-07,2,3746
150.8,2.24313e-14,1.51171e-07,1.69264e-07,2,3748
150.9,2.19879e-14,1.49669e-07,1.67583e-07,2,3750
151,2.15535e-14,1.48183e-07,1.65919e-07,2,3752
151.1,2.11275e-14,1.46711e-07,1.64271e-07,2,3754
151.2,2.07101e-14,1.45254e-07,1.6264e-07,2,3756
151.3,2.03007e-14,1.43812e-07,1.61025e-07,2,3758
151.4,1.98997e-14,1.42384e-07,1.59425e-07,2,3760
151.5,1.95062e-14,1.40969e-07,1.57842e-07,2,3762
151.6,1.91207e-14,1.39569e-07,1.56274e-07,2,3764
151.7,1.8743e-14,1.38183e-07,1.54722e-07,2,3766
151.8,1.83724e-14,1.36811e-07,1.53186e-07,2,3768
151.9,1.80094e-14,1.35452e-07,1.51665e-07,2,3770
152,1.76535e-14,1.34107e-07,1.50158e-07,2,3772
152.1,1.73047e-14,1.32775e-07,1.48667e-07,2,3774
152.2,1.69627e-14,1.31457e-07,1.47191e-07,2,3776
152.3,1.66273e-14,1.30151e-07,1.45729e-07,2,3778
152.4,1.62989e-14,1.28858e-07,1.44281e-07,2,3780
152.5,1.59768e-14,1.27579e-07,1.42849e-07,2,3782
152.6,1.5661e-14,1.26312e-07,1.4143e-07,2,3784
152.7,1.53515e-14,1.25057e-07,1.40025e-07,2,3786
152.8,1.50482e-14,1.23815e-07,1.38635e-07,2,3788
152.9,1.47508e-14,1.22586e-07,1.37258e-07,2,3790
153,1.44591e-14,1.21368e-07,1.35895e-07,2,3792
153.1,1.41736e-14,1.20163e-07,1.34545e-07,2,3794
153.2,1.38934e-14,1.18969e-07,1.33209e-07,2,3796
153.3,1.36189e-14,1.17788e-07,1.31886e-07,2,3798
153.4,1.33498e-14,1.16618e-07,1.30576e-07,2,3800
153.5,1.3086e-14,1.1546e-07,1.29279e-07,2,3802
153.6,1.28274e-14,1.14313e-07,1.27995e-07,2,3804
153.7,1.25737e-14,1.13178e-07,1.26724e-07,2,3806
153.8,1.23254e-14,1.12054e-07,1.25466e-07,2,3808
153.9,1.20818e-14,1.10941e-07,1.2422e-07,2,3810
154,1.1843e-14,1.09839e-07,1.22986e-07,2,3812
154.1,1.16089e-14,1.08749e-07,1.21765e-07,2,3814
154.2,1.13795e-14,1.07668e-07,1.20555e-07,2,3816
154.3,1.11549e-14,1.06599e-07,1.19358e-07,2,3818
154.4,1.09344e-14,1.05541e-07,1.18173e-07,2,3820
154.5,1.07184e-14,1.04492e-07,1.16999e-07,2,3822
154.6,1.05064e-14,1.03455e-07,1.15837e-07,2,3824
154.7,1.02988e-14,1.02427e-07,1.14687e-07,2,3826
154.8,1.00953e-14,1.0141e-07,1.13548e-07,2,3828
154.9,9.89591e-15,1.00403e-07,1.1242e-07,2,3830
155,9.70035e-15,9.94057e-08,1.11304e-07,2,3832
155.1,9.50867e-15,9.84184e-08,1.10198e-07,2,3834
155.2,9.32066e-15,9.7441e-08,1.09104e-07,2,3836
155.3,9.13666e-15,9.64733e-08,1.0802e-07,2,3838
155.4,8.95621e-15,9.55152e-08,1.06947e-07,2,3840
155.5,8.77917e-15,9.45666e-08,1.05885e-07,2,3842
155.6,8.60564e-15,9.36274e-08,1.04834e-07,2,3844
155.7,8.43558e-15,9.26976e-08,1.03793e-07,2,3846
155.8,8.2689e-15,9.1777e-08,1.02762e-07,2,3848
155.9,8.1055e-15,9.08655e-08,1.01741e-07,2,3850
156,7.94539e-15,8.99631e-08,1.00731e-07,2,3852
156.1,7.78844e-15,8.90696e-08,9.97303e-08,2,3854
156.2,7.63456e-15,8.81851e-08,9.87399e-08,2,3856
156.3,7.48371e-15,8.73093e-08,9.77593e-08,2,3858
156.4,7.33583e-15,8.64422e-08,9.67884e-08,2,3860
156.5,7.19082e-15,8.55837e-08,9.58272e-08,2,3862
156.6,7.04883e-15,8.47337e-08,9.48755e-08,2,3864
156.7,6.90952e-15,8.38922e-08,9.39332e-08,2,3866
156.8,6.77284e-15,8.3059e-08,9.30003e-08,2,3868
156.9,6.63931e-15,8.22342e-08,9.20767e-08,2,3870
157,6.50798e-15,8.14175e-08,9.11623e-08,2,3872
157.1,6.37934e-15,8.06089e-08,9.02569e-08,2,3874
157.2,6.25348e-15,7.98083e-08,8.93605e-08,2,3876
157.3,6.12984e-15,7.90157e-08,8.84731e-08,2,3878
157.4,6.0089e-15,7.8231e-08,8.75944e-08,2,3880
157.5,5.88993e-15,7.7454e-08,8.67245e-08,2,3882
157.6,5.77391e-15,7.66848e-08,8.58632e-08,2,3884
157.7,5.65976e-15,7.59232e-08,8.50105e-08,2,3886
157.8,5.54774e-15,7.51692e-08,8.41662e-08,2,3888
157.9,5.43833e-15,7.44227e-08,8.33303e-08,2,3890
158,5.33074e-15,7.36836e-08,8.25027e-08,2,3892
158.1,5.22556e-15,7.29518e-08,8.16834e-08,2,3894
158.2,5.12224e-15,7.22273e-08,8.08721e-08,2,3896
158.3,5.02106e-15,7.151e-08,8.0069e-08,2,3898
158.4,4.92194e-15,7.07998e-08,7.92738e-08,2,3900
158.5,4.82482e-15,7.00967e-08,7.84865e-08,2,3902
158.6,4.72929e-15,6.94005e-08,7.7707e-08,2,3904
158.7,4.63602e-15,6.87113e-08,7.69353e-08,2,3906
158.8,4.54444e-15,6.80289e-08,7.61712e-08,2,3908
158.9,4.45463e-15,6.73533e-08,7.54147e-08,2,3910
159,4.3666e-15,6.66843e-08,7.46658e-08,2,3912
159.1,4.28053e-15,6.60221e-08,7.39242e-08,2,3914
159.2,4.19582e-15,6.53664e-08,7.31901e-08,2,3916
159.3,4.11311e-15,6.47172e-08,7.24632e-08,2,3918
159.4,4.03175e-15,6.40745e-08,7.17435e-08,2,3920
159.5,3.9522e-15,6.34381e-08,7.1031e-08,2,3922
159.6,3.8742e-15,6.28081e-08,7.03256e-08,2,3924
159.7,3.79762e-15,6.21844e-08,6.96272e-08,2,3926
159.8,3.72256e-15,6.15668e-08,6.89357e-08,2,3928
159.9,3.64908e-15,6.09553e-08,6.82511e-08,2,3930
160,3.57709e-15,6.035e-08,6.75732e-08,2,3932
160.1,3.50622e-15,5.97506e-08,6.69021e-08,2,3934
160.2,3.43718e-15,5.91572e-08,6.62377e-08,2,3936
160.3,3.36925e-15,5.85697e-08,6.55799e-08,2,3938
160.4,3.3028e-15,5.7988e-08,6.49286e-08,2,3940
160.5,3.23775e-15,5.74121e-08,6.42838e-08,2,3942
160.6,3.17371e-15,5.68419e-08,6.36453e-08,2,3944
160.7,3.11096e-15,5.62774e-08,6.30133e-08,2,3946
160.8,3.04963e-15,5.57185e-08,6.23875e-08,2,3948
160.9,2.98951e-15,5.51652e-08,6.17679e-08,2,3950
161,2.93033e-15,5.46173e-08,6.11544e-08,2,3952
161.1,2.87263e-15,5.40749e-08,6.05471e-08,2,3954
161.2,2.8159e-15,5.35378e-08,5.99458e-08,2,3956
161.3,2.76007e-15,5.30061e-08,5.93504e-08,2,3958
161.4,2.70582e-15,5.24797e-08,5.8761e-08,2,3960
161.5,2.65229e-15,5.19585e-08,5.81774e-08,2,3962
161.6,2.60014e-15,5.14425e-08,5.75996e-08,2,3964
161.7,2.5488e-15,5.09316e-08,5.70276e-08,2,3966
161.8,2.49859e-15,5.04258e-08,5.64612e-08,2,3968
161.9,2.44908e-15,4.9925e-08,5.59005e-08,2,3970
162,2.40077e-15,4.94292e-08,5.53453e-08,2,3972
162.1,2.35332e-15,4.89383e-08,5.47957e-08,2,3974
162.2,2.30706e-15,4.84523e-08,5.42515e-08,2,3976
162.3,2.2616e-15,4.79711e-08,5.37127e-08,2,3978
162.4,2.21699e-15,4.74946e-08,5.31793e-08,2,3980
162.5,2.17307e-15,4.7023e-08,5.26511e-08,2,3982
162.6,2.13026e-15,4.6556e-08,5.21282e-08,2,3984
162.7,2.08835e-15,4.60936e-08,5.16105e-08,2,3986
162.8,2.04705e-15,4.56358e-08,5.1098e-08,2,3988
162.9,2.00671e-15,4.51826e-08,5.05905e-08,2,3990
163,1.96695e-15,4.47339e-08,5.00881e-08,2,3992
163.1,1.92825e-15,4.42896e-08,4.95906e-08,2,3994
163.2,1.89024e-15,4.38498e-08,4.90981e-08,2,3996
163.3,1.85307e-15,4.34143e-08,4.86105e-08,2,3998
163.4,1.81647e-15,4.29831e-08,4.81277e-08,2,4000
163.5,1.78063e-15,4.25562e-08,4.76498e-08,2,4002
163.6,1.74551e-15,4.21336e-08,4.71765e-08,2,4004
163.7,1.71111e-15,4.17151e-08,4.6708e-08,2,4006
163.8,1.67748e-15,4.13009e-08,4.62441e-08,2,4008
163.9,1.64448e-15,4.08907e-08,4.57849e-08,2,4010
164,1.61206e-15,4.04846e-08,4.53302e-08,2,4012
164.1,1.58019e-15,4.00825e-08,4.488e-08,2,4014
164.2,1.54905e-15,3.96845e-08,4.44343e-08,2,4016
164.3,1.51859e-15,3.92903e-08,4.3993e-08,2,4018
164.4,1.48857e-15,3.89001e-08,4.35561e-08,2,4020
164.5,1.45937e-15,3.85138e-08,4.31235e-08,2,4022
164.6,1.43063e-15,3.81313e-08,4.26952e-08,2,4024
164.7,1.40254e-15,3.77526e-08,4.22712e-08,2,4026
164.8,1.37491e-15,3.73777e-08,4.18514e-08,2,4028
164.9,1.34784e-15,3.70065e-08,4.14358e-08,2,4030
165,1.32129e-15,3.66389e-08,4.10242e-08,2,4032
165.1,1.29512e-15,3.62751e-08,4.06168e-08,2,4034
165.2,1.26978e-15,3.59148e-08,4.02134e-08,2,4036
165.3,1.24483e-15,3.55581e-08,3.98141e-08,2,4038
165.4,1.22001e-15,3.5205e-08,3.94187e-08,2,4040
165.5,1.1962e-15,3.48554e-08,3.90272e-08,2,4042
165.6,1.17277e-15,3.45092e-08,3.86396e-08,2,4044
165.7,1.14975e-15,3.41665e-08,3.82558e-08,2,4046
165.8,1.12708e-15,3.38272e-08,3.78759e-08,2,4048
165.9,1.10496e-15,3.34912e-08,3.74998e-08,2,4050
166,1.08325e-15,3.31586e-08,3.71273e-08,2,4052
166.1,1.06182e-15,3.28293e-08,3.67586e-08,2,4054
166.2,1.04098e-15,3.25032e-08,3.63935e-08,2,4056
166.3,1.02041e-15,3.21804e-08,3.60321e-08,2,4058
166.4,1.00043e-15,3.18608e-08,3.56743e-08,2,4060
166.5,9.80822e-16,3.15444e-08,3.532e-08,2,4062
166.6,9.61639e-16,3.12312e-08,3.49692e-08,2,4064
166.7,9.4257e-16,3.0921e-08,3.46219e-08,2,4066
166.8,9.24118e-16,3.06139e-08,3.42781e-08,2,4068
166.9,9.0602e-16,3.03099e-08,3.39376e-08,2,4070
167,8.88309e-16,3.00088e-08,3.36006e-08,2,4072
167.1,8.7075e-16,2.97108e-08,3.32669e-08,2,4074
167.2,8.53814e-16,2.94157e-08,3.29365e-08,2,4076
167.3,8.36954e-16,2.91236e-08,3.26094e-08,2,4078
167.4,8.20752e-16,2.88344e-08,3.22855e-08,2,4080
167.5,8.04482e-16,2.8548e-08,3.19649e-08,2,4082
167.6,7.88557e-16,2.82645e-08,3.16475e-08,2,4084
167.7,7.73226e-16,2.79838e-08,3.13332e-08,2,4086
167.8,7.58135e-16,2.77059e-08,3.1022e-08,2,4088
167.9,7.43248e-16,2.74307e-08,3.07139e-08,2,4090
168,7.28868e-16,2.71583e-08,3.04089e-08,2,4092
168.1,7.1457e-16,2.68886e-08,3.01069e-08,2,4094
168.2,7.00376e-16,2.66215e-08,2.98079e-08,2,4096
168.3,6.86812e-16,2.63571e-08,2.95118e-08,2,4098
168.4,6.73463e-16,2.60954e-08,2.92187e-08,2,4100
168.5,6.60197e-16,2.58362e-08,2.89285e-08,2,4102
168.6,6.47395e-16,2.55796e-08,2.86413e-08,2,4104
168.7,6.34699e-16,2.53256e-08,2.83568e-08,2,4106
168.8,6.22159e-16,2.50741e-08,2.80752e-08,2,4108
168.9,6.10155e-16,2.48251e-08,2.77964e-08,2,4110
169,5.9834e-16,2.45785e-08,2.75203e-08,2,4112
169.1,5.8645e-16,2.43344e-08,2.7247e-08,2,4114
169.2,5.75096e-16,2.40927e-08,2.69764e-08,2,4116
169.3,5.63782e-16,2.38535e-08,2.67085e-08,2,4118
169.4,5.52759e-16,2.36166e-08,2.64432e-08,2,4120
169.5,5.42215e-16,2.3382e-08,2.61806e-08,2,4122
169.6,5.3155e-16,2.31498e-08,2.59206e-08,2,4124
169.7,5.21357e-16,2.29199e-08,2.56632e-08,2,4126
169.8,5.11079e-16,2.26923e-08,2.54083e-08,2,4128
169.9,5.01236e-16,2.24669e-08,2.5156e-08,2,4130
170,4.91463e-16,2.22438e-08,2.49061e-08,2,4132
170.1,4.81885e-16,2.20229e-08,2.46588e-08,2,4134
170.2,4.72435e-16,2.18042e-08,2.44139e-08,2,4136
170.3,4.63425e-16,2.15876e-08,2.41714e-08,2,4138
170.4,4.54338e-16,2.13732e-08,2.39314e-08,2,4140
170.5,4.45501e-16,2.1161e-08,2.36937e-08,2,4142
170.6,4.36915e-16,2.09508e-08,2.34584e-08,2,4144
170.7,4.28503e-16,2.07427e-08,2.32254e-08,2,4146
170.8,4.20148e-16,2.05367e-08,2.29948e-08,2,4148
170.9,4.12144e-16,2.03328e-08,2.27664e-08,2,4150
171,4.04097e-16,2.01308e-08,2.25403e-08,2,4152
171.1,3.96423e-16,1.99309e-08,2.23164e-08,2,4154
171.2,3.88516e-16,1.9733e-08,2.20948e-08,2,4156
171.3,3.81119e-16,1.9537e-08,2.18754e-08,2,4158
171.4,3.73867e-16,1.9343e-08,2.16581e-08,2,4160
171.5,3.66811e-16,1.91509e-08,2.1443e-08,2,4162
171.6,3.59585e-16,1.89607e-08,2.12301e-08,2,4164
171.7,3.52862e-16,1.87724e-08,2.10192e-08,2,4166
171.8,3.45867e-16,1.85859e-08,2.08105e-08,2,4168
171.9,3.39324e-16,1.84014e-08,2.06038e-08,2,4170
172,3.32658e-16,1.82186e-08,2.03992e-08,2,4172
172.1,3.265e-16,1.80377e-08,2.01966e-08,2,4174
172.2,3.20178e-16,1.78585e-08,1.9996e-08,2,4176
172.3,3.14074e-16,1.76812e-08,1.97974e-08,2,4178
172.4,3.08317e-16,1.75056e-08,1.96008e-08,2,4180
172.5,3.0216e-16,1.73317e-08,1.94061e-08,2,4182
172.6,2.96393e-16,1.71596e-08,1.92134e-08,2,4184
172.7,2.9085e-16,1.69892e-08,1.90226e-08,2,4186
172.8,2.85299e-16,1.68205e-08,1.88337e-08,2,4188
172.9,2.79851e-16,1.66534e-08,1.86466e-08,2,4190
173,2.74591e-16,1.6488e-08,1.84615e-08,2,4192
173.1,2.69431e-16,1.63243e-08,1.82781e-08,2,4194
173.2,2.64186e-16,1.61621e-08,1.80966e-08,2,4196
173.3,2.59325e-16,1.60016e-08,1.79169e-08,2,4198
173.4,2.54383e-16,1.58427e-08,1.77389e-08,2,4200
173.5,2.49667e-16,1.56854e-08,1.75627e-08,2,4202
173.6,2.44808e-16,1.55296e-08,1.73883e-08,2,4204
173.7,2.40416e-16,1.53754e-08,1.72156e-08,2,4206
173.8,2.35849e-16,1.52227e-08,1.70447e-08,2,4208
173.9,2.31393e-16,1.50715e-08,1.68754e-08,1,4209
174,2.26927e-16,1.49218e-08,1.67078e-08,1,4210
174.1,2.22784e-16,1.47736e-08,1.65419e-08,1,4211
174.2,2.18753e-16,1.46269e-08,1.63776e-08,1,4212
174.3,2.14527e-16,1.44816e-08,1.62149e-08,1,4213
174.4,2.10494e-16,1.43378e-08,1.60539e-08,1,4214
174.5,2.06762e-16,1.41954e-08,1.58945e-08,1,4215
174.6,2.03027e-16,1.40544e-08,1.57366e-08,1,4216
174.7,1.99206e-16,1.39149e-08,1.55803e-08,1,4217
174.8,1.95736e-16,1.37767e-08,1.54256e-08,1,4218
174.9,1.92049e-16,1.36398e-08,1.52724e-08,1,4219
175,1.88423e-16,1.35044e-08,1.51207e-08,1,4220
175.1,1.85003e-16,1.33703e-08,1.49705e-08,1,4221
175.2,1.8171e-16,1.32375e-08,1.48219e-08,1,4222
175.3,1.78341e-16,1.3106e-08,1.46747e-08,1,4223
175.4,1.75224e-16,1.29759e-08,1.45289e-08,1,4224
175.5,1.71916e-16,1.2847e-08,1.43846e-08,1,4225
175.6,1.68771e-16,1.27194e-08,1.42418e-08,1,4226
175.7,1.65911e-16,1.25931e-08,1.41003e-08,1,4227
175.8,1.62863e-16,1.2468e-08,1.39603e-08,1,4228
175.9,1.59894e-16,1.23442e-08,1.38217e-08,1,4229
176,1.57096e-16,1.22216e-08,1.36844e-08,1,4230
176.1,1.54189e-16,1.21002e-08,1.35485e-08,1,4231
176.2,1.51513e-16,1.198e-08,1.34139e-08,1,4232
176.3,1.48994e-16,1.18611e-08,1.32807e-08,1,4233
176.4,1.46372e-16,1.17433e-08,1.31488e-08,1,4234
176.5,1.43774e-16,1.16266e-08,1.30182e-08,1,4235
176.6,1.41243e-16,1.15112e-08,1.28889e-08,1,4236
176.7,1.38793e-16,1.13969e-08,1.27609e-08,1,4237
176.8,1.36393e-16,1.12837e-08,1.26342e-08,1,4238
176.9,1.33832e-16,1.11716e-08,1.25087e-08,1,4239
177,1.31677e-16,1.10607e-08,1.23845e-08,1,4240
177.1,1.29484e-16,1.09508e-08,1.22615e-08,1,4241
177.2,1.272e-16,1.08421e-08,1.21397e-08,1,4242
177.3,1.25144e-16,1.07344e-08,1.20192e-08,1,4243
177.4,1.22927e-16,1.06278e-08,1.18998e-08,1,4244
177.5,1.21078e-16,1.05222e-08,1.17816e-08,1,4245
177.6,1.18991e-16,1.04177e-08,1.16646e-08,1,4246
177.7,1.17112e-16,1.03143e-08,1.15488e-08,1,4247
177.8,1.14914e-16,1.02118e-08,1.14341e-08,1,4248
177.9,1.13125e-16,1.01104e-08,1.13205e-08,1,4249
178,1.11285e-16,1.001e-08,1.12081e-08,1,4250
178.1,1.09623e-16,9.91059e-09,1.10968e-08,1,4251
178.2,1.07789e-16,9.81216e-09,1.09866e-08,1,4252
178.3,1.06066e-16,9.71472e-09,1.08775e-08,1,4253
178.4,1.04354e-16,9.61824e-09,1.07694e-08,1,4254
178.5,1.02758e-16,9.52271e-09,1.06625e-08,1,4255
178.6,1.00955e-16,9.42814e-09,1.05566e-08,1,4256
178.7,9.95747e-17,9.33451e-09,1.04518e-08,1,4257
178.8,9.80374e-17,9.2418e-09,1.0348e-08,1,4258
178.9,9.6414e-17,9.15002e-09,1.02452e-08,1,4259
179,9.5098e-17,9.05915e-09,1.01434e-08,1,4260
179.1,9.37237e-17,8.96918e-09,1.00427e-08,1,4261
179.2,9.22243e-17,8.8801e-09,9.94296e-09,1,4262
179.3,9.05752e-17,8.79191e-09,9.84421e-09,1,4263
179.4,8.94116e-17,8.7046e-09,9.74645e-09,1,4264
179.5,8.81646e-17,8.61815e-09,9.64965e-09,1,4265
179.6,8.68226e-17,8.53256e-09,9.55382e-09,1,4266
179.7,8.58193e-17,8.44782e-09,9.45893e-09,1,4267
179.8,8.43913e-17,8.36392e-09,9.36499e-09,1,4268
179.9,8.32852e-17,8.28086e-09,9.27199e-09,1,4269
180,8.23396e-17,8.19862e-09,9.1799e-09,1,4270
180.1,8.10484e-17,8.11719e-09,9.08874e-09,1,4271
180.2,7.97754e-17,8.03658e-09,8.99847e-09,1,4272
180.3,7.88586e-17,7.95676e-09,8.90911e-09,1,4273
180.4,7.79871e-17,7.87774e-09,8.82063e-09,1,4274
180.5,7.69591e-17,7.79951e-09,8.73303e-09,1,4275
180.6,7.5926e-17,7.72205e-09,8.6463e-09,1,4276
180.7,7.48016e-17,7.64536e-09,8.56043e-09,1,4277
180.8,7.40658e-17,7.56943e-09,8.47541e-09,1,4278
180.9,7.32066e-17,7.49425e-09,8.39124e-09,1,4279
181,7.22892e-17,7.41983e-09,8.3079e-09,1,4280
181.1,7.13684e-17,7.34614e-09,8.22539e-09,1,4281
181.2,7.06138e-17,7.27318e-09,8.1437e-09,1,4282
181.3,6.97626e-17,7.20095e-09,8.06283e-09,1,4283
181.4,6.90561e-17,7.12943e-09,7.98275e-09,1,4284
181.5,6.8405e-17,7.05863e-09,7.90347e-09,1,4285
181.6,6.76405e-17,6.98853e-09,7.82498e-09,1,4286
181.7,6.67723e-17,6.91912e-09,7.74727e-09,1,4287
181.8,6.60708e-17,6.85041e-09,7.67033e-09,1,4288
181.9,6.53837e-17,6.78237e-09,7.59415e-09,1,4289
182,6.48382e-17,6.71501e-09,7.51873e-09,1,4290
182.1,6.42874e-17,6.64832e-09,7.44406e-09,1,4291
182.2,6.3674e-17,6.5823e-09,7.37013e-09,1,4292
182.3,6.30713e-17,6.51693e-09,7.29693e-09,1,4293
182.4,6.24583e-17,6.4522e-09,7.22447e-09,1,4294
182.5,6.20022e-17,6.38813e-09,7.15272e-09,1,4295
182.6,6.1415e-17,6.32468e-09,7.08168e-09,1,4296
182.7,6.09307e-17,6.26187e-09,7.01135e-09,1,4297
182.8,6.04961e-17,6.19968e-09,6.94172e-09,1,4298
182.9,5.99483e-17,6.13811e-09,6.87278e-09,1,4299
183,5.93358e-17,6.07715e-09,6.80452e-09,1,4300
183.1,5.89133e-17,6.0168e-09,6.73695e-09,1,4301
183.2,5.86402e-17,5.95704e-09,6.67004e-09,1,4302
183.3,5.82727e-17,5.89788e-09,6.6038e-09,1,4303
183.4,5.77393e-17,5.83931e-09,6.53821e-09,1,4304
183.5,5.73621e-17,5.78132e-09,6.47328e-09,1,4305
183.6,5.69017e-17,5.7239e-09,6.40899e-09,1,4306
183.7,5.64106e-17,5.66705e-09,6.34534e-09,1,4307
183.8,5.63147e-17,5.61077e-09,6.28232e-09,1,4308
183.9,5.58979e-17,5.55505e-09,6.21993e-09,1,4309
184,5.57266e-17,5.49988e-09,6.15816e-09,1,4310
184.1,5.53433e-17,5.44526e-09,6.097e-09,1,4311
184.2,5.4938e-17,5.39118e-09,6.03645e-09,1,4312
184.3,5.48015e-17,5.33764e-09,5.9765e-09,1,4313
184.4,5.4509e-17,5.28463e-09,5.91714e-09,1,4314
184.5,5.40804e-17,5.23215e-09,5.85838e-09,1,4315
184.6,5.38342e-17,5.18018e-09,5.8002e-09,1,4316
184.7,5.38071e-17,5.12874e-09,5.74259e-09,1,4317
184.8,5.34308e-17,5.0778e-09,5.68556e-09,1,4318
184.9,5.31926e-17,5.02737e-09,5.6291e-09,1,4319
185,5.29665e-17,4.97744e-09,5.57319e-09,1,4320
185.1,5.28325e-17,4.92801e-09,5.51784e-09,1,4321
185.2,5.26709e-17,4.87907e-09,5.46304e-09,1,4322
185.3,5.22625e-17,4.83061e-09,5.40879e-09,1,4323
185.4,5.20945e-17,4.78264e-09,5.35507e-09,1,4324
185.5,5.20128e-17,4.73514e-09,5.30189e-09,1,4325
185.6,5.18224e-17,4.68812e-09,5.24923e-09,1,4326
185.7,5.15491e-17,4.64156e-09,5.1971e-09,1,4327
185.8,5.14127e-17,4.59546e-09,5.14549e-09,1,4328
185.9,5.12603e-17,4.54982e-09,5.09439e-09,1,4329
186,5.10528e-17,4.50464e-09,5.04379e-09,1,4330
186.1,5.09187e-17,4.4599e-09,4.9937e-09,1,4331
186.2,5.0699e-17,4.41561e-09,4.94411e-09,1,4332
186.3,5.07107e-17,4.37175e-09,4.89501e-09,1,4333
186.4,5.05195e-17,4.32834e-09,4.84639e-09,1,4334
186.5,5.03781e-17,4.28535e-09,4.79826e-09,1,4335
186.6,5.03079e-17,4.24279e-09,4.75061e-09,1,4336
186.7,5.00129e-17,4.20065e-09,4.70343e-09,1,4337
186.8,5.00737e-17,4.15894e-09,4.65672e-09,1,4338
186.9,4.99162e-17,4.11763e-09,4.61047e-09,1,4339
187,4.9811e-17,4.07674e-09,4.56468e-09,1,4340
187.1,4.97242e-17,4.03625e-09,4.51935e-09,1,4341
187.2,4.96069e-17,3.99617e-09,4.47446e-09,1,4342
187.3,4.95113e-17,3.95648e-09,4.43003e-09,1,4343
187.4,4.93646e-17,3.91719e-09,4.38603e-09,1,4344
187.5,4.93369e-17,3.87828e-09,4.34247e-09,1,4345
187.6,4.91567e-17,3.83977e-09,4.29935e-09,1,4346
187.7,4.91078e-17,3.80163e-09,4.25665e-09,1,4347
187.8,4.90517e-17,3.76388e-09,4.21437e-09,1,4348
187.9,4.89278e-17,3.7265e-09,4.17252e-09,1,4349
188,4.88858e-17,3.68949e-09,4.13108e-09,1,4350
188.1,4.8851e-17,3.65285e-09,4.09005e-09,1,4351
188.2,4.87688e-17,3.61657e-09,4.04943e-09,1,4352
188.3,4.87888e-17,3.58065e-09,4.00922e-09,1,4353
188.4,4.8578e-17,3.54509e-09,3.9694e-09,1,4354
188.5,4.86118e-17,3.50988e-09,3.92998e-09,1,4355
188.6,4.84704e-17,3.47503e-09,3.89095e-09,1,4356
188.7,4.84135e-17,3.44051e-09,3.85231e-09,1,4357
188.8,4.83973e-17,3.40634e-09,3.81405e-09,1,4358
188.9,4.83928e-17,3.37252e-09,3.77617e-09,1,4359
189,4.82215e-17,3.33902e-09,3.73867e-09,1,4360
189.1,4.83279e-17,3.30586e-09,3.70154e-09,1,4361
189.2,4.82488e-17,3.27303e-09,3.66478e-09,1,4362
189.3,4.81276e-17,3.24052e-09,3.62838e-09,1,4363
189.4,4.82228e-17,3.20834e-09,3.59235e-09,1,4364
189.5,4.80687e-17,3.17648e-09,3.55667e-09,1,4365
189.6,4.79734e-17,3.14493e-09,3.52135e-09,1,4366
189.7,4.79e-17,3.1137e-09,3.48638e-09,1,4367
189.8,4.78749e-17,3.08277e-09,3.45175e-09,1,4368
189.9,4.7982e-17,3.05216e-09,3.41747e-09,1,4369
190,4.79387e-17,3.02185e-09,3.38353e-09,1,4370
190.1,4.78117e-17,2.99184e-09,3.34993e-09,1,4371
190.2,4.78678e-17,2.96212e-09,3.31666e-09,1,4372
190.3,4.78424e-17,2.9327e-09,3.28372e-09,1,4373
190.4,4.77686e-17,2.90358e-09,3.25111e-09,1,4374
190.5,4.76887e-17,2.87474e-09,3.21882e-09,1,4375
190.6,4.76519e-17,2.84619e-09,3.18685e-09,1,4376
190.7,4.76721e-17,2.81793e-09,3.1552e-09,1,4377
190.8,4.77114e-17,2.78994e-09,3.12387e-09,1,4378
190.9,4.77193e-17,2.76223e-09,3.09284e-09,1,4379
191,4.76703e-17,2.7348e-09,3.06213e-09,1,4380
191.1,4.75087e-17,2.70764e-09,3.03172e-09,1,4381
191.2,4.76231e-17,2.68075e-09,3.00161e-09,1,4382
191.3,4.77009e-17,2.65413e-09,2.9718e-09,1,4383
191.4,4.73914e-17,2.62777e-09,2.94228e-09,1,4384
191.5,4.75948e-17,2.60167e-09,2.91306e-09,1,4385
191.6,4.73155e-17,2.57583e-09,2.88413e-09,1,4386
191.7,4.73444e-17,2.55025e-09,2.85549e-09,1,4387
191.8,4.74295e-17,2.52492e-09,2.82713e-09,1,4388
191.9,4.74424e-17,2.49985e-09,2.79905e-09,1,4389
192,4.74641e-17,2.47502e-09,2.77125e-09,1,4390
192.1,4.74367e-17,2.45044e-09,2.74373e-09,1,4391
192.2,4.74213e-17,2.4261e-09,2.71648e-09,1,4392
192.3,4.7361e-17,2.40201e-09,2.6895e-09,1,4393
192.4,4.71364e-17,2.37815e-09,2.66279e-09,1,4394
192.5,4.75256e-17,2.35454e-09,2.63635e-09,1,4395
192.6,4.73096e-17,2.33115e-09,2.61017e-09,1,4396
192.7,4.73086e-17,2.308e-09,2.58424e-09,1,4397
192.8,4.72265e-17,2.28508e-09,2.55858e-09,1,4398
192.9,4.72665e-17,2.26238e-09,2.53317e-09,1,4399
193,4.7308e-17,2.23992e-09,2.50801e-09,1,4400
193.1,4.71824e-17,2.21767e-09,2.4831e-09,1,4401
193.2,4.72143e-17,2.19565e-09,2.45844e-09,1,4402
193.3,4.72152e-17,2.17384e-09,2.43403e-09,1,4403
193.4,4.72437e-17,2.15225e-09,2.40985e-09,1,4404
193.5,4.72293e-17,2.13088e-09,2.38592e-09,1,4405
193.6,4.72076e-17,2.10971e-09,2.36223e-09,1,4406
193.7,4.71662e-17,2.08876e-09,2.33877e-09,1,4407
193.8,4.72895e-17,2.06802e-09,2.31554e-09,1,4408
193.9,4.72359e-17,2.04748e-09,2.29254e-09,1,4409
194,4.72067e-17,2.02715e-09,2.26977e-09,1,4410
194.1,4.72113e-17,2.00701e-09,2.24723e-09,1,4411
194.2,4.72716e-17,1.98708e-09,2.22491e-09,1,4412
194.3,4.72375e-17,1.96735e-09,2.20282e-09,1,4413
194.4,4.72244e-17,1.94781e-09,2.18094e-09,1,4414
194.5,4.71673e-17,1.92846e-09,2.15928e-09,1,4415
194.6,4.70792e-17,1.90931e-09,2.13784e-09,1,4416
194.7,4.71241e-17,1.89035e-09,2.1166e-09,1,4417
194.8,4.7107e-17,1.87158e-09,2.09558e-09,1,4418
194.9,4.71458e-17,1.85299e-09,2.07477e-09,1,4419
195,4.71494e-17,1.83459e-09,2.05417e-09,1,4420
195.1,4.71252e-17,1.81637e-09,2.03377e-09,1,4421
195.2,4.7137e-17,1.79833e-09,2.01357e-09,1,4422
195.3,4.70705e-17,1.78047e-09,1.99357e-09,1,4423
195.4,4.699e-17,1.76278e-09,1.97377e-09,1,4424
195.5,4.70589e-17,1.74528e-09,1.95417e-09,1,4425
195.6,4.70551e-17,1.72795e-09,1.93476e-09,1,4426
195.7,4.72322e-17,1.71078e-09,1.91555e-09,1,4427
195.8,4.71903e-17,1.69379e-09,1.89652e-09,1,4428
195.9,4.7153e-17,1.67697e-09,1.87769e-09,1,4429
196,4.69989e-17,1.66032e-09,1.85904e-09,1,4430
196.1,4.69878e-17,1.64383e-09,1.84058e-09,1,4431
196.2,4.7068e-17,1.6275e-09,1.8223e-09,1,4432
196.3,4.7045e-17,1.61134e-09,1.8042e-09,1,4433
196.4,4.70822e-17,1.59534e-09,1.78628e-09,1,4434
196.5,4.70791e-17,1.57949e-09,1.76854e-09,1,4435
196.6,4.71109e-17,1.56381e-09,1.75098e-09,1,4436
196.7,4.68827e-17,1.54828e-09,1.73359e-09,1,4437
196.8,4.7259e-17,1.5329e-09,1.71637e-09,1,4438
196.9,4.70269e-17,1.51768e-09,1.69933e-09,1,4439
197,4.70771e-17,1.5026e-09,1.68245e-09,1,4440
197.1,4.70129e-17,1.48768e-09,1.66574e-09,1,4441
197.2,4.71313e-17,1.47291e-09,1.6492e-09,1,4442
197.3,4.71312e-17,1.45828e-09,1.63282e-09,1,4443
197.4,4.71024e-17,1.4438e-09,1.6166e-09,1,4444
197.5,4.70346e-17,1.42946e-09,1.60055e-09,1,4445
197.6,4.71712e-17,1.41526e-09,1.58465e-09,1,4446
197.7,4.69838e-17,1.4012e-09,1.56891e-09,1,4447
197.8,4.69709e-17,1.38729e-09,1.55333e-09,1,4448
197.9,4.71811e-17,1.37351e-09,1.53791e-09,1,4449
198,4.71093e-17,1.35987e-09,1.52263e-09,1,4450
198.1,4.71022e-17,1.34636e-09,1.50751e-09,1,4451
198.2,4.70923e-17,1.33299e-09,1.49254e-09,1,4452
198.3,4.7068e-17,1.31976e-09,1.47772e-09,1,4453
198.4,4.69292e-17,1.30665e-09,1.46304e-09,1,4454
198.5,4.70347e-17,1.29367e-09,1.44851e-09,1,4455
198.6,4.69845e-17,1.28082e-09,1.43413e-09,1,4456
198.7,4.71029e-17,1.2681e-09,1.41988e-09,1,4457
198.8,4.71762e-17,1.25551e-09,1.40578e-09,1,4458
198.9,4.70835e-17,1.24304e-09,1.39182e-09,1,4459
199,4.68899e-17,1.2307e-09,1.378e-09,1,4460
199.1,4.69543e-17,1.21847e-09,1.36431e-09,1,4461
199.2,4.69761e-17,1.20637e-09,1.35076e-09,1,4462
199.3,4.71353e-17,1.19439e-09,1.33735e-09,1,4463
199.4,4.70549e-17,1.18253e-09,1.32407e-09,1,4464
199.5,4.70439e-17,1.17079e-09,1.31092e-09,1,4465
199.6,4.69373e-17,1.15916e-09,1.2979e-09,1,4466
199.7,4.70601e-17,1.14765e-09,1.28501e-09,1,4467
199.8,4.68936e-17,1.13625e-09,1.27225e-09,1,4468
199.9,4.70387e-17,1.12496e-09,1.25961e-09,1,4469
200,4.70009e-17,1.11379e-09,1.2471e-09,1,4470
200.1,4.71266e-17,1.10273e-09,1.23472e-09,1,4471
200.2,4.69101e-17,1.09178e-09,1.22245e-09,1,4472
200.3,4.68336e-17,1.08094e-09,1.21031e-09,1,4473
200.4,4.69842e-17,1.0702e-09,1.19829e-09,1,4474
200.5,4.70016e-17,1.05957e-09,1.18639e-09,1,4475
200.6,4.69982e-17,1.04905e-09,1.17461e-09,1,4476
200.7,4.70156e-17,1.03863e-09,1.16294e-09,1,4477
200.8,4.70703e-17,1.02832e-09,1.15139e-09,1,4478
200.9,4.70072e-17,1.0181e-09,1.13996e-09,1,4479
201,4.6958e-17,1.00799e-09,1.12864e-09,1,4480
201.1,4.6974e-17,9.97982e-10,1.11743e-09,1,4481
201.2,4.69715e-17,9.88071e-10,1.10633e-09,1,4482
201.3,4.71813e-17,9.78258e-10,1.09535e-09,1,4483
201.4,4.70927e-17,9.68543e-10,1.08447e-09,1,4484
201.5,4.6943e-17,9.58924e-10,1.0737e-09,1,4485
201.6,4.70282e-17,9.494e-10,1.06303e-09,1,4486
201.7,4.69227e-17,9.39972e-10,1.05248e-09,1,4487
201.8,4.69072e-17,9.30637e-10,1.04202e-09,1,4488
201.9,4.69498e-17,9.21394e-10,1.03168e-09,1,4489
202,4.68567e-17,9.12244e-10,1.02143e-09,1,4490
202.1,4.69893e-17,9.03184e-10,1.01129e-09,1,4491
202.2,4.70132e-17,8.94214e-10,1.00124e-09,1,4492
202.3,4.69097e-17,8.85333e-10,9.91298e-10,1,4493
202.4,4.70252e-17,8.76541e-10,9.81454e-10,1,4494
202.5,4.69511e-17,8.67836e-10,9.71707e-10,1,4495
202.6,4.70652e-17,8.59217e-10,9.62056e-10,1,4496
202.7,4.69871e-17,8.50684e-10,9.52502e-10,1,4497
202.8,4.6928e-17,8.42235e-10,9.43042e-10,1,4498
202.9,4.69811e-17,8.33871e-10,9.33677e-10,1,4499
203,4.71338e-17,8.2559e-10,9.24404e-10,1,4500
203.1,4.70095e-17,8.1739e-10,9.15224e-10,1,4501
203.2,4.70027e-17,8.09273e-10,9.06134e-10,1,4502
203.3,4.70467e-17,8.01236e-10,8.97135e-10,1,4503
203.4,4.71183e-17,7.93278e-10,8.88225e-10,1,4504
203.5,4.70412e-17,7.854e-10,8.79404e-10,1,4505
203.6,4.69432e-17,7.776e-10,8.70671e-10,1,4506
203.7,4.69441e-17,7.69877e-10,8.62024e-10,1,4507
203.8,4.70084e-17,7.62231e-10,8.53462e-10,1,4508
203.9,4.69351e-17,7.54661e-10,8.44986e-10,1,4509
204,4.69476e-17,7.47166e-10,8.36594e-10,1,4510
204.1,4.69633e-17,7.39746e-10,8.28286e-10,1,4511
204.2,4.69448e-17,7.32399e-10,8.2006e-10,1,4512
204.3,4.69221e-17,7.25126e-10,8.11916e-10,1,4513
204.4,4.69978e-17,7.17924e-10,8.03852e-10,1,4514
204.5,4.69404e-17,7.10794e-10,7.95869e-10,1,4515
204.6,4.68984e-17,7.03735e-10,7.87965e-10,1,4516
204.7,4.68148e-17,6.96746e-10,7.80139e-10,1,4517
204.8,4.69255e-17,6.89826e-10,7.72391e-10,1,4518
204.9,4.69966e-17,6.82975e-10,7.6472e-10,1,4519
205,4.69765e-17,6.76192e-10,7.57126e-10,1,4520
205.1,4.70113e-17,6.69477e-10,7.49606e-10,1,4521
205.2,4.68997e-17,6.62828e-10,7.42162e-10,1,4522
205.3,4.71038e-17,6.56245e-10,7.34791e-10,1,4523
205.4,4.69698e-17,6.49728e-10,7.27493e-10,1,4524
205.5,4.69045e-17,6.43275e-10,7.20268e-10,1,4525
205.6,4.71258e-17,6.36886e-10,7.13115e-10,1,4526
205.7,4.69107e-17,6.30561e-10,7.06033e-10,1,4527
205.8,4.69917e-17,6.24299e-10,6.99022e-10,1,4528
205.9,4.70166e-17,6.18099e-10,6.92079e-10,1,4529
206,4.69582e-17,6.1196e-10,6.85206e-10,1,4530
206.1,4.69672e-17,6.05883e-10,6.78401e-10,1,4531
206.2,4.69662e-17,5.99866e-10,6.71663e-10,1,4532
206.3,4.69694e-17,5.93908e-10,6.64993e-10,1,4533
206.4,4.69634e-17,5.8801e-10,6.58388e-10,1,4534
206.5,4.69989e-17,5.8217e-10,6.5185e-10,1,4535
206.6,4.69024e-17,5.76388e-10,6.45376e-10,1,4536
206.7,4.69836e-17,5.70664e-10,6.38967e-10,1,4537
206.8,4.69347e-17,5.64997e-10,6.32621e-10,1,4538
206.9,4.69431e-17,5.59386e-10,6.26338e-10,1,4539
207,4.69813e-17,5.5383e-10,6.20118e-10,1,4540
207.1,4.69822e-17,5.4833e-10,6.13959e-10,1,4541
207.2,4.69422e-17,5.42885e-10,6.07862e-10,1,4542
207.3,4.69523e-17,5.37493e-10,6.01825e-10,1,4543
207.4,4.68551e-17,5.32155e-10,5.95848e-10,1,4544
207.5,4.70238e-17,5.2687e-10,5.89931e-10,1,4545
207.6,4.68815e-17,5.21637e-10,5.84072e-10,1,4546
207.7,4.70102e-17,5.16457e-10,5.78271e-10,1,4547
207.8,4.70683e-17,5.11328e-10,5.72528e-10,1,4548
207.9,4.69989e-17,5.0625e-10,5.66842e-10,1,4549
208,4.69054e-17,5.01222e-10,5.61213e-10,1,4550
208.1,4.70419e-17,4.96244e-10,5.55639e-10,1,4551
208.2,4.69756e-17,4.91316e-10,5.50121e-10,1,4552
208.3,4.69256e-17,4.86436e-10,5.44658e-10,1,4553
208.4,4.70093e-17,4.81605e-10,5.39248e-10,1,4554
208.5,4.70526e-17,4.76822e-10,5.33893e-10,1,4555
208.6,4.69219e-17,4.72087e-10,5.28591e-10,1,4556
208.7,4.69346e-17,4.67398e-10,5.23341e-10,1,4557
208.8,4.6981e-17,4.62756e-10,5.18143e-10,1,4558
208.9,4.69332e-17,4.5816e-10,5.12997e-10,1,4559
209,4.6911e-17,4.5361e-10,5.07903e-10,1,4560
209.1,4.69745e-17,4.49105e-10,5.02858e-10,1,4561
209.2,4.69241e-17,4.44645e-10,4.97864e-10,1,4562
209.3,4.69e-17,4.40229e-10,4.9292e-10,1,4563
209.4,4.70077e-17,4.35857e-10,4.88024e-10,1,4564
209.5,4.7083e-17,4.31528e-10,4.83178e-10,1,4565
209.6,4.6989e-17,4.27243e-10,4.78379e-10,1,4566
209.7,4.69571e-17,4.22999e-10,4.73628e-10,1,4567
209.8,4.70492e-17,4.18799e-10,4.68924e-10,1,4568
209.9,4.70013e-17,4.14639e-10,4.64267e-10,1,4569
210,4.70079e-17,4.10521e-10,4.59656e-10,1,4570
210.1,4.6958e-17,4.06444e-10,4.55091e-10,1,4571
210.2,4.70901e-17,4.02408e-10,4.50572e-10,1,4572
210.3,4.68803e-17,3.98411e-10,4.46097e-10,1,4573
210.4,4.70363e-17,3.94455e-10,4.41667e-10,1,4574
210.5,4.70015e-17,3.90537e-10,4.3728e-10,1,4575
210.6,4.69136e-17,3.86658e-10,4.32938e-10,1,4576
210.7,4.70062e-17,3.82818e-10,4.28638e-10,1,4577
210.8,4.68474e-17,3.79016e-10,4.24381e-10,1,4578
210.9,4.69653e-17,3.75252e-10,4.20166e-10,1,4579
211,4.69996e-17,3.71526e-10,4.15994e-10,1,4580
211.1,4.70421e-17,3.67836e-10,4.11862e-10,1,4581
211.2,4.6894e-17,3.64183e-10,4.07772e-10,1,4582
211.3,4.70118e-17,3.60566e-10,4.03722e-10,1,4583
211.4,4.70817e-17,3.56985e-10,3.99713e-10,1,4584
211.5,4.69739e-17,3.5344e-10,3.95743e-10,1,4585
211.6,4.69686e-17,3.4993e-10,3.91813e-10,1,4586
211.7,4.69524e-17,3.46455e-10,3.87922e-10,1,4587
211.8,4.71184e-17,3.43014e-10,3.8407e-10,1,4588
211.9,4.69595e-17,3.39608e-10,3.80256e-10,1,4589
212,4.68272e-17,3.36235e-10,3.76479e-10,1,4590
212.1,4.70991e-17,3.32895e-10,3.7274e-10,1,4591
212.2,4.69718e-17,3.29589e-10,3.69038e-10,1,4592
212.3,4.70651e-17,3.26316e-10,3.65373e-10,1,4593
212.4,4.69899e-17,3.23075e-10,3.61744e-10,1,4594
212.5,4.71315e-17,3.19867e-10,3.58152e-10,1,4595
212.6,4.69882e-17,3.1669e-10,3.54595e-10,1,4596
212.7,4.69584e-17,3.13545e-10,3.51074e-10,1,4597
212.8,4.69548e-17,3.10431e-10,3.47587e-10,1,4598
212.9,4.69623e-17,3.07348e-10,3.44135e-10,1,4599
213,4.69375e-17,3.04296e-10,3.40718e-10,1,4600
213.1,4.69455e-17,3.01274e-10,3.37334e-10,1,4601
213.2,4.68823e-17,2.98282e-10,3.33984e-10,1,4602
213.3,4.70092e-17,2.9532e-10,3.30667e-10,1,4603
213.4,4.70553e-17,2.92387e-10,3.27384e-10,1,4604
213.5,4.68831e-17,2.89484e-10,3.24132e-10,1,4605
213.6,4.69031e-17,2.86609e-10,3.20913e-10,1,4606
213.7,4.69685e-17,2.83762e-10,3.17726e-10,1,4607
213.8,4.69469e-17,2.80944e-10,3.14571e-10,1,4608
213.9,4.69254e-17,2.78154e-10,3.11447e-10,1,4609
214,4.69582e-17,2.75392e-10,3.08354e-10,1,4610
214.1,4.68539e-17,2.72657e-10,3.05291e-10,1,4611
214.2,4.69284e-17,2.69949e-10,3.02259e-10,1,4612
214.3,4.70695e-17,2.67268e-10,2.99257e-10,1,4613
214.4,4.70408e-17,2.64614e-10,2.96285e-10,1,4614
214.5,4.71654e-17,2.61986e-10,2.93343e-10,1,4615
214.6,4.69504e-17,2.59384e-10,2.9043e-10,1,4616
214.7,4.69645e-17,2.56808e-10,2.87545e-10,1,4617
214.8,4.69914e-17,2.54257e-10,2.8469e-10,1,4618
214.9,4.69234e-17,2.51732e-10,2.81862e-10,1,4619
215,4.69712e-17,2.49232e-10,2.79063e-10,1,4620
215.1,4.69259e-17,2.46757e-10,2.76291e-10,1,4621
215.2,4.69679e-17,2.44306e-10,2.73548e-10,1,4622
215.3,4.69167e-17,2.4188e-10,2.70831e-10,1,4623
215.4,4.71011e-17,2.39478e-10,2.68142e-10,1,4624
215.5,4.71312e-17,2.371e-10,2.65478e-10,1,4625
215.6,4.70291e-17,2.34745e-10,2.62842e-10,1,4626
215.7,4.70958e-17,2.32414e-10,2.60232e-10,1,4627
215.8,4.69122e-17,2.30106e-10,2.57647e-10,1,4628
215.9,4.70111e-17,2.2782e-10,2.55088e-10,1,4629
216,4.70667e-17,2.25558e-10,2.52555e-10,1,4630
216.1,4.69201e-17,2.23318e-10,2.50047e-10,1,4631
216.2,4.70172e-17,2.211e-10,2.47563e-10,1,4632
216.3,4.69066e-17,2.18904e-10,2.45105e-10,1,4633
216.4,4.70923e-17,2.1673e-10,2.4267e-10,1,4634
216.5,4.69781e-17,2.14578e-10,2.40261e-10,1,4635
216.6,4.70401e-17,2.12447e-10,2.37875e-10,1,4636
216.7,4.70334e-17,2.10337e-10,2.35512e-10,1,4637
216.8,4.68871e-17,2.08248e-10,2.33174e-10,1,4638
216.9,4.69426e-17,2.0618e-10,2.30858e-10,1,4639
217,4.68921e-17,2.04132e-10,2.28565e-10,1,4640
217.1,4.6967e-17,2.02105e-10,2.26295e-10,1,4641
217.2,4.68767e-17,2.00098e-10,2.24048e-10,1,4642
217.3,4.69448e-17,1.98111e-10,2.21823e-10,1,4643
217.4,4.70053e-17,1.96143e-10,2.1962e-10,1,4644
217.5,4.69314e-17,1.94195e-10,2.17439e-10,1,4645
217.6,4.6933e-17,1.92266e-10,2.15279e-10,1,4646
217.7,4.69214e-17,1.90357e-10,2.13141e-10,1,4647
217.8,4.70465e-17,1.88466e-10,2.11024e-10,1,4648
217.9,4.69367e-17,1.86595e-10,2.08928e-10,1,4649
218,4.69715e-17,1.84742e-10,2.06853e-10,1,4650
218.1,4.69402e-17,1.82907e-10,2.04799e-10,1,4651
218.2,4.69574e-17,1.81091e-10,2.02765e-10,1,4652
218.3,4.67765e-17,1.79292e-10,2.00752e-10,1,4653
218.4,4.69656e-17,1.77511e-10,1.98758e-10,1,4654
218.5,4.71466e-17,1.75749e-10,1.96784e-10,1,4655
218.6,4.6966e-17,1.74003e-10,1.9483e-10,1,4656
218.7,4.70624e-17,1.72275e-10,1.92895e-10,1,4657
218.8,4.69757e-17,1.70564e-10,1.90979e-10,1,4658
218.9,4.70382e-17,1.6887e-10,1.89083e-10,1,4659
219,4.68884e-17,1.67193e-10,1.87205e-10,1,4660
219.1,4.68305e-17,1.65533e-10,1.85346e-10,1,4661
219.2,4.69983e-17,1.63889e-10,1.83505e-10,1,4662
219.3,4.69911e-17,1.62261e-10,1.81682e-10,1,4663
219.4,4.69852e-17,1.60649e-10,1.79878e-10,1,4664
219.5,4.68719e-17,1.59054e-10,1.78091e-10,1,4665
219.6,4.70814e-17,1.57474e-10,1.76322e-10,1,4666
219.7,4.70333e-17,1.5591e-10,1.74571e-10,1,4667
219.8,4.70972e-17,1.54362e-10,1.72838e-10,1,4668
219.9,4.70466e-17,1.52829e-10,1.71121e-10,1,4669
220,4.6895e-17,1.51311e-10,1.69422e-10,1,4670
220.1,4.69613e-17,1.49808e-10,1.67739e-10,1,4671
220.2,4.6919e-17,1.4832e-10,1.66073e-10,1,4672
220.3,4.69496e-17,1.46847e-10,1.64424e-10,1,4673
220.4,4.68117e-17,1.45389e-10,1.62791e-10,1,4674
220.5,4.70694e-17,1.43945e-10,1.61174e-10,1,4675
220.6,4.68627e-17,1.42516e-10,1.59574e-10,1,4676
220.7,4.69227e-17,1.411e-10,1.57989e-10,1,4677
220.8,4.70574e-17,1.39699e-10,1.5642e-10,1,4678
220.9,4.69202e-17,1.38311e-10,1.54866e-10,1,4679
221,4.69539e-17,1.36938e-10,1.53328e-10,1,4680
221.1,4.70695e-17,1.35578e-10,1.51805e-10,1,4681
221.2,4.68989e-17,1.34231e-10,1.50298e-10,1,4682
221.3,4.70943e-17,1.32898e-10,1.48805e-10,1,4683
221.4,4.70213e-17,1.31578e-10,1.47327e-10,1,4684
221.5,4.6878e-17,1.30272e-10,1.45864e-10,1,4685
221.6,4.70502e-17,1.28978e-10,1.44416e-10,1,4686
221.7,4.69523e-17,1.27697e-10,1.42981e-10,1,4687
221.8,4.68916e-17,1.26429e-10,1.41561e-10,1,4688
221.9,4.6909e-17,1.25173e-10,1.40156e-10,1,4689
222,4.69603e-17,1.2393e-10,1.38764e-10,1,4690
222.1,4.70862e-17,1.22699e-10,1.37385e-10,1,4691
222.2,4.70948e-17,1.21481e-10,1.36021e-10,1,4692
222.3,4.69085e-17,1.20274e-10,1.3467e-10,1,4693
222.4,4.71108e-17,1.1908e-10,1.33333e-10,1,4694
222.5,4.70628e-17,1.17897e-10,1.32008e-10,1,4695
222.6,4.7074e-17,1.16726e-10,1.30697e-10,1,4696
222.7,4.7165e-17,1.15567e-10,1.294e-10,1,4697
222.8,4.68754e-17,1.14419e-10,1.28114e-10,1,4698
222.9,4.69915e-17,1.13283e-10,1.26842e-10,1,4699
223,4.69939e-17,1.12158e-10,1.25583e-10,1,4700
223.1,4.7163e-17,1.11044e-10,1.24336e-10,1,4701
223.2,4.70556e-17,1.09942e-10,1.23101e-10,1,4702
223.3,4.70195e-17,1.0885e-10,1.21878e-10,1,4703
223.4,4.70446e-17,1.07769e-10,1.20668e-10,1,4704
223.5,4.68991e-17,1.06698e-10,1.19469e-10,1,4705
223.6,4.69067e-17,1.05639e-10,1.18283e-10,1,4706
223.7,4.68967e-17,1.0459e-10,1.17108e-10,1,4707
223.8,4.70142e-17,1.03551e-10,1.15945e-10,1,4708
223.9,4.69779e-17,1.02523e-10,1.14794e-10,1,4709
224,4.70676e-17,1.01505e-10,1.13654e-10,1,4710
224.1,4.70831e-17,1.00497e-10,1.12525e-10,1,4711
224.2,4.69033e-17,9.94986e-11,1.11408e-10,1,4712
224.3,4.70276e-17,9.85105e-11,1.10301e-10,1,4713
224.4,4.70195e-17,9.75323e-11,1.09206e-10,1,4714
224.5,4.70591e-17,9.65637e-11,1.08122e-10,1,4715
224.6,4.68806e-17,9.56046e-11,1.07048e-10,1,4716
224.7,4.69682e-17,9.46551e-11,1.05985e-10,1,4717
224.8,4.6961e-17,9.37151e-11,1.04932e-10,1,4718
224.9,4.7004e-17,9.27845e-11,1.0389e-10,1,4719
225,4.71165e-17,9.1863e-11,1.02858e-10,1,4720
225.1,4.69628e-17,9.09508e-11,1.01837e-10,1,4721
225.2,4.70611e-17,9.00476e-11,1.00826e-10,1,4722
225.3,4.68765e-17,8.91533e-11,9.98242e-11,1,4723
225.4,4.68283e-17,8.82678e-11,9.88328e-11,1,4724
225.5,4.69942e-17,8.73911e-11,9.78511e-11,1,4725
225.6,4.70388e-17,8.65233e-11,9.68794e-11,1,4726
225.7,4.69401e-17,8.56642e-11,9.59174e-11,1,4727
225.8,4.70856e-17,8.48136e-11,9.49651e-11,1,4728
225.9,4.69861e-17,8.39712e-11,9.40218e-11,1,4729
226,4.70219e-17,8.31372e-11,9.3088e-11,1,4730
226.1,4.7053e-17,8.23115e-11,9.21635e-11,1,4731
226.2,4.6983e-17,8.14941e-11,9.12482e-11,1,4732
226.3,4.70002e-17,8.06848e-11,9.0342e-11,1,4733
226.4,4.69192e-17,7.98836e-11,8.94449e-11,1,4734
226.5,4.68702e-17,7.90903e-11,8.85567e-11,1,4735
226.6,4.70427e-17,7.83049e-11,8.76772e-11,1,4736
226.7,4.69934e-17,7.75273e-11,8.68065e-11,1,4737
226.8,4.70126e-17,7.67573e-11,8.59445e-11,1,4738
226.9,4.70085e-17,7.59951e-11,8.50909e-11,1,4739
227,4.70921e-17,7.52404e-11,8.42459e-11,1,4740
227.1,4.69766e-17,7.44931e-11,8.34093e-11,1,4741
227.2,4.68909e-17,7.37534e-11,8.2581e-11,1,4742
227.3,4.69196e-17,7.3021e-11,8.17609e-11,1,4743
227.4,4.69638e-17,7.22958e-11,8.09489e-11,1,4744
227.5,4.69816e-17,7.15778e-11,8.01451e-11,1,4745
227.6,4.70151e-17,7.08672e-11,7.93494e-11,1,4746
227.7,4.70136e-17,7.01633e-11,7.85613e-11,1,4747
227.8,4.69905e-17,6.94665e-11,7.77811e-11,1,4748
227.9,4.70142e-17,6.87767e-11,7.70087e-11,1,4749
228,4.68967e-17,6.80936e-11,7.62439e-11,1,4750
228.1,4.70083e-17,6.74173e-11,7.54866e-11,1,4751
228.2,4.70075e-17,6.67478e-11,7.4737e-11,1,4752
228.3,4.68919e-17,6.60849e-11,7.39948e-11,1,4753
228.4,4.69327e-17,6.54287e-11,7.326e-11,1,4754
228.5,4.69885e-17,6.47788e-11,7.25324e-11,1,4755
228.6,4.69002e-17,6.41354e-11,7.18119e-11,1,4756
228.7,4.69243e-17,6.34986e-11,7.10989e-11,1,4757
228.8,4.70445e-17,6.28681e-11,7.03928e-11,1,4758
228.9,4.69856e-17,6.22438e-11,6.96938e-11,1,4759
229,4.7018e-17,6.16256e-11,6.90017e-11,1,4760
229.1,4.68564e-17,6.10137e-11,6.83166e-11,1,4761
229.2,4.68972e-17,6.04077e-11,6.7638e-11,1,4762
229.3,4.69661e-17,5.98076e-11,6.69661e-11,1,4763
229.4,4.69937e-17,5.92136e-11,6.6301e-11,1,4764
229.5,4.69864e-17,5.86255e-11,6.56424e-11,1,4765
229.6,4.70604e-17,5.80434e-11,6.49907e-11,1,4766
229.7,4.71527e-17,5.7467e-11,6.43454e-11,1,4767
229.8,4.692e-17,5.68963e-11,6.37064e-11,1,4768
229.9,4.70042e-17,5.63314e-11,6.30739e-11,1,4769
230,4.69083e-17,5.5772e-11,6.24475e-11,1,4770
230.1,4.69287e-17,5.52182e-11,6.18275e-11,1,4771
230.2,4.70108e-17,5.46696e-11,6.12132e-11,1,4772
230.3,4.70625e-17,5.41267e-11,6.06053e-11,1,4773
230.4,4.69637e-17,5.35893e-11,6.00036e-11,1,4774
230.5,4.69453e-17,5.3057e-11,5.94076e-11,1,4775
230.6,4.6999e-17,5.25302e-11,5.88178e-11,1,4776
230.7,4.71354e-17,5.20086e-11,5.82337e-11,1,4777
230.8,4.69518e-17,5.14921e-11,5.76554e-11,1,4778
230.9,4.7076e-17,5.09806e-11,5.70827e-11,1,4779
231,4.69001e-17,5.04742e-11,5.65157e-11,1,4780
231.1,4.70008e-17,4.99729e-11,5.59544e-11,1,4781
231.2,4.69683e-17,4.94767e-11,5.53988e-11,1,4782
231.3,4.69614e-17,4.89854e-11,5.48487e-11,1,4783
231.4,4.69654e-17,4.8499e-11,5.4304e-11,1,4784
231.5,4.69903e-17,4.80175e-11,5.3765e-11,1,4785
231.6,4.70594e-17,4.75404e-11,5.32308e-11,1,4786
231.7,4.69687e-17,4.70683e-11,5.27021e-11,1,4787
231.8,4.70568e-17,4.66008e-11,5.21787e-11,1,4788
231.9,4.69048e-17,4.61382e-11,5.16606e-11,1,4789
232,4.70271e-17,4.56799e-11,5.11475e-11,1,4790
232.1,4.68325e-17,4.52263e-11,5.06396e-11,1,4791
232.2,4.70371e-17,4.47773e-11,5.01369e-11,1,4792
232.3,4.69915e-17,4.43327e-11,4.9639e-11,1,4793
232.4,4.69326e-17,4.38925e-11,4.91462e-11,1,4794
232.5,4.69498e-17,4.34566e-11,4.86581e-11,1,4795
232.6,4.69856e-17,4.30251e-11,4.81749e-11,1,4796
232.7,4.69834e-17,4.25978e-11,4.76965e-11,1,4797
232.8,4.69874e-17,4.21748e-11,4.72229e-11,1,4798
232.9,4.70844e-17,4.17559e-11,4.67539e-11,1,4799
233,4.6948e-17,4.13414e-11,4.62897e-11,1,4800
233.1,4.70208e-17,4.09309e-11,4.58301e-11,1,4801
233.2,4.68702e-17,4.05243e-11,4.53749e-11,1,4802
233.3,4.69037e-17,4.01219e-11,4.49242e-11,1,4803
233.4,4.68951e-17,3.97233e-11,4.4478e-11,1,4804
233.5,4.70357e-17,3.93289e-11,4.40363e-11,1,4805
233.6,4.71089e-17,3.89382e-11,4.35989e-11,1,4806
233.7,4.69222e-17,3.85515e-11,4.31659e-11,1,4807
233.8,4.70285e-17,3.81686e-11,4.2737e-11,1,4808
233.9,4.7073e-17,3.77895e-11,4.23126e-11,1,4809
234,4.69366e-17,3.74141e-11,4.18924e-11,1,4810
234.1,4.6921e-17,3.70426e-11,4.14763e-11,1,4811
234.2,4.6945e-17,3.66747e-11,4.10644e-11,1,4812
234.3,4.69342e-17,3.63104e-11,4.06565e-11,1,4813
234.4,4.68601e-17,3.59497e-11,4.02526e-11,1,4814
234.5,4.70015e-17,3.55928e-11,3.98529e-11,1,4815
234.6,4.71999e-17,3.52392e-11,3.9457e-11,1,4816
234.7,4.68859e-17,3.48892e-11,3.90652e-11,1,4817
234.8,4.69978e-17,3.45427e-11,3.86771e-11,1,4818
234.9,4.69312e-17,3.41996e-11,3.8293e-11,1,4819
235,4.68928e-17,3.38601e-11,3.79129e-11,1,4820
235.1,4.696e-17,3.35239e-11,3.75364e-11,1,4821
235.2,4.6862e-17,3.3191e-11,3.71637e-11,1,4822
235.3,4.68573e-17,3.28614e-11,3.67946e-11,1,4823
235.4,4.69096e-17,3.2535e-11,3.64292e-11,1,4824
235.5,4.71713e-17,3.22119e-11,3.60675e-11,1,4825
235.6,4.69673e-17,3.1892e-11,3.57092e-11,1,4826
235.7,4.69099e-17,3.15753e-11,3.53547e-11,1,4827
235.8,4.69227e-17,3.12618e-11,3.50036e-11,1,4828
235.9,4.70861e-17,3.09512e-11,3.4656e-11,1,4829
236,4.70529e-17,3.06438e-11,3.43118e-11,1,4830
236.1,4.69665e-17,3.03396e-11,3.39712e-11,1,4831
236.2,4.69749e-17,3.00384e-11,3.36339e-11,1,4832
236.3,4.68748e-17,2.97401e-11,3.32999e-11,1,4833
236.4,4.67949e-17,2.94447e-11,3.29692e-11,1,4834
236.5,4.69467e-17,2.91523e-11,3.26419e-11,1,4835
236.6,4.70971e-17,2.8863e-11,3.23179e-11,1,4836
236.7,4.69258e-17,2.85764e-11,3.19971e-11,1,4837
236.8,4.70349e-17,2.82927e-11,3.16793e-11,1,4838
236.9,4.70278e-17,2.80117e-11,3.13648e-11,1,4839
237,4.67054e-17,2.77336e-11,3.10535e-11,1,4840
237.1,4.69065e-17,2.74582e-11,3.07451e-11,1,4841
237.2,4.69946e-17,2.71855e-11,3.04398e-11,1,4842
237.3,4.7147e-17,2.69156e-11,3.01376e-11,1,4843
237.4,4.69639e-17,2.66484e-11,2.98384e-11,1,4844
237.5,4.71123e-17,2.63837e-11,2.9542e-11,1,4845
237.6,4.6922e-17,2.61217e-11,2.92486e-11,1,4846
237.7,4.69784e-17,2.58622e-11,2.89581e-11,1,4847
237.8,4.68902e-17,2.56053e-11,2.86704e-11,1,4848
237.9,4.69164e-17,2.5351e-11,2.83858e-11,1,4849
238,4.70127e-17,2.50994e-11,2.8104e-11,1,4850
238.1,4.67963e-17,2.48501e-11,2.78248e-11,1,4851
238.2,4.70526e-17,2.46032e-11,2.75483e-11,1,4852
238.3,4.69419e-17,2.43588e-11,2.72746e-11,1,4853
238.4,4.69202e-17,2.41169e-11,2.70037e-11,1,4854
238.5,4.70578e-17,2.38773e-11,2.67355e-11,1,4855
238.6,4.70324e-17,2.364e-11,2.64698e-11,1,4856
238.7,4.68344e-17,2.34053e-11,2.62069e-11,1,4857
238.8,4.70287e-17,2.31728e-11,2.59467e-11,1,4858
238.9,4.70792e-17,2.29428e-11,2.56892e-11,1,4859
239,4.70568e-17,2.27149e-11,2.5434e-11,1,4860
239.1,4.69428e-17,2.24895e-11,2.51816e-11,1,4861
239.2,4.68749e-17,2.22664e-11,2.49318e-11,1,4862
239.3,4.70131e-17,2.20453e-11,2.46843e-11,1,4863
239.4,4.69461e-17,2.18263e-11,2.44392e-11,1,4864
239.5,4.71202e-17,2.16096e-11,2.41965e-11,1,4865
239.6,4.69419e-17,2.1395e-11,2.39563e-11,1,4866
239.7,4.69231e-17,2.11825e-11,2.37184e-11,1,4867
239.8,4.6844e-17,2.09722e-11,2.34829e-11,1,4868
239.9,4.7016e-17,2.07639e-11,2.32497e-11,1,4869
240,4.70305e-17,2.05577e-11,2.30189e-11,1,4870
240.1,4.69592e-17,2.03537e-11,2.27906e-11,1,4871
240.2,4.69512e-17,2.01516e-11,2.25643e-11,1,4872
240.3,4.70296e-17,1.99517e-11,2.23404e-11,1,4873
240.4,4.70572e-17,1.97537e-11,2.21187e-11,1,4874
240.5,4.71908e-17,1.95575e-11,2.18991e-11,1,4875
240.6,4.70483e-17,1.93633e-11,2.16816e-11,1,4876
240.7,4.69335e-17,1.91711e-11,2.14664e-11,1,4877
240.8,4.69596e-17,1.89807e-11,2.12532e-11,1,4878
240.9,4.69987e-17,1.87922e-11,2.10422e-11,1,4879
241,4.68355e-17,1.86057e-11,2.08333e-11,1,4880
241.1,4.69957e-17,1.84208e-11,2.06263e-11,1,4881
241.2,4.69149e-17,1.82378e-11,2.04213e-11,1,4882
241.3,4.69474e-17,1.80567e-11,2.02185e-11,1,4883
241.4,4.705e-17,1.78773e-11,2.00176e-11,1,4884
241.5,4.70896e-17,1.77e-11,1.98191e-11,1,4885
241.6,4.70358e-17,1.75242e-11,1.96222e-11,1,4886
241.7,4.70347e-17,1.735e-11,1.94272e-11,1,4887
241.8,4.7082e-17,1.71777e-11,1.92342e-11,1,4888
241.9,4.69712e-17,1.70071e-11,1.90431e-11,1,4889
242,4.70203e-17,1.68382e-11,1.88541e-11,1,4890
242.1,4.70829e-17,1.66711e-11,1.86669e-11,1,4891
242.2,4.68843e-17,1.65055e-11,1.84815e-11,1,4892
242.3,4.69912e-17,1.63416e-11,1.8298e-11,1,4893
242.4,4.69853e-17,1.61793e-11,1.81163e-11,1,4894
242.5,4.69474e-17,1.60186e-11,1.79364e-11,1,4895
242.6,4.70768e-17,1.58593e-11,1.77579e-11,1,4896
242.7,4.69638e-17,1.57018e-11,1.75816e-11,1,4897
242.8,4.70786e-17,1.55458e-11,1.7407e-11,1,4898
242.9,4.68482e-17,1.53914e-11,1.72341e-11,1,4899
243,4.7098e-17,1.52385e-11,1.70628e-11,1,4900
243.1,4.70924e-17,1.50871e-11,1.68934e-11,1,4901
243.2,4.70731e-17,1.49372e-11,1.67255e-11,1,4902
243.3,4.69527e-17,1.47889e-11,1.65595e-11,1,4903
243.4,4.70759e-17,1.46421e-11,1.63951e-11,1,4904
243.5,4.70326e-17,1.44967e-11,1.62324e-11,1,4905
243.6,4.69279e-17,1.43526e-11,1.60711e-11,1,4906
243.7,4.68544e-17,1.421e-11,1.59114e-11,1,4907
243.8,4.70204e-17,1.40688e-11,1.57533e-11,1,4908
243.9,4.69588e-17,1.3929e-11,1.55967e-11,1,4909
244,4.70434e-17,1.37906e-11,1.54418e-11,1,4910
244.1,4.70191e-17,1.36535e-11,1.52882e-11,1,4911
244.2,4.69333e-17,1.35178e-11,1.51362e-11,1,4912
244.3,4.68965e-17,1.33835e-11,1.49859e-11,1,4913
244.4,4.69306e-17,1.32506e-11,1.48371e-11,1,4914
244.5,4.70797e-17,1.3119e-11,1.46897e-11,1,4915
244.6,4.69688e-17,1.29889e-11,1.4544e-11,1,4916
244.7,4.69903e-17,1.28599e-11,1.43997e-11,1,4917
244.8,4.70931e-17,1.27321e-11,1.42564e-11,1,4918
244.9,4.69592e-17,1.26056e-11,1.41149e-11,1,4919
245,4.69618e-17,1.24805e-11,1.39748e-11,1,4920
245.1,4.69793e-17,1.23566e-11,1.38361e-11,1,4921
245.2,4.68484e-17,1.22339e-11,1.36987e-11,1,4922
245.3,4.71092e-17,1.21125e-11,1.35627e-11,1,4923
245.4,4.69438e-17,1.19923e-11,1.34281e-11,1,4924
245.5,4.69303e-17,1.18732e-11,1.32947e-11,1,4925
245.6,4.70848e-17,1.17553e-11,1.31627e-11,1,4926
245.7,4.6949e-17,1.16386e-11,1.3032e-11,1,4927
245.8,4.68327e-17,1.15228e-11,1.29024e-11,1,4928
245.9,4.70035e-17,1.14085e-11,1.27744e-11,1,4929
246,4.70427e-17,1.1295e-11,1.26474e-11,1,4930
246.1,4.69642e-17,1.11828e-11,1.25217e-11,1,4931
246.2,4.69344e-17,1.10716e-11,1.23972e-11,1,4932
246.3,4.69784e-17,1.09616e-11,1.2274e-11,1,4933
246.4,4.69471e-17,1.08528e-11,1.21521e-11,1,4934
246.5,4.68546e-17,1.0745e-11,1.20314e-11,1,4935
246.6,4.6882e-17,1.06381e-11,1.19118e-11,1,4936
246.7,4.6956e-17,1.05325e-11,1.17935e-11,1,4937
246.8,4.69658e-17,1.04278e-11,1.16763e-11,1,4938
246.9,4.70023e-17,1.03242e-11,1.15603e-11,1,4939
247,4.7015e-17,1.02218e-11,1.14457e-11,1,4940
247.1,4.67776e-17,1.01202e-11,1.13319e-11,1,4941
247.2,4.69581e-17,1.00196e-11,1.12192e-11,1,4942
247.3,4.70002e-17,9.92026e-12,1.11079e-11,1,4943
247.4,4.68602e-17,9.82176e-12,1.09977e-11,1,4944
247.5,4.69256e-17,9.72425e-12,1.08885e-11,1,4945
247.6,4.69603e-17,9.62778e-12,1.07805e-11,1,4946
247.7,4.70225e-17,9.53211e-12,1.06734e-11,1,4947
247.8,4.72065e-17,9.43743e-12,1.05674e-11,1,4948
247.9,4.70227e-17,9.34369e-12,1.04624e-11,1,4949
248,4.70569e-17,9.25102e-12,1.03587e-11,1,4950
248.1,4.68477e-17,9.15919e-12,1.02559e-11,1,4951
248.2,4.69576e-17,9.06819e-12,1.0154e-11,1,4952
248.3,4.69077e-17,8.97826e-12,1.00534e-11,1,4953
248.4,4.72023e-17,8.88903e-12,9.95347e-12,1,4954
248.5,4.69427e-17,8.80082e-12,9.85477e-12,1,4955
248.6,4.69423e-17,8.71365e-12,9.7572e-12,1,4956
248.7,4.69246e-17,8.62698e-12,9.66015e-12,1,4957
248.8,4.69223e-17,8.54121e-12,9.56415e-12,1,4958
248.9,4.70293e-17,8.45647e-12,9.46925e-12,1,4959
249,4.69473e-17,8.37253e-12,9.37532e-12,1,4960
249.1,4.69166e-17,8.2894e-12,9.28221e-12,1,4961
249.2,4.70658e-17,8.20701e-12,9.18995e-12,1,4962
249.3,4.67185e-17,8.12548e-12,9.0987e-12,1,4963
249.4,4.70685e-17,8.04484e-12,9.0084e-12,1,4964
249.5,4.70958e-17,7.96489e-12,8.91894e-12,1,4965
249.6,4.68799e-17,7.88574e-12,8.83026e-12,1,4966
249.7,4.69122e-17,7.80743e-12,8.74257e-12,1,4967
249.8,4.6852e-17,7.73002e-12,8.65592e-12,1,4968
249.9,4.69212e-17,7.65321e-12,8.56992e-12,1,4969
250,4.70654e-17,7.57709e-12,8.4847e-12,1,4970
250.1,4.70349e-17,7.50179e-12,8.40035e-12,1,4971
250.2,4.70711e-17,7.42726e-12,8.31687e-12,1,4972
250.3,4.70255e-17,7.35346e-12,8.23424e-12,1,4973
250.4,4.69224e-17,7.28042e-12,8.15244e-12,1,4974
250.5,4.70197e-17,7.20814e-12,8.07148e-12,1,4975
250.6,4.70391e-17,7.13648e-12,7.99125e-12,1,4976
250.7,4.70672e-17,7.0655e-12,7.91176e-12,1,4977
250.8,4.71278e-17,6.99527e-12,7.8331e-12,1,4978
250.9,4.69212e-17,6.92585e-12,7.75539e-12,1,4979
251,4.70457e-17,6.85713e-12,7.67849e-12,1,4980
251.1,4.68665e-17,6.78914e-12,7.60241e-12,1,4981
251.2,4.69564e-17,6.72163e-12,7.52686e-12,1,4982
251.3,4.71323e-17,6.65488e-12,7.45212e-12,1,4983
251.4,4.69624e-17,6.58879e-12,7.37799e-12,1,4984
251.5,4.7002e-17,6.52336e-12,7.30476e-12,1,4985
251.6,4.70331e-17,6.45846e-12,7.23214e-12,1,4986
251.7,4.68092e-17,6.39423e-12,7.16025e-12,1,4987
251.8,4.71235e-17,6.33065e-12,7.08903e-12,1,4988
251.9,4.69074e-17,6.26777e-12,7.01859e-12,1,4989
252,4.70826e-17,6.2056e-12,6.94899e-12,1,4990
252.1,4.69688e-17,6.14394e-12,6.87997e-12,1,4991
252.2,4.68905e-17,6.08292e-12,6.81166e-12,1,4992
252.3,4.70226e-17,6.0225e-12,6.74403e-12,1,4993
252.4,4.67551e-17,5.96271e-12,6.67708e-12,1,4994
252.5,4.71921e-17,5.90351e-12,6.61077e-12,1,4995
252.6,4.69918e-17,5.84474e-12,6.54496e-12,1,4996
252.7,4.69316e-17,5.78667e-12,6.47994e-12,1,4997
252.8,4.69367e-17,5.72935e-12,6.41586e-12,1,4998
252.9,4.7043e-17,5.6725e-12,6.35219e-12,1,4999
253,4.69818e-17,5.61615e-12,6.28909e-12,1,5000
253.1,4.68581e-17,5.56035e-12,6.22662e-12,1,5001
253.2,4.69008e-17,5.50529e-12,6.16496e-12,1,5002
253.3,4.69415e-17,5.45051e-12,6.1036e-12,1,5003
253.4,4.6943e-17,5.39646e-12,6.04313e-12,1,5004
253.5,4.68912e-17,5.3428e-12,5.98306e-12,1,5005
253.6,4.72844e-17,5.28968e-12,5.92359e-12,1,5006
253.7,4.70238e-17,5.23715e-12,5.86482e-12,1,5007
253.8,4.68187e-17,5.18505e-12,5.80651e-12,1,5008
253.9,4.69831e-17,5.13347e-12,5.74874e-12,1,5009
254,4.66931e-17,5.08244e-12,5.69153e-12,1,5010
254.1,4.69864e-17,5.03199e-12,5.63505e-12,1,5011
254.2,4.72215e-17,4.98184e-12,5.57891e-12,1,5012
254.3,4.70119e-17,4.93248e-12,5.52363e-12,1,5013
254.4,4.68431e-17,4.88344e-12,5.46869e-12,1,5014
254.5,4.71671e-17,4.83497e-12,5.41443e-12,1,5015
254.6,4.70128e-17,4.78671e-12,5.36039e-12,1,5016
254.7,4.69706e-17,4.73921e-12,5.30714e-12,1,5017
254.8,4.68238e-17,4.69215e-12,5.25444e-12,1,5018
254.9,4.69613e-17,4.64552e-12,5.20223e-12,1,5019
255,4.68717e-17,4.59945e-12,5.15062e-12,1,5020
255.1,4.70192e-17,4.5538e-12,5.09949e-12,1,5021
255.2,4.69285e-17,4.50843e-12,5.04866e-12,1,5022
255.3,4.69262e-17,4.46365e-12,4.99857e-12,1,5023
255.4,4.70365e-17,4.41942e-12,4.94906e-12,1,5024
255.5,4.69448e-17,4.37541e-12,4.89968e-12,1,5025
255.6,4.68651e-17,4.33194e-12,4.85105e-12,1,5026
255.7,4.68717e-17,4.28912e-12,4.80311e-12,1,5027
255.8,4.7062e-17,4.24649e-12,4.75537e-12,1,5028
255.9,4.68069e-17,4.20428e-12,4.70815e-12,1,5029
256,4.69928e-17,4.16253e-12,4.66142e-12,1,5030
256.1,4.69872e-17,4.12119e-12,4.61514e-12,1,5031
256.2,4.70795e-17,4.08036e-12,4.56945e-12,1,5032
256.3,4.70588e-17,4.03996e-12,4.52428e-12,1,5033
256.4,4.71229e-17,3.99967e-12,4.47912e-12,1,5034
256.5,4.70061e-17,3.95992e-12,4.43459e-12,1,5035
256.6,4.70666e-17,3.92059e-12,4.39059e-12,1,5036
256.7,4.71105e-17,3.88172e-12,4.34708e-12,1,5037
256.8,4.68071e-17,3.8433e-12,4.30404e-12,1,5038
256.9,4.70371e-17,3.80519e-12,4.26135e-12,1,5039
257,4.70158e-17,3.76745e-12,4.2191e-12,1,5040
257.1,4.68925e-17,3.73002e-12,4.17715e-12,1,5041
257.2,4.6994e-17,3.69287e-12,4.13553e-12,1,5042
257.3,4.6918e-17,3.65621e-12,4.09448e-12,1,5043
257.4,4.69564e-17,3.61993e-12,4.05388e-12,1,5044
257.5,4.69426e-17,3.58393e-12,4.01356e-12,1,5045
257.6,4.69055e-17,3.54837e-12,3.97376e-12,1,5046
257.7,4.69961e-17,3.51307e-12,3.93429e-12,1,5047
257.8,4.70975e-17,3.47812e-12,3.89518e-12,1,5048
257.9,4.70426e-17,3.44355e-12,3.85648e-12,1,5049
258,4.699e-17,3.4094e-12,3.81821e-12,1,5050
258.1,4.68721e-17,3.3756e-12,3.78032e-12,1,5051
258.2,4.68987e-17,3.34232e-12,3.74305e-12,1,5052
258.3,4.68743e-17,3.3092e-12,3.70596e-12,1,5053
258.4,4.70078e-17,3.27636e-12,3.66923e-12,1,5054
258.5,4.70606e-17,3.2439e-12,3.63286e-12,1,5055
258.6,4.71114e-17,3.21173e-12,3.59684e-12,1,5056
258.7,4.69848e-17,3.17973e-12,3.56097e-12,1,5057
258.8,4.69839e-17,3.14808e-12,3.52556e-12,1,5058
258.9,4.68956e-17,3.11693e-12,3.49064e-12,1,5059
259,4.68174e-17,3.08602e-12,3.45607e-12,1,5060
259.1,4.69567e-17,3.05532e-12,3.42172e-12,1,5061
259.2,4.68616e-17,3.02501e-12,3.38785e-12,1,5062
259.3,4.70299e-17,2.99484e-12,3.35407e-12,1,5063
259.4,4.71596e-17,2.96521e-12,3.32086e-12,1,5064
259.5,4.71278e-17,2.93576e-12,3.28789e-12,1,5065
259.6,4.71556e-17,2.90651e-12,3.25514e-12,1,5066
259.7,4.70427e-17,2.87761e-12,3.22275e-12,1,5067
259.8,4.69994e-17,2.84892e-12,3.19059e-12,1,5068
259.9,4.69094e-17,2.82065e-12,3.15894e-12,1,5069
260,4.70641e-17,2.79257e-12,3.1275e-12,1,5070
260.1,4.72004e-17,2.76487e-12,3.09651e-12,1,5071
260.2,4.6983e-17,2.73745e-12,3.06585e-12,1,5072
260.3,4.69689e-17,2.7103e-12,3.0354e-12,1,5073
260.4,4.6924e-17,2.68336e-12,3.00528e-12,1,5074
260.5,4.69458e-17,2.65675e-12,2.97546e-12,1,5075
260.6,4.69422e-17,2.63038e-12,2.94591e-12,1,5076
260.7,4.67946e-17,2.60421e-12,2.91659e-12,1,5077
260.8,4.68111e-17,2.57821e-12,2.88748e-12,1,5078
260.9,4.69346e-17,2.55264e-12,2.85886e-12,1,5079
261,4.68809e-17,2.52725e-12,2.83045e-12,1,5080
261.1,4.69939e-17,2.50216e-12,2.80234e-12,1,5081
261.2,4.69798e-17,2.47732e-12,2.77457e-12,1,5082
261.3,4.70056e-17,2.45261e-12,2.74694e-12,1,5083
261.4,4.70616e-17,2.42811e-12,2.71951e-12,1,5084
261.5,4.7102e-17,2.40394e-12,2.69244e-12,1,5085
261.6,4.6912e-17,2.37981e-12,2.6654e-12,1,5086
261.7,4.70768e-17,2.35619e-12,2.63898e-12,1,5087
261.8,4.69867e-17,2.33296e-12,2.61298e-12,1,5088
261.9,4.68507e-17,2.30973e-12,2.58697e-12,1,5089
262,4.71069e-17,2.28662e-12,2.56107e-12,1,5090
262.1,4.68405e-17,2.26385e-12,2.53558e-12,1,5091
262.2,4.69484e-17,2.24134e-12,2.51032e-12,1,5092
262.3,4.69845e-17,2.21906e-12,2.4853e-12,1,5093
262.4,4.69989e-17,2.197e-12,2.46061e-12,1,5094
262.5,4.69272e-17,2.1751e-12,2.43611e-12,1,5095
262.6,4.70507e-17,2.15352e-12,2.41186e-12,1,5096
262.7,4.6937e-17,2.13215e-12,2.38793e-12,1,5097
262.8,4.69954e-17,2.11091e-12,2.36417e-12,1,5098
262.9,4.70049e-17,2.08993e-12,2.34067e-12,1,5099
263,4.68941e-17,2.06934e-12,2.31762e-12,1,5100
263.1,4.69129e-17,2.04881e-12,2.29465e-12,1,5101
263.2,4.70374e-17,2.02854e-12,2.27193e-12,1,5102
263.3,4.70724e-17,2.00847e-12,2.24942e-12,1,5103
263.4,4.68447e-17,1.98842e-12,2.22698e-12,1,5104
263.5,4.68562e-17,1.96865e-12,2.20485e-12,1,5105
263.6,4.70339e-17,1.94908e-12,2.18299e-12,1,5106
263.7,4.69301e-17,1.92958e-12,2.16111e-12,1,5107
263.8,4.71456e-17,1.91043e-12,2.13965e-12,1,5108
263.9,4.71888e-17,1.89153e-12,2.11842e-12,1,5109
264,4.67985e-17,1.87286e-12,2.09758e-12,1,5110
264.1,4.70287e-17,1.8542e-12,2.07666e-12,1,5111
264.2,4.69213e-17,1.83568e-12,2.05588e-12,1,5112
264.3,4.68898e-17,1.81734e-12,2.03536e-12,1,5113
264.4,4.7138e-17,1.79919e-12,2.01503e-12,1,5114
264.5,4.70453e-17,1.7813e-12,1.99501e-12,1,5115
264.6,4.69199e-17,1.76342e-12,1.97501e-12,1,5116
264.7,4.67982e-17,1.74573e-12,1.95521e-12,1,5117
264.8,4.70392e-17,1.7281e-12,1.93541e-12,1,5118
264.9,4.69898e-17,1.71079e-12,1.91603e-12,1,5119
265,4.71344e-17,1.69369e-12,1.8969e-12,1,5120
265.1,4.6875e-17,1.67666e-12,1.87788e-12,1,5121
265.2,4.71148e-17,1.65999e-12,1.85924e-12,1,5122
265.3,4.70039e-17,1.64345e-12,1.84076e-12,1,5123
265.4,4.70814e-17,1.62717e-12,1.82256e-12,1,5124
265.5,4.70393e-17,1.61095e-12,1.80445e-12,1,5125
265.6,4.69812e-17,1.59501e-12,1.78665e-12,1,5126
265.7,4.71465e-17,1.57926e-12,1.76905e-12,1,5127
265.8,4.68026e-17,1.56347e-12,1.75134e-12,1,5128
265.9,4.70591e-17,1.54798e-12,1.73401e-12,1,5129
266,4.69923e-17,1.53259e-12,1.71678e-12,1,5130
266.1,4.69388e-17,1.51727e-12,1.69958e-12,1,5131
266.2,4.6936e-17,1.50217e-12,1.68266e-12,1,5132
266.3,4.70746e-17,1.48713e-12,1.66582e-12,1,5133
266.4,4.71345e-17,1.47227e-12,1.6491e-12,1,5134
266.5,4.69135e-17,1.45763e-12,1.63274e-12,1,5135
266.6,4.68273e-17,1.44306e-12,1.61644e-12,1,5136
266.7,4.70203e-17,1.4286e-12,1.60019e-12,1,5137
266.8,4.69556e-17,1.41428e-12,1.58414e-12,1,5138
266.9,4.68971e-17,1.40022e-12,1.56843e-12,1,5139
267,4.72558e-17,1.38637e-12,1.55293e-12,1,5140
267.1,4.70509e-17,1.3726e-12,1.53754e-12,1,5141
267.2,4.69842e-17,1.35894e-12,1.52221e-12,1,5142
267.3,4.69023e-17,1.34546e-12,1.50711e-12,1,5143
267.4,4.70189e-17,1.3321e-12,1.49213e-12,1,5144
267.5,4.68854e-17,1.31888e-12,1.47734e-12,1,5145
267.6,4.69628e-17,1.30574e-12,1.46271e-12,1,5146
267.7,4.68552e-17,1.29274e-12,1.44821e-12,1,5147
267.8,4.68666e-17,1.27981e-12,1.43373e-12,1,5148
267.9,4.69723e-17,1.26707e-12,1.4195e-12,1,5149
268,4.70651e-17,1.25454e-12,1.40549e-12,1,5150
268.1,4.69507e-17,1.24223e-12,1.39171e-12,1,5151
268.2,4.69098e-17,1.22997e-12,1.37799e-12,1,5152
268.3,4.70485e-17,1.21784e-12,1.36442e-12,1,5153
268.4,4.69636e-17,1.20585e-12,1.35102e-12,1,5154
268.5,4.69848e-17,1.19392e-12,1.33767e-12,1,5155
268.6,4.697e-17,1.1821e-12,1.32449e-12,1,5156
268.7,4.69272e-17,1.17046e-12,1.31152e-12,1,5157
268.8,4.71807e-17,1.15887e-12,1.29858e-12,1,5158
268.9,4.71194e-17,1.14746e-12,1.28583e-12,1,5159
269,4.70081e-17,1.13602e-12,1.27301e-12,1,5160
269.1,4.66528e-17,1.12463e-12,1.2602e-12,1,5161
269.2,4.69792e-17,1.11332e-12,1.2475e-12,1,5162
269.3,4.70045e-17,1.10212e-12,1.23492e-12,1,5163
269.4,4.70194e-17,1.09104e-12,1.22246e-12,1,5164
269.5,4.68286e-17,1.08022e-12,1.21034e-12,1,5165
269.6,4.6674e-17,1.06931e-12,1.19808e-12,1,5166
269.7,4.69223e-17,1.05863e-12,1.1861e-12,1,5167
269.8,4.70111e-17,1.04809e-12,1.17427e-12,1,5168
269.9,4.68099e-17,1.03774e-12,1.16269e-12,1,5169
270,4.6915e-17,1.02746e-12,1.15122e-12,1,5170
270.1,4.70998e-17,1.01745e-12,1.13998e-12,1,5171
270.2,4.7173e-17,1.00742e-12,1.12877e-12,1,5172
270.3,4.69066e-17,9.97366e-13,1.11752e-12,1,5173
270.4,4.71047e-17,9.87538e-13,1.10656e-12,1,5174
270.5,4.69783e-17,9.77639e-13,1.09548e-12,1,5175
270.6,4.70564e-17,9.67854e-13,1.0845e-12,1,5176
270.7,4.696e-17,9.58106e-13,1.07354e-12,1,5177
270.8,4.69886e-17,9.48553e-13,1.06293e-12,1,5178
270.9,4.70199e-17,9.3906e-13,1.05231e-12,1,5179
271,4.68667e-17,9.29692e-13,1.04188e-12,1,5180
271.1,4.67941e-17,9.2033e-13,1.03135e-12,1,5181
271.2,4.68057e-17,9.11191e-13,1.02114e-12,1,5182
271.3,4.66657e-17,9.02168e-13,1.01107e-12,1,5183
271.4,4.69597e-17,8.93096e-13,1.00093e-12,1,5184
271.5,4.70834e-17,8.84266e-13,9.91067e-13,1,5185
271.6,4.68492e-17,8.75555e-13,9.81341e-13,1,5186
271.7,4.66183e-17,8.66806e-13,9.71612e-13,1,5187
271.8,4.69165e-17,8.5823e-13,9.62074e-13,1,5188
271.9,4.69196e-17,8.49585e-13,9.52476e-13,1,5189
272,4.70537e-17,8.41074e-13,9.42956e-13,1,5190
272.1,4.70731e-17,8.32686e-13,9.33602e-13,1,5191
272.2,4.69876e-17,8.24326e-13,9.24278e-13,1,5192
272.3,4.70466e-17,8.16193e-13,9.15173e-13,1,5193
272.4,4.6897e-17,8.08055e-13,9.06051e-13,1,5194
272.5,4.69536e-17,8.00078e-13,8.97092e-13,1,5195
272.6,4.68654e-17,7.92129e-13,8.88187e-13,1,5196
272.7,4.69933e-17,7.83947e-13,8.79012e-13,1,5197
272.8,4.67875e-17,7.76108e-13,8.70247e-13,1,5198
272.9,4.69617e-17,7.68395e-13,8.61588e-13,1,5199
273,4.71331e-17,7.6067e-13,8.52887e-13,1,5200
273.1,4.67958e-17,7.53044e-13,8.44273e-13,1,5201
273.2,4.69249e-17,7.45498e-13,8.35776e-13,1,5202
273.3,4.7163e-17,7.38102e-13,8.27413e-13,1,5203
273.4,4.69362e-17,7.30762e-13,8.19075e-13,1,5204
273.5,4.70664e-17,7.236e-13,8.11036e-13,1,5205
273.6,4.69786e-17,7.16382e-13,8.02923e-13,1,5206
273.7,4.69294e-17,7.09265e-13,7.94908e-13,1,5207
273.8,4.70024e-17,7.02277e-13,7.87079e-13,1,5208
273.9,4.69542e-17,6.95351e-13,7.79308e-13,1,5209
274,4.69236e-17,6.8832e-13,7.71401e-13,1,5210
274.1,4.68922e-17,6.81427e-13,7.63619e-13,1,5211
274.2,4.68942e-17,6.74613e-13,7.55932e-13,1,5212
274.3,4.69706e-17,6.67909e-13,7.48419e-13,1,5213
274.4,4.67946e-17,6.61228e-13,7.40883e-13,1,5214
274.5,4.70902e-17,6.5454e-13,7.33389e-13,1,5215
274.6,4.70137e-17,6.4811e-13,7.26186e-13,1,5216
274.7,4.71721e-17,6.41731e-13,7.19044e-13,1,5217
274.8,4.7177e-17,6.35368e-13,7.11886e-13,1,5218
274.9,4.71055e-17,6.29147e-13,7.04887e-13,1,5219
275,4.68991e-17,6.22952e-13,6.98014e-13,1,5220
275.1,4.68513e-17,6.16766e-13,6.911e-13,1,5221
275.2,4.70291e-17,6.10586e-13,6.84191e-13,1,5222
275.3,4.69944e-17,6.04428e-13,6.77337e-13,1,5223
275.4,4.71293e-17,5.98446e-13,6.70658e-13,1,5224
275.5,4.68812e-17,5.92598e-13,6.64079e-13,1,5225
275.6,4.70818e-17,5.86559e-13,6.57294e-13,1,5226
275.7,4.69259e-17,5.80696e-13,6.5077e-13,1,5227
275.8,4.69314e-17,5.74886e-13,6.44289e-13,1,5228
275.9,4.7019e-17,5.69008e-13,6.37705e-13,1,5229
276,4.7169e-17,5.63285e-13,6.31283e-13,1,5230
276.1,4.70055e-17,5.57649e-13,6.24993e-13,1,5231
276.2,4.69669e-17,5.51946e-13,6.18628e-13,1,5232
276.3,4.70137e-17,5.46437e-13,6.12464e-13,1,5233
276.4,4.70518e-17,5.40899e-13,6.06279e-13,1,5234
276.5,4.70621e-17,5.35553e-13,6.00369e-13,1,5235
276.6,4.7094e-17,5.30233e-13,5.9441e-13,1,5236
276.7,4.68672e-17,5.24886e-13,5.88442e-13,1,5237
276.8,4.74806e-17,5.19648e-13,5.82621e-13,1,5238
276.9,4.70328e-17,5.14349e-13,5.7677e-13,1,5239
277,4.70197e-17,5.09207e-13,5.71108e-13,1,5240
277.1,4.69895e-17,5.04081e-13,5.65362e-13,1,5241
277.2,4.7056e-17,4.99163e-13,5.59925e-13,1,5242
277.3,4.70776e-17,4.94224e-13,5.54416e-13,1,5243
277.4,4.68266e-17,4.89339e-13,5.48951e-13,1,5244
277.5,4.68905e-17,4.84538e-13,5.43633e-13,1,5245
277.6,4.7062e-17,4.79746e-13,5.38326e-13,1,5246
277.7,4.71241e-17,4.75054e-13,5.33103e-13,1,5247
277.8,4.67318e-17,4.70502e-13,5.28032e-13,1,5248
277.9,4.68499e-17,4.65965e-13,5.23023e-13,1,5249
278,4.69114e-17,4.6129e-13,5.178e-13,1,5250
278.1,4.7191e-17,4.56928e-13,5.12906e-13,1,5251
278.2,4.69697e-17,4.52545e-13,5.07994e-13,1,5252
278.3,4.68297e-17,4.48181e-13,5.03076e-13,1,5253
278.4,4.70931e-17,4.4388e-13,4.98225e-13,1,5254
278.5,4.71215e-17,4.39386e-13,4.93219e-13,1,5255
278.6,4.71016e-17,4.3505e-13,4.88356e-13,1,5256
278.7,4.69131e-17,4.30687e-13,4.83499e-13,1,5257
278.8,4.68511e-17,4.26522e-13,4.78872e-13,1,5258
278.9,4.70233e-17,4.22247e-13,4.74067e-13,1,5259
279,4.69084e-17,4.18134e-13,4.69513e-13,1,5260
279.1,4.69168e-17,4.13925e-13,4.64766e-13,1,5261
279.2,4.70686e-17,4.09978e-13,4.60355e-13,1,5262
279.3,4.70257e-17,4.05909e-13,4.55758e-13,1,5263
279.4,4.69659e-17,4.019e-13,4.51276e-13,1,5264
279.5,4.68524e-17,3.9776e-13,4.46559e-13,1,5265
279.6,4.71516e-17,3.93881e-13,4.42223e-13,1,5266
279.7,4.71473e-17,3.89954e-13,4.37786e-13,1,5267
279.8,4.70292e-17,3.85994e-13,4.33336e-13,1,5268
279.9,4.69064e-17,3.82148e-13,4.28983e-13,1,5269
280,4.69107e-17,3.78376e-13,4.24741e-13,1,5270
280.1,4.70873e-17,3.74581e-13,4.20453e-13,1,5271
280.2,4.70349e-17,3.70775e-13,4.16136e-13,1,5272
280.3,4.69516e-17,3.67046e-13,4.1195e-13,1,5273
280.4,4.71135e-17,3.63185e-13,4.07596e-13,1,5274
280.5,4.69763e-17,3.5938e-13,4.03259e-13,1,5275
280.6,4.69643e-17,3.55757e-13,3.99129e-13,1,5276
280.7,4.70688e-17,3.52274e-13,3.95242e-13,1,5277
280.8,4.71511e-17,3.48685e-13,3.9123e-13,1,5278
280.9,4.70354e-17,3.45085e-13,3.87201e-13,1,5279
281,4.71203e-17,3.41701e-13,3.83445e-13,1,5280
281.1,4.68348e-17,3.38336e-13,3.79713e-13,1,5281
281.2,4.7173e-17,3.34959e-13,3.75894e-13,1,5282
281.3,4.69434e-17,3.31468e-13,3.71973e-13,1,5283
281.4,4.6665e-17,3.28261e-13,3.68355e-13,1,5284
281.5,4.7097e-17,3.2513e-13,3.64886e-13,1,5285
281.6,4.71763e-17,3.2179e-13,3.6108e-13,1,5286
281.7,4.70606e-17,3.1872e-13,3.5762e-13,1,5287
281.8,4.69579e-17,3.15625e-13,3.54167e-13,1,5288
281.9,4.67383e-17,3.12556e-13,3.50715e-13,1,5289
282,4.67426e-17,3.09423e-13,3.47148e-13,1,5290
282.1,4.69859e-17,3.06349e-13,3.43686e-13,1,5291
282.2,4.71775e-17,3.03293e-13,3.40248e-13,1,5292
282.3,4.70159e-17,3.00263e-13,3.36868e-13,1,5293
282.4,4.71712e-17,2.97333e-13,3.33606e-13,1,5294
282.5,4.69658e-17,2.94281e-13,3.30112e-13,1,5295
282.6,4.68808e-17,2.91382e-13,3.26826e-13,1,5296
282.7,4.69023e-17,2.88395e-13,3.23428e-13,1,5297
282.8,4.67767e-17,2.85601e-13,3.20247e-13,1,5298
282.9,4.69075e-17,2.82657e-13,3.1689e-13,1,5299
283,4.70333e-17,2.7977e-13,3.13641e-13,1,5300
283.1,4.70343e-17,2.7689e-13,3.10392e-13,1,5301
283.2,4.66891e-17,2.7415e-13,3.07324e-13,1,5302
283.3,4.70402e-17,2.71354e-13,3.0416e-13,1,5303
283.4,4.70665e-17,2.68539e-13,3.01037e-13,1,5304
283.5,4.70057e-17,2.65867e-13,2.98011e-13,1,5305
283.6,4.70422e-17,2.63131e-13,2.9493e-13,1,5306
283.7,4.70458e-17,2.60449e-13,2.91993e-13,1,5307
283.8,4.67368e-17,2.57706e-13,2.88947e-13,1,5308
283.9,4.70085e-17,2.55119e-13,2.86024e-13,1,5309
284,4.68977e-17,2.52321e-13,2.82943e-13,1,5310
284.1,4.69067e-17,2.49801e-13,2.80149e-13,1,5311
284.2,4.71094e-17,2.47241e-13,2.77263e-13,1,5312
284.3,4.70874e-17,2.44681e-13,2.7434e-13,1,5313
284.4,4.69241e-17,2.42053e-13,2.71378e-13,1,5314
284.5,4.67224e-17,2.39637e-13,2.6869e-13,1,5315
284.6,4.70346e-17,2.37265e-13,2.66032e-13,1,5316
284.7,4.70211e-17,2.34816e-13,2.63293e-13,1,5317
284.8,4.71526e-17,2.32498e-13,2.60715e-13,1,5318
284.9,4.70236e-17,2.30106e-13,2.5805e-13,1,5319
285,4.71701e-17,2.27758e-13,2.55404e-13,1,5320
285.1,4.68783e-17,2.25429e-13,2.52829e-13,1,5321
285.2,4.72269e-17,2.23114e-13,2.50269e-13,1,5322
285.3,4.69489e-17,2.2081e-13,2.47715e-13,1,5323
285.4,4.70639e-17,2.18595e-13,2.45231e-13,1,5324
285.5,4.71299e-17,2.16361e-13,2.42781e-13,1,5325
285.6,4.72559e-17,2.1417e-13,2.40382e-13,1,5326
285.7,4.69731e-17,2.11987e-13,2.37952e-13,1,5327
285.8,4.72579e-17,2.09712e-13,2.35387e-13,1,5328
285.9,4.68027e-17,2.07486e-13,2.32928e-13,1,5329
286,4.68789e-17,2.05344e-13,2.30561e-13,1,5330
286.1,4.68854e-17,2.0325e-13,2.28197e-13,1,5331
286.2,4.72312e-17,2.01035e-13,2.25683e-13,1,5332
286.3,4.69456e-17,1.99009e-13,2.23434e-13,1,5333
286.4,4.71841e-17,1.96903e-13,2.21075e-13,1,5334
286.5,4.68808e-17,1.94744e-13,2.18597e-13,1,5335
286.6,4.71747e-17,1.92846e-13,2.16486e-13,1,5336
286.7,4.70365e-17,1.91011e-13,2.14411e-13,1,5337
286.8,4.68772e-17,1.89066e-13,2.12188e-13,1,5338
286.9,4.71106e-17,1.87092e-13,2.09941e-13,1,5339
287,4.69006e-17,1.85295e-13,2.0796e-13,1,5340
287.1,4.70975e-17,1.83291e-13,2.05736e-13,1,5341
287.2,4.67805e-17,1.8142e-13,2.03604e-13,1,5342
287.3,4.68914e-17,1.79507e-13,2.01479e-13,1,5343
287.4,4.69568e-17,1.77606e-13,1.99382e-13,1,5344
287.5,4.70317e-17,1.75864e-13,1.97504e-13,1,5345
287.6,4.71777e-17,1.74187e-13,1.95659e-13,1,5346
287.7,4.706e-17,1.72412e-13,1.93655e-13,1,5347
287.8,4.69628e-17,1.70651e-13,1.91734e-13,1,5348
287.9,4.72026e-17,1.68987e-13,1.89959e-13,1,5349
288,4.69795e-17,1.67187e-13,1.87971e-13,1,5350
288.1,4.71752e-17,1.65468e-13,1.86067e-13,1,5351
288.2,4.70641e-17,1.63832e-13,1.84311e-13,1,5352
288.3,4.71503e-17,1.62271e-13,1.82555e-13,1,5353
288.4,4.73673e-17,1.60748e-13,1.80843e-13,1,5354
288.5,4.71264e-17,1.59163e-13,1.79026e-13,1,5355
288.6,4.70799e-17,1.57661e-13,1.77444e-13,1,5356
288.7,4.68767e-17,1.56306e-13,1.75977e-13,1,5357
288.8,4.68618e-17,1.54819e-13,1.74324e-13,1,5358
288.9,4.69156e-17,1.5344e-13,1.72742e-13,1,5359
289,4.68354e-17,1.52165e-13,1.71344e-13,1,5360
289.1,4.70173e-17,1.50903e-13,1.69968e-13,1,5361
289.2,4.67097e-17,1.49495e-13,1.68389e-13,1,5362
289.3,4.68746e-17,1.48063e-13,1.66741e-13,1,5363
289.4,4.69475e-17,1.4671e-13,1.65171e-13,1,5364
289.5,4.70483e-17,1.45326e-13,1.63625e-13,1,5365
289.6,4.69253e-17,1.4403e-13,1.62215e-13,1,5366
289.7,4.71244e-17,1.42849e-13,1.6098e-13,1,5367
289.8,4.69461e-17,1.41595e-13,1.59568e-13,1,5368
289.9,4.68566e-17,1.40338e-13,1.58143e-13,1,5369
290,4.67012e-17,1.39197e-13,1.56911e-13,1,5370
290.1,4.69924e-17,1.38216e-13,1.55828e-13,1,5371
290.2,4.69857e-17,1.37124e-13,1.54664e-13,1,5372
290.3,4.69286e-17,1.35929e-13,1.53291e-13,1,5373
290.4,4.70002e-17,1.3477e-13,1.51995e-13,1,5374
290.5,4.70448e-17,1.33674e-13,1.50766e-13,1,5375
290.6,4.69361e-17,1.3258e-13,1.49536e-13,1,5376
290.7,4.70338e-17,1.31442e-13,1.48319e-13,1,5377
290.8,4.68351e-17,1.30314e-13,1.4709e-13,1,5378
290.9,4.68717e-17,1.29241e-13,1.45876e-13,1,5379
291,4.71573e-17,1.28343e-13,1.44928e-13,1,5380
291.1,4.67542e-17,1.27361e-13,1.43859e-13,1,5381
291.2,4.69204e-17,1.26401e-13,1.42789e-13,1,5382
291.3,4.71684e-17,1.25566e-13,1.41829e-13,1,5383
291.4,4.70733e-17,1.24605e-13,1.40767e-13,1,5384
291.5,4.69972e-17,1.23607e-13,1.3967e-13,1,5385
291.6,4.68818e-17,1.22531e-13,1.38457e-13,1,5386
291.7,4.67798e-17,1.21549e-13,1.37329e-13,1,5387
291.8,4.6645e-17,1.20639e-13,1.36325e-13,1,5388
291.9,4.68455e-17,1.1973e-13,1.3531e-13,1,5389
292,4.66932e-17,1.18945e-13,1.34471e-13,1,5390
292.1,4.67878e-17,1.18085e-13,1.33523e-13,1,5391
292.2,4.67693e-17,1.17139e-13,1.32457e-13,1,5392
292.3,4.69592e-17,1.16148e-13,1.31365e-13,1,5393
292.4,4.69499e-17,1.15249e-13,1.30369e-13,1,5394
292.5,4.69943e-17,1.14395e-13,1.29455e-13,1,5395
292.6,4.69682e-17,1.13608e-13,1.28635e-13,1,5396
292.7,4.68565e-17,1.12825e-13,1.27809e-13,1,5397
292.8,4.69212e-17,1.11878e-13,1.26748e-13,1,5398
292.9,4.68365e-17,1.11101e-13,1.25881e-13,1,5399
293,4.66343e-17,1.10204e-13,1.24896e-13,1,5400
293.1,4.7068e-17,1.09445e-13,1.24062e-13,1,5401
293.2,4.6937e-17,1.08627e-13,1.23125e-13,1,5402
293.3,4.71859e-17,1.07881e-13,1.22269e-13,1,5403
293.4,4.70353e-17,1.07129e-13,1.21449e-13,1,5404
293.5,4.6946e-17,1.06469e-13,1.20736e-13,1,5405
293.6,4.71683e-17,1.05757e-13,1.19988e-13,1,5406
293.7,4.69765e-17,1.04998e-13,1.19157e-13,1,5407
293.8,4.70112e-17,1.04389e-13,1.18514e-13,1,5408
293.9,4.69452e-17,1.03719e-13,1.17811e-13,1,5409
294,4.70962e-17,1.03112e-13,1.1721e-13,1,5410
294.1,4.70063e-17,1.0235e-13,1.16423e-13,1,5411
294.2,4.71259e-17,1.01556e-13,1.15513e-13,1,5412
294.3,4.71694e-17,1.00864e-13,1.14694e-13,1,5413
294.4,4.70382e-17,1.00224e-13,1.13998e-13,1,5414
294.5,4.69045e-17,9.95822e-14,1.13335e-13,1,5415
294.6,4.69872e-17,9.88965e-14,1.1259e-13,1,5416
294.7,4.71037e-17,9.81869e-14,1.11765e-13,1,5417
294.8,4.69024e-17,9.7584e-14,1.1104e-13,1,5418
294.9,4.68891e-17,9.66652e-14,1.10027e-13,1,5419
295,4.69192e-17,9.60117e-14,1.09299e-13,1,5420
295.1,4.68498e-17,9.52262e-14,1.0845e-13,1,5421
295.2,4.66924e-17,9.4415e-14,1.07509e-13,1,5422
295.3,4.69933e-17,9.37576e-14,1.06774e-13,1,5423
295.4,4.69295e-17,9.30947e-14,1.06018e-13,1,5424
295.5,4.68548e-17,9.23378e-14,1.05167e-13,1,5425
295.6,4.68269e-17,9.16922e-14,1.04375e-13,1,5426
295.7,4.71404e-17,9.10567e-14,1.03682e-13,1,5427
295.8,4.68845e-17,9.04373e-14,1.0302e-13,1,5428
295.9,4.70565e-17,8.98357e-14,1.0238e-13,1,5429
296,4.71026e-17,8.91998e-14,1.01659e-13,1,5430
296.1,4.71904e-17,8.85407e-14,1.00942e-13,1,5431
296.2,4.70483e-17,8.78702e-14,1.00316e-13,1,5432
296.3,4.70007e-17,8.72157e-14,9.96002e-14,1,5433
296.4,4.70482e-17,8.66169e-14,9.89039e-14,1,5434
296.5,4.72764e-17,8.58204e-14,9.79459e-14,1,5435
296.6,4.70142e-17,8.51596e-14,9.72098e-14,1,5436
296.7,4.71387e-17,8.43094e-14,9.62574e-14,1,5437
296.8,4.70141e-17,8.36815e-14,9.55515e-14,1,5438
296.9,4.70524e-17,8.3213e-14,9.5034e-14,1,5439
297,4.69645e-17,8.26906e-14,9.4438e-14,1,5440
297.1,4.69361e-17,8.19932e-14,9.36514e-14,1,5441
297.2,4.67569e-17,8.13523e-14,9.29718e-14,1,5442
297.3,4.67831e-17,8.06892e-14,9.22548e-14,1,5443
297.4,4.69497e-17,7.99849e-14,9.1497e-14,1,5444
297.5,4.69779e-17,7.91294e-14,9.06243e-14,1,5445
297.6,4.73305e-17,7.83868e-14,8.98149e-14,1,5446
297.7,4.72851e-17,7.76679e-14,8.9015e-14,1,5447
297.8,4.70817e-17,7.70954e-14,8.84204e-14,1,5448
297.9,4.68953e-17,7.65699e-14,8.78877e-14,1,5449
298,4.67268e-17,7.59912e-14,8.73283e-14,1,5450
298.1,4.69175e-17,7.54045e-14,8.66877e-14,1,5451
298.2,4.7076e-17,7.48157e-14,8.60566e-14,1,5452
298.3,4.68979e-17,7.41911e-14,8.54071e-14,1,5453
298.4,4.69561e-17,7.36609e-14,8.4799e-14,1,5454
298.5,4.71542e-17,7.31077e-14,8.41816e-14,1,5455
298.6,4.69982e-17,7.26087e-14,8.36568e-14,1,5456
298.7,4.686e-17,7.20687e-14,8.30353e-14,1,5457
298.8,4.70221e-17,7.15385e-14,8.2442e-14,1,5458
298.9,4.71413e-17,7.09845e-14,8.17711e-14,1,5459
299,4.70711e-17,7.05172e-14,8.12813e-14,1,5460
299.1,4.7187e-17,6.99748e-14,8.06432e-14,1,5461
299.2,4.70557e-17,6.94799e-14,8.00955e-14,1,5462
299.3,4.69427e-17,6.88706e-14,7.9409e-14,1,5463
299.4,4.71874e-17,6.83674e-14,7.89347e-14,1,5464
299.5,4.70376e-17,6.77833e-14,7.83551e-14,1,5465
299.6,4.69233e-17,6.73353e-14,7.78586e-14,1,5466
299.7,4.71228e-17,6.68732e-14,7.73332e-14,1,5467
299.8,4.70655e-17,6.63598e-14,7.68215e-14,1,5468
299.9,4.69984e-17,6.59088e-14,7.6349e-14,1,5469
300,4.69918e-17,6.53874e-14,7.57785e-14,1,5470
300.1,4.70593e-17,6.4914e-14,7.5234e-14,1,5471
300.2,4.72009e-17,6.44486e-14,7.47355e-14,1,5472
300.3,4.70563e-17,6.39347e-14,7.41234e-14,1,5473
300.4,4.69983e-17,6.3622e-14,7.3756e-14,1,5474
300.5,4.72072e-17,6.31625e-14,7.32118e-14,1,5475
300.6,4.71912e-17,6.28835e-14,7.28499e-14,1,5476
300.7,4.7139e-17,6.26095e-14,7.25696e-14,1,5477
300.8,4.70879e-17,6.2153e-14,7.20689e-14,1,5478
300.9,4.68015e-17,6.16174e-14,7.1358e-14,1,5479
301,4.68151e-17,6.11072e-14,7.07462e-14,1,5480
301.1,4.67192e-17,6.06968e-14,7.03377e-14,1,5481
301.2,4.69465e-17,6.01447e-14,6.97112e-14,1,5482
301.3,4.69258e-17,5.9727e-14,6.92451e-14,1,5483
301.4,4.71477e-17,5.91567e-14,6.86049e-14,1,5484
301.5,4.69236e-17,5.85854e-14,6.79054e-14,1,5485
301.6,4.71269e-17,5.80084e-14,6.72706e-14,1,5486
301.7,4.69799e-17,5.75231e-14,6.67558e-14,1,5487
301.8,4.71785e-17,5.71564e-14,6.63739e-14,1,5488
301.9,4.70306e-17,5.68357e-14,6.60792e-14,1,5489
302,4.7205e-17,5.64853e-14,6.57269e-14,1,5490
302.1,4.7101e-17,5.60173e-14,6.52263e-14,1,5491
302.2,4.70297e-17,5.56914e-14,6.48245e-14,1,5492
302.3,4.67803e-17,5.54163e-14,6.44781e-14,1,5493
302.4,4.70457e-17,5.51459e-14,6.41738e-14,1,5494
302.5,4.71443e-17,5.48505e-14,6.38181e-14,1,5495
302.6,4.70408e-17,5.44544e-14,6.34315e-14,1,5496
302.7,4.72387e-17,5.42821e-14,6.32606e-14,1,5497
302.8,4.70718e-17,5.39562e-14,6.29414e-14,1,5498
302.9,4.6899e-17,5.37217e-14,6.26828e-14,1,5499
303,4.68664e-17,5.34476e-14,6.24174e-14,1,5500
303.1,4.71297e-17,5.30833e-14,6.20451e-14,1,5501
303.2,4.70977e-17,5.27358e-14,6.16303e-14,1,5502
303.3,4.70074e-17,5.23766e-14,6.11877e-14,1,5503
303.4,4.7217e-17,5.20297e-14,6.0715e-14,1,5504
303.5,4.70775e-17,5.17008e-14,6.03035e-14,1,5505
303.6,4.70911e-17,5.13297e-14,5.9847e-14,1,5506
303.7,4.70701e-17,5.08886e-14,5.92963e-14,1,5507
303.8,4.70402e-17,5.06282e-14,5.89487e-14,1,5508
303.9,4.71816e-17,5.0239e-14,5.85229e-14,1,5509
304,4.72187e-17,4.99918e-14,5.82652e-14,1,5510
304.1,4.71448e-17,4.98e-14,5.80424e-14,1,5511
304.2,4.71136e-17,4.94626e-14,5.76107e-14,1,5512
304.3,4.71938e-17,4.91951e-14,5.72793e-14,1,5513
304.4,4.71298e-17,4.88463e-14,5.68856e-14,1,5514
304.5,4.70331e-17,4.84695e-14,5.6448e-14,1,5515
304.6,4.6976e-17,4.8232e-14,5.61844e-14,1,5516
304.7,4.69522e-17,4.79257e-14,5.59442e-14,1,5517
304.8,4.69823e-17,4.74377e-14,5.5383e-14,1,5518
304.9,4.70002e-17,4.72383e-14,5.52335e-14,1,5519
305,4.69508e-17,4.69132e-14,5.49298e-14,1,5520
305.1,4.71168e-17,4.66938e-14,5.47535e-14,1,5521
305.2,4.69905e-17,4.6463e-14,5.44329e-14,1,5522
305.3,4.67957e-17,4.60928e-14,5.39951e-14,1,5523
305.4,4.70925e-17,4.5802e-14,5.36557e-14,1,5524
305.5,4.71469e-17,4.55809e-14,5.3398e-14,1,5525
305.6,4.70115e-17,4.53527e-14,5.30934e-14,1,5526
305.7,4.70947e-17,4.50807e-14,5.27403e-14,1,5527
305.8,4.67894e-17,4.48124e-14,5.23391e-14,1,5528
305.9,4.69913e-17,4.46957e-14,5.2228e-14,1,5529
306,4.69059e-17,4.45768e-14,5.21714e-14,1,5530
306.1,4.67084e-17,4.42936e-14,5.18217e-14,1,5531
306.2,4.68538e-17,4.41822e-14,5.17123e-14,1,5532
306.3,4.65487e-17,4.40121e-14,5.15752e-14,1,5533
306.4,4.68145e-17,4.37819e-14,5.12832e-14,1,5534
306.5,4.70682e-17,4.36439e-14,5.11351e-14,1,5535
306.6,4.70012e-17,4.3462e-14,5.09838e-14,1,5536
306.7,4.69804e-17,4.31973e-14,5.06927e-14,1,5537
306.8,4.70547e-17,4.3048e-14,5.05521e-14,1,5538
306.9,4.68553e-17,4.289e-14,5.03729e-14,1,5539
307,4.68007e-17,4.27221e-14,5.01992e-14,1,5540
307.1,4.71421e-17,4.2521e-14,4.99942e-14,1,5541
307.2,4.71592e-17,4.23916e-14,4.98196e-14,1,5542
307.3,4.70447e-17,4.22994e-14,4.97379e-14,1,5543
307.4,4.71224e-17,4.20556e-14,4.94566e-14,1,5544
307.5,4.69983e-17,4.20277e-14,4.93962e-14,1,5545
307.6,4.69578e-17,4.18802e-14,4.92446e-14,1,5546
307.7,4.6973e-17,4.17276e-14,4.91083e-14,1,5547
307.8,4.69875e-17,4.15687e-14,4.89307e-14,1,5548
307.9,4.68325e-17,4.13273e-14,4.86084e-14,1,5549
308,4.68052e-17,4.11404e-14,4.84017e-14,1,5550
308.1,4.68714e-17,4.10279e-14,4.82289e-14,1,5551
308.2,4.71082e-17,4.07378e-14,4.78214e-14,1,5552
308.3,4.70491e-17,4.05277e-14,4.75812e-14,1,5553
308.4,4.69056e-17,4.03008e-14,4.7323e-14,1,5554
308.5,4.70188e-17,4.00155e-14,4.69803e-14,1,5555
308.6,4.72042e-17,3.98812e-14,4.6786e-14,1,5556
308.7,4.71031e-17,3.96311e-14,4.65543e-14,1,5557
308.8,4.70872e-17,3.92744e-14,4.61587e-14,1,5558
308.9,4.71406e-17,3.89545e-14,4.57962e-14,1,5559
309,4.71442e-17,3.8681e-14,4.54837e-14,1,5560
309.1,4.72451e-17,3.84119e-14,4.52281e-14,1,5561
309.2,4.71602e-17,3.81965e-14,4.49654e-14,1,5562
309.3,4.68759e-17,3.79837e-14,4.47105e-14,1,5563
309.4,4.69464e-17,3.78293e-14,4.45472e-14,1,5564
309.5,4.68175e-17,3.76553e-14,4.4322e-14,1,5565
309.6,4.69154e-17,3.74865e-14,4.4107e-14,1,5566
309.7,4.6707e-17,3.7271e-14,4.3847e-14,1,5567
309.8,4.69697e-17,3.70342e-14,4.35519e-14,1,5568
309.9,4.70353e-17,3.68622e-14,4.33261e-14,1,5569
310,4.68972e-17,3.66951e-14,4.317e-14,1,5570
310.1,4.69379e-17,3.6558e-14,4.30169e-14,1,5571
310.2,4.70202e-17,3.64095e-14,4.28365e-14,1,5572
310.3,4.69436e-17,3.63199e-14,4.27332e-14,1,5573
310.4,4.69023e-17,3.61599e-14,4.25403e-14,1,5574
310.5,4.71029e-17,3.61135e-14,4.2521e-14,1,5575
310.6,4.66269e-17,3.59928e-14,4.23631e-14,1,5576
310.7,4.70354e-17,3.58279e-14,4.21621e-14,1,5577
310.8,4.67728e-17,3.56682e-14,4.19921e-14,1,5578
310.9,4.69093e-17,3.55638e-14,4.18437e-14,1,5579
311,4.69028e-17,3.54339e-14,4.16609e-14,1,5580
311.1,4.69053e-17,3.52622e-14,4.1402e-14,1,5581
311.2,4.69249e-17,3.51415e-14,4.12562e-14,1,5582
311.3,4.68078e-17,3.50848e-14,4.11692e-14,1,5583
311.4,4.69627e-17,3.49561e-14,4.0994e-14,1,5584
311.5,4.71737e-17,3.48559e-14,4.09029e-14,1,5585
311.6,4.69675e-17,3.47612e-14,4.07465e-14,1,5586
311.7,4.70171e-17,3.46273e-14,4.06144e-14,1,5587
311.8,4.69679e-17,3.45397e-14,4.05024e-14,1,5588
311.9,4.69884e-17,3.44299e-14,4.03976e-14,1,5589
312,4.69725e-17,3.43072e-14,4.02612e-14,1,5590
312.1,4.69981e-17,3.42635e-14,4.01953e-14,1,5591
312.2,4.69636e-17,3.41795e-14,4.01148e-14,1,5592
312.3,4.68062e-17,3.39737e-14,3.98928e-14,1,5593
312.4,4.70962e-17,3.37555e-14,3.96138e-14,1,5594
312.5,4.68716e-17,3.35086e-14,3.932e-14,1,5595
312.6,4.69772e-17,3.33154e-14,3.91173e-14,1,5596
312.7,4.7038e-17,3.32338e-14,3.90381e-14,1,5597
312.8,4.70201e-17,3.31403e-14,3.89412e-14,1,5598
312.9,4.70293e-17,3.30814e-14,3.88707e-14,1,5599
313,4.68253e-17,3.29186e-14,3.86729e-14,1,5600
313.1,4.70804e-17,3.27345e-14,3.84415e-14,1,5601
313.2,4.71362e-17,3.25688e-14,3.82603e-14,1,5602
313.3,4.6926e-17,3.2406e-14,3.80322e-14,1,5603
313.4,4.69238e-17,3.22207e-14,3.78129e-14,1,5604
313.5,4.69688e-17,3.20317e-14,3.75518e-14,1,5605
313.6,4.70263e-17,3.19346e-14,3.74554e-14,1,5606
313.7,4.70963e-17,3.17086e-14,3.71549e-14,1,5607
313.8,4.70005e-17,3.1587e-14,3.69857e-14,1,5608
313.9,4.71446e-17,3.15331e-14,3.69022e-14,1,5609
314,4.70246e-17,3.15048e-14,3.68706e-14,1,5610
314.1,4.68992e-17,3.1309e-14,3.66357e-14,1,5611
314.2,4.71744e-17,3.13427e-14,3.66702e-14,1,5612
314.3,4.70578e-17,3.11202e-14,3.63814e-14,1,5613
314.4,4.70806e-17,3.10177e-14,3.62655e-14,1,5614
314.5,4.71728e-17,3.09507e-14,3.61422e-14,1,5615
314.6,4.69879e-17,3.08217e-14,3.59824e-14,1,5616
314.7,4.70771e-17,3.06576e-14,3.57429e-14,1,5617
314.8,4.69981e-17,3.05523e-14,3.56464e-14,1,5618
314.9,4.70345e-17,3.04639e-14,3.54662e-14,1,5619
315,4.71195e-17,3.03907e-14,3.54557e-14,1,5620
315.1,4.70473e-17,3.03586e-14,3.53216e-14,1,5621
315.2,4.71471e-17,3.02333e-14,3.51793e-14,1,5622
315.3,4.69228e-17,3.00848e-14,3.49924e-14,1,5623
315.4,4.71006e-17,3.00173e-14,3.49222e-14,1,5624
315.5,4.69345e-17,2.99779e-14,3.48625e-14,1,5625
315.6,4.67804e-17,2.98341e-14,3.46459e-14,1,5626
315.7,4.721e-17,2.96555e-14,3.44234e-14,1,5627
315.8,4.67939e-17,2.95968e-14,3.43328e-14,1,5628
315.9,4.70141e-17,2.95858e-14,3.42998e-14,1,5629
316,4.71174e-17,2.94045e-14,3.407e-14,1,5630
316.1,4.7102e-17,2.92636e-14,3.38384e-14,1,5631
316.2,4.71924e-17,2.9112e-14,3.36294e-14,1,5632
316.3,4.69757e-17,2.89755e-14,3.34269e-14,1,5633
316.4,4.72189e-17,2.88871e-14,3.32994e-14,1,5634
316.5,4.71272e-17,2.86748e-14,3.30902e-14,1,5635
316.6,4.72536e-17,2.86016e-14,3.29766e-14,1,5636
316.7,4.69964e-17,2.85066e-14,3.28542e-14,1,5637
316.8,4.6939e-17,2.83173e-14,3.26432e-14,1,5638
316.9,4.69918e-17,2.82429e-14,3.25306e-14,1,5639
317,4.69614e-17,2.80573e-14,3.23195e-14,1,5640
317.1,4.70004e-17,2.78348e-14,3.20505e-14,1,5641
317.2,4.68237e-17,2.76405e-14,3.18189e-14,1,5642
317.3,4.68315e-17,2.74706e-14,3.15789e-14,1,5643
317.4,4.70744e-17,2.73292e-14,3.14447e-14,1,5644
317.5,4.70165e-17,2.72379e-14,3.12918e-14,1,5645
317.6,4.69891e-17,2.71708e-14,3.12382e-14,1,5646
317.7,4.70297e-17,2.70205e-14,3.10663e-14,1,5647
317.8,4.67368e-17,2.68838e-14,3.0956e-14,1,5648
317.9,4.70074e-17,2.67937e-14,3.0845e-14,1,5649
318,4.7109e-17,2.65664e-14,3.06415e-14,1,5650
318.1,4.72549e-17,2.6397e-14,3.04465e-14,1,5651
318.2,4.69118e-17,2.62188e-14,3.02627e-14,1,5652
318.3,4.69754e-17,2.60696e-14,3.00581e-14,1,5653
318.4,4.68314e-17,2.59711e-14,2.99557e-14,1,5654
318.5,4.68549e-17,2.5975e-14,3.00577e-14,1,5655
318.6,4.68731e-17,2.58233e-14,2.99018e-14,1,5656
318.7,4.69726e-17,2.57636e-14,2.98797e-14,1,5657
318.8,4.66671e-17,2.56852e-14,2.98104e-14,1,5658
318.9,4.68425e-17,2.56462e-14,2.97941e-14,1,5659
319,4.66944e-17,2.5609e-14,2.97633e-14,1,5660
319.1,4.68228e-17,2.55419e-14,2.97011e-14,1,5661
319.2,4.68493e-17,2.54545e-14,2.96253e-14,1,5662
319.3,4.68351e-17,2.54005e-14,2.95868e-14,1,5663
319.4,4.70122e-17,2.54807e-14,2.96548e-14,1,5664
319.5,4.68993e-17,2.54199e-14,2.96258e-14,1,5665
319.6,4.68658e-17,2.53332e-14,2.95645e-14,1,5666
319.7,4.69544e-17,2.53325e-14,2.95379e-14,1,5667
319.8,4.67561e-17,2.52072e-14,2.94624e-14,1,5668
319.9,4.70265e-17,2.52128e-14,2.94259e-14,1,5669
320,4.67346e-17,2.51905e-14,2.93986e-14,1,5670
320.1,4.66796e-17,2.5117e-14,2.93143e-14,1,5671
320.2,4.69647e-17,2.50407e-14,2.91984e-14,1,5672
320.3,4.68631e-17,2.50074e-14,2.92206e-14,1,5673
320.4,4.69889e-17,2.4992e-14,2.91734e-14,1,5674
320.5,4.71362e-17,2.49324e-14,2.90914e-14,1,5675
320.6,4.71734e-17,2.48145e-14,2.90023e-14,1,5676
320.7,4.701e-17,2.48682e-14,2.90935e-14,1,5677
320.8,4.71677e-17,2.47922e-14,2.89931e-14,1,5678
320.9,4.69711e-17,2.48082e-14,2.90645e-14,1,5679
321,4.68107e-17,2.47147e-14,2.89131e-14,1,5680
321.1,4.69384e-17,2.46249e-14,2.87927e-14,1,5681
321.2,4.69217e-17,2.46377e-14,2.88156e-14,1,5682
321.3,4.70862e-17,2.46805e-14,2.88833e-14,1,5683
321.4,4.69872e-17,2.46212e-14,2.88381e-14,1,5684
321.5,4.69873e-17,2.45172e-14,2.87292e-14,1,5685
321.6,4.69261e-17,2.44662e-14,2.86618e-14,1,5686
321.7,4.6862e-17,2.44189e-14,2.86855e-14,1,5687
321.8,4.69898e-17,2.44399e-14,2.87279e-14,1,5688
321.9,4.69851e-17,2.44099e-14,2.86816e-14,1,5689
322,4.69455e-17,2.42703e-14,2.85079e-14,1,5690
322.1,4.69916e-17,2.42202e-14,2.85128e-14,1,5691
322.2,4.71946e-17,2.41552e-14,2.84806e-14,1,5692
322.3,4.7217e-17,2.41292e-14,2.8505e-14,1,5693
322.4,4.69876e-17,2.40308e-14,2.84264e-14,1,5694
322.5,4.72691e-17,2.40175e-14,2.83985e-14,1,5695
322.6,4.69019e-17,2.3956e-14,2.83443e-14,1,5696
322.7,4.70679e-17,2.39631e-14,2.83909e-14,1,5697
322.8,4.71561e-17,2.39256e-14,2.83763e-14,1,5698
322.9,4.70225e-17,2.39308e-14,2.84152e-14,1,5699
323,4.70275e-17,2.39061e-14,2.84423e-14,1,5700
323.1,4.7072e-17,2.38587e-14,2.84395e-14,1,5701
323.2,4.70654e-17,2.38588e-14,2.84171e-14,1,5702
323.3,4.71071e-17,2.38503e-14,2.84982e-14,1,5703
323.4,4.70608e-17,2.36856e-14,2.8238e-14,1,5704
323.5,4.72548e-17,2.38036e-14,2.83594e-14,1,5705
323.6,4.70077e-17,2.37494e-14,2.83172e-14,1,5706
323.7,4.70072e-17,2.37723e-14,2.83578e-14,1,5707
323.8,4.71064e-17,2.36892e-14,2.82265e-14,1,5708
323.9,4.72083e-17,2.35878e-14,2.8138e-14,1,5709
324,4.71654e-17,2.35966e-14,2.81339e-14,1,5710
324.1,4.7019e-17,2.35739e-14,2.80632e-14,1,5711
324.2,4.72388e-17,2.35367e-14,2.80234e-14,1,5712
324.3,4.69776e-17,2.34956e-14,2.79674e-14,1,5713
324.4,4.70865e-17,2.35889e-14,2.81152e-14,1,5714
324.5,4.7007e-17,2.34995e-14,2.80156e-14,1,5715
324.6,4.71454e-17,2.34741e-14,2.79573e-14,1,5716
324.7,4.72402e-17,2.34296e-14,2.79775e-14,1,5717
324.8,4.68318e-17,2.34034e-14,2.78965e-14,1,5718
324.9,4.71073e-17,2.34444e-14,2.79968e-14,1,5719
325,4.72565e-17,2.32887e-14,2.78242e-14,1,5720
325.1,4.70487e-17,2.33489e-14,2.79291e-14,1,5721
325.2,4.70573e-17,2.33016e-14,2.79071e-14,1,5722
325.3,4.71555e-17,2.31731e-14,2.78002e-14,1,5723
325.4,4.69968e-17,2.31954e-14,2.7825e-14,1,5724
325.5,4.70089e-17,2.31949e-14,2.77675e-14,1,5725
325.6,4.70789e-17,2.30943e-14,2.76698e-14,1,5726
325.7,4.71065e-17,2.31286e-14,2.77204e-14,1,5727
325.8,4.71464e-17,2.3112e-14,2.77455e-14,1,5728
325.9,4.69737e-17,2.31075e-14,2.77164e-14,1,5729
326,4.71069e-17,2.3003e-14,2.76166e-14,1,5730
326.1,4.70125e-17,2.29974e-14,2.76034e-14,1,5731
326.2,4.69956e-17,2.2978e-14,2.75915e-14,1,5732
326.3,4.67499e-17,2.28989e-14,2.75035e-14,1,5733
326.4,4.67961e-17,2.291e-14,2.75325e-14,1,5734
326.5,4.70611e-17,2.28769e-14,2.75239e-14,1,5735
326.6,4.71274e-17,2.28249e-14,2.7445e-14,1,5736
326.7,4.68879e-17,2.27185e-14,2.73488e-14,1,5737
326.8,4.6907e-17,2.27051e-14,2.73192e-14,1,5738
326.9,4.69033e-17,2.26559e-14,2.72147e-14,1,5739
327,4.70236e-17,2.26549e-14,2.72611e-14,1,5740
327.1,4.70571e-17,2.26177e-14,2.71918e-14,1,5741
327.2,4.68079e-17,2.26292e-14,2.7194e-14,1,5742
327.3,4.68001e-17,2.25965e-14,2.71398e-14,1,5743
327.4,4.70275e-17,2.2528e-14,2.7146e-14,1,5744
327.5,4.69239e-17,2.24884e-14,2.71355e-14,1,5745
327.6,4.70717e-17,2.24197e-14,2.70703e-14,1,5746
327.7,4.71126e-17,2.24679e-14,2.71175e-14,1,5747
327.8,4.69981e-17,2.23962e-14,2.70741e-14,1,5748
327.9,4.70572e-17,2.25055e-14,2.71498e-14,1,5749
328,4.68933e-17,2.24917e-14,2.71592e-14,1,5750
328.1,4.71964e-17,2.25247e-14,2.72392e-14,1,5751
328.2,4.72125e-17,2.24612e-14,2.71142e-14,1,5752
328.3,4.70387e-17,2.24941e-14,2.71433e-14,1,5753
328.4,4.7011e-17,2.2523e-14,2.71837e-14,1,5754
328.5,4.7223e-17,2.24548e-14,2.70998e-14,1,5755
328.6,4.6838e-17,2.23598e-14,2.703e-14,1,5756
328.7,4.6987e-17,2.23628e-14,2.69708e-14,1,5757
328.8,4.69752e-17,2.2256e-14,2.68412e-14,1,5758
328.9,4.7024e-17,2.23492e-14,2.69891e-14,1,5759
329,4.69301e-17,2.23318e-14,2.69778e-14,1,5760
329.1,4.70381e-17,2.23093e-14,2.69413e-14,1,5761
329.2,4.68053e-17,2.23067e-14,2.69605e-14,1,5762
329.3,4.68139e-17,2.23045e-14,2.6945e-14,1,5763
329.4,4.6954e-17,2.22968e-14,2.69396e-14,1,5764
329.5,4.698e-17,2.23646e-14,2.70189e-14,1,5765
329.6,4.70824e-17,2.23099e-14,2.69052e-14,1,5766
329.7,4.68643e-17,2.23279e-14,2.69822e-14,1,5767
329.8,4.70781e-17,2.23049e-14,2.69574e-14,1,5768
329.9,4.69045e-17,2.23433e-14,2.7033e-14,1,5769
330,4.69659e-17,2.22699e-14,2.69712e-14,1,5770
330.1,4.68971e-17,2.21751e-14,2.68559e-14,1,5771
330.2,4.69549e-17,2.20831e-14,2.67801e-14,1,5772
330.3,4.69142e-17,2.21825e-14,2.68691e-14,1,5773
330.4,4.71423e-17,2.21162e-14,2.67601e-14,1,5774
330.5,4.69289e-17,2.21953e-14,2.68456e-14,1,5775
330.6,4.68785e-17,2.20325e-14,2.66172e-14,1,5776
330.7,4.70084e-17,2.20865e-14,2.67378e-14,1,5777
330.8,4.68857e-17,2.19446e-14,2.6563e-14,1,5778
330.9,4.71156e-17,2.18443e-14,2.63832e-14,1,5779
331,4.69888e-17,2.18975e-14,2.64653e-14,1,5780
331.1,4.71034e-17,2.18406e-14,2.64592e-14,1,5781
331.2,4.69802e-17,2.18981e-14,2.64423e-14,1,5782
331.3,4.72154e-17,2.18158e-14,2.63491e-14,1,5783
331.4,4.701e-17,2.17084e-14,2.61616e-14,1,5784
331.5,4.69408e-17,2.15996e-14,2.60061e-14,1,5785
331.6,4.72213e-17,2.16521e-14,2.60382e-14,1,5786
331.7,4.72593e-17,2.16346e-14,2.59389e-14,1,5787
331.8,4.70079e-17,2.153e-14,2.57774e-14,1,5788
331.9,4.68143e-17,2.14462e-14,2.56098e-14,1,5789
332,4.70878e-17,2.13409e-14,2.54481e-14,1,5790
332.1,4.67416e-17,2.12452e-14,2.52934e-14,1,5791
332.2,4.69409e-17,2.1238e-14,2.53027e-14,1,5792
332.3,4.69331e-17,2.11356e-14,2.51952e-14,1,5793
332.4,4.69388e-17,2.10835e-14,2.51457e-14,1,5794
332.5,4.66415e-17,2.09948e-14,2.50001e-14,1,5795
332.6,4.69546e-17,2.09802e-14,2.5011e-14,1,5796
332.7,4.69579e-17,2.08389e-14,2.47465e-14,1,5797
332.8,4.72312e-17,2.05725e-14,2.44304e-14,1,5798
332.9,4.70835e-17,2.05523e-14,2.4387e-14,1,5799
333,4.70754e-17,2.05193e-14,2.42713e-14,1,5800
333.1,4.71427e-17,2.04083e-14,2.41151e-14,1,5801
333.2,4.70126e-17,2.03405e-14,2.39731e-14,1,5802
333.3,4.71411e-17,2.03954e-14,2.40279e-14,1,5803
333.4,4.70416e-17,2.02932e-14,2.38778e-14,1,5804
333.5,4.6993e-17,2.02602e-14,2.37861e-14,1,5805
333.6,4.70728e-17,2.01789e-14,2.36909e-14,1,5806
333.7,4.70193e-17,2.01328e-14,2.35936e-14,1,5807
333.8,4.67738e-17,2.01409e-14,2.36227e-14,1,5808
333.9,4.6909e-17,2.00589e-14,2.35624e-14,1,5809
334,4.71234e-17,2.00342e-14,2.35098e-14,1,5810
334.1,4.68915e-17,1.98572e-14,2.32807e-14,1,5811
334.2,4.67225e-17,1.97743e-14,2.31263e-14,1,5812
334.3,4.69006e-17,1.97173e-14,2.30846e-14,1,5813
334.4,4.68689e-17,1.96956e-14,2.30881e-14,1,5814
334.5,4.67882e-17,1.95728e-14,2.29136e-14,1,5815
334.6,4.6966e-17,1.95098e-14,2.2846e-14,1,5816
334.7,4.67251e-17,1.94766e-14,2.27816e-14,1,5817
334.8,4.70534e-17,1.94111e-14,2.26686e-14,1,5818
334.9,4.67151e-17,1.93626e-14,2.25772e-14,1,5819
335,4.69446e-17,1.92991e-14,2.25094e-14,1,5820
335.1,4.6993e-17,1.92543e-14,2.24639e-14,1,5821
335.2,4.7097e-17,1.92601e-14,2.25177e-14,1,5822
335.3,4.70171e-17,1.91956e-14,2.2395e-14,1,5823
335.4,4.6909e-17,1.92797e-14,2.24749e-14,1,5824
335.5,4.71022e-17,1.91686e-14,2.23097e-14,1,5825
335.6,4.70913e-17,1.90484e-14,2.22088e-14,1,5826
335.7,4.69839e-17,1.90216e-14,2.21711e-14,1,5827
335.8,4.68772e-17,1.89763e-14,2.21551e-14,1,5828
335.9,4.70064e-17,1.90121e-14,2.21706e-14,1,5829
336,4.6989e-17,1.90382e-14,2.22387e-14,1,5830
336.1,4.68372e-17,1.90631e-14,2.22454e-14,1,5831
336.2,4.6944e-17,1.90076e-14,2.22274e-14,1,5832
336.3,4.69999e-17,1.90501e-14,2.22549e-14,1,5833
336.4,4.70225e-17,1.88989e-14,2.20749e-14,1,5834
336.5,4.71015e-17,1.88274e-14,2.20086e-14,1,5835
336.6,4.69726e-17,1.88622e-14,2.20424e-14,1,5836
336.7,4.68817e-17,1.88497e-14,2.20263e-14,1,5837
336.8,4.69576e-17,1.8859e-14,2.2033e-14,1,5838
336.9,4.69869e-17,1.8804e-14,2.19285e-14,1,5839
337,4.70448e-17,1.87433e-14,2.18701e-14,1,5840
337.1,4.68103e-17,1.87219e-14,2.18139e-14,1,5841
337.2,4.7045e-17,1.87648e-14,2.18742e-14,1,5842
337.3,4.71297e-17,1.86607e-14,2.1726e-14,1,5843
337.4,4.69833e-17,1.86159e-14,2.1639e-14,1,5844
337.5,4.7002e-17,1.85394e-14,2.1596e-14,1,5845
337.6,4.6794e-17,1.85428e-14,2.15983e-14,1,5846
337.7,4.70299e-17,1.84707e-14,2.14836e-14,1,5847
337.8,4.68348e-17,1.84263e-14,2.13856e-14,1,5848
337.9,4.69898e-17,1.83769e-14,2.13674e-14,1,5849
338,4.69414e-17,1.83416e-14,2.13194e-14,1,5850
338.1,4.69276e-17,1.82667e-14,2.12023e-14,1,5851
338.2,4.7067e-17,1.82268e-14,2.11608e-14,1,5852
338.3,4.68919e-17,1.81256e-14,2.10329e-14,1,5853
338.4,4.70754e-17,1.80464e-14,2.09401e-14,1,5854
338.5,4.70178e-17,1.80364e-14,2.09452e-14,1,5855
338.6,4.69678e-17,1.79976e-14,2.0867e-14,1,5856
338.7,4.68949e-17,1.79913e-14,2.08777e-14,1,5857
338.8,4.70889e-17,1.78996e-14,2.07846e-14,1,5858
338.9,4.71632e-17,1.78337e-14,2.07772e-14,1,5859
339,4.72785e-17,1.77951e-14,2.06978e-14,1,5860
339.1,4.70708e-17,1.76542e-14,2.05267e-14,1,5861
339.2,4.70431e-17,1.75117e-14,2.03726e-14,1,5862
339.3,4.68903e-17,1.73615e-14,2.01797e-14,1,5863
339.4,4.69091e-17,1.71694e-14,2.00068e-14,1,5864
339.5,4.70596e-17,1.70935e-14,1.99428e-14,1,5865
339.6,4.69261e-17,1.70329e-14,1.98935e-14,1,5866
339.7,4.70151e-17,1.69529e-14,1.98234e-14,1,5867
339.8,4.71228e-17,1.70154e-14,1.9831e-14,1,5868
339.9,4.7269e-17,1.68809e-14,1.97108e-14,1,5869
340,4.70174e-17,1.68152e-14,1.964e-14,1,5870
340.1,4.71551e-17,1.6754e-14,1.95954e-14,1,5871
340.2,4.71414e-17,1.66812e-14,1.95042e-14,1,5872
340.3,4.68511e-17,1.6546e-14,1.93371e-14,1,5873
340.4,4.70366e-17,1.64679e-14,1.92272e-14,1,5874
340.5,4.69209e-17,1.63918e-14,1.91879e-14,1,5875
340.6,4.70871e-17,1.63001e-14,1.90699e-14,1,5876
340.7,4.68849e-17,1.6304e-14,1.90913e-14,1,5877
340.8,4.69343e-17,1.62184e-14,1.89459e-14,1,5878
340.9,4.70139e-17,1.61284e-14,1.88767e-14,1,5879
341,4.69176e-17,1.60607e-14,1.87426e-14,1,5880
341.1,4.70718e-17,1.60124e-14,1.86787e-14,1,5881
341.2,4.71114e-17,1.59024e-14,1.85252e-14,1,5882
341.3,4.69862e-17,1.58092e-14,1.83536e-14,1,5883
341.4,4.69742e-17,1.56752e-14,1.81931e-14,1,5884
341.5,4.70359e-17,1.5674e-14,1.82021e-14,1,5885
341.6,4.69503e-17,1.55661e-14,1.80737e-14,1,5886
341.7,4.7075e-17,1.55072e-14,1.79735e-14,1,5887
341.8,4.68484e-17,1.54359e-14,1.78314e-14,1,5888
341.9,4.69706e-17,1.53542e-14,1.77965e-14,1,5889
342,4.70743e-17,1.54716e-14,1.79415e-14,1,5890
342.1,4.70054e-17,1.53409e-14,1.77511e-14,1,5891
342.2,4.71288e-17,1.52864e-14,1.76835e-14,1,5892
342.3,4.68102e-17,1.52061e-14,1.76125e-14,1,5893
342.4,4.69076e-17,1.52078e-14,1.75487e-14,1,5894
342.5,4.70021e-17,1.51688e-14,1.75227e-14,1,5895
342.6,4.70253e-17,1.52274e-14,1.76013e-14,1,5896
342.7,4.69294e-17,1.51132e-14,1.74644e-14,1,5897
342.8,4.70647e-17,1.50361e-14,1.73973e-14,1,5898
342.9,4.70733e-17,1.50482e-14,1.73852e-14,1,5899
343,4.68123e-17,1.4858e-14,1.71825e-14,1,5900
343.1,4.68734e-17,1.4876e-14,1.71759e-14,1,5901
343.2,4.68436e-17,1.47732e-14,1.70879e-14,1,5902
343.3,4.68979e-17,1.47062e-14,1.69971e-14,1,5903
343.4,4.70379e-17,1.46553e-14,1.69365e-14,1,5904
343.5,4.69473e-17,1.46282e-14,1.69107e-14,1,5905
343.6,4.69481e-17,1.46444e-14,1.6906e-14,1,5906
343.7,4.69609e-17,1.44987e-14,1.67577e-14,1,5907
343.8,4.68544e-17,1.44467e-14,1.66672e-14,1,5908
343.9,4.68065e-17,1.43828e-14,1.65842e-14,1,5909
344,4.71221e-17,1.44291e-14,1.66131e-14,1,5910
344.1,4.70332e-17,1.44672e-14,1.66493e-14,1,5911
344.2,4.70064e-17,1.43619e-14,1.65659e-14,1,5912
344.3,4.70676e-17,1.42627e-14,1.64452e-14,1,5913
344.4,4.679e-17,1.41226e-14,1.6266e-14,1,5914
344.5,4.70794e-17,1.40563e-14,1.6169e-14,1,5915
344.6,4.67625e-17,1.3891e-14,1.59117e-14,1,5916
344.7,4.69346e-17,1.37702e-14,1.57685e-14,1,5917
344.8,4.69906e-17,1.36965e-14,1.56419e-14,1,5918
344.9,4.71366e-17,1.36029e-14,1.54892e-14,1,5919
345,4.70704e-17,1.34815e-14,1.53548e-14,1,5920
345.1,4.71912e-17,1.34254e-14,1.53195e-14,1,5921
345.2,4.7011e-17,1.33774e-14,1.53011e-14,1,5922
345.3,4.7101e-17,1.33086e-14,1.51517e-14,1,5923
345.4,4.7235e-17,1.32736e-14,1.51248e-14,1,5924
345.5,4.70928e-17,1.32622e-14,1.50745e-14,1,5925
345.6,4.72024e-17,1.31538e-14,1.49451e-14,1,5926
345.7,4.70835e-17,1.32141e-14,1.50277e-14,1,5927
345.8,4.69907e-17,1.3089e-14,1.48557e-14,1,5928
345.9,4.70173e-17,1.29808e-14,1.4785e-14,1,5929
346,4.7128e-17,1.29041e-14,1.47301e-14,1,5930
346.1,4.6989e-17,1.29045e-14,1.47068e-14,1,5931
346.2,4.70578e-17,1.28903e-14,1.47365e-14,1,5932
346.3,4.69096e-17,1.26791e-14,1.44909e-14,1,5933
346.4,4.64896e-17,1.27373e-14,1.45574e-14,1,5934
346.5,4.69908e-17,1.26575e-14,1.44362e-14,1,5935
346.6,4.70965e-17,1.26691e-14,1.44055e-14,1,5936
346.7,4.68885e-17,1.26075e-14,1.43598e-14,1,5937
346.8,4.70044e-17,1.26381e-14,1.43853e-14,1,5938
346.9,4.69898e-17,1.26058e-14,1.43754e-14,1,5939
347,4.70026e-17,1.2639e-14,1.44236e-14,1,5940
347.1,4.68984e-17,1.26471e-14,1.44199e-14,1,5941
347.2,4.69446e-17,1.26208e-14,1.44047e-14,1,5942
347.3,4.70622e-17,1.2708e-14,1.44777e-14,1,5943
347.4,4.7101e-17,1.27049e-14,1.44342e-14,1,5944
347.5,4.70016e-17,1.27255e-14,1.44744e-14,1,5945
347.6,4.68933e-17,1.26105e-14,1.43914e-14,1,5946
347.7,4.69202e-17,1.25835e-14,1.43448e-14,1,5947
347.8,4.70462e-17,1.26602e-14,1.44425e-14,1,5948
347.9,4.69665e-17,1.26873e-14,1.45046e-14,1,5949
348,4.70109e-17,1.25563e-14,1.43143e-14,1,5950
348.1,4.70545e-17,1.24914e-14,1.42307e-14,1,5951
348.2,4.68958e-17,1.25379e-14,1.42983e-14,1,5952
348.3,4.69093e-17,1.25262e-14,1.43096e-14,1,5953
348.4,4.71577e-17,1.26078e-14,1.43888e-14,1,5954
348.5,4.69449e-17,1.25701e-14,1.43654e-14,1,5955
348.6,4.70676e-17,1.25906e-14,1.43519e-14,1,5956
348.7,4.69525e-17,1.25517e-14,1.43552e-14,1,5957
348.8,4.70999e-17,1.25541e-14,1.43512e-14,1,5958
348.9,4.69005e-17,1.25618e-14,1.43127e-14,1,5959
349,4.68874e-17,1.25817e-14,1.43645e-14,1,5960
349.1,4.68432e-17,1.25317e-14,1.42881e-14,1,5961
349.2,4.69351e-17,1.25907e-14,1.43521e-14,1,5962
349.3,4.68547e-17,1.26039e-14,1.43888e-14,1,5963
349.4,4.70817e-17,1.25319e-14,1.43068e-14,1,5964
349.5,4.67736e-17,1.24943e-14,1.42805e-14,1,5965
349.6,4.70652e-17,1.24824e-14,1.42421e-14,1,5966
349.7,4.69139e-17,1.24906e-14,1.42252e-14,1,5967
349.8,4.72141e-17,1.2447e-14,1.41824e-14,1,5968
349.9,4.69005e-17,1.24749e-14,1.4256e-14,1,5969
350,4.70048e-17,1.24111e-14,1.41446e-14,1,5970


==> graph_data/tps_long/mesh4_1_4/LongTime_nlhho_1.csv <==
 TEST ??.
Description ,Advection_diffusion.
Number of time iteration ,3501
Meshsize,0.00634706
Total number of linear systems solved :,6103

Time,Entropy,Diff_L1,Diff_L2,Nb_iter_Newton,Nb_resol_cumul,
0,0.294838,0.52013,0.582387,0,0
0.1,0.286279,0.51492,0.576553,10,10
0.2,0.278464,0.509761,0.570777,6,16
0.3,0.271119,0.504654,0.565059,5,21
0.4,0.264145,0.499598,0.559398,5,26
0.5,0.257486,0.494593,0.553794,5,31
0.6,0.251102,0.489638,0.548246,5,36
0.7,0.244966,0.484733,0.542753,5,41
0.8,0.239053,0.479877,0.537316,5,46
0.9,0.233348,0.475069,0.531933,4,50
1,0.227834,0.47031,0.526604,4,54
1.1,0.222499,0.465598,0.521328,4,58
1.2,0.217333,0.460934,0.516105,4,62
1.3,0.212324,0.456316,0.510935,4,66
1.4,0.207465,0.451745,0.505816,4,70
1.5,0.202748,0.447219,0.500749,4,74
1.6,0.198167,0.442739,0.495732,4,78
1.7,0.193714,0.438303,0.490766,4,82
1.8,0.189384,0.433912,0.485849,4,86
1.9,0.185172,0.429565,0.480982,4,90
2,0.181073,0.425262,0.476163,4,94
2.1,0.177083,0.421001,0.471393,4,98
2.2,0.173197,0.416784,0.466671,4,102
2.3,0.169411,0.412608,0.461995,4,106
2.4,0.165722,0.408475,0.457367,4,110
2.5,0.162126,0.404382,0.452785,4,114
2.6,0.158621,0.400331,0.448249,4,118
2.7,0.155202,0.396321,0.443758,4,122
2.8,0.151867,0.39235,0.439313,4,126
2.9,0.148614,0.388419,0.434911,4,130
3,0.145439,0.384528,0.430554,4,134
3.1,0.14234,0.380676,0.426241,4,138
3.2,0.139315,0.376862,0.421971,4,142
3.3,0.136362,0.373087,0.417743,4,146
3.4,0.133479,0.369349,0.413558,4,150
3.5,0.130662,0.365649,0.409415,4,154
3.6,0.127912,0.361986,0.405314,4,158
3.7,0.125224,0.358359,0.401253,4,162
3.8,0.122599,0.354769,0.397233,4,166
3.9,0.120034,0.351215,0.393254,4,170
4,0.117527,0.347696,0.389314,4,174
4.1,0.115076,0.344213,0.385414,4,178
4.2,0.112682,0.340765,0.381553,4,182
4.3,0.11034,0.337351,0.37773,4,186
4.4,0.108052,0.333971,0.373946,4,190
4.5,0.105814,0.330625,0.3702,4,194
4.6,0.103625,0.327313,0.366491,4,198
4.7,0.101486,0.324034,0.362819,4,202
4.8,0.0993928,0.320788,0.359185,4,206
4.9,0.097346,0.317574,0.355586,4,210
5,0.095344,0.314393,0.352024,4,214
5.1,0.0933856,0.311243,0.348497,4,218
5.2,0.0914698,0.308125,0.345006,4,222
5.3,0.0895955,0.305038,0.34155,4,226
5.4,0.0877616,0.301982,0.338128,4,230
5.5,0.0859674,0.298957,0.33474,4,234
5.6,0.0842116,0.295962,0.331387,4,238
5.7,0.0824935,0.292997,0.328067,4,242
5.8,0.0808122,0.290061,0.32478,4,246
5.9,0.0791667,0.287155,0.321527,4,250
6,0.0775562,0.284279,0.318305,4,254
6.1,0.0759799,0.281431,0.315117,4,258
6.2,0.074437,0.278611,0.31196,4,262
6.3,0.0729268,0.27582,0.308834,4,266
6.4,0.0714484,0.273057,0.30574,4,270
6.5,0.0700011,0.270321,0.302677,4,274
6.6,0.0685842,0.267613,0.299645,4,278
6.7,0.0671971,0.264932,0.296643,4,282
6.8,0.065839,0.262278,0.293671,4,286
6.9,0.0645092,0.25965,0.290729,4,290
7,0.0632073,0.257049,0.287817,4,294
7.1,0.0619324,0.254474,0.284933,4,298
7.2,0.0606841,0.251925,0.282079,4,302
7.3,0.0594616,0.249401,0.279253,4,306
7.4,0.0582646,0.246902,0.276455,4,310
7.5,0.0570923,0.244429,0.273686,4,314
7.6,0.0559442,0.24198,0.270944,4,318
7.7,0.0548199,0.239556,0.268229,4,322
7.8,0.0537187,0.237156,0.265542,4,326
7.9,0.0526402,0.23478,0.262882,4,330
8,0.0515839,0.232428,0.260248,4,334
8.1,0.0505493,0.230099,0.257641,4,338
8.2,0.0495359,0.227794,0.25506,4,342
8.3,0.0485433,0.225512,0.252505,4,346
8.4,0.047571,0.223253,0.249975,4,350
8.5,0.0466186,0.221016,0.247471,4,354
8.6,0.0456857,0.218802,0.244992,4,358
8.7,0.0447718,0.21661,0.242537,4,362
8.8,0.0438765,0.21444,0.240108,4,366
8.9,0.0429994,0.212292,0.237702,4,370
9,0.0421402,0.210165,0.235321,4,374
9.1,0.0412985,0.208059,0.232963,4,378
9.2,0.0404738,0.205975,0.230629,4,382
9.3,0.0396659,0.203912,0.228319,4,386
9.4,0.0388744,0.201869,0.226031,4,390
9.5,0.0380989,0.199846,0.223767,4,394
9.6,0.0373392,0.197844,0.221525,4,398
9.7,0.0365947,0.195862,0.219306,4,402
9.8,0.0358654,0.1939,0.217109,4,406
9.9,0.0351507,0.191958,0.214934,4,410
10,0.0344505,0.190034,0.212781,4,414
10.1,0.0337645,0.188131,0.210649,4,418
10.2,0.0330922,0.186246,0.208539,4,422
10.3,0.0324335,0.18438,0.206449,4,426
10.4,0.0317881,0.182533,0.204381,4,430
10.5,0.0311556,0.180704,0.202334,4,434
10.6,0.0305359,0.178894,0.200307,3,437
10.7,0.0299286,0.177102,0.1983,3,440
10.8,0.0293335,0.175327,0.196313,3,443
10.9,0.0287504,0.173571,0.194347,3,446
11,0.0281789,0.171832,0.1924,3,449
11.1,0.0276189,0.170111,0.190472,3,452
11.2,0.0270702,0.168406,0.188564,3,455
11.3,0.0265324,0.166719,0.186675,3,458
11.4,0.0260055,0.165049,0.184805,3,461
11.5,0.025489,0.163396,0.182953,3,464
11.6,0.0249829,0.161759,0.18112,3,467
11.7,0.0244869,0.160138,0.179306,3,470
11.8,0.0240009,0.158534,0.17751,3,473
11.9,0.0235245,0.156946,0.175731,3,476
12,0.0230577,0.155373,0.173971,3,479
12.1,0.0226002,0.153817,0.172228,3,482
12.2,0.0221518,0.152276,0.170502,3,485
12.3,0.0217124,0.15075,0.168794,3,488
12.4,0.0212817,0.14924,0.167103,3,491
12.5,0.0208597,0.147745,0.165429,3,494
12.6,0.020446,0.146265,0.163772,3,497
12.7,0.0200406,0.144799,0.162131,3,500
12.8,0.0196432,0.143349,0.160507,3,503
12.9,0.0192538,0.141913,0.158899,3,506
13,0.0188721,0.140491,0.157307,3,509
13.1,0.0184981,0.139083,0.155731,3,512
13.2,0.0181314,0.13769,0.154171,3,515
13.3,0.0177721,0.136311,0.152626,3,518
13.4,0.0174199,0.134945,0.151097,3,521
13.5,0.0170747,0.133593,0.149584,3,524
13.6,0.0167364,0.132255,0.148085,3,527
13.7,0.0164048,0.13093,0.146602,3,530
13.8,0.0160798,0.129618,0.145133,3,533
13.9,0.0157613,0.12832,0.143679,3,536
14,0.0154491,0.127034,0.14224,3,539
14.1,0.015143,0.125761,0.140815,3,542
14.2,0.0148431,0.124502,0.139404,3,545
14.3,0.0145491,0.123254,0.138007,3,548
14.4,0.014261,0.122019,0.136625,3,551
14.5,0.0139785,0.120797,0.135256,3,554
14.6,0.0137017,0.119587,0.133901,3,557
14.7,0.0134304,0.118389,0.132559,3,560
14.8,0.0131644,0.117203,0.131231,3,563
14.9,0.0129037,0.116029,0.129917,3,566
15,0.0126482,0.114866,0.128615,3,569
15.1,0.0123978,0.113715,0.127327,3,572
15.2,0.0121523,0.112576,0.126051,3,575
15.3,0.0119117,0.111448,0.124788,3,578
15.4,0.0116758,0.110332,0.123538,3,581
15.5,0.0114447,0.109227,0.122301,3,584
15.6,0.0112181,0.108132,0.121075,3,587
15.7,0.010996,0.107049,0.119862,3,590
15.8,0.0107783,0.105977,0.118662,3,593
15.9,0.0105649,0.104915,0.117473,3,596
16,0.0103557,0.103864,0.116296,3,599
16.1,0.0101507,0.102823,0.115131,3,602
16.2,0.00994976,0.101793,0.113977,3,605
16.3,0.00975278,0.100773,0.112836,3,608
16.4,0.00955971,0.0997639,0.111705,3,611
16.5,0.00937045,0.0987644,0.110586,3,614
16.6,0.00918495,0.097775,0.109478,3,617
16.7,0.00900311,0.0967954,0.108381,3,620
16.8,0.00882488,0.0958257,0.107296,3,623
16.9,0.00865017,0.0948657,0.106221,3,626
17,0.00847892,0.0939153,0.105157,3,629
17.1,0.00831106,0.0929745,0.104103,3,632
17.2,0.00814652,0.092043,0.10306,3,635
17.3,0.00798524,0.0911209,0.102028,3,638
17.4,0.00782715,0.090208,0.101006,3,641
17.5,0.00767219,0.0893043,0.0999936,3,644
17.6,0.00752029,0.0884096,0.0989919,3,647
17.7,0.0073714,0.0875239,0.0980001,3,650
17.8,0.00722546,0.0866471,0.0970184,3,653
17.9,0.0070824,0.0857791,0.0960464,3,656
18,0.00694218,0.0849197,0.0950842,3,659
18.1,0.00680472,0.084069,0.0941316,3,662
18.2,0.00666999,0.0832267,0.0931886,3,665
18.3,0.00653792,0.082393,0.092255,3,668
18.4,0.00640847,0.0815675,0.0913308,3,671
18.5,0.00628157,0.0807504,0.0904158,3,674
18.6,0.00615719,0.0799414,0.08951,3,677
18.7,0.00603527,0.0791405,0.0886133,3,680
18.8,0.00591575,0.0783477,0.0877255,3,683
18.9,0.00579861,0.0775628,0.0868467,3,686
19,0.00568378,0.0767857,0.0859766,3,689
19.1,0.00557122,0.0760165,0.0851153,3,692
19.2,0.00546088,0.0752549,0.0842626,3,695
19.3,0.00535273,0.074501,0.0834184,3,698
19.4,0.00524672,0.0737546,0.0825827,3,701
19.5,0.00514281,0.0730157,0.0817554,3,704
19.6,0.00504095,0.0722843,0.0809363,3,707
19.7,0.00494111,0.0715601,0.0801255,3,710
19.8,0.00484324,0.0708432,0.0793228,3,713
19.9,0.0047473,0.0701335,0.0785281,3,716
20,0.00465327,0.0694309,0.0777414,3,719
20.1,0.00456109,0.0687353,0.0769626,3,722
20.2,0.00447074,0.0680467,0.0761915,3,725
20.3,0.00438218,0.067365,0.0754282,3,728
20.4,0.00429536,0.0666901,0.0746726,3,731
20.5,0.00421027,0.066022,0.0739245,3,734
20.6,0.00412685,0.0653606,0.0731839,3,737
20.7,0.00404509,0.0647058,0.0724507,3,740
20.8,0.00396495,0.0640575,0.0717249,3,743
20.9,0.00388639,0.0634158,0.0710063,3,746
21,0.00380938,0.0627805,0.070295,3,749
21.1,0.0037339,0.0621515,0.0695908,3,752
21.2,0.00365991,0.0615289,0.0688936,3,755
21.3,0.00358739,0.0609125,0.0682034,3,758
21.4,0.00351629,0.0603022,0.0675201,3,761
21.5,0.00344661,0.0596981,0.0668437,3,764
21.6,0.00337831,0.0591,0.066174,3,767
21.7,0.00331135,0.058508,0.0655111,3,770
21.8,0.00324572,0.0579218,0.0648548,3,773
21.9,0.00318139,0.0573415,0.0642051,3,776
22,0.00311834,0.0567671,0.0635618,3,779
22.1,0.00305653,0.0561984,0.0629251,3,782
22.2,0.00299594,0.0556354,0.0622947,3,785
22.3,0.00293655,0.055078,0.0616706,3,788
22.4,0.00287834,0.0545262,0.0610527,3,791
22.5,0.00282128,0.05398,0.0604411,3,794
22.6,0.00276535,0.0534392,0.0598356,3,797
22.7,0.00271053,0.0529038,0.0592361,3,800
22.8,0.00265679,0.0523738,0.0586427,3,803
22.9,0.00260411,0.0518491,0.0580552,3,806
23,0.00255248,0.0513297,0.0574736,3,809
23.1,0.00250187,0.0508155,0.0568978,3,812
23.2,0.00245226,0.0503064,0.0563278,3,815
23.3,0.00240363,0.0498024,0.0557635,3,818
23.4,0.00235597,0.0493035,0.0552048,3,821
23.5,0.00230925,0.0488095,0.0546518,3,824
23.6,0.00226345,0.0483205,0.0541043,3,827
23.7,0.00221856,0.0478365,0.0535623,3,830
23.8,0.00217456,0.0473572,0.0530257,3,833
23.9,0.00213143,0.0468828,0.0524944,3,836
24,0.00208916,0.0464131,0.0519685,3,839
24.1,0.00204772,0.0459481,0.0514479,3,842
24.2,0.0020071,0.0454878,0.0509325,3,845
24.3,0.00196729,0.0450321,0.0504222,3,848
24.4,0.00192826,0.044581,0.0499171,3,851
24.5,0.00189001,0.0441343,0.049417,3,854
24.6,0.00185251,0.0436922,0.0489219,3,857
24.7,0.00181576,0.0432545,0.0484318,3,860
24.8,0.00177974,0.0428211,0.0479466,3,863
24.9,0.00174443,0.0423921,0.0474663,3,866
25,0.00170982,0.0419675,0.0469908,3,869
25.1,0.00167589,0.041547,0.04652,3,872
25.2,0.00164264,0.0411308,0.0460539,3,875
25.3,0.00161004,0.0407187,0.0455926,3,878
25.4,0.00157809,0.0403108,0.0451358,3,881
25.5,0.00154678,0.039907,0.0446836,3,884
25.6,0.00151608,0.0395072,0.044236,3,887
25.7,0.00148599,0.0391114,0.0437928,3,890
25.8,0.0014565,0.0387195,0.0433541,3,893
25.9,0.00142759,0.0383316,0.0429198,3,896
26,0.00139926,0.0379476,0.0424898,3,899
26.1,0.00137148,0.0375675,0.0420641,3,902
26.2,0.00134426,0.0371911,0.0416427,3,905
26.3,0.00131758,0.0368185,0.0412255,3,908
26.4,0.00129142,0.0364497,0.0408125,3,911
26.5,0.00126579,0.0360845,0.0404036,3,914
26.6,0.00124066,0.035723,0.0399989,3,917
26.7,0.00121603,0.0353651,0.0395981,3,920
26.8,0.00119189,0.0350108,0.0392014,3,923
26.9,0.00116822,0.0346601,0.0388087,3,926
27,0.00114503,0.0343128,0.0384199,3,929
27.1,0.0011223,0.0339691,0.038035,3,932
27.2,0.00110001,0.0336288,0.037654,3,935
27.3,0.00107817,0.0332919,0.0372768,3,938
27.4,0.00105676,0.0329584,0.0369033,3,941
27.5,0.00103578,0.0326282,0.0365336,3,944
27.6,0.00101521,0.0323013,0.0361676,3,947
27.7,0.000995047,0.0319777,0.0358053,3,950
27.8,0.000975286,0.0316573,0.0354466,3,953
27.9,0.000955917,0.0313402,0.0350915,3,956
28,0.000936932,0.0310262,0.0347399,3,959
28.1,0.000918324,0.0307154,0.0343919,3,962
28.2,0.000900084,0.0304077,0.0340473,3,965
28.3,0.000882206,0.030103,0.0337062,3,968
28.4,0.000864683,0.0298015,0.0333685,3,971
28.5,0.000847508,0.0295029,0.0330343,3,974
28.6,0.000830673,0.0292073,0.0327033,3,977
28.7,0.000814172,0.0289147,0.0323757,3,980
28.8,0.000797998,0.0286251,0.0320513,3,983
28.9,0.000782145,0.0283383,0.0317302,3,986
29,0.000766607,0.0280544,0.0314124,3,989
29.1,0.000751376,0.0277733,0.0310977,3,992
29.2,0.000736448,0.0274951,0.0307861,3,995
29.3,0.000721817,0.0272196,0.0304777,3,998
29.4,0.000707475,0.0269469,0.0301724,3,1001
29.5,0.000693418,0.026677,0.0298701,3,1004
29.6,0.00067964,0.0264097,0.0295708,3,1007
29.7,0.000666135,0.0261451,0.0292746,3,1010
29.8,0.000652899,0.0258832,0.0289813,3,1013
29.9,0.000639925,0.0256239,0.028691,3,1016
30,0.000627208,0.0253672,0.0284035,3,1019
30.1,0.000614744,0.0251131,0.028119,3,1022
30.2,0.000602527,0.0248615,0.0278373,3,1025
30.3,0.000590553,0.0246124,0.0275584,3,1028
30.4,0.000578816,0.0243658,0.0272823,3,1031
30.5,0.000567312,0.0241217,0.027009,3,1034
30.6,0.000556037,0.0238801,0.0267384,3,1037
30.7,0.000544985,0.0236409,0.0264706,3,1040
30.8,0.000534153,0.023404,0.0262054,3,1043
30.9,0.000523536,0.0231695,0.0259428,3,1046
31,0.000513129,0.0229374,0.0256829,3,1049
31.1,0.000502929,0.0227076,0.0254256,3,1052
31.2,0.000492932,0.0224801,0.0251709,3,1055
31.3,0.000483133,0.0222549,0.0249187,3,1058
31.4,0.000473529,0.022032,0.0246691,3,1061
31.5,0.000464115,0.0218113,0.024422,3,1064
31.6,0.000454889,0.0215928,0.0241773,3,1067
31.7,0.000445845,0.0213764,0.0239351,3,1070
31.8,0.000436981,0.0211623,0.0236953,3,1073
31.9,0.000428293,0.0209503,0.0234579,3,1076
32,0.000419778,0.0207404,0.0232229,3,1079
32.1,0.000411432,0.0205326,0.0229903,3,1082
32.2,0.000403251,0.0203269,0.0227599,3,1085
32.3,0.000395233,0.0201233,0.0225319,3,1088
32.4,0.000387374,0.0199217,0.0223062,3,1091
32.5,0.000379672,0.0197221,0.0220827,3,1094
32.6,0.000372122,0.0195245,0.0218615,3,1097
32.7,0.000364722,0.0193289,0.0216425,3,1100
32.8,0.000357469,0.0191353,0.0214257,3,1103
32.9,0.000350361,0.0189436,0.021211,3,1106
33,0.000343393,0.0187538,0.0209985,3,1109
33.1,0.000336564,0.0185659,0.0207881,3,1112
33.2,0.000329871,0.0183799,0.0205799,3,1115
33.3,0.00032331,0.0181958,0.0203737,3,1118
33.4,0.00031688,0.0180135,0.0201696,3,1121
33.5,0.000310578,0.017833,0.0199675,3,1124
33.6,0.0003044,0.0176544,0.0197675,3,1127
33.7,0.000298346,0.0174775,0.0195695,3,1130
33.8,0.000292412,0.0173024,0.0193734,3,1133
33.9,0.000286596,0.0171291,0.0191793,3,1136
34,0.000280895,0.0169575,0.0189872,3,1139
34.1,0.000275308,0.0167876,0.018797,3,1142
34.2,0.000269831,0.0166194,0.0186087,3,1145
34.3,0.000264464,0.0164529,0.0184222,3,1148
34.4,0.000259203,0.0162881,0.0182377,3,1151
34.5,0.000254047,0.0161249,0.018055,3,1154
34.6,0.000248993,0.0159634,0.0178741,3,1157
34.7,0.000244039,0.0158034,0.017695,3,1160
34.8,0.000239185,0.0156451,0.0175177,3,1163
34.9,0.000234426,0.0154884,0.0173423,3,1166
35,0.000229762,0.0153332,0.0171685,3,1169
35.1,0.000225191,0.0151796,0.0169965,3,1172
35.2,0.000220711,0.0150275,0.0168262,3,1175
35.3,0.00021632,0.014877,0.0166577,3,1178
35.4,0.000212016,0.0147279,0.0164908,3,1181
35.5,0.000207797,0.0145804,0.0163256,3,1184
35.6,0.000203663,0.0144343,0.016162,3,1187
35.7,0.00019961,0.0142897,0.0160001,3,1190
35.8,0.000195638,0.0141465,0.0158398,3,1193
35.9,0.000191746,0.0140048,0.0156811,3,1196
36,0.00018793,0.0138645,0.015524,3,1199
36.1,0.000184191,0.0137256,0.0153685,3,1202
36.2,0.000180525,0.0135881,0.0152145,3,1205
36.3,0.000176933,0.013452,0.0150621,3,1208
36.4,0.000173412,0.0133172,0.0149112,3,1211
36.5,0.000169961,0.0131838,0.0147618,3,1214
36.6,0.000166579,0.0130517,0.014614,3,1217
36.7,0.000163264,0.012921,0.0144676,3,1220
36.8,0.000160015,0.0127915,0.0143226,3,1223
36.9,0.00015683,0.0126634,0.0141791,3,1226
37,0.000153709,0.0125365,0.0140371,3,1229
37.1,0.00015065,0.0124109,0.0138965,3,1232
37.2,0.000147652,0.0122866,0.0137572,3,1235
37.3,0.000144713,0.0121635,0.0136194,3,1238
37.4,0.000141833,0.0120416,0.013483,3,1241
37.5,0.00013901,0.011921,0.0133479,3,1244
37.6,0.000136243,0.0118016,0.0132142,3,1247
37.7,0.000133531,0.0116833,0.0130818,3,1250
37.8,0.000130873,0.0115663,0.0129507,3,1253
37.9,0.000128268,0.0114504,0.012821,3,1256
38,0.000125715,0.0113357,0.0126925,3,1259
38.1,0.000123213,0.0112222,0.0125654,3,1262
38.2,0.00012076,0.0111097,0.0124395,3,1265
38.3,0.000118356,0.0109984,0.0123149,3,1268
38.4,0.000116,0.0108882,0.0121915,3,1271
38.5,0.000113691,0.0107792,0.0120694,3,1274
38.6,0.000111428,0.0106712,0.0119485,3,1277
38.7,0.00010921,0.0105643,0.0118288,3,1280
38.8,0.000107036,0.0104584,0.0117103,3,1283
38.9,0.000104905,0.0103537,0.0115929,3,1286
39,0.000102817,0.0102499,0.0114768,3,1289
39.1,0.00010077,0.0101472,0.0113618,3,1292
39.2,9.87637e-05,0.0100456,0.011248,3,1295
39.3,9.67974e-05,0.00994495,0.0111353,3,1298
39.4,9.48703e-05,0.00984532,0.0110238,3,1301
39.5,9.29815e-05,0.00974669,0.0109133,3,1304
39.6,9.11304e-05,0.00964904,0.010804,3,1307
39.7,8.9316e-05,0.00955237,0.0106957,3,1310
39.8,8.75377e-05,0.00945668,0.0105886,3,1313
39.9,8.57949e-05,0.00936194,0.0104825,3,1316
40,8.40867e-05,0.00926815,0.0103775,3,1319
40.1,8.24125e-05,0.0091753,0.0102735,3,1322
40.2,8.07716e-05,0.00908338,0.0101706,3,1325
40.3,7.91634e-05,0.00899238,0.0100687,3,1328
40.4,7.75871e-05,0.00890229,0.00996785,3,1331
40.5,7.60423e-05,0.00881311,0.00986799,3,1334
40.6,7.45281e-05,0.00872481,0.00976913,3,1337
40.7,7.30441e-05,0.00863741,0.00967126,3,1340
40.8,7.15897e-05,0.00855088,0.00957437,3,1343
40.9,7.01642e-05,0.00846521,0.00947846,3,1346
41,6.8767e-05,0.0083804,0.0093835,3,1349
41.1,6.73977e-05,0.00829645,0.00928949,3,1352
41.2,6.60556e-05,0.00821333,0.00919643,3,1355
41.3,6.47402e-05,0.00813105,0.0091043,3,1358
41.4,6.3451e-05,0.00804959,0.00901309,3,1361
41.5,6.21875e-05,0.00796895,0.00892279,3,1364
41.6,6.09491e-05,0.00788911,0.0088334,3,1367
41.7,5.97353e-05,0.00781008,0.00874491,3,1370
41.8,5.85457e-05,0.00773184,0.0086573,3,1373
41.9,5.73798e-05,0.00765438,0.00857057,3,1376
42,5.62371e-05,0.00757769,0.00848471,3,1379
42.1,5.51172e-05,0.00750178,0.00839971,3,1382
42.2,5.40195e-05,0.00742662,0.00831555,3,1385
42.3,5.29437e-05,0.00735222,0.00823225,3,1388
42.4,5.18893e-05,0.00727857,0.00814978,3,1391
42.5,5.08559e-05,0.00720565,0.00806813,3,1394
42.6,4.9843e-05,0.00713346,0.0079873,3,1397
42.7,4.88504e-05,0.007062,0.00790728,3,1400
42.8,4.78774e-05,0.00699125,0.00782807,3,1403
42.9,4.69239e-05,0.00692121,0.00774964,3,1406
43,4.59893e-05,0.00685187,0.007672,3,1409
43.1,4.50734e-05,0.00678323,0.00759514,3,1412
43.2,4.41756e-05,0.00671527,0.00751905,3,1415
43.3,4.32958e-05,0.00664799,0.00744373,3,1418
43.4,4.24334e-05,0.00658139,0.00736915,3,1421
43.5,4.15883e-05,0.00651546,0.00729533,3,1424
43.6,4.07599e-05,0.00645019,0.00722224,3,1427
43.7,3.99481e-05,0.00638557,0.00714989,3,1430
43.8,3.91524e-05,0.00632159,0.00707826,3,1433
43.9,3.83725e-05,0.00625826,0.00700735,3,1436
44,3.76082e-05,0.00619557,0.00693715,3,1439
44.1,3.68591e-05,0.0061335,0.00686765,3,1442
44.2,3.61249e-05,0.00607205,0.00679885,3,1445
44.3,3.54053e-05,0.00601122,0.00673073,3,1448
44.4,3.47001e-05,0.005951,0.0066633,3,1451
44.5,3.40089e-05,0.00589138,0.00659655,3,1454
44.6,3.33315e-05,0.00583236,0.00653046,3,1457
44.7,3.26675e-05,0.00577393,0.00646504,3,1460
44.8,3.20168e-05,0.00571608,0.00640027,3,1463
44.9,3.1379e-05,0.00565882,0.00633615,3,1466
45,3.07539e-05,0.00560213,0.00627268,3,1469
45.1,3.01413e-05,0.00554601,0.00620984,3,1472
45.2,2.95409e-05,0.00549044,0.00614762,3,1475
45.3,2.89524e-05,0.00543544,0.00608604,3,1478
45.4,2.83757e-05,0.00538099,0.00602506,3,1481
45.5,2.78104e-05,0.00532708,0.0059647,3,1484
45.6,2.72564e-05,0.00527371,0.00590495,3,1487
45.7,2.67134e-05,0.00522088,0.00584579,3,1490
45.8,2.61812e-05,0.00516857,0.00578723,3,1493
45.9,2.56597e-05,0.00511679,0.00572925,3,1496
46,2.51485e-05,0.00506553,0.00567185,3,1499
46.1,2.46475e-05,0.00501478,0.00561503,3,1502
46.2,2.41565e-05,0.00496455,0.00555878,3,1505
46.3,2.36752e-05,0.00491481,0.00550309,3,1508
46.4,2.32036e-05,0.00486557,0.00544796,3,1511
46.5,2.27413e-05,0.00481683,0.00539338,3,1514
46.6,2.22882e-05,0.00476857,0.00533935,3,1517
46.7,2.18442e-05,0.0047208,0.00528586,3,1520
46.8,2.1409e-05,0.00467351,0.0052329,3,1523
46.9,2.09825e-05,0.00462668,0.00518048,3,1526
47,2.05644e-05,0.00458033,0.00512858,3,1529
47.1,2.01547e-05,0.00453445,0.0050772,3,1532
47.2,1.97532e-05,0.00448902,0.00502633,3,1535
47.3,1.93596e-05,0.00444405,0.00497598,3,1538
47.4,1.89739e-05,0.00439953,0.00492613,3,1541
47.5,1.85959e-05,0.00435545,0.00487678,3,1544
47.6,1.82254e-05,0.00431182,0.00482792,3,1547
47.7,1.78623e-05,0.00426862,0.00477955,3,1550
47.8,1.75064e-05,0.00422586,0.00473167,3,1553
47.9,1.71576e-05,0.00418352,0.00468427,3,1556
48,1.68157e-05,0.00414161,0.00463734,3,1559
48.1,1.64807e-05,0.00410012,0.00459088,3,1562
48.2,1.61523e-05,0.00405904,0.00454489,3,1565
48.3,1.58305e-05,0.00401838,0.00449936,3,1568
48.4,1.55151e-05,0.00397812,0.00445428,3,1571
48.5,1.5206e-05,0.00393827,0.00440966,3,1574
48.6,1.4903e-05,0.00389881,0.00436548,3,1577
48.7,1.4606e-05,0.00385975,0.00432175,3,1580
48.8,1.4315e-05,0.00382109,0.00427845,3,1583
48.9,1.40298e-05,0.00378281,0.00423559,3,1586
49,1.37502e-05,0.00374491,0.00419316,3,1589
49.1,1.34763e-05,0.00370739,0.00415115,3,1592
49.2,1.32077e-05,0.00367025,0.00410956,3,1595
49.3,1.29446e-05,0.00363348,0.00406839,3,1598
49.4,1.26866e-05,0.00359708,0.00402763,3,1601
49.5,1.24338e-05,0.00356104,0.00398728,3,1604
49.6,1.21861e-05,0.00352537,0.00394734,3,1607
49.7,1.19433e-05,0.00349005,0.00390779,3,1610
49.8,1.17053e-05,0.00345509,0.00386864,3,1613
49.9,1.1472e-05,0.00342047,0.00382989,3,1616
50,1.12435e-05,0.0033862,0.00379152,3,1619
50.1,1.10194e-05,0.00335228,0.00375353,3,1622
50.2,1.07998e-05,0.0033187,0.00371593,3,1625
50.3,1.05846e-05,0.00328545,0.0036787,3,1628
50.4,1.03737e-05,0.00325254,0.00364185,3,1631
50.5,1.0167e-05,0.00321995,0.00360536,3,1634
50.6,9.9644e-06,0.00318769,0.00356924,3,1637
50.7,9.76584e-06,0.00315576,0.00353349,3,1640
50.8,9.57124e-06,0.00312414,0.00349809,3,1643
50.9,9.38051e-06,0.00309284,0.00346304,3,1646
51,9.19358e-06,0.00306186,0.00342835,3,1649
51.1,9.01038e-06,0.00303118,0.003394,3,1652
51.2,8.83083e-06,0.00300082,0.00336,3,1655
51.3,8.65485e-06,0.00297075,0.00332634,3,1658
51.4,8.48238e-06,0.00294099,0.00329302,3,1661
51.5,8.31335e-06,0.00291153,0.00326003,3,1664
51.6,8.14768e-06,0.00288236,0.00322737,3,1667
51.7,7.98532e-06,0.00285349,0.00319503,3,1670
51.8,7.82619e-06,0.0028249,0.00316303,3,1673
51.9,7.67023e-06,0.0027966,0.00313134,3,1676
52,7.51737e-06,0.00276858,0.00309997,3,1679
52.1,7.36757e-06,0.00274084,0.00306891,3,1682
52.2,7.22074e-06,0.00271339,0.00303817,3,1685
52.3,7.07685e-06,0.0026862,0.00300773,3,1688
52.4,6.93582e-06,0.00265929,0.0029776,3,1691
52.5,6.7976e-06,0.00263265,0.00294777,3,1694
52.6,6.66213e-06,0.00260628,0.00291824,3,1697
52.7,6.52936e-06,0.00258017,0.002889,3,1700
52.8,6.39924e-06,0.00255432,0.00286006,3,1703
52.9,6.27171e-06,0.00252873,0.0028314,3,1706
53,6.14673e-06,0.00250339,0.00280304,3,1709
53.1,6.02423e-06,0.00247831,0.00277496,3,1712
53.2,5.90417e-06,0.00245349,0.00274716,3,1715
53.3,5.78651e-06,0.00242891,0.00271964,3,1718
53.4,5.67119e-06,0.00240457,0.00269239,3,1721
53.5,5.55817e-06,0.00238048,0.00266542,3,1724
53.6,5.4474e-06,0.00235664,0.00263871,3,1727
53.7,5.33883e-06,0.00233303,0.00261228,3,1730
53.8,5.23243e-06,0.00230965,0.00258611,3,1733
53.9,5.12816e-06,0.00228652,0.0025602,3,1736
54,5.02595e-06,0.00226361,0.00253455,3,1739
54.1,4.92579e-06,0.00224093,0.00250916,3,1742
54.2,4.82762e-06,0.00221848,0.00248402,3,1745
54.3,4.73141e-06,0.00219626,0.00245914,3,1748
54.4,4.63711e-06,0.00217425,0.0024345,3,1751
54.5,4.54469e-06,0.00215247,0.00241011,3,1754
54.6,4.45412e-06,0.00213091,0.00238597,3,1757
54.7,4.36535e-06,0.00210956,0.00236206,3,1760
54.8,4.27835e-06,0.00208843,0.0023384,3,1763
54.9,4.19308e-06,0.0020675,0.00231497,3,1766
55,4.10951e-06,0.00204679,0.00229178,3,1769
55.1,4.02761e-06,0.00202628,0.00226882,3,1772
55.2,3.94734e-06,0.00200599,0.00224609,3,1775
55.3,3.86867e-06,0.00198589,0.00222359,3,1778
55.4,3.79156e-06,0.00196599,0.00220131,3,1781
55.5,3.71599e-06,0.0019463,0.00217926,3,1784
55.6,3.64193e-06,0.0019268,0.00215743,3,1787
55.7,3.56935e-06,0.0019075,0.00213581,3,1790
55.8,3.49821e-06,0.00188839,0.00211442,3,1793
55.9,3.42849e-06,0.00186947,0.00209323,3,1796
56,3.36015e-06,0.00185074,0.00207226,3,1799
56.1,3.29318e-06,0.0018322,0.0020515,3,1802
56.2,3.22755e-06,0.00181384,0.00203095,3,1805
56.3,3.16322e-06,0.00179567,0.0020106,3,1808
56.4,3.10018e-06,0.00177768,0.00199046,3,1811
56.5,3.03839e-06,0.00175987,0.00197052,3,1814
56.6,2.97783e-06,0.00174224,0.00195078,3,1817
56.7,2.91848e-06,0.00172479,0.00193124,3,1820
56.8,2.86031e-06,0.00170751,0.00191189,3,1823
56.9,2.8033e-06,0.0016904,0.00189274,3,1826
57,2.74743e-06,0.00167347,0.00187377,3,1829
57.1,2.69267e-06,0.0016567,0.001855,3,1832
57.2,2.639e-06,0.00164011,0.00183642,3,1835
57.3,2.5864e-06,0.00162367,0.00181802,3,1838
57.4,2.53485e-06,0.00160741,0.00179981,3,1841
57.5,2.48433e-06,0.0015913,0.00178178,3,1844
57.6,2.43481e-06,0.00157536,0.00176393,3,1847
57.7,2.38628e-06,0.00155958,0.00174625,3,1850
57.8,2.33872e-06,0.00154396,0.00172876,3,1853
57.9,2.2921e-06,0.00152849,0.00171144,3,1856
58,2.24642e-06,0.00151318,0.0016943,3,1859
58.1,2.20164e-06,0.00149802,0.00167732,3,1862
58.2,2.15776e-06,0.00148301,0.00166052,3,1865
58.3,2.11475e-06,0.00146815,0.00164388,3,1868
58.4,2.0726e-06,0.00145344,0.00162741,3,1871
58.5,2.03129e-06,0.00143888,0.00161111,3,1874
58.6,1.9908e-06,0.00142447,0.00159497,3,1877
58.7,1.95112e-06,0.0014102,0.00157899,3,1880
58.8,1.91223e-06,0.00139607,0.00156317,3,1883
58.9,1.87412e-06,0.00138208,0.00154751,3,1886
59,1.83676e-06,0.00136824,0.00153201,3,1889
59.1,1.80015e-06,0.00135453,0.00151666,3,1892
59.2,1.76427e-06,0.00134096,0.00150147,3,1895
59.3,1.72911e-06,0.00132753,0.00148642,3,1898
59.4,1.69464e-06,0.00131423,0.00147153,3,1901
59.5,1.66086e-06,0.00130106,0.00145679,3,1904
59.6,1.62776e-06,0.00128803,0.0014422,3,1907
59.7,1.59531e-06,0.00127512,0.00142775,3,1910
59.8,1.56351e-06,0.00126235,0.00141344,3,1913
59.9,1.53235e-06,0.0012497,0.00139928,3,1916
60,1.50181e-06,0.00123718,0.00138527,3,1919
60.1,1.47187e-06,0.00122479,0.00137139,3,1922
60.2,1.44253e-06,0.00121252,0.00135765,3,1925
60.3,1.41378e-06,0.00120037,0.00134405,3,1928
60.4,1.3856e-06,0.00118834,0.00133058,3,1931
60.5,1.35798e-06,0.00117644,0.00131725,3,1934
60.6,1.33091e-06,0.00116465,0.00130406,3,1937
60.7,1.30438e-06,0.00115299,0.00129099,3,1940
60.8,1.27838e-06,0.00114143,0.00127806,3,1943
60.9,1.2529e-06,0.00113,0.00126525,3,1946
61,1.22793e-06,0.00111868,0.00125258,3,1949
61.1,1.20345e-06,0.00110747,0.00124003,3,1952
61.2,1.17946e-06,0.00109638,0.00122761,3,1955
61.3,1.15595e-06,0.00108539,0.00121531,3,1958
61.4,1.13291e-06,0.00107452,0.00120313,3,1961
61.5,1.11033e-06,0.00106375,0.00119108,3,1964
61.6,1.0882e-06,0.0010531,0.00117915,3,1967
61.7,1.06651e-06,0.00104255,0.00116734,3,1970
61.8,1.04525e-06,0.0010321,0.00115564,3,1973
61.9,1.02441e-06,0.00102176,0.00114406,3,1976
62,1.00399e-06,0.00101153,0.0011326,3,1979
62.1,9.83981e-07,0.00100139,0.00112126,3,1982
62.2,9.64367e-07,0.000991361,0.00111002,3,1985
62.3,9.45144e-07,0.000981429,0.0010989,3,1988
62.4,9.26304e-07,0.000971597,0.00108789,3,1991
62.5,9.0784e-07,0.000961864,0.00107699,3,1994
62.6,8.89744e-07,0.000952227,0.0010662,3,1997
62.7,8.72008e-07,0.000942688,0.00105552,3,2000
62.8,8.54626e-07,0.000933244,0.00104495,3,2003
62.9,8.37591e-07,0.000923894,0.00103448,3,2006
63,8.20895e-07,0.000914639,0.00102412,3,2009
63.1,8.04532e-07,0.000905475,0.00101386,3,2012
63.2,7.88494e-07,0.000896404,0.0010037,3,2015
63.3,7.72777e-07,0.000887424,0.000993644,3,2018
63.4,7.57373e-07,0.000878533,0.00098369,3,2021
63.5,7.42276e-07,0.000869732,0.000973835,3,2024
63.6,7.2748e-07,0.000861019,0.000964079,3,2027
63.7,7.12978e-07,0.000852393,0.00095442,3,2030
63.8,6.98766e-07,0.000843854,0.000944859,3,2033
63.9,6.84837e-07,0.0008354,0.000935393,3,2036
64,6.71186e-07,0.00082703,0.000926022,3,2039
64.1,6.57807e-07,0.000818745,0.000916745,3,2042
64.2,6.44694e-07,0.000810543,0.000907561,3,2045
64.3,6.31843e-07,0.000802423,0.000898469,3,2048
64.4,6.19248e-07,0.000794384,0.000889468,3,2051
64.5,6.06904e-07,0.000786425,0.000880557,3,2054
64.6,5.94806e-07,0.000778547,0.000871735,3,2057
64.7,5.82949e-07,0.000770747,0.000863002,3,2060
64.8,5.71329e-07,0.000763026,0.000854356,3,2063
64.9,5.5994e-07,0.000755381,0.000845797,3,2066
65,5.48778e-07,0.000747814,0.000837324,3,2069
65.1,5.37839e-07,0.000740322,0.000828935,3,2072
65.2,5.27118e-07,0.000732905,0.000820631,3,2075
65.3,5.1661e-07,0.000725563,0.000812409,3,2078
65.4,5.06312e-07,0.000718294,0.000804271,3,2081
65.5,4.96219e-07,0.000711098,0.000796213,3,2084
65.6,4.86328e-07,0.000703974,0.000788237,3,2087
65.7,4.76633e-07,0.000696922,0.00078034,3,2090
65.8,4.67132e-07,0.00068994,0.000772522,3,2093
65.9,4.5782e-07,0.000683028,0.000764783,3,2096
66,4.48694e-07,0.000676185,0.000757121,3,2099
66.1,4.3975e-07,0.000669411,0.000749536,3,2102
66.2,4.30984e-07,0.000662705,0.000742027,3,2105
66.3,4.22392e-07,0.000656065,0.000734593,3,2108
66.4,4.13972e-07,0.000649493,0.000727234,3,2111
66.5,4.0572e-07,0.000642986,0.000719948,3,2114
66.6,3.97632e-07,0.000636544,0.000712736,3,2117
66.7,3.89706e-07,0.000630167,0.000705595,3,2120
66.8,3.81937e-07,0.000623854,0.000698527,3,2123
66.9,3.74324e-07,0.000617604,0.000691529,3,2126
67,3.66862e-07,0.000611417,0.000684601,2,2128
67.1,3.59549e-07,0.000605292,0.000677742,2,2130
67.2,3.52381e-07,0.000599228,0.000670953,2,2132
67.3,3.45357e-07,0.000593225,0.000664231,2,2134
67.4,3.38473e-07,0.000587282,0.000657576,2,2136
67.5,3.31725e-07,0.000581398,0.000650989,2,2138
67.6,3.25113e-07,0.000575573,0.000644467,2,2140
67.7,3.18632e-07,0.000569807,0.00063801,2,2142
67.8,3.1228e-07,0.000564099,0.000631619,2,2144
67.9,3.06055e-07,0.000558448,0.000625291,2,2146
68,2.99954e-07,0.000552853,0.000619027,2,2148
68.1,2.93974e-07,0.000547314,0.000612825,2,2150
68.2,2.88114e-07,0.000541831,0.000606686,2,2152
68.3,2.82371e-07,0.000536403,0.000600608,2,2154
68.4,2.76742e-07,0.000531029,0.000594591,2,2156
68.5,2.71225e-07,0.000525709,0.000588634,2,2158
68.6,2.65818e-07,0.000520443,0.000582737,2,2160
68.7,2.60519e-07,0.000515229,0.000576899,2,2162
68.8,2.55326e-07,0.000510067,0.00057112,2,2164
68.9,2.50236e-07,0.000504957,0.000565398,2,2166
69,2.45248e-07,0.000499898,0.000559734,2,2168
69.1,2.40359e-07,0.00049489,0.000554126,2,2170
69.2,2.35567e-07,0.000489932,0.000548575,2,2172
69.3,2.30871e-07,0.000485024,0.000543079,2,2174
69.4,2.26269e-07,0.000480165,0.000537638,2,2176
69.5,2.21759e-07,0.000475355,0.000532252,2,2178
69.6,2.17338e-07,0.000470592,0.00052692,2,2180
69.7,2.13005e-07,0.000465878,0.000521641,2,2182
69.8,2.08759e-07,0.000461211,0.000516415,2,2184
69.9,2.04598e-07,0.00045659,0.000511242,2,2186
70,2.00519e-07,0.000452016,0.00050612,2,2188
70.1,1.96522e-07,0.000447487,0.00050105,2,2190
70.2,1.92604e-07,0.000443004,0.00049603,2,2192
70.3,1.88764e-07,0.000438566,0.000491061,2,2194
70.4,1.85001e-07,0.000434173,0.000486141,2,2196
70.5,1.81314e-07,0.000429823,0.000481271,2,2198
70.6,1.77699e-07,0.000425517,0.000476449,2,2200
70.7,1.74157e-07,0.000421254,0.000471676,2,2202
70.8,1.70685e-07,0.000417034,0.000466951,2,2204
70.9,1.67282e-07,0.000412856,0.000462273,2,2206
71,1.63948e-07,0.00040872,0.000457642,2,2208
71.1,1.60679e-07,0.000404625,0.000453057,2,2210
71.2,1.57476e-07,0.000400572,0.000448518,2,2212
71.3,1.54337e-07,0.000396559,0.000444025,2,2214
71.4,1.5126e-07,0.000392586,0.000439576,2,2216
71.5,1.48245e-07,0.000388653,0.000435173,2,2218
71.6,1.4529e-07,0.000384759,0.000430813,2,2220
71.7,1.42393e-07,0.000380904,0.000426497,2,2222
71.8,1.39555e-07,0.000377088,0.000422224,2,2224
71.9,1.36773e-07,0.000373311,0.000417994,2,2226
72,1.34046e-07,0.000369571,0.000413807,2,2228
72.1,1.31374e-07,0.000365868,0.000409661,2,2230
72.2,1.28755e-07,0.000362203,0.000405557,2,2232
72.3,1.26188e-07,0.000358574,0.000401494,2,2234
72.4,1.23673e-07,0.000354982,0.000397472,2,2236
72.5,1.21207e-07,0.000351426,0.00039349,2,2238
72.6,1.18791e-07,0.000347905,0.000389548,2,2240
72.7,1.16423e-07,0.00034442,0.000385645,2,2242
72.8,1.14102e-07,0.000340969,0.000381782,2,2244
72.9,1.11827e-07,0.000337553,0.000377957,2,2246
73,1.09598e-07,0.000334172,0.00037417,2,2248
73.1,1.07413e-07,0.000330824,0.000370422,2,2250
73.2,1.05272e-07,0.00032751,0.000366711,2,2252
73.3,1.03173e-07,0.000324229,0.000363037,2,2254
73.4,1.01116e-07,0.00032098,0.0003594,2,2256
73.5,9.91007e-08,0.000317765,0.0003558,2,2258
73.6,9.71251e-08,0.000314581,0.000352235,2,2260
73.7,9.51889e-08,0.00031143,0.000348706,2,2262
73.8,9.32913e-08,0.00030831,0.000345213,2,2264
73.9,9.14315e-08,0.000305221,0.000341755,2,2266
74,8.96088e-08,0.000302163,0.000338331,2,2268
74.1,8.78225e-08,0.000299136,0.000334941,2,2270
74.2,8.60717e-08,0.000296139,0.000331586,2,2272
74.3,8.43558e-08,0.000293173,0.000328264,2,2274
74.4,8.26742e-08,0.000290236,0.000324975,2,2276
74.5,8.10261e-08,0.000287328,0.00032172,2,2278
74.6,7.94108e-08,0.000284449,0.000318497,2,2280
74.7,7.78277e-08,0.0002816,0.000315306,2,2282
74.8,7.62762e-08,0.000278779,0.000312147,2,2284
74.9,7.47556e-08,0.000275986,0.00030902,2,2286
75,7.32653e-08,0.000273221,0.000305924,2,2288
75.1,7.18048e-08,0.000270484,0.000302859,2,2290
75.2,7.03733e-08,0.000267774,0.000299825,2,2292
75.3,6.89704e-08,0.000265091,0.000296821,2,2294
75.4,6.75955e-08,0.000262435,0.000293848,2,2296
75.5,6.62479e-08,0.000259806,0.000290904,2,2298
75.6,6.49273e-08,0.000257204,0.00028799,2,2300
75.7,6.36329e-08,0.000254627,0.000285104,2,2302
75.8,6.23644e-08,0.000252076,0.000282248,2,2304
75.9,6.11211e-08,0.000249551,0.000279421,2,2306
76,5.99026e-08,0.000247051,0.000276621,2,2308
76.1,5.87085e-08,0.000244576,0.00027385,2,2310
76.2,5.75381e-08,0.000242125,0.000271107,2,2312
76.3,5.63911e-08,0.0002397,0.000268391,2,2314
76.4,5.52669e-08,0.000237298,0.000265702,2,2316
76.5,5.41651e-08,0.000234921,0.00026304,2,2318
76.6,5.30853e-08,0.000232567,0.000260405,2,2320
76.7,5.2027e-08,0.000230238,0.000257796,2,2322
76.8,5.09898e-08,0.000227931,0.000255213,2,2324
76.9,4.99733e-08,0.000225648,0.000252656,2,2326
77,4.89771e-08,0.000223387,0.000250125,2,2328
77.1,4.80007e-08,0.000221149,0.000247619,2,2330
77.2,4.70438e-08,0.000218933,0.000245139,2,2332
77.3,4.6106e-08,0.00021674,0.000242683,2,2334
77.4,4.51868e-08,0.000214569,0.000240252,2,2336
77.5,4.4286e-08,0.000212419,0.000237845,2,2338
77.6,4.34031e-08,0.000210291,0.000235462,2,2340
77.7,4.25379e-08,0.000208184,0.000233103,2,2342
77.8,4.16899e-08,0.000206099,0.000230768,2,2344
77.9,4.08588e-08,0.000204034,0.000228456,2,2346
78,4.00442e-08,0.00020199,0.000226167,2,2348
78.1,3.92459e-08,0.000199966,0.000223901,2,2350
78.2,3.84635e-08,0.000197963,0.000221658,2,2352
78.3,3.76968e-08,0.00019598,0.000219438,2,2354
78.4,3.69452e-08,0.000194016,0.000217239,2,2356
78.5,3.62087e-08,0.000192073,0.000215063,2,2358
78.6,3.54869e-08,0.000190149,0.000212908,2,2360
78.7,3.47794e-08,0.000188244,0.000210775,2,2362
78.8,3.40861e-08,0.000186358,0.000208664,2,2364
78.9,3.34066e-08,0.000184491,0.000206573,2,2366
79,3.27406e-08,0.000182643,0.000204504,2,2368
79.1,3.20879e-08,0.000180813,0.000202455,2,2370
79.2,3.14482e-08,0.000179001,0.000200427,2,2372
79.3,3.08213e-08,0.000177208,0.000198419,2,2374
79.4,3.02068e-08,0.000175433,0.000196431,2,2376
79.5,2.96046e-08,0.000173675,0.000194463,2,2378
79.6,2.90144e-08,0.000171935,0.000192515,2,2380
79.7,2.8436e-08,0.000170213,0.000190586,2,2382
79.8,2.78691e-08,0.000168508,0.000188677,2,2384
79.9,2.73135e-08,0.000166819,0.000186787,2,2386
80,2.6769e-08,0.000165148,0.000184916,2,2388
80.1,2.62354e-08,0.000163494,0.000183063,2,2390
80.2,2.57124e-08,0.000161856,0.000181229,2,2392
80.3,2.51998e-08,0.000160234,0.000179414,2,2394
80.4,2.46974e-08,0.000158629,0.000177616,2,2396
80.5,2.4205e-08,0.00015704,0.000175837,2,2398
80.6,2.37225e-08,0.000155467,0.000174075,2,2400
80.7,2.32496e-08,0.000153909,0.000172331,2,2402
80.8,2.27861e-08,0.000152367,0.000170605,2,2404
80.9,2.23318e-08,0.000150841,0.000168896,2,2406
81,2.18866e-08,0.00014933,0.000167204,2,2408
81.1,2.14503e-08,0.000147834,0.000165529,2,2410
81.2,2.10227e-08,0.000146353,0.00016387,2,2412
81.3,2.06036e-08,0.000144886,0.000162229,2,2414
81.4,2.01928e-08,0.000143435,0.000160603,2,2416
81.5,1.97903e-08,0.000141998,0.000158994,2,2418
81.6,1.93957e-08,0.000140575,0.000157402,2,2420
81.7,1.90091e-08,0.000139167,0.000155825,2,2422
81.8,1.86301e-08,0.000137773,0.000154264,2,2424
81.9,1.82587e-08,0.000136393,0.000152718,2,2426
82,1.78947e-08,0.000135026,0.000151188,2,2428
82.1,1.7538e-08,0.000133673,0.000149674,2,2430
82.2,1.71883e-08,0.000132334,0.000148174,2,2432
82.3,1.68457e-08,0.000131009,0.00014669,2,2434
82.4,1.65098e-08,0.000129696,0.00014522,2,2436
82.5,1.61807e-08,0.000128397,0.000143765,2,2438
82.6,1.58581e-08,0.00012711,0.000142325,2,2440
82.7,1.5542e-08,0.000125837,0.000140899,2,2442
82.8,1.52322e-08,0.000124576,0.000139488,2,2444
82.9,1.49285e-08,0.000123328,0.00013809,2,2446
83,1.46309e-08,0.000122093,0.000136707,2,2448
83.1,1.43392e-08,0.00012087,0.000135337,2,2450
83.2,1.40533e-08,0.000119659,0.000133981,2,2452
83.3,1.37732e-08,0.00011846,0.000132639,2,2454
83.4,1.34986e-08,0.000117273,0.00013131,2,2456
83.5,1.32295e-08,0.000116098,0.000129995,2,2458
83.6,1.29658e-08,0.000114935,0.000128692,2,2460
83.7,1.27073e-08,0.000113784,0.000127403,2,2462
83.8,1.24539e-08,0.000112644,0.000126127,2,2464
83.9,1.22057e-08,0.000111515,0.000124863,2,2466
84,1.19623e-08,0.000110398,0.000123612,2,2468
84.1,1.17239e-08,0.000109292,0.000122374,2,2470
84.2,1.14901e-08,0.000108197,0.000121148,2,2472
84.3,1.12611e-08,0.000107113,0.000119934,2,2474
84.4,1.10366e-08,0.00010604,0.000118733,2,2476
84.5,1.08165e-08,0.000104978,0.000117543,2,2478
84.6,1.06009e-08,0.000103926,0.000116366,2,2480
84.7,1.03896e-08,0.000102885,0.0001152,2,2482
84.8,1.01825e-08,0.000101854,0.000114046,2,2484
84.9,9.97946e-09,0.000100834,0.000112903,2,2486
85,9.78051e-09,9.98238e-05,0.000111772,2,2488
85.1,9.58553e-09,9.88237e-05,0.000110652,2,2490
85.2,9.39443e-09,9.78337e-05,0.000109544,2,2492
85.3,9.20715e-09,9.68536e-05,0.000108446,2,2494
85.4,9.02359e-09,9.58833e-05,0.00010736,2,2496
85.5,8.8437e-09,9.49227e-05,0.000106284,2,2498
85.6,8.6674e-09,9.39717e-05,0.00010522,2,2500
85.7,8.4946e-09,9.30303e-05,0.000104166,2,2502
85.8,8.32526e-09,9.20983e-05,0.000103122,2,2504
85.9,8.15929e-09,9.11756e-05,0.000102089,2,2506
86,7.99662e-09,9.02622e-05,0.000101066,2,2508
86.1,7.83721e-09,8.9358e-05,0.000100054,2,2510
86.2,7.68096e-09,8.84627e-05,9.90513e-05,2,2512
86.3,7.52784e-09,8.75765e-05,9.8059e-05,2,2514
86.4,7.37776e-09,8.66991e-05,9.70766e-05,2,2516
86.5,7.23068e-09,8.58306e-05,9.61041e-05,2,2518
86.6,7.08653e-09,8.49707e-05,9.51413e-05,2,2520
86.7,6.94526e-09,8.41194e-05,9.41881e-05,2,2522
86.8,6.8068e-09,8.32767e-05,9.32445e-05,2,2524
86.9,6.6711e-09,8.24424e-05,9.23104e-05,2,2526
87,6.5381e-09,8.16165e-05,9.13856e-05,2,2528
87.1,6.40776e-09,8.07989e-05,9.04701e-05,2,2530
87.2,6.28002e-09,7.99894e-05,8.95637e-05,2,2532
87.3,6.15482e-09,7.9188e-05,8.86665e-05,2,2534
87.4,6.03212e-09,7.83947e-05,8.77782e-05,2,2536
87.5,5.91186e-09,7.76093e-05,8.68988e-05,2,2538
87.6,5.79401e-09,7.68318e-05,8.60282e-05,2,2540
87.7,5.6785e-09,7.60621e-05,8.51664e-05,2,2542
87.8,5.56529e-09,7.53001e-05,8.43132e-05,2,2544
87.9,5.45434e-09,7.45457e-05,8.34685e-05,2,2546
88,5.34561e-09,7.37989e-05,8.26323e-05,2,2548
88.1,5.23904e-09,7.30596e-05,8.18045e-05,2,2550
88.2,5.13459e-09,7.23277e-05,8.09849e-05,2,2552
88.3,5.03223e-09,7.16031e-05,8.01736e-05,2,2554
88.4,4.93191e-09,7.08857e-05,7.93704e-05,2,2556
88.5,4.83359e-09,7.01756e-05,7.85753e-05,2,2558
88.6,4.73722e-09,6.94726e-05,7.77881e-05,2,2560
88.7,4.64278e-09,6.87766e-05,7.70088e-05,2,2562
88.8,4.55023e-09,6.80875e-05,7.62373e-05,2,2564
88.9,4.45951e-09,6.74054e-05,7.54735e-05,2,2566
89,4.37061e-09,6.67301e-05,7.47174e-05,2,2568
89.1,4.28348e-09,6.60616e-05,7.39689e-05,2,2570
89.2,4.19808e-09,6.53998e-05,7.32279e-05,2,2572
89.3,4.11439e-09,6.47446e-05,7.24942e-05,2,2574
89.4,4.03237e-09,6.4096e-05,7.1768e-05,2,2576
89.5,3.95198e-09,6.34539e-05,7.1049e-05,2,2578
89.6,3.87319e-09,6.28182e-05,7.03372e-05,2,2580
89.7,3.79597e-09,6.21888e-05,6.96326e-05,2,2582
89.8,3.7203e-09,6.15658e-05,6.8935e-05,2,2584
89.9,3.64613e-09,6.0949e-05,6.82444e-05,2,2586
90,3.57344e-09,6.03384e-05,6.75607e-05,2,2588
90.1,3.5022e-09,5.9734e-05,6.68838e-05,2,2590
90.2,3.43238e-09,5.91355e-05,6.62138e-05,2,2592
90.3,3.36396e-09,5.85431e-05,6.55504e-05,2,2594
90.4,3.29689e-09,5.79566e-05,6.48937e-05,2,2596
90.5,3.23117e-09,5.7376e-05,6.42436e-05,2,2598
90.6,3.16675e-09,5.68012e-05,6.36e-05,2,2600
90.7,3.10362e-09,5.62321e-05,6.29628e-05,2,2602
90.8,3.04174e-09,5.56688e-05,6.23321e-05,2,2604
90.9,2.9811e-09,5.51111e-05,6.17076e-05,2,2606
91,2.92167e-09,5.4559e-05,6.10894e-05,2,2608
91.1,2.86343e-09,5.40124e-05,6.04774e-05,2,2610
91.2,2.80634e-09,5.34713e-05,5.98715e-05,2,2612
91.3,2.75039e-09,5.29356e-05,5.92717e-05,2,2614
91.4,2.69556e-09,5.24053e-05,5.86779e-05,2,2616
91.5,2.64182e-09,5.18803e-05,5.80901e-05,2,2618
91.6,2.58916e-09,5.13605e-05,5.75081e-05,2,2620
91.7,2.53754e-09,5.0846e-05,5.6932e-05,2,2622
91.8,2.48695e-09,5.03366e-05,5.63616e-05,2,2624
91.9,2.43737e-09,4.98323e-05,5.5797e-05,2,2626
92,2.38878e-09,4.93331e-05,5.5238e-05,2,2628
92.1,2.34116e-09,4.88388e-05,5.46846e-05,2,2630
92.2,2.29448e-09,4.83496e-05,5.41368e-05,2,2632
92.3,2.24874e-09,4.78652e-05,5.35944e-05,2,2634
92.4,2.20391e-09,4.73857e-05,5.30575e-05,2,2636
92.5,2.15997e-09,4.69109e-05,5.2526e-05,2,2638
92.6,2.11691e-09,4.6441e-05,5.19997e-05,2,2640
92.7,2.07471e-09,4.59757e-05,5.14788e-05,2,2642
92.8,2.03335e-09,4.55151e-05,5.09631e-05,2,2644
92.9,1.99281e-09,4.50591e-05,5.04525e-05,2,2646
93,1.95308e-09,4.46077e-05,4.99471e-05,2,2648
93.1,1.91415e-09,4.41608e-05,4.94467e-05,2,2650
93.2,1.87599e-09,4.37184e-05,4.89513e-05,2,2652
93.3,1.83859e-09,4.32805e-05,4.84609e-05,2,2654
93.4,1.80193e-09,4.28469e-05,4.79754e-05,2,2656
93.5,1.76601e-09,4.24176e-05,4.74948e-05,2,2658
93.6,1.7308e-09,4.19927e-05,4.7019e-05,2,2660
93.7,1.6963e-09,4.1572e-05,4.65479e-05,2,2662
93.8,1.66248e-09,4.11555e-05,4.60816e-05,2,2664
93.9,1.62934e-09,4.07432e-05,4.562e-05,2,2666
94,1.59686e-09,4.0335e-05,4.51629e-05,2,2668
94.1,1.56502e-09,3.99309e-05,4.47105e-05,2,2670
94.2,1.53382e-09,3.95309e-05,4.42625e-05,2,2672
94.3,1.50324e-09,3.91349e-05,4.38191e-05,2,2674
94.4,1.47327e-09,3.87428e-05,4.33801e-05,2,2676
94.5,1.4439e-09,3.83547e-05,4.29455e-05,2,2678
94.6,1.41512e-09,3.79704e-05,4.25153e-05,2,2680
94.7,1.3869e-09,3.759e-05,4.20894e-05,2,2682
94.8,1.35926e-09,3.72134e-05,4.16677e-05,2,2684
94.9,1.33216e-09,3.68406e-05,4.12503e-05,2,2686
95,1.3056e-09,3.64715e-05,4.0837e-05,2,2688
95.1,1.27957e-09,3.61062e-05,4.04279e-05,2,2690
95.2,1.25406e-09,3.57444e-05,4.00229e-05,2,2692
95.3,1.22906e-09,3.53864e-05,3.96219e-05,2,2694
95.4,1.20456e-09,3.50318e-05,3.9225e-05,2,2696
95.5,1.18054e-09,3.46809e-05,3.8832e-05,2,2698
95.6,1.15701e-09,3.43334e-05,3.8443e-05,2,2700
95.7,1.13394e-09,3.39895e-05,3.80579e-05,2,2702
95.8,1.11134e-09,3.3649e-05,3.76766e-05,2,2704
95.9,1.08918e-09,3.33119e-05,3.72991e-05,2,2706
96,1.06747e-09,3.29781e-05,3.69255e-05,2,2708
96.1,1.04619e-09,3.26478e-05,3.65555e-05,2,2710
96.2,1.02533e-09,3.23207e-05,3.61893e-05,2,2712
96.3,1.00489e-09,3.19969e-05,3.58268e-05,2,2714
96.4,9.84855e-10,3.16763e-05,3.54679e-05,2,2716
96.5,9.65221e-10,3.1359e-05,3.51125e-05,2,2718
96.6,9.45978e-10,3.10448e-05,3.47608e-05,2,2720
96.7,9.27119e-10,3.07338e-05,3.44125e-05,2,2722
96.8,9.08636e-10,3.04259e-05,3.40678e-05,2,2724
96.9,8.90522e-10,3.01211e-05,3.37265e-05,2,2726
97,8.72768e-10,2.98194e-05,3.33886e-05,2,2728
97.1,8.55369e-10,2.95206e-05,3.30541e-05,2,2730
97.2,8.38316e-10,2.92249e-05,3.2723e-05,2,2732
97.3,8.21604e-10,2.89321e-05,3.23951e-05,2,2734
97.4,8.05224e-10,2.86422e-05,3.20706e-05,2,2736
97.5,7.89171e-10,2.83553e-05,3.17493e-05,2,2738
97.6,7.73438e-10,2.80712e-05,3.14312e-05,2,2740
97.7,7.58019e-10,2.779e-05,3.11163e-05,2,2742
97.8,7.42907e-10,2.75116e-05,3.08046e-05,2,2744
97.9,7.28097e-10,2.7236e-05,3.0496e-05,2,2746
98,7.13581e-10,2.69631e-05,3.01905e-05,2,2748
98.1,6.99355e-10,2.6693e-05,2.9888e-05,2,2750
98.2,6.85413e-10,2.64256e-05,2.95886e-05,2,2752
98.3,6.71749e-10,2.61609e-05,2.92922e-05,2,2754
98.4,6.58357e-10,2.58988e-05,2.89987e-05,2,2756
98.5,6.45232e-10,2.56393e-05,2.87082e-05,2,2758
98.6,6.32368e-10,2.53824e-05,2.84206e-05,2,2760
98.7,6.19761e-10,2.51282e-05,2.81359e-05,2,2762
98.8,6.07406e-10,2.48764e-05,2.7854e-05,2,2764
98.9,5.95297e-10,2.46272e-05,2.7575e-05,2,2766
99,5.83429e-10,2.43805e-05,2.72987e-05,2,2768
99.1,5.71797e-10,2.41362e-05,2.70252e-05,2,2770
99.2,5.60398e-10,2.38944e-05,2.67545e-05,2,2772
99.3,5.49226e-10,2.36551e-05,2.64864e-05,2,2774
99.4,5.38277e-10,2.34181e-05,2.62211e-05,2,2776
99.5,5.27546e-10,2.31835e-05,2.59584e-05,2,2778
99.6,5.17028e-10,2.29512e-05,2.56984e-05,2,2780
99.7,5.06721e-10,2.27213e-05,2.54409e-05,2,2782
99.8,4.96619e-10,2.24936e-05,2.5186e-05,2,2784
99.9,4.86718e-10,2.22683e-05,2.49337e-05,2,2786
100,4.77015e-10,2.20452e-05,2.46839e-05,2,2788
100.1,4.67505e-10,2.18244e-05,2.44366e-05,2,2790
100.2,4.58185e-10,2.16057e-05,2.41918e-05,2,2792
100.3,4.49051e-10,2.13893e-05,2.39495e-05,2,2794
100.4,4.40098e-10,2.1175e-05,2.37095e-05,2,2796
100.5,4.31325e-10,2.09629e-05,2.3472e-05,2,2798
100.6,4.22726e-10,2.07528e-05,2.32369e-05,2,2800
100.7,4.14298e-10,2.05449e-05,2.30041e-05,2,2802
100.8,4.06039e-10,2.03391e-05,2.27736e-05,2,2804
100.9,3.97944e-10,2.01353e-05,2.25455e-05,2,2806
101,3.90011e-10,1.99336e-05,2.23196e-05,2,2808
101.1,3.82235e-10,1.97339e-05,2.2096e-05,2,2810
101.2,3.74615e-10,1.95362e-05,2.18746e-05,2,2812
101.3,3.67147e-10,1.93405e-05,2.16555e-05,2,2814
101.4,3.59827e-10,1.91468e-05,2.14385e-05,2,2816
101.5,3.52654e-10,1.89549e-05,2.12238e-05,2,2818
101.6,3.45623e-10,1.8765e-05,2.10111e-05,2,2820
101.7,3.38733e-10,1.85771e-05,2.08006e-05,2,2822
101.8,3.3198e-10,1.83909e-05,2.05922e-05,2,2824
101.9,3.25362e-10,1.82067e-05,2.0386e-05,2,2826
102,3.18875e-10,1.80243e-05,2.01817e-05,2,2828
102.1,3.12518e-10,1.78437e-05,1.99795e-05,2,2830
102.2,3.06288e-10,1.7665e-05,1.97794e-05,2,2832
102.3,3.00182e-10,1.7488e-05,1.95812e-05,2,2834
102.4,2.94197e-10,1.73128e-05,1.93851e-05,2,2836
102.5,2.88332e-10,1.71394e-05,1.91908e-05,2,2838
102.6,2.82584e-10,1.69676e-05,1.89986e-05,2,2840
102.7,2.7695e-10,1.67977e-05,1.88083e-05,2,2842
102.8,2.71429e-10,1.66294e-05,1.86198e-05,2,2844
102.9,2.66018e-10,1.64628e-05,1.84333e-05,2,2846
103,2.60714e-10,1.62979e-05,1.82486e-05,2,2848
103.1,2.55517e-10,1.61346e-05,1.80658e-05,2,2850
103.2,2.50423e-10,1.59729e-05,1.78848e-05,2,2852
103.3,2.4543e-10,1.58129e-05,1.77056e-05,2,2854
103.4,2.40537e-10,1.56545e-05,1.75283e-05,2,2856
103.5,2.35742e-10,1.54977e-05,1.73527e-05,2,2858
103.6,2.31042e-10,1.53424e-05,1.71788e-05,2,2860
103.7,2.26436e-10,1.51887e-05,1.70067e-05,2,2862
103.8,2.21922e-10,1.50365e-05,1.68363e-05,2,2864
103.9,2.17498e-10,1.48859e-05,1.66677e-05,2,2866
104,2.13162e-10,1.47368e-05,1.65007e-05,2,2868
104.1,2.08912e-10,1.45891e-05,1.63354e-05,2,2870
104.2,2.04747e-10,1.4443e-05,1.61717e-05,2,2872
104.3,2.00665e-10,1.42983e-05,1.60097e-05,2,2874
104.4,1.96665e-10,1.4155e-05,1.58493e-05,2,2876
104.5,1.92744e-10,1.40132e-05,1.56906e-05,2,2878
104.6,1.88902e-10,1.38728e-05,1.55334e-05,2,2880
104.7,1.85136e-10,1.37339e-05,1.53777e-05,2,2882
104.8,1.81445e-10,1.35963e-05,1.52237e-05,2,2884
104.9,1.77828e-10,1.34601e-05,1.50712e-05,2,2886
105,1.74282e-10,1.33252e-05,1.49202e-05,2,2888
105.1,1.70808e-10,1.31917e-05,1.47707e-05,2,2890
105.2,1.67403e-10,1.30596e-05,1.46227e-05,2,2892
105.3,1.64065e-10,1.29287e-05,1.44762e-05,2,2894
105.4,1.60794e-10,1.27992e-05,1.43312e-05,2,2896
105.5,1.57589e-10,1.2671e-05,1.41876e-05,2,2898
105.6,1.54447e-10,1.2544e-05,1.40455e-05,2,2900
105.7,1.51368e-10,1.24184e-05,1.39048e-05,2,2902
105.8,1.4835e-10,1.2294e-05,1.37655e-05,2,2904
105.9,1.45393e-10,1.21708e-05,1.36276e-05,2,2906
106,1.42494e-10,1.20489e-05,1.34911e-05,2,2908
106.1,1.39654e-10,1.19282e-05,1.33559e-05,2,2910
106.2,1.36869e-10,1.18087e-05,1.32221e-05,2,2912
106.3,1.34141e-10,1.16904e-05,1.30896e-05,2,2914
106.4,1.31467e-10,1.15732e-05,1.29585e-05,2,2916
106.5,1.28846e-10,1.14573e-05,1.28287e-05,2,2918
106.6,1.26277e-10,1.13425e-05,1.27002e-05,2,2920
106.7,1.2376e-10,1.12289e-05,1.25729e-05,2,2922
106.8,1.21292e-10,1.11164e-05,1.2447e-05,2,2924
106.9,1.18874e-10,1.1005e-05,1.23223e-05,2,2926
107,1.16504e-10,1.08948e-05,1.21988e-05,2,2928
107.1,1.14182e-10,1.07856e-05,1.20766e-05,2,2930
107.2,1.11905e-10,1.06776e-05,1.19556e-05,2,2932
107.3,1.09674e-10,1.05706e-05,1.18359e-05,2,2934
107.4,1.07488e-10,1.04647e-05,1.17173e-05,2,2936
107.5,1.05345e-10,1.03599e-05,1.15999e-05,2,2938
107.6,1.03245e-10,1.02561e-05,1.14837e-05,2,2940
107.7,1.01187e-10,1.01533e-05,1.13686e-05,2,2942
107.8,9.91693e-11,1.00516e-05,1.12548e-05,2,2944
107.9,9.71923e-11,9.95092e-06,1.1142e-05,2,2946
108,9.52546e-11,9.85123e-06,1.10304e-05,2,2948
108.1,9.33556e-11,9.75254e-06,1.09199e-05,2,2950
108.2,9.14945e-11,9.65484e-06,1.08105e-05,2,2952
108.3,8.96704e-11,9.55811e-06,1.07022e-05,2,2954
108.4,8.78828e-11,9.46236e-06,1.0595e-05,2,2956
108.5,8.61307e-11,9.36756e-06,1.04888e-05,2,2958
108.6,8.44136e-11,9.27371e-06,1.03837e-05,2,2960
108.7,8.27308e-11,9.18081e-06,1.02797e-05,2,2962
108.8,8.10814e-11,9.08883e-06,1.01767e-05,2,2964
108.9,7.9465e-11,8.99778e-06,1.00748e-05,2,2966
109,7.78808e-11,8.90764e-06,9.97384e-06,2,2968
109.1,7.63281e-11,8.8184e-06,9.87392e-06,2,2970
109.2,7.48065e-11,8.73005e-06,9.775e-06,2,2972
109.3,7.33151e-11,8.64259e-06,9.67707e-06,2,2974
109.4,7.18535e-11,8.55601e-06,9.58012e-06,2,2976
109.5,7.0421e-11,8.4703e-06,9.48415e-06,2,2978
109.6,6.90171e-11,8.38544e-06,9.38913e-06,2,2980
109.7,6.76412e-11,8.30143e-06,9.29507e-06,2,2982
109.8,6.62927e-11,8.21827e-06,9.20195e-06,2,2984
109.9,6.49711e-11,8.13593e-06,9.10977e-06,2,2986
110,6.36758e-11,8.05443e-06,9.0185e-06,2,2988
110.1,6.24064e-11,7.97373e-06,8.92815e-06,2,2990
110.2,6.11622e-11,7.89385e-06,8.83871e-06,2,2992
110.3,5.99429e-11,7.81477e-06,8.75016e-06,2,2994
110.4,5.87479e-11,7.73648e-06,8.6625e-06,2,2996
110.5,5.75767e-11,7.65897e-06,8.57572e-06,2,2998
110.6,5.64288e-11,7.58224e-06,8.4898e-06,2,3000
110.7,5.53038e-11,7.50628e-06,8.40475e-06,2,3002
110.8,5.42013e-11,7.43108e-06,8.32055e-06,2,3004
110.9,5.31207e-11,7.35664e-06,8.23719e-06,2,3006
111,5.20617e-11,7.28294e-06,8.15467e-06,2,3008
111.1,5.10238e-11,7.20998e-06,8.07297e-06,2,3010
111.2,5.00066e-11,7.13774e-06,7.9921e-06,2,3012
111.3,4.90097e-11,7.06624e-06,7.91203e-06,2,3014
111.4,4.80326e-11,6.99545e-06,7.83277e-06,2,3016
111.5,4.7075e-11,6.92536e-06,7.7543e-06,2,3018
111.6,4.61365e-11,6.85598e-06,7.67661e-06,2,3020
111.7,4.52168e-11,6.7873e-06,7.59971e-06,2,3022
111.8,4.43153e-11,6.7193e-06,7.52357e-06,2,3024
111.9,4.34318e-11,6.65199e-06,7.4482e-06,2,3026
112,4.2566e-11,6.58535e-06,7.37358e-06,2,3028
112.1,4.17174e-11,6.51937e-06,7.29971e-06,2,3030
112.2,4.08857e-11,6.45406e-06,7.22658e-06,2,3032
112.3,4.00706e-11,6.3894e-06,7.15418e-06,2,3034
112.4,3.92718e-11,6.32539e-06,7.08251e-06,2,3036
112.5,3.84888e-11,6.26202e-06,7.01156e-06,2,3038
112.6,3.77215e-11,6.19929e-06,6.94131e-06,2,3040
112.7,3.69695e-11,6.13718e-06,6.87177e-06,2,3042
112.8,3.62325e-11,6.0757e-06,6.80293e-06,2,3044
112.9,3.55101e-11,6.01483e-06,6.73478e-06,2,3046
113,3.48022e-11,5.95457e-06,6.66731e-06,2,3048
113.1,3.41084e-11,5.89492e-06,6.60051e-06,2,3050
113.2,3.34284e-11,5.83586e-06,6.53439e-06,2,3052
113.3,3.2762e-11,5.7774e-06,6.46892e-06,2,3054
113.4,3.21088e-11,5.71952e-06,6.40412e-06,2,3056
113.5,3.14687e-11,5.66222e-06,6.33996e-06,2,3058
113.6,3.08413e-11,5.60549e-06,6.27644e-06,2,3060
113.7,3.02265e-11,5.54934e-06,6.21357e-06,2,3062
113.8,2.96239e-11,5.49374e-06,6.15132e-06,2,3064
113.9,2.90333e-11,5.4387e-06,6.08969e-06,2,3066
114,2.84545e-11,5.38422e-06,6.02868e-06,2,3068
114.1,2.78872e-11,5.33028e-06,5.96829e-06,2,3070
114.2,2.73313e-11,5.27688e-06,5.9085e-06,2,3072
114.3,2.67864e-11,5.22401e-06,5.8493e-06,2,3074
114.4,2.62524e-11,5.17168e-06,5.7907e-06,2,3076
114.5,2.5729e-11,5.11987e-06,5.73269e-06,2,3078
114.6,2.52161e-11,5.06857e-06,5.67526e-06,2,3080
114.7,2.47134e-11,5.0178e-06,5.6184e-06,2,3082
114.8,2.42207e-11,4.96753e-06,5.56212e-06,2,3084
114.9,2.37378e-11,4.91776e-06,5.50639e-06,2,3086
115,2.32646e-11,4.86849e-06,5.45123e-06,2,3088
115.1,2.28008e-11,4.81972e-06,5.39662e-06,2,3090
115.2,2.23462e-11,4.77144e-06,5.34255e-06,2,3092
115.3,2.19007e-11,4.72363e-06,5.28903e-06,2,3094
115.4,2.14641e-11,4.67631e-06,5.23604e-06,2,3096
115.5,2.10362e-11,4.62946e-06,5.18359e-06,2,3098
115.6,2.06168e-11,4.58308e-06,5.13166e-06,2,3100
115.7,2.02058e-11,4.53717e-06,5.08025e-06,2,3102
115.8,1.9803e-11,4.49172e-06,5.02935e-06,2,3104
115.9,1.94082e-11,4.44672e-06,4.97897e-06,2,3106
116,1.90213e-11,4.40217e-06,4.92909e-06,2,3108
116.1,1.8642e-11,4.35807e-06,4.87971e-06,2,3110
116.2,1.82704e-11,4.31441e-06,4.83082e-06,2,3112
116.3,1.79062e-11,4.27118e-06,4.78242e-06,2,3114
116.4,1.75492e-11,4.22839e-06,4.73451e-06,2,3116
116.5,1.71993e-11,4.18603e-06,4.68708e-06,2,3118
116.6,1.68564e-11,4.1441e-06,4.64013e-06,2,3120
116.7,1.65204e-11,4.10258e-06,4.59364e-06,2,3122
116.8,1.6191e-11,4.06148e-06,4.54762e-06,2,3124
116.9,1.58682e-11,4.02079e-06,4.50206e-06,2,3126
117,1.55519e-11,3.98051e-06,4.45696e-06,2,3128
117.1,1.52418e-11,3.94063e-06,4.41231e-06,2,3130
117.2,1.4938e-11,3.90115e-06,4.3681e-06,2,3132
117.3,1.46402e-11,3.86207e-06,4.32434e-06,2,3134
117.4,1.43483e-11,3.82338e-06,4.28102e-06,2,3136
117.5,1.40623e-11,3.78508e-06,4.23813e-06,2,3138
117.6,1.37819e-11,3.74716e-06,4.19567e-06,2,3140
117.7,1.35072e-11,3.70962e-06,4.15364e-06,2,3142
117.8,1.32379e-11,3.67245e-06,4.11203e-06,2,3144
117.9,1.2974e-11,3.63566e-06,4.07083e-06,2,3146
118,1.27153e-11,3.59924e-06,4.03005e-06,2,3148
118.1,1.24618e-11,3.56318e-06,3.98968e-06,2,3150
118.2,1.22134e-11,3.52748e-06,3.94971e-06,2,3152
118.3,1.19699e-11,3.49215e-06,3.91014e-06,2,3154
118.4,1.17313e-11,3.45716e-06,3.87097e-06,2,3156
118.5,1.14974e-11,3.42253e-06,3.83219e-06,2,3158
118.6,1.12682e-11,3.38824e-06,3.79379e-06,2,3160
118.7,1.10435e-11,3.35429e-06,3.75579e-06,2,3162
118.8,1.08234e-11,3.32069e-06,3.71816e-06,2,3164
118.9,1.06076e-11,3.28742e-06,3.68091e-06,2,3166
119,1.03961e-11,3.25449e-06,3.64404e-06,2,3168
119.1,1.01889e-11,3.22188e-06,3.60753e-06,2,3170
119.2,9.98574e-12,3.18961e-06,3.57139e-06,2,3172
119.3,9.78666e-12,3.15765e-06,3.53561e-06,2,3174
119.4,9.59156e-12,3.12602e-06,3.50019e-06,2,3176
119.5,9.40034e-12,3.0947e-06,3.46512e-06,2,3178
119.6,9.21293e-12,3.0637e-06,3.43041e-06,2,3180
119.7,9.02926e-12,3.03301e-06,3.39604e-06,2,3182
119.8,8.84925e-12,3.00262e-06,3.36202e-06,2,3184
119.9,8.67284e-12,2.97254e-06,3.32834e-06,2,3186
120,8.49993e-12,2.94276e-06,3.29499e-06,2,3188
120.1,8.33048e-12,2.91328e-06,3.26198e-06,2,3190
120.2,8.1644e-12,2.88409e-06,3.2293e-06,2,3192
120.3,8.00164e-12,2.8552e-06,3.19695e-06,2,3194
120.4,7.84211e-12,2.8266e-06,3.16492e-06,2,3196
120.5,7.68577e-12,2.79828e-06,3.13322e-06,2,3198
120.6,7.53255e-12,2.77024e-06,3.10183e-06,2,3200
120.7,7.38238e-12,2.74249e-06,3.07075e-06,2,3202
120.8,7.2352e-12,2.71502e-06,3.03999e-06,2,3204
120.9,7.09096e-12,2.68782e-06,3.00954e-06,2,3206
121,6.9496e-12,2.66089e-06,2.97939e-06,2,3208
121.1,6.81105e-12,2.63423e-06,2.94954e-06,2,3210
121.2,6.67526e-12,2.60784e-06,2.91999e-06,2,3212
121.3,6.54219e-12,2.58172e-06,2.89073e-06,2,3214
121.4,6.41176e-12,2.55585e-06,2.86177e-06,2,3216
121.5,6.28393e-12,2.53025e-06,2.8331e-06,2,3218
121.6,6.15866e-12,2.5049e-06,2.80472e-06,2,3220
121.7,6.03588e-12,2.4798e-06,2.77662e-06,2,3222
121.8,5.91555e-12,2.45496e-06,2.74881e-06,2,3224
121.9,5.79761e-12,2.43037e-06,2.72127e-06,2,3226
122,5.68203e-12,2.40602e-06,2.69401e-06,2,3228
122.1,5.56875e-12,2.38191e-06,2.66702e-06,2,3230
122.2,5.45774e-12,2.35805e-06,2.6403e-06,2,3232
122.3,5.34893e-12,2.33443e-06,2.61385e-06,2,3234
122.4,5.24229e-12,2.31104e-06,2.58766e-06,2,3236
122.5,5.13778e-12,2.28789e-06,2.56174e-06,2,3238
122.6,5.03536e-12,2.26497e-06,2.53607e-06,2,3240
122.7,4.93497e-12,2.24228e-06,2.51067e-06,2,3242
122.8,4.83659e-12,2.21981e-06,2.48551e-06,2,3244
122.9,4.74016e-12,2.19757e-06,2.46061e-06,2,3246
123,4.64566e-12,2.17556e-06,2.43596e-06,2,3248
123.1,4.55305e-12,2.15376e-06,2.41156e-06,2,3250
123.2,4.46228e-12,2.13219e-06,2.3874e-06,2,3252
123.3,4.37332e-12,2.11083e-06,2.36348e-06,2,3254
123.4,4.28613e-12,2.08968e-06,2.3398e-06,2,3256
123.5,4.20068e-12,2.06874e-06,2.31636e-06,2,3258
123.6,4.11694e-12,2.04802e-06,2.29316e-06,2,3260
123.7,4.03486e-12,2.0275e-06,2.27018e-06,2,3262
123.8,3.95442e-12,2.00719e-06,2.24744e-06,2,3264
123.9,3.87559e-12,1.98708e-06,2.22493e-06,2,3266
124,3.79832e-12,1.96717e-06,2.20264e-06,2,3268
124.1,3.7226e-12,1.94747e-06,2.18057e-06,2,3270
124.2,3.64838e-12,1.92796e-06,2.15872e-06,2,3272
124.3,3.57565e-12,1.90864e-06,2.1371e-06,2,3274
124.4,3.50437e-12,1.88952e-06,2.11569e-06,2,3276
124.5,3.4345e-12,1.87059e-06,2.09449e-06,2,3278
124.6,3.36603e-12,1.85185e-06,2.07351e-06,2,3280
124.7,3.29893e-12,1.8333e-06,2.05274e-06,2,3282
124.8,3.23316e-12,1.81493e-06,2.03217e-06,2,3284
124.9,3.1687e-12,1.79675e-06,2.01181e-06,2,3286
125,3.10553e-12,1.77875e-06,1.99166e-06,2,3288
125.1,3.04362e-12,1.76093e-06,1.9717e-06,2,3290
125.2,2.98294e-12,1.74329e-06,1.95195e-06,2,3292
125.3,2.92347e-12,1.72582e-06,1.9324e-06,2,3294
125.4,2.86519e-12,1.70853e-06,1.91304e-06,2,3296
125.5,2.80807e-12,1.69142e-06,1.89387e-06,2,3298
125.6,2.75209e-12,1.67447e-06,1.8749e-06,2,3300
125.7,2.69722e-12,1.6577e-06,1.85612e-06,2,3302
125.8,2.64345e-12,1.64109e-06,1.83752e-06,2,3304
125.9,2.59075e-12,1.62465e-06,1.81911e-06,2,3306
126,2.5391e-12,1.60837e-06,1.80089e-06,2,3308
126.1,2.48848e-12,1.59226e-06,1.78285e-06,2,3310
126.2,2.43887e-12,1.57631e-06,1.76499e-06,2,3312
126.3,2.39025e-12,1.56052e-06,1.7473e-06,2,3314
126.4,2.3426e-12,1.54488e-06,1.7298e-06,2,3316
126.5,2.29589e-12,1.52941e-06,1.71247e-06,2,3318
126.6,2.25012e-12,1.51408e-06,1.69531e-06,2,3320
126.7,2.20527e-12,1.49892e-06,1.67833e-06,2,3322
126.8,2.1613e-12,1.4839e-06,1.66152e-06,2,3324
126.9,2.11821e-12,1.46903e-06,1.64487e-06,2,3326
127,2.07598e-12,1.45432e-06,1.62839e-06,2,3328
127.1,2.0346e-12,1.43975e-06,1.61208e-06,2,3330
127.2,1.99404e-12,1.42532e-06,1.59593e-06,2,3332
127.3,1.95428e-12,1.41104e-06,1.57994e-06,2,3334
127.4,1.91532e-12,1.39691e-06,1.56411e-06,2,3336
127.5,1.87714e-12,1.38291e-06,1.54844e-06,2,3338
127.6,1.83971e-12,1.36906e-06,1.53293e-06,2,3340
127.7,1.80304e-12,1.35534e-06,1.51757e-06,2,3342
127.8,1.76709e-12,1.34177e-06,1.50237e-06,2,3344
127.9,1.73186e-12,1.32832e-06,1.48732e-06,2,3346
128,1.69734e-12,1.31502e-06,1.47242e-06,2,3348
128.1,1.6635e-12,1.30184e-06,1.45767e-06,2,3350
128.2,1.63034e-12,1.2888e-06,1.44306e-06,2,3352
128.3,1.59783e-12,1.27589e-06,1.42861e-06,2,3354
128.4,1.56598e-12,1.26311e-06,1.41429e-06,2,3356
128.5,1.53476e-12,1.25045e-06,1.40012e-06,2,3358
128.6,1.50416e-12,1.23792e-06,1.3861e-06,2,3360
128.7,1.47417e-12,1.22552e-06,1.37221e-06,2,3362
128.8,1.44479e-12,1.21325e-06,1.35846e-06,2,3364
128.9,1.41598e-12,1.20109e-06,1.34486e-06,2,3366
129,1.38775e-12,1.18906e-06,1.33138e-06,2,3368
129.1,1.36009e-12,1.17715e-06,1.31804e-06,2,3370
129.2,1.33297e-12,1.16535e-06,1.30484e-06,2,3372
129.3,1.3064e-12,1.15368e-06,1.29177e-06,2,3374
129.4,1.28035e-12,1.14212e-06,1.27883e-06,2,3376
129.5,1.25483e-12,1.13068e-06,1.26601e-06,2,3378
129.6,1.22981e-12,1.11935e-06,1.25333e-06,2,3380
129.7,1.20529e-12,1.10814e-06,1.24078e-06,2,3382
129.8,1.18127e-12,1.09704e-06,1.22835e-06,2,3384
129.9,1.15772e-12,1.08604e-06,1.21604e-06,2,3386
130,1.13464e-12,1.07516e-06,1.20386e-06,2,3388
130.1,1.11202e-12,1.06439e-06,1.1918e-06,2,3390
130.2,1.08985e-12,1.05373e-06,1.17986e-06,2,3392
130.3,1.06812e-12,1.04317e-06,1.16804e-06,2,3394
130.4,1.04682e-12,1.03272e-06,1.15633e-06,2,3396
130.5,1.02596e-12,1.02238e-06,1.14475e-06,2,3398
130.6,1.0055e-12,1.01213e-06,1.13328e-06,2,3400
130.7,9.85456e-13,1.00199e-06,1.12193e-06,2,3402
130.8,9.6581e-13,9.91956e-07,1.11069e-06,2,3404
130.9,9.46555e-13,9.82019e-07,1.09956e-06,2,3406
131,9.27685e-13,9.72181e-07,1.08855e-06,2,3408
131.1,9.0919e-13,9.62441e-07,1.07764e-06,2,3410
131.2,8.91065e-13,9.52799e-07,1.06684e-06,2,3412
131.3,8.733e-13,9.43254e-07,1.05616e-06,2,3414
131.4,8.5589e-13,9.33804e-07,1.04558e-06,2,3416
131.5,8.38827e-13,9.24449e-07,1.0351e-06,2,3418
131.6,8.22104e-13,9.15188e-07,1.02473e-06,2,3420
131.7,8.05715e-13,9.06019e-07,1.01447e-06,2,3422
131.8,7.89652e-13,8.96943e-07,1.0043e-06,2,3424
131.9,7.73909e-13,8.87957e-07,9.94241e-07,2,3426
132,7.58481e-13,8.79061e-07,9.8428e-07,2,3428
132.1,7.4336e-13,8.70254e-07,9.7442e-07,2,3430
132.2,7.2854e-13,8.61536e-07,9.64658e-07,2,3432
132.3,7.14015e-13,8.52905e-07,9.54994e-07,2,3434
132.4,6.99781e-13,8.4436e-07,9.45426e-07,2,3436
132.5,6.8583e-13,8.35901e-07,9.35955e-07,2,3438
132.6,6.72157e-13,8.27527e-07,9.26578e-07,2,3440
132.7,6.58757e-13,8.19237e-07,9.17296e-07,2,3442
132.8,6.45624e-13,8.1103e-07,9.08106e-07,2,3444
132.9,6.32753e-13,8.02904e-07,8.99008e-07,2,3446
133,6.20138e-13,7.94861e-07,8.90002e-07,2,3448
133.1,6.07775e-13,7.86898e-07,8.81086e-07,2,3450
133.2,5.95659e-13,7.79014e-07,8.72259e-07,2,3452
133.3,5.83784e-13,7.7121e-07,8.6352e-07,2,3454
133.4,5.72145e-13,7.63484e-07,8.54869e-07,2,3456
133.5,5.60739e-13,7.55835e-07,8.46305e-07,2,3458
133.6,5.4956e-13,7.48263e-07,8.37827e-07,2,3460
133.7,5.38604e-13,7.40767e-07,8.29433e-07,2,3462
133.8,5.27866e-13,7.33346e-07,8.21124e-07,2,3464
133.9,5.17343e-13,7.25999e-07,8.12897e-07,2,3466
134,5.07029e-13,7.18726e-07,8.04754e-07,2,3468
134.1,4.96921e-13,7.11525e-07,7.96691e-07,2,3470
134.2,4.87014e-13,7.04397e-07,7.8871e-07,2,3472
134.3,4.77305e-13,6.9734e-07,7.80808e-07,2,3474
134.4,4.67789e-13,6.90354e-07,7.72986e-07,2,3476
134.5,4.58463e-13,6.83438e-07,7.65242e-07,2,3478
134.6,4.49324e-13,6.76591e-07,7.57576e-07,2,3480
134.7,4.40366e-13,6.69813e-07,7.49986e-07,2,3482
134.8,4.31586e-13,6.63103e-07,7.42473e-07,2,3484
134.9,4.22982e-13,6.56459e-07,7.35035e-07,2,3486
135,4.1455e-13,6.49883e-07,7.27671e-07,2,3488
135.1,4.06285e-13,6.43372e-07,7.20381e-07,2,3490
135.2,3.98186e-13,6.36927e-07,7.13164e-07,2,3492
135.3,3.90247e-13,6.30546e-07,7.06019e-07,2,3494
135.4,3.82467e-13,6.24229e-07,6.98946e-07,2,3496
135.5,3.74842e-13,6.17975e-07,6.91944e-07,2,3498
135.6,3.6737e-13,6.11784e-07,6.85012e-07,2,3500
135.7,3.60046e-13,6.05655e-07,6.78149e-07,2,3502
135.8,3.52868e-13,5.99588e-07,6.71356e-07,2,3504
135.9,3.45833e-13,5.93581e-07,6.6463e-07,2,3506
136,3.38938e-13,5.87634e-07,6.57971e-07,2,3508
136.1,3.32181e-13,5.81747e-07,6.5138e-07,2,3510
136.2,3.25559e-13,5.75919e-07,6.44854e-07,2,3512
136.3,3.19069e-13,5.7015e-07,6.38394e-07,2,3514
136.4,3.12708e-13,5.64438e-07,6.31998e-07,2,3516
136.5,3.06474e-13,5.58783e-07,6.25667e-07,2,3518
136.6,3.00364e-13,5.53185e-07,6.19399e-07,2,3520
136.7,2.94376e-13,5.47643e-07,6.13193e-07,2,3522
136.8,2.88507e-13,5.42157e-07,6.0705e-07,2,3524
136.9,2.82755e-13,5.36725e-07,6.00969e-07,2,3526
137,2.77118e-13,5.31348e-07,5.94948e-07,2,3528
137.1,2.71594e-13,5.26025e-07,5.88988e-07,2,3530
137.2,2.66179e-13,5.20755e-07,5.83087e-07,2,3532
137.3,2.60872e-13,5.15538e-07,5.77246e-07,2,3534
137.4,2.55672e-13,5.10373e-07,5.71463e-07,2,3536
137.5,2.50575e-13,5.0526e-07,5.65738e-07,2,3538
137.6,2.45579e-13,5.00198e-07,5.6007e-07,2,3540
137.7,2.40683e-13,4.95187e-07,5.54459e-07,2,3542
137.8,2.35885e-13,4.90227e-07,5.48904e-07,2,3544
137.9,2.31182e-13,4.85315e-07,5.43405e-07,2,3546
138,2.26574e-13,4.80453e-07,5.37961e-07,2,3548
138.1,2.22056e-13,4.7564e-07,5.32572e-07,2,3550
138.2,2.1763e-13,4.70875e-07,5.27236e-07,2,3552
138.3,2.13291e-13,4.66158e-07,5.21954e-07,2,3554
138.4,2.09039e-13,4.61488e-07,5.16725e-07,2,3556
138.5,2.04871e-13,4.56864e-07,5.11549e-07,2,3558
138.6,2.00787e-13,4.52287e-07,5.06424e-07,2,3560
138.7,1.96784e-13,4.47756e-07,5.0135e-07,2,3562
138.8,1.92861e-13,4.4327e-07,4.96328e-07,2,3564
138.9,1.89016e-13,4.3883e-07,4.91356e-07,2,3566
139,1.85248e-13,4.34433e-07,4.86433e-07,2,3568
139.1,1.81555e-13,4.30081e-07,4.8156e-07,2,3570
139.2,1.77935e-13,4.25773e-07,4.76735e-07,2,3572
139.3,1.74388e-13,4.21507e-07,4.71959e-07,2,3574
139.4,1.70911e-13,4.17284e-07,4.67231e-07,2,3576
139.5,1.67504e-13,4.13104e-07,4.6255e-07,2,3578
139.6,1.64165e-13,4.08965e-07,4.57916e-07,2,3580
139.7,1.60892e-13,4.04868e-07,4.53329e-07,2,3582
139.8,1.57684e-13,4.00812e-07,4.48787e-07,2,3584
139.9,1.54541e-13,3.96797e-07,4.44291e-07,2,3586
140,1.5146e-13,3.92821e-07,4.3984e-07,2,3588
140.1,1.48441e-13,3.88886e-07,4.35434e-07,2,3590
140.2,1.45481e-13,3.8499e-07,4.31072e-07,2,3592
140.3,1.42581e-13,3.81133e-07,4.26753e-07,2,3594
140.4,1.39738e-13,3.77315e-07,4.22478e-07,2,3596
140.5,1.36952e-13,3.73535e-07,4.18245e-07,2,3598
140.6,1.34222e-13,3.69793e-07,4.14055e-07,2,3600
140.7,1.31547e-13,3.66088e-07,4.09907e-07,2,3602
140.8,1.28924e-13,3.62421e-07,4.05801e-07,2,3604
140.9,1.26354e-13,3.5879e-07,4.01735e-07,2,3606
141,1.23835e-13,3.55195e-07,3.97711e-07,2,3608
141.1,1.21366e-13,3.51637e-07,3.93726e-07,2,3610
141.2,1.18946e-13,3.48114e-07,3.89782e-07,2,3612
141.3,1.16575e-13,3.44627e-07,3.85877e-07,2,3614
141.4,1.14251e-13,3.41174e-07,3.82011e-07,2,3616
141.5,1.11973e-13,3.37756e-07,3.78184e-07,2,3618
141.6,1.09741e-13,3.34372e-07,3.74395e-07,2,3620
141.7,1.07553e-13,3.31023e-07,3.70644e-07,2,3622
141.8,1.05409e-13,3.27706e-07,3.66931e-07,2,3624
141.9,1.03308e-13,3.24423e-07,3.63255e-07,2,3626
142,1.01248e-13,3.21173e-07,3.59616e-07,2,3628
142.1,9.92296e-14,3.17956e-07,3.56013e-07,2,3630
142.2,9.72513e-14,3.1477e-07,3.52447e-07,2,3632
142.3,9.53124e-14,3.11617e-07,3.48916e-07,2,3634
142.4,9.34124e-14,3.08495e-07,3.4542e-07,2,3636
142.5,9.15503e-14,3.05404e-07,3.4196e-07,2,3638
142.6,8.97249e-14,3.02345e-07,3.38534e-07,2,3640
142.7,8.79363e-14,2.99316e-07,3.35143e-07,2,3642
142.8,8.61831e-14,2.96317e-07,3.31785e-07,2,3644
142.9,8.44651e-14,2.93349e-07,3.28461e-07,2,3646
143,8.2781e-14,2.9041e-07,3.2517e-07,2,3648
143.1,8.11308e-14,2.875e-07,3.21913e-07,2,3650
143.2,7.95134e-14,2.8462e-07,3.18688e-07,2,3652
143.3,7.79283e-14,2.81769e-07,3.15495e-07,2,3654
143.4,7.63747e-14,2.78946e-07,3.12334e-07,2,3656
143.5,7.48522e-14,2.76151e-07,3.09205e-07,2,3658
143.6,7.33599e-14,2.73385e-07,3.06108e-07,2,3660
143.7,7.18975e-14,2.70646e-07,3.03041e-07,2,3662
143.8,7.0464e-14,2.67935e-07,3.00005e-07,2,3664
143.9,6.90593e-14,2.6525e-07,2.97e-07,2,3666
144,6.76824e-14,2.62593e-07,2.94024e-07,2,3668
144.1,6.63332e-14,2.59962e-07,2.91079e-07,2,3670
144.2,6.50105e-14,2.57358e-07,2.88163e-07,2,3672
144.3,6.37149e-14,2.5478e-07,2.85276e-07,2,3674
144.4,6.24445e-14,2.52227e-07,2.82418e-07,2,3676
144.5,6.11996e-14,2.497e-07,2.79588e-07,2,3678
144.6,5.99795e-14,2.47199e-07,2.76787e-07,2,3680
144.7,5.87839e-14,2.44722e-07,2.74015e-07,2,3682
144.8,5.76119e-14,2.42271e-07,2.71269e-07,2,3684
144.9,5.64634e-14,2.39844e-07,2.68552e-07,2,3686
145,5.53378e-14,2.37441e-07,2.65861e-07,2,3688
145.1,5.42345e-14,2.35062e-07,2.63198e-07,2,3690
145.2,5.31534e-14,2.32707e-07,2.60561e-07,2,3692
145.3,5.20936e-14,2.30376e-07,2.57951e-07,2,3694
145.4,5.10552e-14,2.28068e-07,2.55367e-07,2,3696
145.5,5.00374e-14,2.25783e-07,2.52808e-07,2,3698
145.6,4.90399e-14,2.23521e-07,2.50276e-07,2,3700
145.7,4.80622e-14,2.21282e-07,2.47768e-07,2,3702
145.8,4.71039e-14,2.19065e-07,2.45286e-07,2,3704
145.9,4.61649e-14,2.1687e-07,2.42829e-07,2,3706
146,4.52445e-14,2.14698e-07,2.40396e-07,2,3708
146.1,4.43425e-14,2.12547e-07,2.37988e-07,2,3710
146.2,4.34585e-14,2.10417e-07,2.35603e-07,2,3712
146.3,4.25922e-14,2.08309e-07,2.33243e-07,2,3714
146.4,4.17433e-14,2.06223e-07,2.30906e-07,2,3716
146.5,4.09111e-14,2.04157e-07,2.28593e-07,2,3718
146.6,4.00955e-14,2.02111e-07,2.26303e-07,2,3720
146.7,3.92961e-14,2.00087e-07,2.24036e-07,2,3722
146.8,3.85127e-14,1.98082e-07,2.21791e-07,2,3724
146.9,3.77451e-14,1.96098e-07,2.1957e-07,2,3726
147,3.69927e-14,1.94133e-07,2.1737e-07,2,3728
147.1,3.62548e-14,1.92188e-07,2.15192e-07,2,3730
147.2,3.55323e-14,1.90263e-07,2.13036e-07,2,3732
147.3,3.48237e-14,1.88357e-07,2.10902e-07,2,3734
147.4,3.41296e-14,1.8647e-07,2.08789e-07,2,3736
147.5,3.34493e-14,1.84602e-07,2.06698e-07,2,3738
147.6,3.27827e-14,1.82752e-07,2.04627e-07,2,3740
147.7,3.21287e-14,1.80921e-07,2.02577e-07,2,3742
147.8,3.14885e-14,1.79109e-07,2.00547e-07,2,3744
147.9,3.08606e-14,1.77314e-07,1.98538e-07,2,3746
148,3.02456e-14,1.75538e-07,1.96549e-07,2,3748
148.1,2.96424e-14,1.7378e-07,1.9458e-07,2,3750
148.2,2.90515e-14,1.72039e-07,1.92631e-07,2,3752
148.3,2.84724e-14,1.70315e-07,1.90701e-07,2,3754
148.4,2.7905e-14,1.68609e-07,1.8879e-07,2,3756
148.5,2.73485e-14,1.6692e-07,1.86899e-07,2,3758
148.6,2.68033e-14,1.65247e-07,1.85027e-07,2,3760
148.7,2.62691e-14,1.63592e-07,1.83173e-07,2,3762
148.8,2.57454e-14,1.61953e-07,1.81338e-07,2,3764
148.9,2.52322e-14,1.60331e-07,1.79521e-07,2,3766
149,2.47291e-14,1.58724e-07,1.77723e-07,2,3768
149.1,2.42359e-14,1.57134e-07,1.75942e-07,2,3770
149.2,2.37531e-14,1.5556e-07,1.7418e-07,2,3772
149.3,2.32796e-14,1.54002e-07,1.72435e-07,2,3774
149.4,2.28153e-14,1.52459e-07,1.70707e-07,2,3776
149.5,2.23605e-14,1.50931e-07,1.68997e-07,2,3778
149.6,2.19147e-14,1.49419e-07,1.67304e-07,2,3780
149.7,2.14778e-14,1.47922e-07,1.65628e-07,2,3782
149.8,2.10496e-14,1.4644e-07,1.63969e-07,2,3784
149.9,2.06302e-14,1.44973e-07,1.62326e-07,2,3786
150,2.02189e-14,1.43521e-07,1.607e-07,2,3788
150.1,1.98156e-14,1.42083e-07,1.5909e-07,2,3790
150.2,1.94208e-14,1.4066e-07,1.57496e-07,2,3792
150.3,1.90337e-14,1.39251e-07,1.55918e-07,2,3794
150.4,1.86542e-14,1.37856e-07,1.54356e-07,2,3796
150.5,1.82824e-14,1.36474e-07,1.5281e-07,2,3798
150.6,1.7918e-14,1.35107e-07,1.51279e-07,2,3800
150.7,1.75607e-14,1.33754e-07,1.49763e-07,2,3802
150.8,1.72106e-14,1.32414e-07,1.48263e-07,2,3804
150.9,1.68676e-14,1.31087e-07,1.46778e-07,2,3806
151,1.65312e-14,1.29774e-07,1.45307e-07,2,3808
151.1,1.62017e-14,1.28474e-07,1.43852e-07,2,3810
151.2,1.58788e-14,1.27187e-07,1.4241e-07,2,3812
151.3,1.55623e-14,1.25913e-07,1.40984e-07,2,3814
151.4,1.52521e-14,1.24651e-07,1.39571e-07,2,3816
151.5,1.49479e-14,1.23402e-07,1.38173e-07,2,3818
151.6,1.465e-14,1.22166e-07,1.36789e-07,2,3820
151.7,1.43582e-14,1.20942e-07,1.35418e-07,2,3822
151.8,1.40719e-14,1.19731e-07,1.34062e-07,2,3824
151.9,1.37912e-14,1.18531e-07,1.32719e-07,2,3826
152,1.35165e-14,1.17344e-07,1.31389e-07,2,3828
152.1,1.32471e-14,1.16168e-07,1.30073e-07,2,3830
152.2,1.29829e-14,1.15004e-07,1.2877e-07,2,3832
152.3,1.27241e-14,1.13852e-07,1.2748e-07,2,3834
152.4,1.24705e-14,1.12712e-07,1.26203e-07,2,3836
152.5,1.22219e-14,1.11582e-07,1.24938e-07,2,3838
152.6,1.19782e-14,1.10465e-07,1.23687e-07,2,3840
152.7,1.17395e-14,1.09358e-07,1.22447e-07,2,3842
152.8,1.15055e-14,1.08262e-07,1.21221e-07,2,3844
152.9,1.12762e-14,1.07178e-07,1.20006e-07,2,3846
153,1.10514e-14,1.06104e-07,1.18804e-07,2,3848
153.1,1.08311e-14,1.05041e-07,1.17614e-07,2,3850
153.2,1.06153e-14,1.03989e-07,1.16436e-07,2,3852
153.3,1.04037e-14,1.02947e-07,1.15269e-07,2,3854
153.4,1.01962e-14,1.01916e-07,1.14114e-07,2,3856
153.5,9.99304e-15,1.00895e-07,1.12971e-07,2,3858
153.6,9.79392e-15,9.98837e-08,1.11839e-07,2,3860
153.7,9.59867e-15,9.88831e-08,1.10719e-07,2,3862
153.8,9.4075e-15,9.78924e-08,1.0961e-07,2,3864
153.9,9.21996e-15,9.69117e-08,1.08512e-07,2,3866
154,9.03603e-15,9.59409e-08,1.07425e-07,2,3868
154.1,8.8559e-15,9.49797e-08,1.06348e-07,2,3870
154.2,8.67946e-15,9.40282e-08,1.05283e-07,2,3872
154.3,8.50653e-15,9.30862e-08,1.04228e-07,2,3874
154.4,8.33691e-15,9.21536e-08,1.03184e-07,2,3876
154.5,8.17071e-15,9.12304e-08,1.0215e-07,2,3878
154.6,8.00784e-15,9.03164e-08,1.01127e-07,2,3880
154.7,7.84841e-15,8.94116e-08,1.00114e-07,2,3882
154.8,7.69199e-15,8.85159e-08,9.91108e-08,2,3884
154.9,7.53852e-15,8.76291e-08,9.81179e-08,2,3886
155,7.38819e-15,8.67512e-08,9.71349e-08,2,3888
155.1,7.24115e-15,8.58821e-08,9.61618e-08,2,3890
155.2,7.09667e-15,8.50217e-08,9.51984e-08,2,3892
155.3,6.95522e-15,8.417e-08,9.42447e-08,2,3894
155.4,6.8168e-15,8.33267e-08,9.33006e-08,2,3896
155.5,6.6809e-15,8.2492e-08,9.23659e-08,2,3898
155.6,6.54769e-15,8.16655e-08,9.14405e-08,2,3900
155.7,6.41754e-15,8.08474e-08,9.05244e-08,2,3902
155.8,6.28933e-15,8.00374e-08,8.96175e-08,2,3904
155.9,6.16397e-15,7.92356e-08,8.87197e-08,2,3906
156,6.04113e-15,7.84418e-08,8.78309e-08,2,3908
156.1,5.92071e-15,7.7656e-08,8.6951e-08,2,3910
156.2,5.80272e-15,7.6878e-08,8.60799e-08,2,3912
156.3,5.68717e-15,7.61078e-08,8.52176e-08,2,3914
156.4,5.5739e-15,7.53453e-08,8.43638e-08,2,3916
156.5,5.46263e-15,7.45905e-08,8.35186e-08,2,3918
156.6,5.35396e-15,7.38433e-08,8.26819e-08,2,3920
156.7,5.24724e-15,7.31035e-08,8.18536e-08,2,3922
156.8,5.14278e-15,7.23711e-08,8.10336e-08,2,3924
156.9,5.04024e-15,7.16461e-08,8.02218e-08,2,3926
157,4.93973e-15,7.09283e-08,7.94181e-08,2,3928
157.1,4.84147e-15,7.02177e-08,7.86225e-08,2,3930
157.2,4.74485e-15,6.95143e-08,7.78348e-08,2,3932
157.3,4.65039e-15,6.88179e-08,7.7055e-08,2,3934
157.4,4.55769e-15,6.81284e-08,7.62831e-08,2,3936
157.5,4.46697e-15,6.74459e-08,7.55189e-08,2,3938
157.6,4.37788e-15,6.67702e-08,7.47623e-08,2,3940
157.7,4.29057e-15,6.61013e-08,7.40133e-08,2,3942
157.8,4.20519e-15,6.54391e-08,7.32718e-08,2,3944
157.9,4.12136e-15,6.47835e-08,7.25378e-08,2,3946
158,4.03916e-15,6.41345e-08,7.18111e-08,2,3948
158.1,3.95879e-15,6.3492e-08,7.10917e-08,2,3950
158.2,3.88018e-15,6.28559e-08,7.03795e-08,2,3952
158.3,3.80276e-15,6.22262e-08,6.96744e-08,2,3954
158.4,3.72709e-15,6.16028e-08,6.89764e-08,2,3956
158.5,3.65272e-15,6.09857e-08,6.82853e-08,2,3958
158.6,3.57993e-15,6.03747e-08,6.76012e-08,2,3960
158.7,3.50876e-15,5.97698e-08,6.6924e-08,2,3962
158.8,3.43856e-15,5.91711e-08,6.62535e-08,2,3964
158.9,3.37022e-15,5.85783e-08,6.55898e-08,2,3966
159,3.30326e-15,5.79914e-08,6.49327e-08,2,3968
159.1,3.23731e-15,5.74104e-08,6.42822e-08,2,3970
159.2,3.17283e-15,5.68353e-08,6.36382e-08,2,3972
159.3,3.1097e-15,5.62659e-08,6.30007e-08,2,3974
159.4,3.04767e-15,5.57022e-08,6.23695e-08,2,3976
159.5,2.98728e-15,5.51442e-08,6.17447e-08,2,3978
159.6,2.92748e-15,5.45917e-08,6.11261e-08,2,3980
159.7,2.86927e-15,5.40448e-08,6.05137e-08,2,3982
159.8,2.81232e-15,5.35034e-08,5.99075e-08,2,3984
159.9,2.75612e-15,5.29674e-08,5.93073e-08,2,3986
160,2.70139e-15,5.24367e-08,5.87132e-08,2,3988
160.1,2.64762e-15,5.19114e-08,5.8125e-08,2,3990
160.2,2.59493e-15,5.13914e-08,5.75427e-08,2,3992
160.3,2.54313e-15,5.08765e-08,5.69662e-08,2,3994
160.4,2.49264e-15,5.03668e-08,5.63955e-08,2,3996
160.5,2.44311e-15,4.98622e-08,5.58305e-08,2,3998
160.6,2.39437e-15,4.93627e-08,5.52712e-08,2,4000
160.7,2.34672e-15,4.88682e-08,5.47175e-08,2,4002
160.8,2.29982e-15,4.83786e-08,5.41693e-08,2,4004
160.9,2.2541e-15,4.78939e-08,5.36266e-08,2,4006
161,2.20925e-15,4.74141e-08,5.30894e-08,2,4008
161.1,2.16543e-15,4.69391e-08,5.25575e-08,2,4010
161.2,2.12219e-15,4.64689e-08,5.2031e-08,2,4012
161.3,2.08002e-15,4.60033e-08,5.15097e-08,2,4014
161.4,2.03868e-15,4.55425e-08,5.09937e-08,2,4016
161.5,1.99815e-15,4.50862e-08,5.04828e-08,2,4018
161.6,1.95836e-15,4.46345e-08,4.99771e-08,2,4020
161.7,1.91927e-15,4.41874e-08,4.94764e-08,2,4022
161.8,1.88103e-15,4.37447e-08,4.89807e-08,2,4024
161.9,1.84375e-15,4.33064e-08,4.849e-08,2,4026
162,1.80704e-15,4.28726e-08,4.80042e-08,2,4028
162.1,1.77127e-15,4.24431e-08,4.75233e-08,2,4030
162.2,1.73599e-15,4.20179e-08,4.70472e-08,2,4032
162.3,1.70152e-15,4.15969e-08,4.65759e-08,2,4034
162.4,1.66782e-15,4.11802e-08,4.61093e-08,2,4036
162.5,1.63445e-15,4.07677e-08,4.56474e-08,2,4038
162.6,1.60199e-15,4.03592e-08,4.51901e-08,2,4040
162.7,1.56996e-15,3.99549e-08,4.47373e-08,2,4042
162.8,1.53904e-15,3.95546e-08,4.42891e-08,2,4044
162.9,1.50843e-15,3.91584e-08,4.38454e-08,2,4046
163,1.47831e-15,3.87661e-08,4.34062e-08,2,4048
163.1,1.44907e-15,3.83777e-08,4.29713e-08,2,4050
163.2,1.42012e-15,3.79932e-08,4.25408e-08,2,4052
163.3,1.39211e-15,3.76126e-08,4.21147e-08,2,4054
163.4,1.3643e-15,3.72358e-08,4.16927e-08,2,4056
163.5,1.3374e-15,3.68628e-08,4.12751e-08,2,4058
163.6,1.31079e-15,3.64935e-08,4.08616e-08,2,4060
163.7,1.2846e-15,3.61279e-08,4.04522e-08,2,4062
163.8,1.25915e-15,3.57659e-08,4.00469e-08,2,4064
163.9,1.23437e-15,3.54076e-08,3.96457e-08,2,4066
164,1.20947e-15,3.50529e-08,3.92486e-08,2,4068
164.1,1.18559e-15,3.47017e-08,3.88554e-08,2,4070
164.2,1.16217e-15,3.43541e-08,3.84661e-08,2,4072
164.3,1.13899e-15,3.40099e-08,3.80807e-08,2,4074
164.4,1.1163e-15,3.36692e-08,3.76992e-08,2,4076
164.5,1.09425e-15,3.33319e-08,3.73216e-08,2,4078
164.6,1.07268e-15,3.2998e-08,3.69477e-08,2,4080
164.7,1.05145e-15,3.26674e-08,3.65775e-08,2,4082
164.8,1.03053e-15,3.23401e-08,3.62111e-08,2,4084
164.9,1.01028e-15,3.20161e-08,3.58483e-08,2,4086
165,9.90147e-16,3.16954e-08,3.54892e-08,2,4088
165.1,9.70452e-16,3.13778e-08,3.51336e-08,2,4090
165.2,9.51097e-16,3.10635e-08,3.47816e-08,2,4092
165.3,9.32557e-16,3.07523e-08,3.44332e-08,2,4094
165.4,9.13943e-16,3.04442e-08,3.40882e-08,2,4096
165.5,8.9595e-16,3.01392e-08,3.37467e-08,2,4098
165.6,8.77941e-16,2.98373e-08,3.34087e-08,2,4100
165.7,8.60844e-16,2.95384e-08,3.3074e-08,2,4102
165.8,8.43752e-16,2.92424e-08,3.27426e-08,2,4104
165.9,8.26927e-16,2.89495e-08,3.24146e-08,2,4106
166,8.10693e-16,2.86595e-08,3.20899e-08,2,4108
166.1,7.94606e-16,2.83723e-08,3.17684e-08,2,4110
166.2,7.78944e-16,2.80881e-08,3.14501e-08,2,4112
166.3,7.63627e-16,2.78067e-08,3.1135e-08,2,4114
166.4,7.48395e-16,2.75281e-08,3.08231e-08,2,4116
166.5,7.33609e-16,2.72523e-08,3.05143e-08,2,4118
166.6,7.19283e-16,2.69793e-08,3.02086e-08,2,4120
166.7,7.05025e-16,2.6709e-08,2.9906e-08,2,4122
166.8,6.90917e-16,2.64415e-08,2.96064e-08,2,4124
166.9,6.77355e-16,2.61766e-08,2.93098e-08,2,4126
167,6.64073e-16,2.59143e-08,2.90161e-08,2,4128
167.1,6.50892e-16,2.56547e-08,2.87255e-08,2,4130
167.2,6.38123e-16,2.53977e-08,2.84377e-08,2,4132
167.3,6.25563e-16,2.51433e-08,2.81528e-08,2,4134
167.4,6.134e-16,2.48914e-08,2.78707e-08,2,4136
167.5,6.0113e-16,2.4642e-08,2.75915e-08,2,4138
167.6,5.8923e-16,2.43951e-08,2.73151e-08,2,4140
167.7,5.77922e-16,2.41507e-08,2.70415e-08,2,4142
167.8,5.66332e-16,2.39088e-08,2.67706e-08,2,4144
167.9,5.55344e-16,2.36693e-08,2.65024e-08,2,4146
168,5.444e-16,2.34321e-08,2.62369e-08,2,4148
168.1,5.33412e-16,2.31974e-08,2.5974e-08,2,4150
168.2,5.23321e-16,2.2965e-08,2.57138e-08,2,4152
168.3,5.12863e-16,2.27349e-08,2.54562e-08,2,4154
168.4,5.02823e-16,2.25072e-08,2.52012e-08,2,4156
168.5,4.93131e-16,2.22817e-08,2.49487e-08,2,4158
168.6,4.83265e-16,2.20585e-08,2.46988e-08,2,4160
168.7,4.73843e-16,2.18375e-08,2.44513e-08,2,4162
168.8,4.6454e-16,2.16187e-08,2.42064e-08,2,4164
168.9,4.5536e-16,2.14021e-08,2.39639e-08,2,4166
169,4.46632e-16,2.11877e-08,2.37238e-08,2,4168
169.1,4.37887e-16,2.09754e-08,2.34861e-08,2,4170
169.2,4.2937e-16,2.07653e-08,2.32508e-08,2,4172
169.3,4.20837e-16,2.05573e-08,2.30179e-08,2,4174
169.4,4.126e-16,2.03513e-08,2.27873e-08,2,4176
169.5,4.04685e-16,2.01474e-08,2.2559e-08,2,4178
169.6,3.96898e-16,1.99456e-08,2.2333e-08,2,4180
169.7,3.89074e-16,1.97458e-08,2.21093e-08,2,4182
169.8,3.81355e-16,1.9548e-08,2.18878e-08,2,4184
169.9,3.74035e-16,1.93521e-08,2.16685e-08,2,4186
170,3.66938e-16,1.91583e-08,2.14514e-08,2,4188
170.1,3.59839e-16,1.89663e-08,2.12365e-08,2,4190
170.2,3.5273e-16,1.87763e-08,2.10238e-08,2,4192
170.3,3.46011e-16,1.85882e-08,2.08131e-08,2,4194
170.4,3.39216e-16,1.8402e-08,2.06046e-08,2,4196
170.5,3.3264e-16,1.82176e-08,2.03982e-08,2,4198
170.6,3.26202e-16,1.80351e-08,2.01938e-08,2,4200
170.7,3.19961e-16,1.78544e-08,1.99915e-08,2,4202
170.8,3.13834e-16,1.76756e-08,1.97913e-08,2,4204
170.9,3.07697e-16,1.74985e-08,1.9593e-08,2,4206
171,3.01648e-16,1.73232e-08,1.93967e-08,2,4208
171.1,2.96045e-16,1.71496e-08,1.92024e-08,2,4210
171.2,2.90318e-16,1.69778e-08,1.901e-08,2,4212
171.3,2.84918e-16,1.68078e-08,1.88196e-08,2,4214
171.4,2.793e-16,1.66394e-08,1.8631e-08,2,4216
171.5,2.73907e-16,1.64727e-08,1.84444e-08,2,4218
171.6,2.68693e-16,1.63076e-08,1.82596e-08,2,4220
171.7,2.63571e-16,1.61443e-08,1.80767e-08,2,4222
171.8,2.58591e-16,1.59825e-08,1.78956e-08,2,4224
171.9,2.53731e-16,1.58224e-08,1.77163e-08,2,4226
172,2.48885e-16,1.56639e-08,1.75388e-08,2,4228
172.1,2.44074e-16,1.5507e-08,1.73631e-08,2,4230
172.2,2.39521e-16,1.53516e-08,1.71891e-08,2,4232
172.3,2.34997e-16,1.51978e-08,1.70169e-08,2,4234
172.4,2.30606e-16,1.50456e-08,1.68465e-08,2,4236
172.5,2.26396e-16,1.48948e-08,1.66777e-08,2,4238
172.6,2.22005e-16,1.47456e-08,1.65106e-08,2,4240
172.7,2.18146e-16,1.45979e-08,1.63452e-08,2,4242
172.8,2.13766e-16,1.44517e-08,1.61815e-08,2,4244
172.9,2.09826e-16,1.43069e-08,1.60193e-08,2,4246
173,2.05695e-16,1.41635e-08,1.58589e-08,2,4248
173.1,2.02112e-16,1.40217e-08,1.57e-08,2,4250
173.2,1.98303e-16,1.38812e-08,1.55427e-08,2,4252
173.3,1.94714e-16,1.37421e-08,1.5387e-08,2,4254
173.4,1.90865e-16,1.36044e-08,1.52328e-08,2,4256
173.5,1.87612e-16,1.34682e-08,1.50802e-08,2,4258
173.6,1.83876e-16,1.33332e-08,1.49292e-08,2,4260
173.7,1.80541e-16,1.31997e-08,1.47796e-08,2,4262
173.8,1.77264e-16,1.30674e-08,1.46315e-08,2,4264
173.9,1.7408e-16,1.29365e-08,1.44849e-08,2,4266
174,1.70768e-16,1.28069e-08,1.43398e-08,2,4268
174.1,1.67829e-16,1.26786e-08,1.41962e-08,2,4270
174.2,1.64724e-16,1.25516e-08,1.4054e-08,2,4272
174.3,1.61939e-16,1.24258e-08,1.39132e-08,2,4274
174.4,1.58741e-16,1.23014e-08,1.37738e-08,2,4276
174.5,1.55893e-16,1.21781e-08,1.36358e-08,2,4278
174.6,1.53004e-16,1.20561e-08,1.34992e-08,2,4280
174.7,1.50326e-16,1.19353e-08,1.33639e-08,2,4282
174.8,1.47719e-16,1.18158e-08,1.32301e-08,2,4284
174.9,1.45032e-16,1.16974e-08,1.30975e-08,2,4286
175,1.42596e-16,1.15802e-08,1.29663e-08,2,4288
175.1,1.39971e-16,1.14642e-08,1.28364e-08,2,4290
175.2,1.37469e-16,1.13493e-08,1.27078e-08,2,4292
175.3,1.3517e-16,1.12356e-08,1.25805e-08,2,4294
175.4,1.32881e-16,1.11231e-08,1.24545e-08,2,4296
175.5,1.30468e-16,1.10116e-08,1.23297e-08,2,4298
175.6,1.28378e-16,1.09013e-08,1.22062e-08,2,4300
175.7,1.2612e-16,1.07921e-08,1.20839e-08,2,4302
175.8,1.23659e-16,1.0684e-08,1.19628e-08,2,4304
175.9,1.2174e-16,1.0577e-08,1.1843e-08,2,4306
176,1.19933e-16,1.0471e-08,1.17243e-08,2,4308
176.1,1.17579e-16,1.03661e-08,1.16069e-08,2,4310
176.2,1.15793e-16,1.02622e-08,1.14906e-08,2,4312
176.3,1.13908e-16,1.01594e-08,1.13755e-08,2,4314
176.4,1.12105e-16,1.00577e-08,1.12615e-08,2,4316
176.5,1.10103e-16,9.9569e-09,1.11487e-08,2,4318
176.6,1.08245e-16,9.85715e-09,1.1037e-08,2,4320
176.7,1.06537e-16,9.7584e-09,1.09264e-08,2,4322
176.8,1.04884e-16,9.66064e-09,1.0817e-08,2,4324
176.9,1.03119e-16,9.56386e-09,1.07086e-08,2,4326
177,1.01478e-16,9.46804e-09,1.06013e-08,2,4328
177.1,9.98847e-17,9.37319e-09,1.04951e-08,2,4330
177.2,9.83105e-17,9.27929e-09,1.039e-08,2,4332
177.3,9.68011e-17,9.18632e-09,1.02859e-08,2,4334
177.4,9.52472e-17,9.09429e-09,1.01828e-08,2,4336
177.5,9.39562e-17,9.00319e-09,1.00808e-08,2,4338
177.6,9.26332e-17,8.91299e-09,9.97983e-09,2,4340
177.7,9.09378e-17,8.8237e-09,9.87985e-09,2,4342
177.8,8.96343e-17,8.7353e-09,9.78088e-09,2,4344
177.9,8.83816e-17,8.64779e-09,9.68289e-09,2,4346
178,8.69718e-17,8.56115e-09,9.58588e-09,2,4348
178.1,8.59124e-17,8.47538e-09,9.48985e-09,2,4350
178.2,8.44898e-17,8.39048e-09,9.39478e-09,2,4352
178.3,8.33256e-17,8.30642e-09,9.30066e-09,2,4354
178.4,8.21567e-17,8.2232e-09,9.20748e-09,2,4356
178.5,8.09087e-17,8.14082e-09,9.11524e-09,2,4358
178.6,7.98842e-17,8.05927e-09,9.02392e-09,2,4360
178.7,7.89865e-17,7.97853e-09,8.93352e-09,2,4362
178.8,7.78952e-17,7.8986e-09,8.84402e-09,2,4364
178.9,7.69575e-17,7.81947e-09,8.75542e-09,2,4366
179,7.5977e-17,7.74113e-09,8.66771e-09,2,4368
179.1,7.49769e-17,7.66358e-09,8.58087e-09,2,4370
179.2,7.41967e-17,7.5868e-09,8.49491e-09,2,4372
179.3,7.30621e-17,7.51079e-09,8.4098e-09,2,4374
179.4,7.23466e-17,7.43555e-09,8.32555e-09,2,4376
179.5,7.13517e-17,7.36106e-09,8.24214e-09,2,4378
179.6,7.04498e-17,7.28731e-09,8.15957e-09,2,4380
179.7,6.9678e-17,7.21431e-09,8.07783e-09,2,4382
179.8,6.88574e-17,7.14203e-09,7.9969e-09,2,4384
179.9,6.82899e-17,7.07048e-09,7.91679e-09,2,4386
180,6.7448e-17,6.99965e-09,7.83748e-09,2,4388
180.1,6.66663e-17,6.92953e-09,7.75896e-09,2,4390
180.2,6.62096e-17,6.8601e-09,7.68123e-09,2,4392
180.3,6.52339e-17,6.79138e-09,7.60428e-09,2,4394
180.4,6.48026e-17,6.72334e-09,7.52809e-09,2,4396
180.5,6.40201e-17,6.65598e-09,7.45268e-09,2,4398
180.6,6.35386e-17,6.5893e-09,7.37801e-09,2,4400
180.7,6.2785e-17,6.52329e-09,7.3041e-09,2,4402
180.8,6.23389e-17,6.45794e-09,7.23093e-09,2,4404
180.9,6.17501e-17,6.39324e-09,7.15848e-09,2,4406
181,6.12464e-17,6.32919e-09,7.08677e-09,2,4408
181.1,6.06259e-17,6.26579e-09,7.01577e-09,2,4410
181.2,6.02406e-17,6.20301e-09,6.94549e-09,2,4412
181.3,5.97259e-17,6.14087e-09,6.87591e-09,2,4414
181.4,5.92486e-17,6.07935e-09,6.80702e-09,2,4416
181.5,5.87092e-17,6.01845e-09,6.73883e-09,2,4418
181.6,5.83709e-17,5.95815e-09,6.67132e-09,1,4419
181.7,5.78261e-17,5.89846e-09,6.60448e-09,1,4420
181.8,5.74651e-17,5.83937e-09,6.53832e-09,1,4421
181.9,5.70677e-17,5.78087e-09,6.47282e-09,1,4422
182,5.67967e-17,5.72296e-09,6.40797e-09,1,4423
182.1,5.63206e-17,5.66562e-09,6.34377e-09,1,4424
182.2,5.61078e-17,5.60886e-09,6.28022e-09,1,4425
182.3,5.5605e-17,5.55267e-09,6.2173e-09,1,4426
182.4,5.53669e-17,5.49704e-09,6.15502e-09,1,4427
182.5,5.50023e-17,5.44197e-09,6.09335e-09,1,4428
182.6,5.44814e-17,5.38745e-09,6.03231e-09,1,4429
182.7,5.43644e-17,5.33348e-09,5.97188e-09,1,4430
182.8,5.40352e-17,5.28005e-09,5.91205e-09,1,4431
182.9,5.38445e-17,5.22715e-09,5.85282e-09,1,4432
183,5.35696e-17,5.17479e-09,5.79419e-09,1,4433
183.1,5.34575e-17,5.12294e-09,5.73614e-09,1,4434
183.2,5.31886e-17,5.07162e-09,5.67867e-09,1,4435
183.3,5.29701e-17,5.02081e-09,5.62178e-09,1,4436
183.4,5.28606e-17,4.97051e-09,5.56546e-09,1,4437
183.5,5.25448e-17,4.92072e-09,5.50971e-09,1,4438
183.6,5.20846e-17,4.87142e-09,5.45451e-09,1,4439
183.7,5.20241e-17,4.82262e-09,5.39986e-09,1,4440
183.8,5.1831e-17,4.7743e-09,5.34577e-09,1,4441
183.9,5.15848e-17,4.72647e-09,5.29221e-09,1,4442
184,5.13929e-17,4.67912e-09,5.23919e-09,1,4443
184.1,5.12209e-17,4.63225e-09,5.18671e-09,1,4444
184.2,5.0952e-17,4.58584e-09,5.13475e-09,1,4445
184.3,5.08969e-17,4.5399e-09,5.0833e-09,1,4446
184.4,5.07303e-17,4.49442e-09,5.03238e-09,1,4447
184.5,5.06032e-17,4.44939e-09,4.98196e-09,1,4448
184.6,5.06007e-17,4.40482e-09,4.93205e-09,1,4449
184.7,5.03833e-17,4.36069e-09,4.88264e-09,1,4450
184.8,5.01344e-17,4.317e-09,4.83373e-09,1,4451
184.9,4.99943e-17,4.27375e-09,4.7853e-09,1,4452
185,4.99916e-17,4.23094e-09,4.73736e-09,1,4453
185.1,4.98536e-17,4.18855e-09,4.6899e-09,1,4454
185.2,4.98353e-17,4.14659e-09,4.64292e-09,1,4455
185.3,4.95965e-17,4.10505e-09,4.5964e-09,1,4456
185.4,4.94642e-17,4.06392e-09,4.55036e-09,1,4457
185.5,4.9264e-17,4.02321e-09,4.50477e-09,1,4458
185.6,4.92189e-17,3.9829e-09,4.45964e-09,1,4459
185.7,4.93756e-17,3.943e-09,4.41496e-09,1,4460
185.8,4.91004e-17,3.9035e-09,4.37073e-09,1,4461
185.9,4.90581e-17,3.86439e-09,4.32695e-09,1,4462
186,4.89146e-17,3.82568e-09,4.2836e-09,1,4463
186.1,4.87582e-17,3.78735e-09,4.24068e-09,1,4464
186.2,4.87655e-17,3.74941e-09,4.1982e-09,1,4465
186.3,4.85061e-17,3.71185e-09,4.15614e-09,1,4466
186.4,4.84497e-17,3.67466e-09,4.1145e-09,1,4467
186.5,4.86152e-17,3.63785e-09,4.07328e-09,1,4468
186.6,4.84431e-17,3.6014e-09,4.03248e-09,1,4469
186.7,4.84094e-17,3.56532e-09,3.99208e-09,1,4470
186.8,4.83048e-17,3.52961e-09,3.95209e-09,1,4471
186.9,4.82804e-17,3.49425e-09,3.91249e-09,1,4472
187,4.83315e-17,3.45924e-09,3.8733e-09,1,4473
187.1,4.81823e-17,3.42458e-09,3.83449e-09,1,4474
187.2,4.80353e-17,3.39028e-09,3.79608e-09,1,4475
187.3,4.81085e-17,3.35631e-09,3.75805e-09,1,4476
187.4,4.78812e-17,3.32269e-09,3.7204e-09,1,4477
187.5,4.79349e-17,3.2894e-09,3.68313e-09,1,4478
187.6,4.80142e-17,3.25645e-09,3.64623e-09,1,4479
187.7,4.79434e-17,3.22382e-09,3.6097e-09,1,4480
187.8,4.77007e-17,3.19153e-09,3.57354e-09,1,4481
187.9,4.76306e-17,3.15955e-09,3.53774e-09,1,4482
188,4.77803e-17,3.1279e-09,3.5023e-09,1,4483
188.1,4.7782e-17,3.09656e-09,3.46721e-09,1,4484
188.2,4.77719e-17,3.06554e-09,3.43248e-09,1,4485
188.3,4.76713e-17,3.03483e-09,3.39809e-09,1,4486
188.4,4.75801e-17,3.00443e-09,3.36405e-09,1,4487
188.5,4.74804e-17,2.97433e-09,3.33034e-09,1,4488
188.6,4.75943e-17,2.94453e-09,3.29698e-09,1,4489
188.7,4.75669e-17,2.91503e-09,3.26395e-09,1,4490
188.8,4.74422e-17,2.88583e-09,3.23125e-09,1,4491
188.9,4.75227e-17,2.85692e-09,3.19888e-09,1,4492
189,4.73765e-17,2.8283e-09,3.16683e-09,1,4493
189.1,4.74541e-17,2.79996e-09,3.13511e-09,1,4494
189.2,4.73035e-17,2.77191e-09,3.1037e-09,1,4495
189.3,4.72027e-17,2.74414e-09,3.0726e-09,1,4496
189.4,4.73356e-17,2.71665e-09,3.04182e-09,1,4497
189.5,4.73481e-17,2.68943e-09,3.01135e-09,1,4498
189.6,4.72934e-17,2.66249e-09,2.98118e-09,1,4499
189.7,4.72949e-17,2.63582e-09,2.95131e-09,1,4500
189.8,4.72607e-17,2.60941e-09,2.92175e-09,1,4501
189.9,4.72018e-17,2.58327e-09,2.89248e-09,1,4502
190,4.71196e-17,2.55739e-09,2.8635e-09,1,4503
190.1,4.73447e-17,2.53177e-09,2.83481e-09,1,4504
190.2,4.73205e-17,2.50641e-09,2.80641e-09,1,4505
190.3,4.7173e-17,2.4813e-09,2.7783e-09,1,4506
190.4,4.7147e-17,2.45644e-09,2.75046e-09,1,4507
190.5,4.71862e-17,2.43183e-09,2.72291e-09,1,4508
190.6,4.71512e-17,2.40747e-09,2.69563e-09,1,4509
190.7,4.70814e-17,2.38335e-09,2.66863e-09,1,4510
190.8,4.6951e-17,2.35947e-09,2.64189e-09,1,4511
190.9,4.71059e-17,2.33583e-09,2.61542e-09,1,4512
191,4.69362e-17,2.31243e-09,2.58922e-09,1,4513
191.1,4.70837e-17,2.28927e-09,2.56328e-09,1,4514
191.2,4.69305e-17,2.26633e-09,2.5376e-09,1,4515
191.3,4.69819e-17,2.24363e-09,2.51218e-09,1,4516
191.4,4.68156e-17,2.22115e-09,2.48701e-09,1,4517
191.5,4.69544e-17,2.1989e-09,2.4621e-09,1,4518
191.6,4.69418e-17,2.17687e-09,2.43743e-09,1,4519
191.7,4.69914e-17,2.15506e-09,2.41301e-09,1,4520
191.8,4.69453e-17,2.13347e-09,2.38884e-09,1,4521
191.9,4.69899e-17,2.1121e-09,2.36491e-09,1,4522
192,4.68033e-17,2.09094e-09,2.34122e-09,1,4523
192.1,4.69792e-17,2.06999e-09,2.31776e-09,1,4524
192.2,4.69312e-17,2.04925e-09,2.29454e-09,1,4525
192.3,4.69613e-17,2.02872e-09,2.27155e-09,1,4526
192.4,4.69401e-17,2.0084e-09,2.2488e-09,1,4527
192.5,4.69759e-17,1.98828e-09,2.22627e-09,1,4528
192.6,4.69231e-17,1.96836e-09,2.20396e-09,1,4529
192.7,4.70486e-17,1.94864e-09,2.18189e-09,1,4530
192.8,4.70085e-17,1.92912e-09,2.16003e-09,1,4531
192.9,4.70738e-17,1.90979e-09,2.13839e-09,1,4532
193,4.70001e-17,1.89066e-09,2.11696e-09,1,4533
193.1,4.70311e-17,1.87172e-09,2.09576e-09,1,4534
193.2,4.69134e-17,1.85297e-09,2.07476e-09,1,4535
193.3,4.68791e-17,1.8344e-09,2.05398e-09,1,4536
193.4,4.6945e-17,1.81603e-09,2.0334e-09,1,4537
193.5,4.69507e-17,1.79783e-09,2.01303e-09,1,4538
193.6,4.70056e-17,1.77982e-09,1.99286e-09,1,4539
193.7,4.67848e-17,1.76199e-09,1.9729e-09,1,4540
193.8,4.70703e-17,1.74434e-09,1.95313e-09,1,4541
193.9,4.69159e-17,1.72686e-09,1.93356e-09,1,4542
194,4.68272e-17,1.70956e-09,1.91419e-09,1,4543
194.1,4.68455e-17,1.69244e-09,1.89502e-09,1,4544
194.2,4.70026e-17,1.67548e-09,1.87603e-09,1,4545
194.3,4.69597e-17,1.6587e-09,1.85724e-09,1,4546
194.4,4.68164e-17,1.64208e-09,1.83863e-09,1,4547
194.5,4.67867e-17,1.62563e-09,1.82021e-09,1,4548
194.6,4.6715e-17,1.60934e-09,1.80198e-09,1,4549
194.7,4.69472e-17,1.59322e-09,1.78392e-09,1,4550
194.8,4.68339e-17,1.57726e-09,1.76605e-09,1,4551
194.9,4.68965e-17,1.56146e-09,1.74836e-09,1,4552
195,4.68142e-17,1.54581e-09,1.73084e-09,1,4553
195.1,4.68814e-17,1.53033e-09,1.7135e-09,1,4554
195.2,4.68772e-17,1.515e-09,1.69634e-09,1,4555
195.3,4.66828e-17,1.49982e-09,1.67934e-09,1,4556
195.4,4.676e-17,1.48479e-09,1.66252e-09,1,4557
195.5,4.67349e-17,1.46992e-09,1.64586e-09,1,4558
195.6,4.67009e-17,1.45519e-09,1.62938e-09,1,4559
195.7,4.68615e-17,1.44061e-09,1.61305e-09,1,4560
195.8,4.67564e-17,1.42618e-09,1.59689e-09,1,4561
195.9,4.67544e-17,1.41189e-09,1.58089e-09,1,4562
196,4.66849e-17,1.39775e-09,1.56506e-09,1,4563
196.1,4.69394e-17,1.38375e-09,1.54938e-09,1,4564
196.2,4.68019e-17,1.36988e-09,1.53386e-09,1,4565
196.3,4.68508e-17,1.35616e-09,1.51849e-09,1,4566
196.4,4.68442e-17,1.34257e-09,1.50328e-09,1,4567
196.5,4.67593e-17,1.32912e-09,1.48822e-09,1,4568
196.6,4.68654e-17,1.31581e-09,1.47331e-09,1,4569
196.7,4.68117e-17,1.30263e-09,1.45855e-09,1,4570
196.8,4.68211e-17,1.28958e-09,1.44394e-09,1,4571
196.9,4.67582e-17,1.27666e-09,1.42947e-09,1,4572
197,4.6859e-17,1.26387e-09,1.41515e-09,1,4573
197.1,4.6851e-17,1.25121e-09,1.40097e-09,1,4574
197.2,4.67082e-17,1.23867e-09,1.38694e-09,1,4575
197.3,4.67846e-17,1.22626e-09,1.37304e-09,1,4576
197.4,4.67476e-17,1.21398e-09,1.35929e-09,1,4577
197.5,4.6771e-17,1.20182e-09,1.34567e-09,1,4578
197.6,4.68041e-17,1.18978e-09,1.33219e-09,1,4579
197.7,4.69305e-17,1.17786e-09,1.31884e-09,1,4580
197.8,4.67691e-17,1.16606e-09,1.30563e-09,1,4581
197.9,4.67987e-17,1.15437e-09,1.29255e-09,1,4582
198,4.67073e-17,1.14281e-09,1.2796e-09,1,4583
198.1,4.6924e-17,1.13136e-09,1.26678e-09,1,4584
198.2,4.66583e-17,1.12003e-09,1.25409e-09,1,4585
198.3,4.66767e-17,1.10881e-09,1.24153e-09,1,4586
198.4,4.69421e-17,1.0977e-09,1.22909e-09,1,4587
198.5,4.69401e-17,1.0867e-09,1.21678e-09,1,4588
198.6,4.67998e-17,1.07581e-09,1.20459e-09,1,4589
198.7,4.67837e-17,1.06504e-09,1.19252e-09,1,4590
198.8,4.67438e-17,1.05437e-09,1.18057e-09,1,4591
198.9,4.68104e-17,1.0438e-09,1.16875e-09,1,4592
199,4.66919e-17,1.03335e-09,1.15704e-09,1,4593
199.1,4.668e-17,1.02299e-09,1.14545e-09,1,4594
199.2,4.67793e-17,1.01275e-09,1.13397e-09,1,4595
199.3,4.68775e-17,1.0026e-09,1.12261e-09,1,4596
199.4,4.67042e-17,9.92556e-10,1.11136e-09,1,4597
199.5,4.68942e-17,9.82613e-10,1.10023e-09,1,4598
199.6,4.67136e-17,9.72769e-10,1.08921e-09,1,4599
199.7,4.69467e-17,9.63023e-10,1.0783e-09,1,4600
199.8,4.67195e-17,9.53376e-10,1.06749e-09,1,4601
199.9,4.67517e-17,9.43825e-10,1.0568e-09,1,4602
200,4.6684e-17,9.34369e-10,1.04621e-09,1,4603
200.1,4.66804e-17,9.25008e-10,1.03573e-09,1,4604
200.2,4.68023e-17,9.15741e-10,1.02535e-09,1,4605
200.3,4.66842e-17,9.06567e-10,1.01508e-09,1,4606
200.4,4.67979e-17,8.97485e-10,1.00491e-09,1,4607
200.5,4.68019e-17,8.88494e-10,9.94845e-10,1,4608
200.6,4.68449e-17,8.79593e-10,9.84879e-10,1,4609
200.7,4.67174e-17,8.70781e-10,9.75012e-10,1,4610
200.8,4.67972e-17,8.62057e-10,9.65244e-10,1,4611
200.9,4.68821e-17,8.53421e-10,9.55574e-10,1,4612
201,4.6602e-17,8.44871e-10,9.46001e-10,1,4613
201.1,4.6828e-17,8.36407e-10,9.36524e-10,1,4614
201.2,4.68777e-17,8.28028e-10,9.27142e-10,1,4615
201.3,4.68896e-17,8.19733e-10,9.17854e-10,1,4616
201.4,4.66938e-17,8.11521e-10,9.08659e-10,1,4617
201.5,4.66157e-17,8.03391e-10,8.99555e-10,1,4618
201.6,4.68417e-17,7.95342e-10,8.90543e-10,1,4619
201.7,4.65649e-17,7.87374e-10,8.81622e-10,1,4620
201.8,4.6743e-17,7.79486e-10,8.7279e-10,1,4621
201.9,4.66768e-17,7.71677e-10,8.64046e-10,1,4622
202,4.67311e-17,7.63946e-10,8.5539e-10,1,4623
202.1,4.67206e-17,7.56293e-10,8.4682e-10,1,4624
202.2,4.68618e-17,7.48716e-10,8.38337e-10,1,4625
202.3,4.67369e-17,7.41216e-10,8.29939e-10,1,4626
202.4,4.66953e-17,7.3379e-10,8.21624e-10,1,4627
202.5,4.68044e-17,7.26439e-10,8.13393e-10,1,4628
202.6,4.68564e-17,7.19161e-10,8.05244e-10,1,4629
202.7,4.67694e-17,7.11956e-10,7.97177e-10,1,4630
202.8,4.67192e-17,7.04824e-10,7.89191e-10,1,4631
202.9,4.67638e-17,6.97763e-10,7.81284e-10,1,4632
203,4.67426e-17,6.90772e-10,7.73457e-10,1,4633
203.1,4.65719e-17,6.83852e-10,7.65709e-10,1,4634
203.2,4.67924e-17,6.77001e-10,7.58038e-10,1,4635
203.3,4.68163e-17,6.70219e-10,7.50444e-10,1,4636
203.4,4.66869e-17,6.63504e-10,7.42926e-10,1,4637
203.5,4.66449e-17,6.56857e-10,7.35483e-10,1,4638
203.6,4.67354e-17,6.50277e-10,7.28115e-10,1,4639
203.7,4.67205e-17,6.43762e-10,7.20821e-10,1,4640
203.8,4.7031e-17,6.37313e-10,7.13599e-10,1,4641
203.9,4.67344e-17,6.30928e-10,7.0645e-10,1,4642
204,4.6821e-17,6.24608e-10,6.99373e-10,1,4643
204.1,4.68869e-17,6.1835e-10,6.92367e-10,1,4644
204.2,4.67665e-17,6.12155e-10,6.8543e-10,1,4645
204.3,4.68427e-17,6.06023e-10,6.78564e-10,1,4646
204.4,4.68325e-17,5.99952e-10,6.71766e-10,1,4647
204.5,4.69357e-17,5.93941e-10,6.65036e-10,1,4648
204.6,4.67992e-17,5.87991e-10,6.58374e-10,1,4649
204.7,4.67898e-17,5.821e-10,6.51778e-10,1,4650
204.8,4.68635e-17,5.76269e-10,6.45248e-10,1,4651
204.9,4.67282e-17,5.70496e-10,6.38784e-10,1,4652
205,4.67837e-17,5.6478e-10,6.32385e-10,1,4653
205.1,4.66956e-17,5.59122e-10,6.26049e-10,1,4654
205.2,4.66349e-17,5.53521e-10,6.19777e-10,1,4655
205.3,4.67869e-17,5.47975e-10,6.13568e-10,1,4656
205.4,4.65753e-17,5.42486e-10,6.07422e-10,1,4657
205.5,4.6848e-17,5.37051e-10,6.01336e-10,1,4658
205.6,4.67219e-17,5.31671e-10,5.95312e-10,1,4659
205.7,4.66995e-17,5.26344e-10,5.89348e-10,1,4660
205.8,4.67938e-17,5.21071e-10,5.83444e-10,1,4661
205.9,4.68707e-17,5.15851e-10,5.77599e-10,1,4662
206,4.67768e-17,5.10683e-10,5.71813e-10,1,4663
206.1,4.68618e-17,5.05567e-10,5.66084e-10,1,4664
206.2,4.67548e-17,5.00502e-10,5.60413e-10,1,4665
206.3,4.68371e-17,4.95488e-10,5.54799e-10,1,4666
206.4,4.66468e-17,4.90524e-10,5.49241e-10,1,4667
206.5,4.67934e-17,4.8561e-10,5.43738e-10,1,4668
206.6,4.6748e-17,4.80745e-10,5.38291e-10,1,4669
206.7,4.6796e-17,4.75929e-10,5.32898e-10,1,4670
206.8,4.68157e-17,4.71161e-10,5.2756e-10,1,4671
206.9,4.6841e-17,4.66441e-10,5.22275e-10,1,4672
207,4.67416e-17,4.61768e-10,5.17042e-10,1,4673
207.1,4.67791e-17,4.57142e-10,5.11863e-10,1,4674
207.2,4.68062e-17,4.52562e-10,5.06735e-10,1,4675
207.3,4.67641e-17,4.48028e-10,5.01658e-10,1,4676
207.4,4.69514e-17,4.4354e-10,4.96633e-10,1,4677
207.5,4.68772e-17,4.39097e-10,4.91657e-10,1,4678
207.6,4.67146e-17,4.34698e-10,4.86732e-10,1,4679
207.7,4.67164e-17,4.30343e-10,4.81856e-10,1,4680
207.8,4.67841e-17,4.26031e-10,4.77028e-10,1,4681
207.9,4.69194e-17,4.21763e-10,4.72249e-10,1,4682
208,4.67507e-17,4.17538e-10,4.67518e-10,1,4683
208.1,4.68081e-17,4.13355e-10,4.62835e-10,1,4684
208.2,4.67933e-17,4.09214e-10,4.58198e-10,1,4685
208.3,4.67402e-17,4.05115e-10,4.53608e-10,1,4686
208.4,4.68523e-17,4.01057e-10,4.49064e-10,1,4687
208.5,4.69357e-17,3.97039e-10,4.44565e-10,1,4688
208.6,4.68395e-17,3.93061e-10,4.40112e-10,1,4689
208.7,4.66669e-17,3.89123e-10,4.35702e-10,1,4690
208.8,4.66141e-17,3.85225e-10,4.31337e-10,1,4691
208.9,4.67334e-17,3.81366e-10,4.27016e-10,1,4692
209,4.68001e-17,3.77545e-10,4.22738e-10,1,4693
209.1,4.66601e-17,3.73763e-10,4.18503e-10,1,4694
209.2,4.68118e-17,3.70018e-10,4.14311e-10,1,4695
209.3,4.68113e-17,3.66311e-10,4.1016e-10,1,4696
209.4,4.67369e-17,3.62642e-10,4.06051e-10,1,4697
209.5,4.67668e-17,3.59009e-10,4.01984e-10,1,4698
209.6,4.66931e-17,3.55412e-10,3.97957e-10,1,4699
209.7,4.68437e-17,3.51852e-10,3.9397e-10,1,4700
209.8,4.66525e-17,3.48327e-10,3.90023e-10,1,4701
209.9,4.67158e-17,3.44837e-10,3.86116e-10,1,4702
210,4.66563e-17,3.41383e-10,3.82248e-10,1,4703
210.1,4.67733e-17,3.37963e-10,3.78418e-10,1,4704
210.2,4.67399e-17,3.34577e-10,3.74628e-10,1,4705
210.3,4.67451e-17,3.31225e-10,3.70875e-10,1,4706
210.4,4.67564e-17,3.27907e-10,3.67159e-10,1,4707
210.5,4.67624e-17,3.24622e-10,3.63481e-10,1,4708
210.6,4.67154e-17,3.2137e-10,3.5984e-10,1,4709
210.7,4.68505e-17,3.18151e-10,3.56235e-10,1,4710
210.8,4.67005e-17,3.14963e-10,3.52666e-10,1,4711
210.9,4.67608e-17,3.11808e-10,3.49133e-10,1,4712
211,4.67862e-17,3.08684e-10,3.45636e-10,1,4713
211.1,4.68785e-17,3.05592e-10,3.42173e-10,1,4714
211.2,4.67803e-17,3.0253e-10,3.38745e-10,1,4715
211.3,4.67245e-17,2.995e-10,3.35351e-10,1,4716
211.4,4.68054e-17,2.96499e-10,3.31992e-10,1,4717
211.5,4.68482e-17,2.93529e-10,3.28666e-10,1,4718
211.6,4.67807e-17,2.90588e-10,3.25374e-10,1,4719
211.7,4.67932e-17,2.87677e-10,3.22114e-10,1,4720
211.8,4.67434e-17,2.84795e-10,3.18887e-10,1,4721
211.9,4.68925e-17,2.81942e-10,3.15692e-10,1,4722
212,4.67976e-17,2.79117e-10,3.1253e-10,1,4723
212.1,4.69284e-17,2.76321e-10,3.09399e-10,1,4724
212.2,4.68148e-17,2.73553e-10,3.06299e-10,1,4725
212.3,4.68518e-17,2.70812e-10,3.0323e-10,1,4726
212.4,4.66617e-17,2.68099e-10,3.00193e-10,1,4727
212.5,4.67695e-17,2.65413e-10,2.97185e-10,1,4728
212.6,4.68837e-17,2.62755e-10,2.94208e-10,1,4729
212.7,4.66236e-17,2.60122e-10,2.91261e-10,1,4730
212.8,4.67941e-17,2.57516e-10,2.88343e-10,1,4731
212.9,4.66078e-17,2.54937e-10,2.85454e-10,1,4732
213,4.67516e-17,2.52383e-10,2.82595e-10,1,4733
213.1,4.67781e-17,2.49854e-10,2.79764e-10,1,4734
213.2,4.66606e-17,2.47351e-10,2.76961e-10,1,4735
213.3,4.67988e-17,2.44873e-10,2.74187e-10,1,4736
213.4,4.68233e-17,2.4242e-10,2.7144e-10,1,4737
213.5,4.66737e-17,2.39992e-10,2.68721e-10,1,4738
213.6,4.65889e-17,2.37587e-10,2.66029e-10,1,4739
213.7,4.67007e-17,2.35207e-10,2.63364e-10,1,4740
213.8,4.67814e-17,2.32851e-10,2.60726e-10,1,4741
213.9,4.67813e-17,2.30518e-10,2.58114e-10,1,4742
214,4.6919e-17,2.28209e-10,2.55528e-10,1,4743
214.1,4.66077e-17,2.25923e-10,2.52968e-10,1,4744
214.2,4.68307e-17,2.2366e-10,2.50434e-10,1,4745
214.3,4.67141e-17,2.21419e-10,2.47925e-10,1,4746
214.4,4.6703e-17,2.19201e-10,2.45441e-10,1,4747
214.5,4.6824e-17,2.17005e-10,2.42982e-10,1,4748
214.6,4.69454e-17,2.14831e-10,2.40548e-10,1,4749
214.7,4.68371e-17,2.12679e-10,2.38138e-10,1,4750
214.8,4.67419e-17,2.10548e-10,2.35753e-10,1,4751
214.9,4.67505e-17,2.08439e-10,2.33391e-10,1,4752
215,4.68484e-17,2.06351e-10,2.31053e-10,1,4753
215.1,4.67454e-17,2.04283e-10,2.28738e-10,1,4754
215.2,4.67445e-17,2.02237e-10,2.26447e-10,1,4755
215.3,4.69925e-17,2.00211e-10,2.24178e-10,1,4756
215.4,4.68435e-17,1.98205e-10,2.21933e-10,1,4757
215.5,4.66163e-17,1.96219e-10,2.19709e-10,1,4758
215.6,4.67563e-17,1.94254e-10,2.17508e-10,1,4759
215.7,4.66379e-17,1.92308e-10,2.15329e-10,1,4760
215.8,4.6694e-17,1.90381e-10,2.13172e-10,1,4761
215.9,4.67421e-17,1.88474e-10,2.11037e-10,1,4762
216,4.67305e-17,1.86586e-10,2.08923e-10,1,4763
216.1,4.68194e-17,1.84717e-10,2.0683e-10,1,4764
216.2,4.67412e-17,1.82866e-10,2.04758e-10,1,4765
216.3,4.66517e-17,1.81034e-10,2.02707e-10,1,4766
216.4,4.67635e-17,1.79221e-10,2.00676e-10,1,4767
216.5,4.67215e-17,1.77425e-10,1.98666e-10,1,4768
216.6,4.68213e-17,1.75648e-10,1.96675e-10,1,4769
216.7,4.66059e-17,1.73888e-10,1.94705e-10,1,4770
216.8,4.69007e-17,1.72146e-10,1.92755e-10,1,4771
216.9,4.681e-17,1.70422e-10,1.90824e-10,1,4772
217,4.66733e-17,1.68714e-10,1.88912e-10,1,4773
217.1,4.67089e-17,1.67024e-10,1.8702e-10,1,4774
217.2,4.67217e-17,1.65351e-10,1.85146e-10,1,4775
217.3,4.67453e-17,1.63695e-10,1.83292e-10,1,4776
217.4,4.67991e-17,1.62055e-10,1.81455e-10,1,4777
217.5,4.68263e-17,1.60431e-10,1.79638e-10,1,4778
217.6,4.67414e-17,1.58824e-10,1.77838e-10,1,4779
217.7,4.68821e-17,1.57233e-10,1.76057e-10,1,4780
217.8,4.66437e-17,1.55658e-10,1.74293e-10,1,4781
217.9,4.66371e-17,1.54099e-10,1.72547e-10,1,4782
218,4.67549e-17,1.52555e-10,1.70819e-10,1,4783
218.1,4.68987e-17,1.51027e-10,1.69107e-10,1,4784
218.2,4.68035e-17,1.49513e-10,1.67413e-10,1,4785
218.3,4.67047e-17,1.48015e-10,1.65736e-10,1,4786
218.4,4.6713e-17,1.46533e-10,1.64075e-10,1,4787
218.5,4.66575e-17,1.45065e-10,1.62431e-10,1,4788
218.6,4.6707e-17,1.43611e-10,1.60804e-10,1,4789
218.7,4.68631e-17,1.42173e-10,1.59193e-10,1,4790
218.8,4.6709e-17,1.40748e-10,1.57598e-10,1,4791
218.9,4.67056e-17,1.39338e-10,1.5602e-10,1,4792
219,4.683e-17,1.37942e-10,1.54457e-10,1,4793
219.1,4.68716e-17,1.3656e-10,1.52909e-10,1,4794
219.2,4.68953e-17,1.35192e-10,1.51377e-10,1,4795
219.3,4.67201e-17,1.33838e-10,1.49861e-10,1,4796
219.4,4.67857e-17,1.32497e-10,1.4836e-10,1,4797
219.5,4.67693e-17,1.3117e-10,1.46873e-10,1,4798
219.6,4.66708e-17,1.29856e-10,1.45402e-10,1,4799
219.7,4.65691e-17,1.28555e-10,1.43946e-10,1,4800
219.8,4.6756e-17,1.27267e-10,1.42504e-10,1,4801
219.9,4.66266e-17,1.25992e-10,1.41076e-10,1,4802
220,4.67131e-17,1.2473e-10,1.39663e-10,1,4803
220.1,4.68587e-17,1.2348e-10,1.38264e-10,1,4804
220.2,4.68643e-17,1.22243e-10,1.36879e-10,1,4805
220.3,4.67519e-17,1.21019e-10,1.35507e-10,1,4806
220.4,4.67929e-17,1.19806e-10,1.3415e-10,1,4807
220.5,4.68666e-17,1.18606e-10,1.32806e-10,1,4808
220.6,4.67062e-17,1.17418e-10,1.31475e-10,1,4809
220.7,4.67559e-17,1.16242e-10,1.30159e-10,1,4810
220.8,4.68132e-17,1.15077e-10,1.28855e-10,1,4811
220.9,4.68242e-17,1.13925e-10,1.27564e-10,1,4812
221,4.67964e-17,1.12783e-10,1.26286e-10,1,4813
221.1,4.67056e-17,1.11653e-10,1.25021e-10,1,4814
221.2,4.67816e-17,1.10535e-10,1.23769e-10,1,4815
221.3,4.67292e-17,1.09428e-10,1.22529e-10,1,4816
221.4,4.68065e-17,1.08331e-10,1.21302e-10,1,4817
221.5,4.67096e-17,1.07246e-10,1.20086e-10,1,4818
221.6,4.68445e-17,1.06172e-10,1.18884e-10,1,4819
221.7,4.67112e-17,1.05108e-10,1.17693e-10,1,4820
221.8,4.67481e-17,1.04055e-10,1.16514e-10,1,4821
221.9,4.69038e-17,1.03013e-10,1.15346e-10,1,4822
222,4.69377e-17,1.01981e-10,1.14191e-10,1,4823
222.1,4.67243e-17,1.00959e-10,1.13047e-10,1,4824
222.2,4.66491e-17,9.99482e-11,1.11915e-10,1,4825
222.3,4.68013e-17,9.8947e-11,1.10794e-10,1,4826
222.4,4.66291e-17,9.79558e-11,1.09684e-10,1,4827
222.5,4.69376e-17,9.69745e-11,1.08585e-10,1,4828
222.6,4.66039e-17,9.60032e-11,1.07498e-10,1,4829
222.7,4.67813e-17,9.50414e-11,1.06421e-10,1,4830
222.8,4.67093e-17,9.40894e-11,1.05355e-10,1,4831
222.9,4.67935e-17,9.3147e-11,1.043e-10,1,4832
223,4.66986e-17,9.22138e-11,1.03255e-10,1,4833
223.1,4.67526e-17,9.12899e-11,1.0222e-10,1,4834
223.2,4.68654e-17,9.03754e-11,1.01196e-10,1,4835
223.3,4.66603e-17,8.947e-11,1.00182e-10,1,4836
223.4,4.6882e-17,8.85736e-11,9.91787e-11,1,4837
223.5,4.6709e-17,8.76862e-11,9.81851e-11,1,4838
223.6,4.67842e-17,8.68077e-11,9.72015e-11,1,4839
223.7,4.67709e-17,8.5938e-11,9.62276e-11,1,4840
223.8,4.68614e-17,8.50771e-11,9.52637e-11,1,4841
223.9,4.69708e-17,8.42249e-11,9.43094e-11,1,4842
224,4.682e-17,8.33813e-11,9.33649e-11,1,4843
224.1,4.68559e-17,8.25461e-11,9.24298e-11,1,4844
224.2,4.67014e-17,8.17192e-11,9.15039e-11,1,4845
224.3,4.6803e-17,8.09005e-11,9.05871e-11,1,4846
224.4,4.6847e-17,8.009e-11,8.96796e-11,1,4847
224.5,4.68065e-17,7.92876e-11,8.87813e-11,1,4848
224.6,4.66922e-17,7.84934e-11,8.78919e-11,1,4849
224.7,4.69137e-17,7.7707e-11,8.70114e-11,1,4850
224.8,4.68446e-17,7.69286e-11,8.61398e-11,1,4851
224.9,4.68452e-17,7.61579e-11,8.5277e-11,1,4852
225,4.67123e-17,7.53949e-11,8.44226e-11,1,4853
225.1,4.68134e-17,7.46397e-11,8.3577e-11,1,4854
225.2,4.6669e-17,7.3892e-11,8.27398e-11,1,4855
225.3,4.68357e-17,7.31518e-11,8.1911e-11,1,4856
225.4,4.68449e-17,7.24189e-11,8.10904e-11,1,4857
225.5,4.67409e-17,7.16934e-11,8.0278e-11,1,4858
225.6,4.6752e-17,7.09752e-11,7.9474e-11,1,4859
225.7,4.67148e-17,7.02642e-11,7.86779e-11,1,4860
225.8,4.67643e-17,6.95604e-11,7.78898e-11,1,4861
225.9,4.67813e-17,6.88636e-11,7.71096e-11,1,4862
226,4.67382e-17,6.81736e-11,7.63371e-11,1,4863
226.1,4.69157e-17,6.74907e-11,7.55723e-11,1,4864
226.2,4.67217e-17,6.68146e-11,7.48154e-11,1,4865
226.3,4.68384e-17,6.61453e-11,7.4066e-11,1,4866
226.4,4.68807e-17,6.54827e-11,7.33241e-11,1,4867
226.5,4.67064e-17,6.48268e-11,7.25896e-11,1,4868
226.6,4.67243e-17,6.41773e-11,7.18624e-11,1,4869
226.7,4.67782e-17,6.35344e-11,7.11426e-11,1,4870
226.8,4.67034e-17,6.2898e-11,7.043e-11,1,4871
226.9,4.67216e-17,6.22678e-11,6.97244e-11,1,4872
227,4.67082e-17,6.16441e-11,6.90261e-11,1,4873
227.1,4.6769e-17,6.10265e-11,6.83345e-11,1,4874
227.2,4.68183e-17,6.0415e-11,6.76499e-11,1,4875
227.3,4.67786e-17,5.98098e-11,6.69721e-11,1,4876
227.4,4.66892e-17,5.92108e-11,6.63014e-11,1,4877
227.5,4.68238e-17,5.86176e-11,6.56373e-11,1,4878
227.6,4.6746e-17,5.80305e-11,6.49799e-11,1,4879
227.7,4.66722e-17,5.74492e-11,6.43291e-11,1,4880
227.8,4.68482e-17,5.68737e-11,6.36847e-11,1,4881
227.9,4.67956e-17,5.6304e-11,6.30468e-11,1,4882
228,4.65246e-17,5.57398e-11,6.2415e-11,1,4883
228.1,4.67984e-17,5.51815e-11,6.17898e-11,1,4884
228.2,4.6768e-17,5.46287e-11,6.11709e-11,1,4885
228.3,4.68333e-17,5.40814e-11,6.05581e-11,1,4886
228.4,4.67906e-17,5.35398e-11,5.99515e-11,1,4887
228.5,4.68222e-17,5.30035e-11,5.93511e-11,1,4888
228.6,4.67086e-17,5.24725e-11,5.87565e-11,1,4889
228.7,4.67482e-17,5.19468e-11,5.8168e-11,1,4890
228.8,4.66297e-17,5.14264e-11,5.75853e-11,1,4891
228.9,4.66897e-17,5.09113e-11,5.70085e-11,1,4892
229,4.67125e-17,5.04011e-11,5.64372e-11,1,4893
229.1,4.66479e-17,4.98962e-11,5.58718e-11,1,4894
229.2,4.68323e-17,4.93963e-11,5.53121e-11,1,4895
229.3,4.68304e-17,4.89013e-11,5.47579e-11,1,4896
229.4,4.65922e-17,4.84113e-11,5.42093e-11,1,4897
229.5,4.67573e-17,4.79263e-11,5.36662e-11,1,4898
229.6,4.68973e-17,4.74465e-11,5.31289e-11,1,4899
229.7,4.68044e-17,4.69711e-11,5.25968e-11,1,4900
229.8,4.6766e-17,4.65005e-11,5.20698e-11,1,4901
229.9,4.68308e-17,4.60347e-11,5.15484e-11,1,4902
230,4.65819e-17,4.55736e-11,5.1032e-11,1,4903
230.1,4.68003e-17,4.51171e-11,5.05208e-11,1,4904
230.2,4.67068e-17,4.46652e-11,5.00149e-11,1,4905
230.3,4.6634e-17,4.42179e-11,4.9514e-11,1,4906
230.4,4.69722e-17,4.37749e-11,4.90181e-11,1,4907
230.5,4.67905e-17,4.33365e-11,4.85272e-11,1,4908
230.6,4.68001e-17,4.29024e-11,4.80411e-11,1,4909
230.7,4.68723e-17,4.24726e-11,4.75598e-11,1,4910
230.8,4.65597e-17,4.2047e-11,4.70833e-11,1,4911
230.9,4.67627e-17,4.1626e-11,4.66118e-11,1,4912
231,4.68317e-17,4.1209e-11,4.61449e-11,1,4913
231.1,4.68519e-17,4.07963e-11,4.56829e-11,1,4914
231.2,4.68342e-17,4.03875e-11,4.52251e-11,1,4915
231.3,4.67327e-17,3.99831e-11,4.47722e-11,1,4916
231.4,4.67855e-17,3.95827e-11,4.43239e-11,1,4917
231.5,4.6817e-17,3.91862e-11,4.38799e-11,1,4918
231.6,4.6759e-17,3.87935e-11,4.34402e-11,1,4919
231.7,4.68639e-17,3.84049e-11,4.30052e-11,1,4920
231.8,4.67334e-17,3.80201e-11,4.25743e-11,1,4921
231.9,4.68721e-17,3.76393e-11,4.21479e-11,1,4922
232,4.67862e-17,3.72623e-11,4.17258e-11,1,4923
232.1,4.68628e-17,3.68892e-11,4.13079e-11,1,4924
232.2,4.66812e-17,3.65196e-11,4.08941e-11,1,4925
232.3,4.68054e-17,3.61537e-11,4.04844e-11,1,4926
232.4,4.67665e-17,3.57916e-11,4.00789e-11,1,4927
232.5,4.69342e-17,3.54331e-11,3.96776e-11,1,4928
232.6,4.68837e-17,3.50781e-11,3.928e-11,1,4929
232.7,4.67308e-17,3.47267e-11,3.88866e-11,1,4930
232.8,4.6783e-17,3.43788e-11,3.8497e-11,1,4931
232.9,4.67789e-17,3.40345e-11,3.81115e-11,1,4932
233,4.67286e-17,3.36936e-11,3.77298e-11,1,4933
233.1,4.67039e-17,3.3356e-11,3.73518e-11,1,4934
233.2,4.68134e-17,3.30217e-11,3.69775e-11,1,4935
233.3,4.67999e-17,3.2691e-11,3.66073e-11,1,4936
233.4,4.68313e-17,3.23636e-11,3.62407e-11,1,4937
233.5,4.69049e-17,3.20395e-11,3.58778e-11,1,4938
233.6,4.67579e-17,3.17185e-11,3.55185e-11,1,4939
233.7,4.66736e-17,3.14008e-11,3.51627e-11,1,4940
233.8,4.67612e-17,3.10862e-11,3.48104e-11,1,4941
233.9,4.66564e-17,3.07749e-11,3.44619e-11,1,4942
234,4.67164e-17,3.04667e-11,3.41168e-11,1,4943
234.1,4.68237e-17,3.01615e-11,3.3775e-11,1,4944
234.2,4.66343e-17,2.98593e-11,3.34366e-11,1,4945
234.3,4.6689e-17,2.95601e-11,3.31017e-11,1,4946
234.4,4.68125e-17,2.9264e-11,3.277e-11,1,4947
234.5,4.67406e-17,2.89707e-11,3.24416e-11,1,4948
234.6,4.66572e-17,2.86805e-11,3.21168e-11,1,4949
234.7,4.69981e-17,2.83932e-11,3.17951e-11,1,4950
234.8,4.6894e-17,2.81088e-11,3.14766e-11,1,4951
234.9,4.69103e-17,2.78274e-11,3.11615e-11,1,4952
235,4.66669e-17,2.75487e-11,3.08495e-11,1,4953
235.1,4.66686e-17,2.72728e-11,3.05405e-11,1,4954
235.2,4.68058e-17,2.69996e-11,3.02345e-11,1,4955
235.3,4.66586e-17,2.67291e-11,2.99317e-11,1,4956
235.4,4.67386e-17,2.64615e-11,2.96321e-11,1,4957
235.5,4.66177e-17,2.61964e-11,2.93352e-11,1,4958
235.6,4.68826e-17,2.5934e-11,2.90414e-11,1,4959
235.7,4.6713e-17,2.56743e-11,2.87506e-11,1,4960
235.8,4.68959e-17,2.54172e-11,2.84627e-11,1,4961
235.9,4.68276e-17,2.51625e-11,2.81776e-11,1,4962
236,4.68932e-17,2.49103e-11,2.78952e-11,1,4963
236.1,4.66433e-17,2.46608e-11,2.76158e-11,1,4964
236.2,4.6722e-17,2.44136e-11,2.73391e-11,1,4965
236.3,4.68103e-17,2.41691e-11,2.70652e-11,1,4966
236.4,4.6902e-17,2.39269e-11,2.6794e-11,1,4967
236.5,4.67138e-17,2.36873e-11,2.65258e-11,1,4968
236.6,4.66173e-17,2.345e-11,2.62601e-11,1,4969
236.7,4.66013e-17,2.32154e-11,2.59974e-11,1,4970
236.8,4.67249e-17,2.29827e-11,2.57368e-11,1,4971
236.9,4.66688e-17,2.27526e-11,2.54791e-11,1,4972
237,4.65812e-17,2.25248e-11,2.52241e-11,1,4973
237.1,4.66782e-17,2.2299e-11,2.49712e-11,1,4974
237.2,4.6696e-17,2.20756e-11,2.47212e-11,1,4975
237.3,4.68491e-17,2.18546e-11,2.44737e-11,1,4976
237.4,4.66664e-17,2.16357e-11,2.42288e-11,1,4977
237.5,4.67921e-17,2.14191e-11,2.39862e-11,1,4978
237.6,4.68013e-17,2.12045e-11,2.37459e-11,1,4979
237.7,4.67601e-17,2.09922e-11,2.35082e-11,1,4980
237.8,4.67466e-17,2.07818e-11,2.32726e-11,1,4981
237.9,4.68224e-17,2.05737e-11,2.30395e-11,1,4982
238,4.6882e-17,2.03676e-11,2.28088e-11,1,4983
238.1,4.6738e-17,2.01636e-11,2.25804e-11,1,4984
238.2,4.68247e-17,1.99616e-11,2.23542e-11,1,4985
238.3,4.67623e-17,1.97615e-11,2.21302e-11,1,4986
238.4,4.66537e-17,1.95635e-11,2.19085e-11,1,4987
238.5,4.67837e-17,1.93676e-11,2.16892e-11,1,4988
238.6,4.67902e-17,1.91737e-11,2.14721e-11,1,4989
238.7,4.67714e-17,1.89816e-11,2.12571e-11,1,4990
238.8,4.68561e-17,1.87913e-11,2.1044e-11,1,4991
238.9,4.67854e-17,1.86029e-11,2.08331e-11,1,4992
239,4.65989e-17,1.84167e-11,2.06245e-11,1,4993
239.1,4.69147e-17,1.82321e-11,2.0418e-11,1,4994
239.2,4.66964e-17,1.80495e-11,2.02134e-11,1,4995
239.3,4.67338e-17,1.78687e-11,2.00109e-11,1,4996
239.4,4.68615e-17,1.76897e-11,1.98105e-11,1,4997
239.5,4.68872e-17,1.75126e-11,1.96122e-11,1,4998
239.6,4.68297e-17,1.73372e-11,1.94157e-11,1,4999
239.7,4.68028e-17,1.71634e-11,1.92212e-11,1,5000
239.8,4.6751e-17,1.69916e-11,1.90288e-11,1,5001
239.9,4.67985e-17,1.68215e-11,1.88383e-11,1,5002
240,4.68666e-17,1.6653e-11,1.86497e-11,1,5003
240.1,4.67811e-17,1.64861e-11,1.84629e-11,1,5004
240.2,4.68718e-17,1.63209e-11,1.82778e-11,1,5005
240.3,4.67684e-17,1.61573e-11,1.80946e-11,1,5006
240.4,4.69379e-17,1.59955e-11,1.79134e-11,1,5007
240.5,4.68376e-17,1.58353e-11,1.7734e-11,1,5008
240.6,4.66851e-17,1.56767e-11,1.75565e-11,1,5009
240.7,4.66952e-17,1.55197e-11,1.73807e-11,1,5010
240.8,4.68216e-17,1.53642e-11,1.72066e-11,1,5011
240.9,4.67808e-17,1.52102e-11,1.70342e-11,1,5012
241,4.6815e-17,1.50578e-11,1.68636e-11,1,5013
241.1,4.68794e-17,1.49069e-11,1.66946e-11,1,5014
241.2,4.68842e-17,1.47576e-11,1.65274e-11,1,5015
241.3,4.67064e-17,1.46099e-11,1.6362e-11,1,5016
241.4,4.67567e-17,1.44635e-11,1.61981e-11,1,5017
241.5,4.68976e-17,1.43186e-11,1.60358e-11,1,5018
241.6,4.67279e-17,1.41752e-11,1.58753e-11,1,5019
241.7,4.66296e-17,1.40331e-11,1.57163e-11,1,5020
241.8,4.68093e-17,1.38926e-11,1.5559e-11,1,5021
241.9,4.6741e-17,1.37536e-11,1.54033e-11,1,5022
242,4.65993e-17,1.36159e-11,1.52492e-11,1,5023
242.1,4.70116e-17,1.34796e-11,1.50965e-11,1,5024
242.2,4.67344e-17,1.33446e-11,1.49453e-11,1,5025
242.3,4.66874e-17,1.3211e-11,1.47958e-11,1,5026
242.4,4.67131e-17,1.30788e-11,1.46478e-11,1,5027
242.5,4.68571e-17,1.29477e-11,1.4501e-11,1,5028
242.6,4.66681e-17,1.28182e-11,1.43561e-11,1,5029
242.7,4.68302e-17,1.26898e-11,1.42123e-11,1,5030
242.8,4.68781e-17,1.25627e-11,1.407e-11,1,5031
242.9,4.67754e-17,1.24367e-11,1.39289e-11,1,5032
243,4.67278e-17,1.23121e-11,1.37894e-11,1,5033
243.1,4.67712e-17,1.21888e-11,1.36513e-11,1,5034
243.2,4.67944e-17,1.20668e-11,1.35146e-11,1,5035
243.3,4.69233e-17,1.1946e-11,1.33794e-11,1,5036
243.4,4.6769e-17,1.18263e-11,1.32453e-11,1,5037
243.5,4.67448e-17,1.1708e-11,1.31128e-11,1,5038
243.6,4.68594e-17,1.15907e-11,1.29815e-11,1,5039
243.7,4.67472e-17,1.14747e-11,1.28517e-11,1,5040
243.8,4.68494e-17,1.13598e-11,1.27229e-11,1,5041
243.9,4.6665e-17,1.12461e-11,1.25956e-11,1,5042
244,4.68181e-17,1.11334e-11,1.24694e-11,1,5043
244.1,4.67003e-17,1.10219e-11,1.23446e-11,1,5044
244.2,4.67266e-17,1.09116e-11,1.2221e-11,1,5045
244.3,4.67162e-17,1.08024e-11,1.20989e-11,1,5046
244.4,4.67471e-17,1.0694e-11,1.19775e-11,1,5047
244.5,4.67882e-17,1.05869e-11,1.18575e-11,1,5048
244.6,4.68525e-17,1.04809e-11,1.17387e-11,1,5049
244.7,4.68895e-17,1.03759e-11,1.16212e-11,1,5050
244.8,4.67131e-17,1.02721e-11,1.1505e-11,1,5051
244.9,4.68325e-17,1.01692e-11,1.13898e-11,1,5052
245,4.67295e-17,1.00675e-11,1.12759e-11,1,5053
245.1,4.68408e-17,9.9668e-12,1.11632e-11,1,5054
245.2,4.68365e-17,9.86701e-12,1.10514e-11,1,5055
245.3,4.68789e-17,9.76804e-12,1.09406e-11,1,5056
245.4,4.67885e-17,9.67018e-12,1.0831e-11,1,5057
245.5,4.66802e-17,9.57322e-12,1.07224e-11,1,5058
245.6,4.67697e-17,9.47734e-12,1.06151e-11,1,5059
245.7,4.68255e-17,9.38247e-12,1.05088e-11,1,5060
245.8,4.67514e-17,9.28846e-12,1.04035e-11,1,5061
245.9,4.66767e-17,9.19532e-12,1.02992e-11,1,5062
246,4.68018e-17,9.1032e-12,1.01961e-11,1,5063
246.1,4.68055e-17,9.01199e-12,1.00939e-11,1,5064
246.2,4.67952e-17,8.92179e-12,9.99296e-12,1,5065
246.3,4.69501e-17,8.83249e-12,9.89303e-12,1,5066
246.4,4.67817e-17,8.7442e-12,9.79412e-12,1,5067
246.5,4.68606e-17,8.65674e-12,9.69624e-12,1,5068
246.6,4.66751e-17,8.57004e-12,9.59917e-12,1,5069
246.7,4.66732e-17,8.48417e-12,9.50303e-12,1,5070
246.8,4.66625e-17,8.39923e-12,9.40793e-12,1,5071
246.9,4.66726e-17,8.31524e-12,9.3139e-12,1,5072
247,4.6712e-17,8.23193e-12,9.22062e-12,1,5073
247.1,4.68224e-17,8.14938e-12,9.12821e-12,1,5074
247.2,4.6774e-17,8.06793e-12,9.03697e-12,1,5075
247.3,4.6717e-17,7.98712e-12,8.94644e-12,1,5076
247.4,4.67243e-17,7.90733e-12,8.85714e-12,1,5077
247.5,4.6773e-17,7.82811e-12,8.76848e-12,1,5078
247.6,4.68403e-17,7.74983e-12,8.68083e-12,1,5079
247.7,4.68938e-17,7.67224e-12,8.594e-12,1,5080
247.8,4.66749e-17,7.59542e-12,8.50802e-12,1,5081
247.9,4.67685e-17,7.51947e-12,8.42294e-12,1,5082
248,4.68413e-17,7.44422e-12,8.33867e-12,1,5083
248.1,4.68257e-17,7.36976e-12,8.25532e-12,1,5084
248.2,4.67886e-17,7.29596e-12,8.17268e-12,1,5085
248.3,4.69127e-17,7.2228e-12,8.09075e-12,1,5086
248.4,4.67925e-17,7.1503e-12,8.00954e-12,1,5087
248.5,4.67388e-17,7.07876e-12,7.92943e-12,1,5088
248.6,4.67971e-17,7.00785e-12,7.85004e-12,1,5089
248.7,4.68338e-17,6.93772e-12,7.77152e-12,1,5090
248.8,4.66441e-17,6.86827e-12,7.6938e-12,1,5091
248.9,4.67428e-17,6.79943e-12,7.61668e-12,1,5092
249,4.68503e-17,6.73136e-12,7.54044e-12,1,5093
249.1,4.68021e-17,6.66384e-12,7.46485e-12,1,5094
249.2,4.67449e-17,6.59717e-12,7.39024e-12,1,5095
249.3,4.67156e-17,6.53111e-12,7.31631e-12,1,5096
249.4,4.67778e-17,6.46566e-12,7.24308e-12,1,5097
249.5,4.67893e-17,6.40076e-12,7.1704e-12,1,5098
249.6,4.6795e-17,6.33669e-12,7.09861e-12,1,5099
249.7,4.68578e-17,6.2732e-12,7.02754e-12,1,5100
249.8,4.6706e-17,6.21038e-12,6.95724e-12,1,5101
249.9,4.67946e-17,6.14813e-12,6.88747e-12,1,5102
250,4.67435e-17,6.08662e-12,6.81856e-12,1,5103
250.1,4.68974e-17,6.02563e-12,6.75024e-12,1,5104
250.2,4.68547e-17,5.96531e-12,6.68265e-12,1,5105
250.3,4.67008e-17,5.90557e-12,6.61578e-12,1,5106
250.4,4.68168e-17,5.84653e-12,6.54972e-12,1,5107
250.5,4.67572e-17,5.78798e-12,6.48412e-12,1,5108
250.6,4.67471e-17,5.73015e-12,6.41939e-12,1,5109
250.7,4.66804e-17,5.67295e-12,6.35538e-12,1,5110
250.8,4.67453e-17,5.61613e-12,6.29181e-12,1,5111
250.9,4.67492e-17,5.5599e-12,6.22879e-12,1,5112
251,4.67847e-17,5.50426e-12,6.16649e-12,1,5113
251.1,4.68195e-17,5.4489e-12,6.10444e-12,1,5114
251.2,4.6815e-17,5.39423e-12,6.04321e-12,1,5115
251.3,4.67422e-17,5.34042e-12,5.98301e-12,1,5116
251.4,4.68135e-17,5.28705e-12,5.92332e-12,1,5117
251.5,4.66816e-17,5.23421e-12,5.86415e-12,1,5118
251.6,4.6932e-17,5.18179e-12,5.80543e-12,1,5119
251.7,4.66923e-17,5.13e-12,5.74746e-12,1,5120
251.8,4.67994e-17,5.07856e-12,5.6899e-12,1,5121
251.9,4.67413e-17,5.0277e-12,5.63289e-12,1,5122
252,4.68833e-17,4.97714e-12,5.5763e-12,1,5123
252.1,4.67599e-17,4.92739e-12,5.52066e-12,1,5124
252.2,4.68603e-17,4.87801e-12,5.46539e-12,1,5125
252.3,4.66285e-17,4.82909e-12,5.41059e-12,1,5126
252.4,4.67993e-17,4.78088e-12,5.35661e-12,1,5127
252.5,4.67025e-17,4.73318e-12,5.30321e-12,1,5128
252.6,4.67732e-17,4.68561e-12,5.24993e-12,1,5129
252.7,4.68166e-17,4.63872e-12,5.19742e-12,1,5130
252.8,4.67522e-17,4.59238e-12,5.14559e-12,1,5131
252.9,4.67689e-17,4.54649e-12,5.09419e-12,1,5132
253,4.68584e-17,4.50088e-12,5.04308e-12,1,5133
253.1,4.68369e-17,4.45578e-12,4.99261e-12,1,5134
253.2,4.68034e-17,4.4112e-12,4.94276e-12,1,5135
253.3,4.67816e-17,4.36699e-12,4.89323e-12,1,5136
253.4,4.68504e-17,4.32331e-12,4.84436e-12,1,5137
253.5,4.6725e-17,4.2802e-12,4.79607e-12,1,5138
253.6,4.68117e-17,4.23753e-12,4.74832e-12,1,5139
253.7,4.67588e-17,4.19519e-12,4.70092e-12,1,5140
253.8,4.67069e-17,4.15317e-12,4.65388e-12,1,5141
253.9,4.69074e-17,4.11164e-12,4.60736e-12,1,5142
254,4.68101e-17,4.07041e-12,4.56118e-12,1,5143
254.1,4.67628e-17,4.0297e-12,4.51559e-12,1,5144
254.2,4.67347e-17,3.98938e-12,4.47041e-12,1,5145
254.3,4.68714e-17,3.94936e-12,4.42566e-12,1,5146
254.4,4.66785e-17,3.90987e-12,4.38142e-12,1,5147
254.5,4.67484e-17,3.87073e-12,4.33756e-12,1,5148
254.6,4.68033e-17,3.83198e-12,4.29421e-12,1,5149
254.7,4.69226e-17,3.79358e-12,4.2512e-12,1,5150
254.8,4.68496e-17,3.75585e-12,4.20895e-12,1,5151
254.9,4.68438e-17,3.71828e-12,4.16687e-12,1,5152
255,4.68335e-17,3.68106e-12,4.12517e-12,1,5153
255.1,4.67914e-17,3.64418e-12,4.08387e-12,1,5154
255.2,4.68098e-17,3.60774e-12,4.04301e-12,1,5155
255.3,4.68527e-17,3.57158e-12,4.00249e-12,1,5156
255.4,4.66619e-17,3.53576e-12,3.96237e-12,1,5157
255.5,4.69499e-17,3.5004e-12,3.92276e-12,1,5158
255.6,4.6806e-17,3.46528e-12,3.8834e-12,1,5159
255.7,4.67468e-17,3.43062e-12,3.84463e-12,1,5160
255.8,4.68116e-17,3.39631e-12,3.80622e-12,1,5161
255.9,4.6806e-17,3.3624e-12,3.76827e-12,1,5162
256,4.67288e-17,3.3287e-12,3.73056e-12,1,5163
256.1,4.67256e-17,3.29546e-12,3.69333e-12,1,5164
256.2,4.66371e-17,3.26252e-12,3.65645e-12,1,5165
256.3,4.67735e-17,3.22987e-12,3.61988e-12,1,5166
256.4,4.68461e-17,3.19744e-12,3.58356e-12,1,5167
256.5,4.66351e-17,3.16548e-12,3.54782e-12,1,5168
256.6,4.67631e-17,3.13382e-12,3.51236e-12,1,5169
256.7,4.68806e-17,3.10241e-12,3.47727e-12,1,5170
256.8,4.67442e-17,3.07125e-12,3.4424e-12,1,5171
256.9,4.67315e-17,3.04057e-12,3.40806e-12,1,5172
257,4.68277e-17,3.01018e-12,3.37405e-12,1,5173
257.1,4.68429e-17,2.97992e-12,3.34014e-12,1,5174
257.2,4.68236e-17,2.94999e-12,3.30662e-12,1,5175
257.3,4.68519e-17,2.9204e-12,3.27346e-12,1,5176
257.4,4.68097e-17,2.89124e-12,3.24082e-12,1,5177
257.5,4.67013e-17,2.86233e-12,3.20849e-12,1,5178
257.6,4.67175e-17,2.83376e-12,3.17651e-12,1,5179
257.7,4.6722e-17,2.80552e-12,3.14488e-12,1,5180
257.8,4.65502e-17,2.77751e-12,3.11353e-12,1,5181
257.9,4.68199e-17,2.74961e-12,3.08229e-12,1,5182
258,4.6674e-17,2.72229e-12,3.05167e-12,1,5183
258.1,4.68375e-17,2.69518e-12,3.02128e-12,1,5184
258.2,4.68251e-17,2.66811e-12,2.99095e-12,1,5185
258.3,4.68136e-17,2.6415e-12,2.9611e-12,1,5186
258.4,4.68436e-17,2.61515e-12,2.93158e-12,1,5187
258.5,4.67126e-17,2.58907e-12,2.90241e-12,1,5188
258.6,4.68262e-17,2.56312e-12,2.87338e-12,1,5189
258.7,4.68694e-17,2.53757e-12,2.84474e-12,1,5190
258.8,4.67772e-17,2.51221e-12,2.81635e-12,1,5191
258.9,4.6799e-17,2.48708e-12,2.78822e-12,1,5192
259,4.68445e-17,2.4623e-12,2.7605e-12,1,5193
259.1,4.6747e-17,2.43765e-12,2.73293e-12,1,5194
259.2,4.67742e-17,2.41338e-12,2.70572e-12,1,5195
259.3,4.68547e-17,2.38919e-12,2.67861e-12,1,5196
259.4,4.68106e-17,2.36537e-12,2.65194e-12,1,5197
259.5,4.67753e-17,2.34176e-12,2.62554e-12,1,5198
259.6,4.67768e-17,2.31842e-12,2.59939e-12,1,5199
259.7,4.66736e-17,2.29526e-12,2.57343e-12,1,5200
259.8,4.67931e-17,2.27241e-12,2.54787e-12,1,5201
259.9,4.66827e-17,2.24969e-12,2.52247e-12,1,5202
260,4.66859e-17,2.2271e-12,2.49717e-12,1,5203
260.1,4.67306e-17,2.20485e-12,2.47227e-12,1,5204
260.2,4.68677e-17,2.18263e-12,2.44737e-12,1,5205
260.3,4.67001e-17,2.16081e-12,2.42294e-12,1,5206
260.4,4.65937e-17,2.13916e-12,2.39863e-12,1,5207
260.5,4.68094e-17,2.11786e-12,2.37486e-12,1,5208
260.6,4.66606e-17,2.09666e-12,2.35119e-12,1,5209
260.7,4.68348e-17,2.0757e-12,2.3277e-12,1,5210
260.8,4.68662e-17,2.05494e-12,2.3044e-12,1,5211
260.9,4.67812e-17,2.03441e-12,2.28148e-12,1,5212
261,4.68292e-17,2.0141e-12,2.25871e-12,1,5213
261.1,4.68249e-17,1.99377e-12,2.23596e-12,1,5214
261.2,4.68211e-17,1.9737e-12,2.21344e-12,1,5215
261.3,4.69069e-17,1.95399e-12,2.19142e-12,1,5216
261.4,4.67131e-17,1.93441e-12,2.16956e-12,1,5217
261.5,4.68459e-17,1.9151e-12,2.14796e-12,1,5218
261.6,4.69225e-17,1.89593e-12,2.12649e-12,1,5219
261.7,4.66924e-17,1.87681e-12,2.10506e-12,1,5220
261.8,4.68118e-17,1.85805e-12,2.08406e-12,1,5221
261.9,4.7008e-17,1.83944e-12,2.06323e-12,1,5222
262,4.68563e-17,1.82107e-12,2.0427e-12,1,5223
262.1,4.67024e-17,1.80294e-12,2.02241e-12,1,5224
262.2,4.6758e-17,1.78491e-12,2.00224e-12,1,5225
262.3,4.67935e-17,1.76713e-12,1.98236e-12,1,5226
262.4,4.68534e-17,1.7494e-12,1.96252e-12,1,5227
262.5,4.68099e-17,1.73205e-12,1.94318e-12,1,5228
262.6,4.65367e-17,1.71469e-12,1.92375e-12,1,5229
262.7,4.68745e-17,1.69774e-12,1.90477e-12,1,5230
262.8,4.66701e-17,1.68076e-12,1.88571e-12,1,5231
262.9,4.67911e-17,1.66406e-12,1.86698e-12,1,5232
263,4.67921e-17,1.64752e-12,1.84848e-12,1,5233
263.1,4.69345e-17,1.63108e-12,1.83005e-12,1,5234
263.2,4.68654e-17,1.61485e-12,1.81191e-12,1,5235
263.3,4.66648e-17,1.59872e-12,1.79383e-12,1,5236
263.4,4.67545e-17,1.58282e-12,1.77604e-12,1,5237
263.5,4.67872e-17,1.56702e-12,1.75838e-12,1,5238
263.6,4.68198e-17,1.55135e-12,1.74079e-12,1,5239
263.7,4.68391e-17,1.53576e-12,1.72338e-12,1,5240
263.8,4.6804e-17,1.52024e-12,1.70593e-12,1,5241
263.9,4.6791e-17,1.505e-12,1.68886e-12,1,5242
264,4.67418e-17,1.4898e-12,1.67183e-12,1,5243
264.1,4.67089e-17,1.47491e-12,1.65513e-12,1,5244
264.2,4.6571e-17,1.46023e-12,1.63869e-12,1,5245
264.3,4.68533e-17,1.44559e-12,1.62233e-12,1,5246
264.4,4.678e-17,1.43114e-12,1.60614e-12,1,5247
264.5,4.68364e-17,1.41686e-12,1.59012e-12,1,5248
264.6,4.67045e-17,1.40287e-12,1.57438e-12,1,5249
264.7,4.68147e-17,1.38878e-12,1.55859e-12,1,5250
264.8,4.66977e-17,1.37493e-12,1.54313e-12,1,5251
264.9,4.67388e-17,1.3611e-12,1.52763e-12,1,5252
265,4.6849e-17,1.34736e-12,1.51227e-12,1,5253
265.1,4.67259e-17,1.33382e-12,1.49713e-12,1,5254
265.2,4.6573e-17,1.3205e-12,1.48222e-12,1,5255
265.3,4.68377e-17,1.30725e-12,1.46739e-12,1,5256
265.4,4.67363e-17,1.29414e-12,1.45271e-12,1,5257
265.5,4.68768e-17,1.28122e-12,1.43825e-12,1,5258
265.6,4.6691e-17,1.26836e-12,1.42389e-12,1,5259
265.7,4.67603e-17,1.25564e-12,1.40962e-12,1,5260
265.8,4.67759e-17,1.24313e-12,1.39555e-12,1,5261
265.9,4.66596e-17,1.23077e-12,1.38175e-12,1,5262
266,4.6697e-17,1.21841e-12,1.36781e-12,1,5263
266.1,4.67337e-17,1.20623e-12,1.35416e-12,1,5264
266.2,4.67085e-17,1.19418e-12,1.34069e-12,1,5265
266.3,4.66586e-17,1.1822e-12,1.32733e-12,1,5266
266.4,4.69318e-17,1.17029e-12,1.31403e-12,1,5267
266.5,4.68187e-17,1.15856e-12,1.30091e-12,1,5268
266.6,4.69337e-17,1.14709e-12,1.28808e-12,1,5269
266.7,4.6945e-17,1.13566e-12,1.27533e-12,1,5270
266.8,4.69301e-17,1.12425e-12,1.2626e-12,1,5271
266.9,4.68041e-17,1.11316e-12,1.25014e-12,1,5272
267,4.67826e-17,1.10202e-12,1.23767e-12,1,5273
267.1,4.66121e-17,1.09094e-12,1.22533e-12,1,5274
267.2,4.68912e-17,1.08002e-12,1.21309e-12,1,5275
267.3,4.67895e-17,1.06939e-12,1.20117e-12,1,5276
267.4,4.66453e-17,1.0588e-12,1.18927e-12,1,5277
267.5,4.67933e-17,1.04818e-12,1.17734e-12,1,5278
267.6,4.6706e-17,1.03787e-12,1.16583e-12,1,5279
267.7,4.67409e-17,1.02758e-12,1.15439e-12,1,5280
267.8,4.68245e-17,1.01735e-12,1.14296e-12,1,5281
267.9,4.68912e-17,1.0072e-12,1.13161e-12,1,5282
268,4.67541e-17,9.97136e-13,1.12037e-12,1,5283
268.1,4.69863e-17,9.8717e-13,1.1092e-12,1,5284
268.2,4.68387e-17,9.77348e-13,1.09819e-12,1,5285
268.3,4.67624e-17,9.67557e-13,1.08723e-12,1,5286
268.4,4.66002e-17,9.57877e-13,1.07641e-12,1,5287
268.5,4.67252e-17,9.48474e-13,1.06592e-12,1,5288
268.6,4.67127e-17,9.39046e-13,1.05535e-12,1,5289
268.7,4.67559e-17,9.29893e-13,1.04506e-12,1,5290
268.8,4.6857e-17,9.20778e-13,1.0349e-12,1,5291
268.9,4.66902e-17,9.11622e-13,1.02462e-12,1,5292
269,4.66558e-17,9.02667e-13,1.01457e-12,1,5293
269.1,4.67535e-17,8.93757e-13,1.00456e-12,1,5294
269.2,4.68153e-17,8.84785e-13,9.9453e-13,1,5295
269.3,4.66851e-17,8.76017e-13,9.84743e-13,1,5296
269.4,4.68357e-17,8.67289e-13,9.75056e-13,1,5297
269.5,4.67562e-17,8.58886e-13,9.65656e-13,1,5298
269.6,4.68697e-17,8.50314e-13,9.56142e-13,1,5299
269.7,4.68719e-17,8.41839e-13,9.46673e-13,1,5300
269.8,4.67779e-17,8.33583e-13,9.37426e-13,1,5301
269.9,4.67747e-17,8.25252e-13,9.28076e-13,1,5302
270,4.67788e-17,8.1711e-13,9.1893e-13,1,5303
270.1,4.66686e-17,8.08923e-13,9.09754e-13,1,5304
270.2,4.67212e-17,8.01032e-13,9.00934e-13,1,5305
270.3,4.67881e-17,7.9311e-13,8.92126e-13,1,5306
270.4,4.68099e-17,7.85195e-13,8.83286e-13,1,5307
270.5,4.67874e-17,7.77325e-13,8.74517e-13,1,5308
270.6,4.67803e-17,7.69541e-13,8.65781e-13,1,5309
270.7,4.68403e-17,7.62022e-13,8.57361e-13,1,5310
270.8,4.67619e-17,7.54546e-13,8.48965e-13,1,5311
270.9,4.67754e-17,7.46918e-13,8.40416e-13,1,5312
271,4.67827e-17,7.39585e-13,8.3219e-13,1,5313
271.1,4.67662e-17,7.32321e-13,8.24012e-13,1,5314
271.2,4.67635e-17,7.25041e-13,8.15806e-13,1,5315
271.3,4.67511e-17,7.17792e-13,8.07653e-13,1,5316
271.4,4.6784e-17,7.10596e-13,7.99614e-13,1,5317
271.5,4.68188e-17,7.03613e-13,7.91778e-13,1,5318
271.6,4.67183e-17,6.96554e-13,7.83822e-13,1,5319
271.7,4.68309e-17,6.89709e-13,7.76133e-13,1,5320
271.8,4.67793e-17,6.82908e-13,7.68497e-13,1,5321
271.9,4.66578e-17,6.76056e-13,7.60841e-13,1,5322
272,4.66634e-17,6.69419e-13,7.53449e-13,1,5323
272.1,4.67654e-17,6.62784e-13,7.46048e-13,1,5324
272.2,4.67707e-17,6.56359e-13,7.38762e-13,1,5325
272.3,4.66471e-17,6.49824e-13,7.31463e-13,1,5326
272.4,4.67626e-17,6.43301e-13,7.24137e-13,1,5327
272.5,4.67885e-17,6.369e-13,7.16922e-13,1,5328
272.6,4.6728e-17,6.30606e-13,7.09822e-13,1,5329
272.7,4.6784e-17,6.24431e-13,7.02936e-13,1,5330
272.8,4.67007e-17,6.18274e-13,6.96103e-13,1,5331
272.9,4.67388e-17,6.12214e-13,6.89388e-13,1,5332
273,4.66958e-17,6.06286e-13,6.82766e-13,1,5333
273.1,4.68489e-17,6.0031e-13,6.76109e-13,1,5334
273.2,4.6849e-17,5.94286e-13,6.69352e-13,1,5335
273.3,4.68445e-17,5.88373e-13,6.62698e-13,1,5336
273.4,4.66836e-17,5.82549e-13,6.56233e-13,1,5337
273.5,4.69027e-17,5.76911e-13,6.49916e-13,1,5338
273.6,4.66734e-17,5.7124e-13,6.43611e-13,1,5339
273.7,4.67473e-17,5.65615e-13,6.37446e-13,1,5340
273.8,4.66785e-17,5.60016e-13,6.31204e-13,1,5341
273.9,4.68353e-17,5.54503e-13,6.24953e-13,1,5342
274,4.68024e-17,5.4898e-13,6.18815e-13,1,5343
274.1,4.6818e-17,5.43467e-13,6.12633e-13,1,5344
274.2,4.68478e-17,5.38099e-13,6.06619e-13,1,5345
274.3,4.67544e-17,5.32881e-13,6.00782e-13,1,5346
274.4,4.67056e-17,5.27674e-13,5.9496e-13,1,5347
274.5,4.68344e-17,5.22561e-13,5.89182e-13,1,5348
274.6,4.67138e-17,5.17353e-13,5.83333e-13,1,5349
274.7,4.66713e-17,5.12167e-13,5.77486e-13,1,5350
274.8,4.67636e-17,5.07179e-13,5.71894e-13,1,5351
274.9,4.6919e-17,5.02208e-13,5.66311e-13,1,5352
275,4.67559e-17,4.97295e-13,5.60824e-13,1,5353
275.1,4.68351e-17,4.9231e-13,5.55253e-13,1,5354
275.2,4.68586e-17,4.87415e-13,5.49721e-13,1,5355
275.3,4.68323e-17,4.8257e-13,5.44317e-13,1,5356
275.4,4.67582e-17,4.77865e-13,5.3905e-13,1,5357
275.5,4.68924e-17,4.7316e-13,5.33758e-13,1,5358
275.6,4.67572e-17,4.68673e-13,5.28724e-13,1,5359
275.7,4.667e-17,4.63957e-13,5.23408e-13,1,5360
275.8,4.67898e-17,4.59391e-13,5.1832e-13,1,5361
275.9,4.65642e-17,4.55077e-13,5.13556e-13,1,5362
276,4.67786e-17,4.50572e-13,5.08513e-13,1,5363
276.1,4.68359e-17,4.46076e-13,5.03438e-13,1,5364
276.2,4.66875e-17,4.4164e-13,4.9852e-13,1,5365
276.3,4.68789e-17,4.37238e-13,4.93595e-13,1,5366
276.4,4.67495e-17,4.32831e-13,4.88653e-13,1,5367
276.5,4.69265e-17,4.28638e-13,4.83986e-13,1,5368
276.6,4.67275e-17,4.2449e-13,4.79397e-13,1,5369
276.7,4.675e-17,4.20354e-13,4.74743e-13,1,5370
276.8,4.66351e-17,4.1616e-13,4.70002e-13,1,5371
276.9,4.67276e-17,4.12119e-13,4.65454e-13,1,5372
277,4.66712e-17,4.08096e-13,4.60916e-13,1,5373
277.1,4.682e-17,4.04073e-13,4.56424e-13,1,5374
277.2,4.68904e-17,4.00027e-13,4.51923e-13,1,5375
277.3,4.68205e-17,3.96019e-13,4.47451e-13,1,5376
277.4,4.68061e-17,3.92094e-13,4.43073e-13,1,5377
277.5,4.68594e-17,3.88257e-13,4.38811e-13,1,5378
277.6,4.6705e-17,3.84267e-13,4.34331e-13,1,5379
277.7,4.66682e-17,3.80486e-13,4.30015e-13,1,5380
277.8,4.65666e-17,3.76812e-13,4.25869e-13,1,5381
277.9,4.66576e-17,3.73172e-13,4.21783e-13,1,5382
278,4.67155e-17,3.6952e-13,4.17694e-13,1,5383
278.1,4.68389e-17,3.65821e-13,4.13542e-13,1,5384
278.2,4.68002e-17,3.62143e-13,4.09446e-13,1,5385
278.3,4.67284e-17,3.585e-13,4.054e-13,1,5386
278.4,4.68366e-17,3.54976e-13,4.01436e-13,1,5387
278.5,4.6896e-17,3.515e-13,3.97531e-13,1,5388
278.6,4.68248e-17,3.4793e-13,3.93576e-13,1,5389
278.7,4.66304e-17,3.44391e-13,3.89591e-13,1,5390
278.8,4.66066e-17,3.40974e-13,3.8576e-13,1,5391
278.9,4.65661e-17,3.37694e-13,3.82162e-13,1,5392
279,4.65658e-17,3.34387e-13,3.78467e-13,1,5393
279.1,4.67552e-17,3.30945e-13,3.7457e-13,1,5394
279.2,4.69211e-17,3.27711e-13,3.70938e-13,1,5395
279.3,4.68875e-17,3.24496e-13,3.67384e-13,1,5396
279.4,4.68465e-17,3.2134e-13,3.63883e-13,1,5397
279.5,4.68311e-17,3.18186e-13,3.60405e-13,1,5398
279.6,4.67659e-17,3.14975e-13,3.56812e-13,1,5399
279.7,4.68639e-17,3.11831e-13,3.53304e-13,1,5400
279.8,4.67283e-17,3.0871e-13,3.49789e-13,1,5401
279.9,4.66923e-17,3.0565e-13,3.4641e-13,1,5402
280,4.66156e-17,3.02636e-13,3.43057e-13,1,5403
280.1,4.66954e-17,2.99783e-13,3.39836e-13,1,5404
280.2,4.66539e-17,2.96874e-13,3.36589e-13,1,5405
280.3,4.67372e-17,2.93858e-13,3.3319e-13,1,5406
280.4,4.66345e-17,2.90933e-13,3.29938e-13,1,5407
280.5,4.67517e-17,2.88026e-13,3.26699e-13,1,5408
280.6,4.66805e-17,2.8503e-13,3.23347e-13,1,5409
280.7,4.66971e-17,2.82146e-13,3.20106e-13,1,5410
280.8,4.67623e-17,2.79371e-13,3.16987e-13,1,5411
280.9,4.68739e-17,2.76386e-13,3.1354e-13,1,5412
281,4.67606e-17,2.736e-13,3.10339e-13,1,5413
281.1,4.68093e-17,2.70936e-13,3.07334e-13,1,5414
281.2,4.6679e-17,2.68138e-13,3.04277e-13,1,5415
281.3,4.67802e-17,2.65444e-13,3.01245e-13,1,5416
281.4,4.67218e-17,2.62694e-13,2.98196e-13,1,5417
281.5,4.68086e-17,2.60108e-13,2.95302e-13,1,5418
281.6,4.66948e-17,2.57589e-13,2.92467e-13,1,5419
281.7,4.66168e-17,2.55029e-13,2.89588e-13,1,5420
281.8,4.67589e-17,2.52512e-13,2.86774e-13,1,5421
281.9,4.66097e-17,2.49976e-13,2.83973e-13,1,5422
282,4.677e-17,2.47393e-13,2.81102e-13,1,5423
282.1,4.69296e-17,2.44884e-13,2.78274e-13,1,5424
282.2,4.69126e-17,2.42472e-13,2.75671e-13,1,5425
282.3,4.68495e-17,2.40224e-13,2.73171e-13,1,5426
282.4,4.67852e-17,2.37645e-13,2.70346e-13,1,5427
282.5,4.69982e-17,2.35236e-13,2.67656e-13,1,5428
282.6,4.6736e-17,2.3299e-13,2.65185e-13,1,5429
282.7,4.68233e-17,2.30543e-13,2.6243e-13,1,5430
282.8,4.68141e-17,2.28175e-13,2.5972e-13,1,5431
282.9,4.69115e-17,2.25935e-13,2.57224e-13,1,5432
283,4.67805e-17,2.2369e-13,2.54784e-13,1,5433
283.1,4.66509e-17,2.21482e-13,2.524e-13,1,5434
283.2,4.66637e-17,2.19235e-13,2.49857e-13,1,5435
283.3,4.6715e-17,2.17065e-13,2.47416e-13,1,5436
283.4,4.66039e-17,2.14849e-13,2.44998e-13,1,5437
283.5,4.66716e-17,2.12706e-13,2.4251e-13,1,5438
283.6,4.67986e-17,2.1066e-13,2.40214e-13,1,5439
283.7,4.68139e-17,2.08669e-13,2.38004e-13,1,5440
283.8,4.672e-17,2.06673e-13,2.35731e-13,1,5441
283.9,4.69523e-17,2.04558e-13,2.33386e-13,1,5442
284,4.67863e-17,2.0253e-13,2.31106e-13,1,5443
284.1,4.67605e-17,2.00567e-13,2.28895e-13,1,5444
284.2,4.69261e-17,1.985e-13,2.26517e-13,1,5445
284.3,4.68182e-17,1.96461e-13,2.24213e-13,1,5446
284.4,4.69036e-17,1.94477e-13,2.2206e-13,1,5447
284.5,4.68421e-17,1.92464e-13,2.1981e-13,1,5448
284.6,4.67208e-17,1.905e-13,2.17651e-13,1,5449
284.7,4.67016e-17,1.88658e-13,2.15603e-13,1,5450
284.8,4.66056e-17,1.86638e-13,2.1327e-13,1,5451
284.9,4.66004e-17,1.84723e-13,2.11127e-13,1,5452
285,4.68839e-17,1.82953e-13,2.09108e-13,1,5453
285.1,4.68081e-17,1.80943e-13,2.06833e-13,1,5454
285.2,4.67447e-17,1.79148e-13,2.04804e-13,1,5455
285.3,4.68808e-17,1.77236e-13,2.02665e-13,1,5456
285.4,4.66891e-17,1.75357e-13,2.00586e-13,1,5457
285.5,4.68442e-17,1.73704e-13,1.98804e-13,1,5458
285.6,4.69086e-17,1.71892e-13,1.96779e-13,1,5459
285.7,4.66741e-17,1.70158e-13,1.94808e-13,1,5460
285.8,4.67545e-17,1.68508e-13,1.92977e-13,1,5461
285.9,4.6793e-17,1.66855e-13,1.91091e-13,1,5462
286,4.67888e-17,1.65161e-13,1.89206e-13,1,5463
286.1,4.67693e-17,1.63449e-13,1.87282e-13,1,5464
286.2,4.67863e-17,1.61937e-13,1.85615e-13,1,5465
286.3,4.67258e-17,1.60393e-13,1.83885e-13,1,5466
286.4,4.67835e-17,1.58668e-13,1.81927e-13,1,5467
286.5,4.68053e-17,1.56936e-13,1.79944e-13,1,5468
286.6,4.66971e-17,1.55346e-13,1.78207e-13,1,5469
286.7,4.6819e-17,1.53762e-13,1.76473e-13,1,5470
286.8,4.68355e-17,1.52207e-13,1.7478e-13,1,5471
286.9,4.67357e-17,1.50766e-13,1.73185e-13,1,5472
287,4.67793e-17,1.49324e-13,1.71603e-13,1,5473
287.1,4.66323e-17,1.47804e-13,1.69925e-13,1,5474
287.2,4.65317e-17,1.46291e-13,1.68291e-13,1,5475
287.3,4.68234e-17,1.44709e-13,1.66507e-13,1,5476
287.4,4.66678e-17,1.43314e-13,1.6492e-13,1,5477
287.5,4.67006e-17,1.41911e-13,1.63349e-13,1,5478
287.6,4.68202e-17,1.40482e-13,1.61768e-13,1,5479
287.7,4.6693e-17,1.3905e-13,1.6017e-13,1,5480
287.8,4.66367e-17,1.37527e-13,1.58465e-13,1,5481
287.9,4.68184e-17,1.36041e-13,1.56736e-13,1,5482
288,4.66943e-17,1.3475e-13,1.55337e-13,1,5483
288.1,4.6899e-17,1.33471e-13,1.53845e-13,1,5484
288.2,4.66565e-17,1.32267e-13,1.52494e-13,1,5485
288.3,4.68124e-17,1.30949e-13,1.51028e-13,1,5486
288.4,4.6682e-17,1.29663e-13,1.49678e-13,1,5487
288.5,4.68121e-17,1.2845e-13,1.48303e-13,1,5488
288.6,4.67513e-17,1.27209e-13,1.46907e-13,1,5489
288.7,4.68072e-17,1.25906e-13,1.45363e-13,1,5490
288.8,4.68049e-17,1.2472e-13,1.44091e-13,1,5491
288.9,4.68397e-17,1.23478e-13,1.42689e-13,1,5492
289,4.66583e-17,1.22159e-13,1.41196e-13,1,5493
289.1,4.67632e-17,1.20907e-13,1.39745e-13,1,5494
289.2,4.68226e-17,1.19694e-13,1.38477e-13,1,5495
289.3,4.67163e-17,1.18556e-13,1.37236e-13,1,5496
289.4,4.67531e-17,1.17447e-13,1.3605e-13,1,5497
289.5,4.68314e-17,1.16326e-13,1.34813e-13,1,5498
289.6,4.67665e-17,1.15111e-13,1.33432e-13,1,5499
289.7,4.6716e-17,1.13977e-13,1.32163e-13,1,5500
289.8,4.67709e-17,1.12778e-13,1.30803e-13,1,5501
289.9,4.68531e-17,1.11564e-13,1.29434e-13,1,5502
290,4.68719e-17,1.10414e-13,1.28203e-13,1,5503
290.1,4.68673e-17,1.09249e-13,1.26918e-13,1,5504
290.2,4.68386e-17,1.08196e-13,1.2579e-13,1,5505
290.3,4.67013e-17,1.07107e-13,1.2461e-13,1,5506
290.4,4.6858e-17,1.06168e-13,1.23629e-13,1,5507
290.5,4.66831e-17,1.0504e-13,1.22336e-13,1,5508
290.6,4.66969e-17,1.0409e-13,1.21312e-13,1,5509
290.7,4.68371e-17,1.03103e-13,1.20197e-13,1,5510
290.8,4.651e-17,1.02104e-13,1.18996e-13,1,5511
290.9,4.6673e-17,1.00967e-13,1.17671e-13,1,5512
291,4.65962e-17,9.99206e-14,1.16485e-13,1,5513
291.1,4.67789e-17,9.89061e-14,1.15347e-13,1,5514
291.2,4.68544e-17,9.79907e-14,1.14383e-13,1,5515
291.3,4.68451e-17,9.70316e-14,1.13285e-13,1,5516
291.4,4.67557e-17,9.60026e-14,1.12161e-13,1,5517
291.5,4.67735e-17,9.50292e-14,1.11107e-13,1,5518
291.6,4.66895e-17,9.40562e-14,1.10084e-13,1,5519
291.7,4.6699e-17,9.31127e-14,1.09036e-13,1,5520
291.8,4.68411e-17,9.21064e-14,1.07935e-13,1,5521
291.9,4.67919e-17,9.12085e-14,1.06961e-13,1,5522
292,4.68227e-17,9.0277e-14,1.05959e-13,1,5523
292.1,4.68465e-17,8.9545e-14,1.05213e-13,1,5524
292.2,4.67066e-17,8.86345e-14,1.04133e-13,1,5525
292.3,4.67167e-17,8.78932e-14,1.03322e-13,1,5526
292.4,4.6739e-17,8.70545e-14,1.02413e-13,1,5527
292.5,4.68791e-17,8.62042e-14,1.01426e-13,1,5528
292.6,4.69721e-17,8.53305e-14,1.00465e-13,1,5529
292.7,4.67936e-17,8.45593e-14,9.96138e-14,1,5530
292.8,4.70212e-17,8.38305e-14,9.88788e-14,1,5531
292.9,4.69006e-17,8.3066e-14,9.80911e-14,1,5532
293,4.68352e-17,8.22879e-14,9.72487e-14,1,5533
293.1,4.68448e-17,8.15558e-14,9.6436e-14,1,5534
293.2,4.68253e-17,8.09596e-14,9.58314e-14,1,5535
293.3,4.6718e-17,8.00459e-14,9.4776e-14,1,5536
293.4,4.68059e-17,7.91592e-14,9.37974e-14,1,5537
293.5,4.68027e-17,7.85305e-14,9.31035e-14,1,5538
293.6,4.69218e-17,7.77989e-14,9.24203e-14,1,5539
293.7,4.66851e-17,7.71044e-14,9.16118e-14,1,5540
293.8,4.65704e-17,7.63367e-14,9.07847e-14,1,5541
293.9,4.6797e-17,7.55481e-14,8.99087e-14,1,5542
294,4.67878e-17,7.48236e-14,8.90895e-14,1,5543
294.1,4.67986e-17,7.41077e-14,8.82778e-14,1,5544
294.2,4.66708e-17,7.33029e-14,8.73738e-14,1,5545
294.3,4.67889e-17,7.25999e-14,8.66002e-14,1,5546
294.4,4.67836e-17,7.20107e-14,8.60013e-14,1,5547
294.5,4.67227e-17,7.13352e-14,8.52338e-14,1,5548
294.6,4.66947e-17,7.07843e-14,8.46093e-14,1,5549
294.7,4.67142e-17,7.01783e-14,8.39465e-14,1,5550
294.8,4.67013e-17,6.97048e-14,8.3455e-14,1,5551
294.9,4.65627e-17,6.90573e-14,8.27715e-14,1,5552
295,4.66559e-17,6.84344e-14,8.20505e-14,1,5553
295.1,4.66751e-17,6.77851e-14,8.12983e-14,1,5554
295.2,4.6711e-17,6.70935e-14,8.04162e-14,1,5555
295.3,4.66989e-17,6.63969e-14,7.96235e-14,1,5556
295.4,4.68999e-17,6.56313e-14,7.86734e-14,1,5557
295.5,4.66372e-17,6.50104e-14,7.79921e-14,1,5558
295.6,4.66795e-17,6.4454e-14,7.74183e-14,1,5559
295.7,4.68083e-17,6.39309e-14,7.68863e-14,1,5560
295.8,4.68116e-17,6.35334e-14,7.64688e-14,1,5561
295.9,4.67731e-17,6.28481e-14,7.5751e-14,1,5562
296,4.67266e-17,6.22508e-14,7.51835e-14,1,5563
296.1,4.67485e-17,6.17576e-14,7.46236e-14,1,5564
296.2,4.66642e-17,6.12654e-14,7.40842e-14,1,5565
296.3,4.6714e-17,6.08301e-14,7.36079e-14,1,5566
296.4,4.67444e-17,6.04192e-14,7.32153e-14,1,5567
296.5,4.68182e-17,6.00496e-14,7.28677e-14,1,5568
296.6,4.67279e-17,5.95419e-14,7.23558e-14,1,5569
296.7,4.68465e-17,5.90514e-14,7.18811e-14,1,5570
296.8,4.67681e-17,5.84604e-14,7.12455e-14,1,5571
296.9,4.67478e-17,5.80686e-14,7.08997e-14,1,5572
297,4.67568e-17,5.75526e-14,7.03092e-14,1,5573
297.1,4.6777e-17,5.70732e-14,6.98033e-14,1,5574
297.2,4.69067e-17,5.65959e-14,6.92748e-14,1,5575
297.3,4.66721e-17,5.60841e-14,6.86636e-14,1,5576
297.4,4.66723e-17,5.551e-14,6.80847e-14,1,5577
297.5,4.66974e-17,5.49419e-14,6.74868e-14,1,5578
297.6,4.68429e-17,5.4442e-14,6.698e-14,1,5579
297.7,4.65932e-17,5.3983e-14,6.6433e-14,1,5580
297.8,4.68718e-17,5.35337e-14,6.5935e-14,1,5581
297.9,4.67099e-17,5.31018e-14,6.5504e-14,1,5582
298,4.68963e-17,5.26558e-14,6.488e-14,1,5583
298.1,4.67707e-17,5.23018e-14,6.44257e-14,1,5584
298.2,4.6854e-17,5.18106e-14,6.38923e-14,1,5585
298.3,4.67318e-17,5.13899e-14,6.33907e-14,1,5586
298.4,4.679e-17,5.09294e-14,6.29274e-14,1,5587
298.5,4.67609e-17,5.05952e-14,6.2578e-14,1,5588
298.6,4.69055e-17,5.0318e-14,6.23448e-14,1,5589
298.7,4.69669e-17,5.01054e-14,6.21813e-14,1,5590
298.8,4.6819e-17,4.97729e-14,6.18242e-14,1,5591
298.9,4.68261e-17,4.94175e-14,6.14918e-14,1,5592
299,4.68655e-17,4.90142e-14,6.10423e-14,1,5593
299.1,4.67851e-17,4.87168e-14,6.07979e-14,1,5594
299.2,4.67813e-17,4.83037e-14,6.0484e-14,1,5595
299.3,4.67844e-17,4.78629e-14,5.99807e-14,1,5596
299.4,4.68854e-17,4.74575e-14,5.9653e-14,1,5597
299.5,4.67969e-17,4.71268e-14,5.93947e-14,1,5598
299.6,4.67805e-17,4.67787e-14,5.8966e-14,1,5599
299.7,4.67193e-17,4.63977e-14,5.85101e-14,1,5600
299.8,4.67179e-17,4.59144e-14,5.79857e-14,1,5601
299.9,4.67624e-17,4.54285e-14,5.74141e-14,1,5602
300,4.68004e-17,4.50755e-14,5.69766e-14,1,5603
300.1,4.68961e-17,4.46789e-14,5.64701e-14,1,5604
300.2,4.67684e-17,4.41944e-14,5.58635e-14,1,5605
300.3,4.68362e-17,4.38397e-14,5.55335e-14,1,5606
300.4,4.68144e-17,4.35727e-14,5.52674e-14,1,5607
300.5,4.66179e-17,4.32334e-14,5.48775e-14,1,5608
300.6,4.67026e-17,4.28434e-14,5.44314e-14,1,5609
300.7,4.66461e-17,4.25692e-14,5.41318e-14,1,5610
300.8,4.64933e-17,4.21473e-14,5.36668e-14,1,5611
300.9,4.67125e-17,4.1874e-14,5.3296e-14,1,5612
301,4.67184e-17,4.15634e-14,5.2831e-14,1,5613
301.1,4.66662e-17,4.12368e-14,5.25403e-14,1,5614
301.2,4.68301e-17,4.08676e-14,5.21721e-14,1,5615
301.3,4.67418e-17,4.07095e-14,5.19542e-14,1,5616
301.4,4.6642e-17,4.04717e-14,5.17024e-14,1,5617
301.5,4.66606e-17,4.01857e-14,5.13824e-14,1,5618
301.6,4.69087e-17,3.97573e-14,5.09113e-14,1,5619
301.7,4.67954e-17,3.93113e-14,5.04691e-14,1,5620
301.8,4.68673e-17,3.89414e-14,5.00733e-14,1,5621
301.9,4.69215e-17,3.86572e-14,4.98556e-14,1,5622
302,4.6814e-17,3.83361e-14,4.93904e-14,1,5623
302.1,4.66123e-17,3.81406e-14,4.92094e-14,1,5624
302.2,4.68516e-17,3.79824e-14,4.89972e-14,1,5625
302.3,4.6679e-17,3.78067e-14,4.88177e-14,1,5626
302.4,4.69081e-17,3.75876e-14,4.86292e-14,1,5627
302.5,4.67309e-17,3.74932e-14,4.85144e-14,1,5628
302.6,4.68083e-17,3.72516e-14,4.81513e-14,1,5629
302.7,4.68865e-17,3.71984e-14,4.8128e-14,1,5630
302.8,4.6807e-17,3.69702e-14,4.78901e-14,1,5631
302.9,4.68074e-17,3.67986e-14,4.77313e-14,1,5632
303,4.68677e-17,3.65352e-14,4.74137e-14,1,5633
303.1,4.69734e-17,3.63986e-14,4.73197e-14,1,5634
303.2,4.68716e-17,3.62101e-14,4.71083e-14,1,5635
303.3,4.69376e-17,3.60283e-14,4.69447e-14,1,5636
303.4,4.67592e-17,3.58535e-14,4.67628e-14,1,5637
303.5,4.66865e-17,3.56687e-14,4.65724e-14,1,5638
303.6,4.67229e-17,3.5452e-14,4.63956e-14,1,5639
303.7,4.67141e-17,3.51413e-14,4.6005e-14,1,5640
303.8,4.67339e-17,3.47871e-14,4.5508e-14,1,5641
303.9,4.67098e-17,3.45342e-14,4.52021e-14,1,5642
304,4.66887e-17,3.44004e-14,4.49835e-14,1,5643
304.1,4.67238e-17,3.42258e-14,4.47052e-14,1,5644
304.2,4.66394e-17,3.40649e-14,4.44605e-14,1,5645
304.3,4.66254e-17,3.38223e-14,4.41591e-14,1,5646
304.4,4.66992e-17,3.36986e-14,4.41397e-14,1,5647
304.5,4.66701e-17,3.34342e-14,4.38421e-14,1,5648
304.6,4.65675e-17,3.31502e-14,4.35479e-14,1,5649
304.7,4.67536e-17,3.29205e-14,4.32286e-14,1,5650
304.8,4.67516e-17,3.28574e-14,4.30054e-14,1,5651
304.9,4.66039e-17,3.25741e-14,4.26769e-14,1,5652
305,4.65374e-17,3.24224e-14,4.26212e-14,1,5653
305.1,4.6567e-17,3.21525e-14,4.22686e-14,1,5654
305.2,4.65934e-17,3.18371e-14,4.19303e-14,1,5655
305.3,4.66617e-17,3.17496e-14,4.19198e-14,1,5656
305.4,4.65176e-17,3.15453e-14,4.16985e-14,1,5657
305.5,4.66747e-17,3.13839e-14,4.16271e-14,1,5658
305.6,4.66232e-17,3.13332e-14,4.16101e-14,1,5659
305.7,4.66435e-17,3.10436e-14,4.12913e-14,1,5660
305.8,4.66809e-17,3.08974e-14,4.11771e-14,1,5661
305.9,4.66658e-17,3.08247e-14,4.11614e-14,1,5662
306,4.66016e-17,3.06359e-14,4.08644e-14,1,5663
306.1,4.66427e-17,3.06021e-14,4.08326e-14,1,5664
306.2,4.67197e-17,3.05336e-14,4.06737e-14,1,5665
306.3,4.65704e-17,3.04815e-14,4.06545e-14,1,5666
306.4,4.66472e-17,3.0355e-14,4.04976e-14,1,5667
306.5,4.65866e-17,3.03388e-14,4.03799e-14,1,5668
306.6,4.66493e-17,3.02415e-14,4.0285e-14,1,5669
306.7,4.6781e-17,3.00167e-14,4.00277e-14,1,5670
306.8,4.66519e-17,2.98307e-14,3.97349e-14,1,5671
306.9,4.6716e-17,2.96184e-14,3.949e-14,1,5672
307,4.67237e-17,2.95733e-14,3.94086e-14,1,5673
307.1,4.68517e-17,2.9457e-14,3.92772e-14,1,5674
307.2,4.68548e-17,2.94267e-14,3.92077e-14,1,5675
307.3,4.6728e-17,2.9457e-14,3.92094e-14,1,5676
307.4,4.66741e-17,2.94488e-14,3.91587e-14,1,5677
307.5,4.68744e-17,2.95329e-14,3.92428e-14,1,5678
307.6,4.67411e-17,2.93963e-14,3.90563e-14,1,5679
307.7,4.6748e-17,2.94673e-14,3.90924e-14,1,5680
307.8,4.68222e-17,2.93034e-14,3.8886e-14,1,5681
307.9,4.67735e-17,2.93518e-14,3.89138e-14,1,5682
308,4.68118e-17,2.9174e-14,3.86303e-14,1,5683
308.1,4.68241e-17,2.91725e-14,3.85823e-14,1,5684
308.2,4.66612e-17,2.9088e-14,3.85037e-14,1,5685
308.3,4.67182e-17,2.9052e-14,3.84846e-14,1,5686
308.4,4.67927e-17,2.90616e-14,3.84597e-14,1,5687
308.5,4.67877e-17,2.9121e-14,3.84541e-14,1,5688
308.6,4.6741e-17,2.90162e-14,3.82913e-14,1,5689
308.7,4.67286e-17,2.89532e-14,3.81578e-14,1,5690
308.8,4.67857e-17,2.88239e-14,3.80343e-14,1,5691
308.9,4.67685e-17,2.87325e-14,3.79002e-14,1,5692
309,4.67728e-17,2.87214e-14,3.79025e-14,1,5693
309.1,4.66037e-17,2.8601e-14,3.77537e-14,1,5694
309.2,4.66647e-17,2.84901e-14,3.76451e-14,1,5695
309.3,4.67692e-17,2.85826e-14,3.76762e-14,1,5696
309.4,4.67181e-17,2.85932e-14,3.76712e-14,1,5697
309.5,4.67551e-17,2.85725e-14,3.76469e-14,1,5698
309.6,4.66881e-17,2.86359e-14,3.7657e-14,1,5699
309.7,4.67308e-17,2.85234e-14,3.75052e-14,1,5700
309.8,4.67458e-17,2.8471e-14,3.72601e-14,1,5701
309.9,4.67183e-17,2.83267e-14,3.70637e-14,1,5702
310,4.66429e-17,2.82721e-14,3.68663e-14,1,5703
310.1,4.67398e-17,2.81738e-14,3.67014e-14,1,5704
310.2,4.6741e-17,2.80179e-14,3.64679e-14,1,5705
310.3,4.66355e-17,2.7972e-14,3.64054e-14,1,5706
310.4,4.67411e-17,2.78349e-14,3.62417e-14,1,5707
310.5,4.66293e-17,2.77066e-14,3.60323e-14,1,5708
310.6,4.67526e-17,2.76063e-14,3.58817e-14,1,5709
310.7,4.66973e-17,2.73903e-14,3.56752e-14,1,5710
310.8,4.68353e-17,2.72853e-14,3.55049e-14,1,5711
310.9,4.66888e-17,2.72863e-14,3.55279e-14,1,5712
311,4.67243e-17,2.71108e-14,3.52958e-14,1,5713
311.1,4.68216e-17,2.70627e-14,3.51857e-14,1,5714
311.2,4.68631e-17,2.70102e-14,3.50033e-14,1,5715
311.3,4.68599e-17,2.68741e-14,3.48441e-14,1,5716
311.4,4.67396e-17,2.6802e-14,3.46799e-14,1,5717
311.5,4.66954e-17,2.66726e-14,3.45335e-14,1,5718
311.6,4.66716e-17,2.6662e-14,3.44756e-14,1,5719
311.7,4.65744e-17,2.6681e-14,3.43984e-14,1,5720
311.8,4.67137e-17,2.67451e-14,3.43963e-14,1,5721
311.9,4.66912e-17,2.69002e-14,3.44739e-14,1,5722
312,4.66837e-17,2.69698e-14,3.43524e-14,1,5723
312.1,4.68553e-17,2.70293e-14,3.42629e-14,1,5724
312.2,4.67127e-17,2.71209e-14,3.41572e-14,1,5725
312.3,4.66952e-17,2.73073e-14,3.43451e-14,1,5726
312.4,4.66467e-17,2.72603e-14,3.41227e-14,1,5727
312.5,4.66952e-17,2.73017e-14,3.41127e-14,1,5728
312.6,4.67761e-17,2.73186e-14,3.40192e-14,1,5729
312.7,4.66182e-17,2.73184e-14,3.39862e-14,1,5730
312.8,4.68023e-17,2.72619e-14,3.38171e-14,1,5731
312.9,4.66085e-17,2.73514e-14,3.37941e-14,1,5732
313,4.68703e-17,2.73602e-14,3.36824e-14,1,5733
313.1,4.66013e-17,2.73379e-14,3.36457e-14,1,5734
313.2,4.6837e-17,2.7245e-14,3.34788e-14,1,5735
313.3,4.65585e-17,2.71873e-14,3.33071e-14,1,5736
313.4,4.67948e-17,2.7254e-14,3.33808e-14,1,5737
313.5,4.68462e-17,2.71624e-14,3.31769e-14,1,5738
313.6,4.67819e-17,2.71696e-14,3.31158e-14,1,5739
313.7,4.68541e-17,2.7236e-14,3.31703e-14,1,5740
313.8,4.67066e-17,2.70793e-14,3.29554e-14,1,5741
313.9,4.67351e-17,2.70266e-14,3.28896e-14,1,5742
314,4.6841e-17,2.70623e-14,3.28748e-14,1,5743
314.1,4.68025e-17,2.69669e-14,3.27273e-14,1,5744
314.2,4.67351e-17,2.69739e-14,3.27132e-14,1,5745
314.3,4.67424e-17,2.68441e-14,3.26092e-14,1,5746
314.4,4.66487e-17,2.68091e-14,3.25244e-14,1,5747
314.5,4.67977e-17,2.67928e-14,3.23884e-14,1,5748
314.6,4.67517e-17,2.67532e-14,3.22862e-14,1,5749
314.7,4.67442e-17,2.66475e-14,3.21914e-14,1,5750
314.8,4.66944e-17,2.65433e-14,3.21158e-14,1,5751
314.9,4.66469e-17,2.64152e-14,3.19495e-14,1,5752
315,4.67971e-17,2.64411e-14,3.18993e-14,1,5753
315.1,4.67109e-17,2.64614e-14,3.19146e-14,1,5754
315.2,4.6705e-17,2.64364e-14,3.1916e-14,1,5755
315.3,4.68317e-17,2.63262e-14,3.17279e-14,1,5756
315.4,4.66037e-17,2.62466e-14,3.16733e-14,1,5757
315.5,4.67988e-17,2.61885e-14,3.1624e-14,1,5758
315.6,4.683e-17,2.62015e-14,3.16936e-14,1,5759
315.7,4.67435e-17,2.62902e-14,3.16364e-14,1,5760
315.8,4.6809e-17,2.64426e-14,3.17524e-14,1,5761
315.9,4.68087e-17,2.6481e-14,3.17697e-14,1,5762
316,4.6747e-17,2.65448e-14,3.18474e-14,1,5763
316.1,4.65875e-17,2.68082e-14,3.21839e-14,1,5764
316.2,4.66791e-17,2.68321e-14,3.20932e-14,1,5765
316.3,4.67431e-17,2.67866e-14,3.19522e-14,1,5766
316.4,4.67761e-17,2.67548e-14,3.18061e-14,1,5767
316.5,4.67798e-17,2.67193e-14,3.17335e-14,1,5768
316.6,4.67256e-17,2.66561e-14,3.16897e-14,1,5769
316.7,4.68691e-17,2.66018e-14,3.16689e-14,1,5770
316.8,4.67926e-17,2.65667e-14,3.15923e-14,1,5771
316.9,4.68596e-17,2.64478e-14,3.1542e-14,1,5772
317,4.68462e-17,2.63134e-14,3.13396e-14,1,5773
317.1,4.67744e-17,2.62831e-14,3.13386e-14,1,5774
317.2,4.66523e-17,2.62402e-14,3.13051e-14,1,5775
317.3,4.68705e-17,2.622e-14,3.13716e-14,1,5776
317.4,4.67787e-17,2.62578e-14,3.14679e-14,1,5777
317.5,4.67156e-17,2.60734e-14,3.12136e-14,1,5778
317.6,4.66931e-17,2.62384e-14,3.13014e-14,1,5779
317.7,4.68022e-17,2.62543e-14,3.13813e-14,1,5780
317.8,4.66741e-17,2.62382e-14,3.13278e-14,1,5781
317.9,4.67372e-17,2.61056e-14,3.11605e-14,1,5782
318,4.66849e-17,2.60235e-14,3.1103e-14,1,5783
318.1,4.67398e-17,2.59241e-14,3.10303e-14,1,5784
318.2,4.67669e-17,2.59069e-14,3.09769e-14,1,5785
318.3,4.67559e-17,2.59926e-14,3.10715e-14,1,5786
318.4,4.67581e-17,2.58809e-14,3.0983e-14,1,5787
318.5,4.68651e-17,2.57835e-14,3.08669e-14,1,5788
318.6,4.67056e-17,2.57672e-14,3.0821e-14,1,5789
318.7,4.68982e-17,2.56799e-14,3.05993e-14,1,5790
318.8,4.6689e-17,2.57108e-14,3.06832e-14,1,5791
318.9,4.6795e-17,2.56176e-14,3.05214e-14,1,5792
319,4.67325e-17,2.56079e-14,3.04855e-14,1,5793
319.1,4.66856e-17,2.5661e-14,3.05867e-14,1,5794
319.2,4.67731e-17,2.57044e-14,3.06498e-14,1,5795
319.3,4.67297e-17,2.57031e-14,3.06161e-14,1,5796
319.4,4.6689e-17,2.58559e-14,3.08449e-14,1,5797
319.5,4.67621e-17,2.59472e-14,3.09507e-14,1,5798
319.6,4.68324e-17,2.5898e-14,3.08568e-14,1,5799
319.7,4.6723e-17,2.58063e-14,3.07753e-14,1,5800
319.8,4.68435e-17,2.56844e-14,3.06586e-14,1,5801
319.9,4.68402e-17,2.5596e-14,3.04669e-14,1,5802
320,4.66122e-17,2.55105e-14,3.03182e-14,1,5803
320.1,4.6772e-17,2.56121e-14,3.04557e-14,1,5804
320.2,4.68247e-17,2.56531e-14,3.04254e-14,1,5805
320.3,4.67155e-17,2.5788e-14,3.04609e-14,1,5806
320.4,4.67045e-17,2.58544e-14,3.05024e-14,1,5807
320.5,4.65936e-17,2.58594e-14,3.0516e-14,1,5808
320.6,4.67805e-17,2.58904e-14,3.04875e-14,1,5809
320.7,4.67487e-17,2.59633e-14,3.05347e-14,1,5810
320.8,4.66635e-17,2.58789e-14,3.04877e-14,1,5811
320.9,4.69188e-17,2.58644e-14,3.04872e-14,1,5812
321,4.67636e-17,2.58869e-14,3.0521e-14,1,5813
321.1,4.6648e-17,2.59529e-14,3.05869e-14,1,5814
321.2,4.67923e-17,2.59039e-14,3.05588e-14,1,5815
321.3,4.67883e-17,2.59928e-14,3.06335e-14,1,5816
321.4,4.68755e-17,2.5949e-14,3.06126e-14,1,5817
321.5,4.66969e-17,2.59438e-14,3.0607e-14,1,5818
321.6,4.67736e-17,2.58059e-14,3.04241e-14,1,5819
321.7,4.68662e-17,2.57073e-14,3.02804e-14,1,5820
321.8,4.67128e-17,2.56828e-14,3.02396e-14,1,5821
321.9,4.66587e-17,2.55859e-14,3.01575e-14,1,5822
322,4.68308e-17,2.55849e-14,3.01637e-14,1,5823
322.1,4.67428e-17,2.54672e-14,3.00638e-14,1,5824
322.2,4.67588e-17,2.55219e-14,3.01308e-14,1,5825
322.3,4.66917e-17,2.54599e-14,3.00426e-14,1,5826
322.4,4.67201e-17,2.54409e-14,2.99821e-14,1,5827
322.5,4.68308e-17,2.54805e-14,3.00711e-14,1,5828
322.6,4.68254e-17,2.53964e-14,2.98792e-14,1,5829
322.7,4.68381e-17,2.54597e-14,2.99688e-14,1,5830
322.8,4.67348e-17,2.55906e-14,3.01187e-14,1,5831
322.9,4.68906e-17,2.5442e-14,2.99043e-14,1,5832
323,4.67391e-17,2.54521e-14,2.98522e-14,1,5833
323.1,4.66966e-17,2.55229e-14,2.99096e-14,1,5834
323.2,4.68257e-17,2.55647e-14,2.98767e-14,1,5835
323.3,4.67124e-17,2.56305e-14,3.001e-14,1,5836
323.4,4.67717e-17,2.5543e-14,2.99174e-14,1,5837
323.5,4.68713e-17,2.5459e-14,2.98119e-14,1,5838
323.6,4.67796e-17,2.53384e-14,2.96951e-14,1,5839
323.7,4.67275e-17,2.53177e-14,2.967e-14,1,5840
323.8,4.68551e-17,2.52785e-14,2.9631e-14,1,5841
323.9,4.68357e-17,2.53492e-14,2.97161e-14,1,5842
324,4.66434e-17,2.52311e-14,2.95248e-14,1,5843
324.1,4.67554e-17,2.50449e-14,2.93213e-14,1,5844
324.2,4.68285e-17,2.50165e-14,2.9248e-14,1,5845
324.3,4.67113e-17,2.49439e-14,2.9152e-14,1,5846
324.4,4.66159e-17,2.47944e-14,2.90438e-14,1,5847
324.5,4.67706e-17,2.48078e-14,2.9e-14,1,5848
324.6,4.6735e-17,2.49208e-14,2.92179e-14,1,5849
324.7,4.66681e-17,2.5016e-14,2.9251e-14,1,5850
324.8,4.67295e-17,2.50232e-14,2.92307e-14,1,5851
324.9,4.67353e-17,2.49235e-14,2.91095e-14,1,5852
325,4.67407e-17,2.4723e-14,2.88501e-14,1,5853
325.1,4.67393e-17,2.47869e-14,2.88717e-14,1,5854
325.2,4.68167e-17,2.46701e-14,2.87052e-14,1,5855
325.3,4.69488e-17,2.47e-14,2.87404e-14,1,5856
325.4,4.67709e-17,2.46592e-14,2.8782e-14,1,5857
325.5,4.67442e-17,2.45945e-14,2.87597e-14,1,5858
325.6,4.68959e-17,2.45765e-14,2.86743e-14,1,5859
325.7,4.67424e-17,2.45807e-14,2.86999e-14,1,5860
325.8,4.67886e-17,2.44943e-14,2.86534e-14,1,5861
325.9,4.68046e-17,2.44707e-14,2.85606e-14,1,5862
326,4.68239e-17,2.46346e-14,2.87821e-14,1,5863
326.1,4.67628e-17,2.45711e-14,2.86472e-14,1,5864
326.2,4.68219e-17,2.44766e-14,2.85596e-14,1,5865
326.3,4.6676e-17,2.43981e-14,2.84296e-14,1,5866
326.4,4.69718e-17,2.43424e-14,2.83383e-14,1,5867
326.5,4.68586e-17,2.42788e-14,2.82323e-14,1,5868
326.6,4.68601e-17,2.42165e-14,2.81746e-14,1,5869
326.7,4.66631e-17,2.4251e-14,2.81644e-14,1,5870
326.8,4.67563e-17,2.41225e-14,2.80884e-14,1,5871
326.9,4.65933e-17,2.41198e-14,2.80282e-14,1,5872
327,4.66739e-17,2.41227e-14,2.80377e-14,1,5873
327.1,4.67982e-17,2.40273e-14,2.78949e-14,1,5874
327.2,4.66635e-17,2.40509e-14,2.78316e-14,1,5875
327.3,4.6675e-17,2.40535e-14,2.78678e-14,1,5876
327.4,4.68272e-17,2.39673e-14,2.78093e-14,1,5877
327.5,4.69398e-17,2.3872e-14,2.77149e-14,1,5878
327.6,4.66503e-17,2.38741e-14,2.77448e-14,1,5879
327.7,4.67477e-17,2.39456e-14,2.7802e-14,1,5880
327.8,4.68135e-17,2.38886e-14,2.78356e-14,1,5881
327.9,4.67764e-17,2.39757e-14,2.79245e-14,1,5882
328,4.68106e-17,2.39692e-14,2.78679e-14,1,5883
328.1,4.66121e-17,2.39201e-14,2.77837e-14,1,5884
328.2,4.65932e-17,2.37095e-14,2.75884e-14,1,5885
328.3,4.66111e-17,2.36008e-14,2.75171e-14,1,5886
328.4,4.66934e-17,2.3506e-14,2.74589e-14,1,5887
328.5,4.68646e-17,2.3529e-14,2.74392e-14,1,5888
328.6,4.68557e-17,2.34854e-14,2.74179e-14,1,5889
328.7,4.67129e-17,2.34447e-14,2.74602e-14,1,5890
328.8,4.6685e-17,2.35011e-14,2.75472e-14,1,5891
328.9,4.67549e-17,2.35943e-14,2.76717e-14,1,5892
329,4.67152e-17,2.35867e-14,2.76685e-14,1,5893
329.1,4.6808e-17,2.36551e-14,2.7729e-14,1,5894
329.2,4.68421e-17,2.36943e-14,2.77648e-14,1,5895
329.3,4.67491e-17,2.35501e-14,2.76224e-14,1,5896
329.4,4.66758e-17,2.35826e-14,2.76982e-14,1,5897
329.5,4.667e-17,2.3614e-14,2.76937e-14,1,5898
329.6,4.67739e-17,2.36578e-14,2.77519e-14,1,5899
329.7,4.68275e-17,2.36458e-14,2.76743e-14,1,5900
329.8,4.68963e-17,2.36287e-14,2.76224e-14,1,5901
329.9,4.67286e-17,2.35491e-14,2.74695e-14,1,5902
330,4.67368e-17,2.34157e-14,2.73272e-14,1,5903
330.1,4.66931e-17,2.33239e-14,2.72818e-14,1,5904
330.2,4.68624e-17,2.3332e-14,2.72668e-14,1,5905
330.3,4.67509e-17,2.32371e-14,2.71828e-14,1,5906
330.4,4.67468e-17,2.33686e-14,2.73294e-14,1,5907
330.5,4.6784e-17,2.35526e-14,2.75197e-14,1,5908
330.6,4.67168e-17,2.33947e-14,2.73664e-14,1,5909
330.7,4.6848e-17,2.33786e-14,2.73443e-14,1,5910
330.8,4.68391e-17,2.3377e-14,2.73432e-14,1,5911
330.9,4.68409e-17,2.33556e-14,2.72871e-14,1,5912
331,4.67979e-17,2.32705e-14,2.7212e-14,1,5913
331.1,4.68226e-17,2.31406e-14,2.70953e-14,1,5914
331.2,4.67048e-17,2.30132e-14,2.69711e-14,1,5915
331.3,4.66682e-17,2.29896e-14,2.68726e-14,1,5916
331.4,4.68152e-17,2.31005e-14,2.69201e-14,1,5917
331.5,4.68814e-17,2.29959e-14,2.6896e-14,1,5918
331.6,4.66944e-17,2.30097e-14,2.68648e-14,1,5919
331.7,4.65892e-17,2.30956e-14,2.70451e-14,1,5920
331.8,4.6807e-17,2.30894e-14,2.70447e-14,1,5921
331.9,4.67918e-17,2.30294e-14,2.69446e-14,1,5922
332,4.67594e-17,2.29976e-14,2.69043e-14,1,5923
332.1,4.66526e-17,2.28805e-14,2.68009e-14,1,5924
332.2,4.68992e-17,2.28843e-14,2.68113e-14,1,5925
332.3,4.67442e-17,2.29443e-14,2.68951e-14,1,5926
332.4,4.66706e-17,2.29624e-14,2.69379e-14,1,5927
332.5,4.68531e-17,2.3048e-14,2.69885e-14,1,5928
332.6,4.68442e-17,2.30661e-14,2.69631e-14,1,5929
332.7,4.66813e-17,2.30741e-14,2.69256e-14,1,5930
332.8,4.66752e-17,2.3183e-14,2.70386e-14,1,5931
332.9,4.69487e-17,2.30809e-14,2.69356e-14,1,5932
333,4.66365e-17,2.29941e-14,2.67853e-14,1,5933
333.1,4.69057e-17,2.30318e-14,2.67976e-14,1,5934
333.2,4.69182e-17,2.29871e-14,2.67068e-14,1,5935
333.3,4.69432e-17,2.29007e-14,2.65428e-14,1,5936
333.4,4.68021e-17,2.27629e-14,2.63371e-14,1,5937
333.5,4.67918e-17,2.28116e-14,2.63491e-14,1,5938
333.6,4.69487e-17,2.28217e-14,2.63502e-14,1,5939
333.7,4.67663e-17,2.28703e-14,2.63976e-14,1,5940
333.8,4.68262e-17,2.28874e-14,2.6475e-14,1,5941
333.9,4.68247e-17,2.28018e-14,2.63794e-14,1,5942
334,4.68738e-17,2.28387e-14,2.64679e-14,1,5943
334.1,4.66867e-17,2.28947e-14,2.65318e-14,1,5944
334.2,4.68758e-17,2.2902e-14,2.65162e-14,1,5945
334.3,4.67386e-17,2.28621e-14,2.6492e-14,1,5946
334.4,4.683e-17,2.27392e-14,2.63273e-14,1,5947
334.5,4.6882e-17,2.26233e-14,2.62e-14,1,5948
334.6,4.66982e-17,2.25507e-14,2.60962e-14,1,5949
334.7,4.68091e-17,2.2536e-14,2.61029e-14,1,5950
334.8,4.66639e-17,2.24987e-14,2.61301e-14,1,5951
334.9,4.68139e-17,2.2294e-14,2.59122e-14,1,5952
335,4.68918e-17,2.21172e-14,2.57463e-14,1,5953
335.1,4.66985e-17,2.20112e-14,2.56299e-14,1,5954
335.2,4.6745e-17,2.19731e-14,2.55421e-14,1,5955
335.3,4.67433e-17,2.19082e-14,2.54375e-14,1,5956
335.4,4.69296e-17,2.18939e-14,2.5391e-14,1,5957
335.5,4.69833e-17,2.16855e-14,2.51639e-14,1,5958
335.6,4.68948e-17,2.17103e-14,2.51343e-14,1,5959
335.7,4.68004e-17,2.17443e-14,2.52264e-14,1,5960
335.8,4.68524e-17,2.16951e-14,2.52186e-14,1,5961
335.9,4.67256e-17,2.15815e-14,2.51388e-14,1,5962
336,4.66944e-17,2.14662e-14,2.50319e-14,1,5963
336.1,4.69626e-17,2.13183e-14,2.48502e-14,1,5964
336.2,4.68473e-17,2.13952e-14,2.49926e-14,1,5965
336.3,4.68242e-17,2.13195e-14,2.49113e-14,1,5966
336.4,4.68559e-17,2.12068e-14,2.47318e-14,1,5967
336.5,4.68475e-17,2.10953e-14,2.46469e-14,1,5968
336.6,4.68256e-17,2.10121e-14,2.45343e-14,1,5969
336.7,4.68689e-17,2.10022e-14,2.45478e-14,1,5970
336.8,4.68847e-17,2.08078e-14,2.42643e-14,1,5971
336.9,4.69415e-17,2.07508e-14,2.42535e-14,1,5972
337,4.68348e-17,2.08221e-14,2.43563e-14,1,5973
337.1,4.69415e-17,2.0963e-14,2.45004e-14,1,5974
337.2,4.69097e-17,2.08051e-14,2.43557e-14,1,5975
337.3,4.68353e-17,2.07033e-14,2.42377e-14,1,5976
337.4,4.68456e-17,2.06739e-14,2.41684e-14,1,5977
337.5,4.6898e-17,2.06153e-14,2.4047e-14,1,5978
337.6,4.69096e-17,2.0575e-14,2.39493e-14,1,5979
337.7,4.68857e-17,2.04105e-14,2.37527e-14,1,5980
337.8,4.68816e-17,2.04015e-14,2.36939e-14,1,5981
337.9,4.6868e-17,2.02855e-14,2.34993e-14,1,5982
338,4.69268e-17,2.04002e-14,2.37118e-14,1,5983
338.1,4.69519e-17,2.03857e-14,2.37125e-14,1,5984
338.2,4.69086e-17,2.0365e-14,2.37261e-14,1,5985
338.3,4.68476e-17,2.02986e-14,2.36454e-14,1,5986
338.4,4.67102e-17,2.02191e-14,2.35013e-14,1,5987
338.5,4.69004e-17,2.0084e-14,2.33757e-14,1,5988
338.6,4.68331e-17,1.99712e-14,2.32187e-14,1,5989
338.7,4.68084e-17,1.98199e-14,2.3072e-14,1,5990
338.8,4.6836e-17,1.99267e-14,2.31134e-14,1,5991
338.9,4.68287e-17,2.005e-14,2.32962e-14,1,5992
339,4.69621e-17,2.00433e-14,2.33058e-14,1,5993
339.1,4.67757e-17,1.99406e-14,2.31603e-14,1,5994
339.2,4.69292e-17,1.98387e-14,2.30134e-14,1,5995
339.3,4.68631e-17,1.97765e-14,2.29894e-14,1,5996
339.4,4.7002e-17,1.97618e-14,2.29815e-14,1,5997
339.5,4.69134e-17,1.96441e-14,2.28028e-14,1,5998
339.6,4.68174e-17,1.96151e-14,2.27217e-14,1,5999
339.7,4.67919e-17,1.95917e-14,2.27281e-14,1,6000
339.8,4.68613e-17,1.95094e-14,2.26133e-14,1,6001
339.9,4.69291e-17,1.94269e-14,2.24906e-14,1,6002
340,4.68317e-17,1.94464e-14,2.25159e-14,1,6003
340.1,4.68993e-17,1.94628e-14,2.25361e-14,1,6004
340.2,4.67856e-17,1.93181e-14,2.23469e-14,1,6005
340.3,4.67156e-17,1.91915e-14,2.22131e-14,1,6006
340.4,4.68654e-17,1.92313e-14,2.22122e-14,1,6007
340.5,4.67738e-17,1.90946e-14,2.20234e-14,1,6008
340.6,4.68581e-17,1.91023e-14,2.19785e-14,1,6009
340.7,4.68607e-17,1.89932e-14,2.18921e-14,1,6010
340.8,4.67973e-17,1.90226e-14,2.18915e-14,1,6011
340.9,4.67624e-17,1.89657e-14,2.1859e-14,1,6012
341,4.67371e-17,1.90996e-14,2.20107e-14,1,6013
341.1,4.68316e-17,1.91015e-14,2.19819e-14,1,6014
341.2,4.68061e-17,1.921e-14,2.21087e-14,1,6015
341.3,4.68405e-17,1.91851e-14,2.20565e-14,1,6016
341.4,4.68715e-17,1.9068e-14,2.19315e-14,1,6017
341.5,4.68411e-17,1.91117e-14,2.19624e-14,1,6018
341.6,4.68771e-17,1.91063e-14,2.19857e-14,1,6019
341.7,4.68717e-17,1.90688e-14,2.19737e-14,1,6020
341.8,4.69054e-17,1.90045e-14,2.18785e-14,1,6021
341.9,4.68379e-17,1.89753e-14,2.18101e-14,1,6022
342,4.67969e-17,1.88813e-14,2.16356e-14,1,6023
342.1,4.67933e-17,1.86715e-14,2.14363e-14,1,6024
342.2,4.68027e-17,1.87848e-14,2.15282e-14,1,6025
342.3,4.67274e-17,1.87858e-14,2.15278e-14,1,6026
342.4,4.66972e-17,1.87651e-14,2.14905e-14,1,6027
342.5,4.67973e-17,1.87372e-14,2.14442e-14,1,6028
342.6,4.66996e-17,1.87868e-14,2.15305e-14,1,6029
342.7,4.6696e-17,1.87824e-14,2.15681e-14,1,6030
342.8,4.69888e-17,1.88434e-14,2.16376e-14,1,6031
342.9,4.67803e-17,1.87651e-14,2.16138e-14,1,6032
343,4.66855e-17,1.88596e-14,2.17421e-14,1,6033
343.1,4.66231e-17,1.88424e-14,2.17562e-14,1,6034
343.2,4.67932e-17,1.8796e-14,2.16378e-14,1,6035
343.3,4.68519e-17,1.88457e-14,2.1775e-14,1,6036
343.4,4.68822e-17,1.88673e-14,2.18101e-14,1,6037
343.5,4.68568e-17,1.88679e-14,2.18006e-14,1,6038
343.6,4.67289e-17,1.88602e-14,2.17954e-14,1,6039
343.7,4.68652e-17,1.8834e-14,2.17457e-14,1,6040
343.8,4.67382e-17,1.88027e-14,2.16567e-14,1,6041
343.9,4.68038e-17,1.8603e-14,2.14049e-14,1,6042
344,4.67967e-17,1.8456e-14,2.12924e-14,1,6043
344.1,4.67146e-17,1.8422e-14,2.1259e-14,1,6044
344.2,4.67384e-17,1.84609e-14,2.12998e-14,1,6045
344.3,4.68502e-17,1.84761e-14,2.12603e-14,1,6046
344.4,4.68778e-17,1.8559e-14,2.14209e-14,1,6047
344.5,4.66644e-17,1.85629e-14,2.1452e-14,1,6048
344.6,4.68742e-17,1.86317e-14,2.15944e-14,1,6049
344.7,4.68171e-17,1.86025e-14,2.15843e-14,1,6050
344.8,4.67097e-17,1.85126e-14,2.14558e-14,1,6051
344.9,4.68955e-17,1.83545e-14,2.13108e-14,1,6052
345,4.69598e-17,1.83173e-14,2.11732e-14,1,6053
345.1,4.68663e-17,1.8234e-14,2.10221e-14,1,6054
345.2,4.67729e-17,1.81029e-14,2.08869e-14,1,6055
345.3,4.6753e-17,1.79676e-14,2.07597e-14,1,6056
345.4,4.66746e-17,1.79807e-14,2.07235e-14,1,6057
345.5,4.68756e-17,1.80858e-14,2.08897e-14,1,6058
345.6,4.66174e-17,1.79723e-14,2.07425e-14,1,6059
345.7,4.69139e-17,1.79501e-14,2.07849e-14,1,6060
345.8,4.6719e-17,1.77912e-14,2.05942e-14,1,6061
345.9,4.67265e-17,1.7958e-14,2.07614e-14,1,6062
346,4.69293e-17,1.79831e-14,2.07948e-14,1,6063
346.1,4.67434e-17,1.80478e-14,2.08319e-14,1,6064
346.2,4.68711e-17,1.80364e-14,2.07795e-14,1,6065
346.3,4.67497e-17,1.79361e-14,2.06382e-14,1,6066
346.4,4.67304e-17,1.79006e-14,2.06549e-14,1,6067
346.5,4.66888e-17,1.78532e-14,2.06408e-14,1,6068
346.6,4.67499e-17,1.77788e-14,2.06154e-14,1,6069
346.7,4.68861e-17,1.77549e-14,2.05952e-14,1,6070
346.8,4.67366e-17,1.78673e-14,2.07253e-14,1,6071
346.9,4.68634e-17,1.78994e-14,2.08227e-14,1,6072
347,4.67927e-17,1.78081e-14,2.06887e-14,1,6073
347.1,4.66913e-17,1.77933e-14,2.06657e-14,1,6074
347.2,4.67416e-17,1.76266e-14,2.04699e-14,1,6075
347.3,4.66713e-17,1.76579e-14,2.04907e-14,1,6076
347.4,4.68417e-17,1.76312e-14,2.04679e-14,1,6077
347.5,4.67514e-17,1.76572e-14,2.05028e-14,1,6078
347.6,4.66653e-17,1.76487e-14,2.04729e-14,1,6079
347.7,4.67168e-17,1.76928e-14,2.04617e-14,1,6080
347.8,4.66671e-17,1.77259e-14,2.05391e-14,1,6081
347.9,4.67491e-17,1.76056e-14,2.03702e-14,1,6082
348,4.66035e-17,1.76155e-14,2.04225e-14,1,6083
348.1,4.67663e-17,1.75639e-14,2.03291e-14,1,6084
348.2,4.66818e-17,1.75826e-14,2.02872e-14,1,6085
348.3,4.70227e-17,1.75642e-14,2.02533e-14,1,6086
348.4,4.67622e-17,1.75718e-14,2.02925e-14,1,6087
348.5,4.68138e-17,1.76708e-14,2.03763e-14,1,6088
348.6,4.69364e-17,1.76277e-14,2.04054e-14,1,6089
348.7,4.66718e-17,1.76831e-14,2.04623e-14,1,6090
348.8,4.68701e-17,1.76101e-14,2.04552e-14,1,6091
348.9,4.67015e-17,1.75594e-14,2.03239e-14,1,6092
349,4.67125e-17,1.75372e-14,2.02524e-14,1,6093
349.1,4.67149e-17,1.76604e-14,2.03933e-14,1,6094
349.2,4.66322e-17,1.77901e-14,2.0534e-14,1,6095
349.3,4.68271e-17,1.78154e-14,2.05612e-14,1,6096
349.4,4.67092e-17,1.77747e-14,2.04677e-14,1,6097
349.5,4.68566e-17,1.76406e-14,2.03101e-14,1,6098
349.6,4.66593e-17,1.75671e-14,2.02514e-14,1,6099
349.7,4.67972e-17,1.73926e-14,2.00473e-14,1,6100
349.8,4.67655e-17,1.7355e-14,1.99883e-14,1,6101
349.9,4.68224e-17,1.73235e-14,2.0007e-14,1,6102
350,4.67318e-17,1.7272e-14,1.99574e-14,1,6103


==> graph_data/tps_long/mesh4_1_4/LongTime_nlhho_2.csv <==
 TEST ??.
Description ,Advection_diffusion.
Number of time iteration ,3501
Meshsize,0.00634706
Total number of linear systems solved :,9897

Time,Entropy,Diff_L1,Diff_L2,Nb_iter_Newton,Nb_resol_cumul,
0,0.294839,0.520129,0.582387,0,0
0.1,0.286279,0.514918,0.576553,10,10
0.2,0.278464,0.50976,0.570777,6,16
0.3,0.271119,0.504653,0.565059,5,21
0.4,0.264146,0.499597,0.559398,5,26
0.5,0.257486,0.494592,0.553794,5,31
0.6,0.251102,0.489637,0.548246,5,36
0.7,0.244966,0.484732,0.542753,5,41
0.8,0.239053,0.479876,0.537316,4,45
0.9,0.233348,0.475068,0.531933,4,49
1,0.227834,0.470309,0.526604,5,54
1.1,0.2225,0.465597,0.521328,4,58
1.2,0.217333,0.460933,0.516105,5,63
1.3,0.212324,0.456315,0.510935,4,67
1.4,0.207465,0.451743,0.505816,4,71
1.5,0.202748,0.447218,0.500749,4,75
1.6,0.198167,0.442737,0.495732,4,79
1.7,0.193714,0.438302,0.490766,4,83
1.8,0.189384,0.433911,0.485849,4,87
1.9,0.185172,0.429564,0.480982,4,91
2,0.181073,0.42526,0.476163,4,95
2.1,0.177083,0.421,0.471393,4,99
2.2,0.173197,0.416782,0.466671,4,103
2.3,0.169411,0.412607,0.461995,4,107
2.4,0.165722,0.408473,0.457367,4,111
2.5,0.162127,0.404381,0.452785,4,115
2.6,0.158621,0.40033,0.448249,4,119
2.7,0.155202,0.396319,0.443758,6,125
2.8,0.151867,0.392349,0.439313,4,129
2.9,0.148614,0.388418,0.434911,4,133
3,0.145439,0.384527,0.430554,6,139
3.1,0.14234,0.380675,0.426241,5,144
3.2,0.139315,0.376861,0.421971,4,148
3.3,0.136362,0.373086,0.417743,4,152
3.4,0.133479,0.369348,0.413558,5,157
3.5,0.130662,0.365648,0.409415,4,161
3.6,0.127912,0.361985,0.405314,7,168
3.7,0.125224,0.358358,0.401253,4,172
3.8,0.122599,0.354768,0.397233,4,176
3.9,0.120034,0.351214,0.393254,5,181
4,0.117527,0.347695,0.389314,4,185
4.1,0.115076,0.344212,0.385414,5,190
4.2,0.112682,0.340764,0.381553,5,195
4.3,0.11034,0.33735,0.37773,4,199
4.4,0.108052,0.33397,0.373946,4,203
4.5,0.105814,0.330624,0.3702,5,208
4.6,0.103625,0.327312,0.366491,5,213
4.7,0.101486,0.324033,0.362819,6,219
4.8,0.0993928,0.320787,0.359185,5,224
4.9,0.097346,0.317573,0.355586,4,228
5,0.095344,0.314392,0.352024,4,232
5.1,0.0933856,0.311242,0.348497,5,237
5.2,0.0914698,0.308124,0.345006,4,241
5.3,0.0895955,0.305037,0.34155,4,245
5.4,0.0877616,0.301981,0.338128,4,249
5.5,0.0859674,0.298956,0.33474,4,253
5.6,0.0842116,0.295961,0.331387,13,266
5.7,0.0824935,0.292996,0.328067,5,271
5.8,0.0808122,0.29006,0.32478,8,279
5.9,0.0791667,0.287155,0.321527,5,284
6,0.0775562,0.284278,0.318305,6,290
6.1,0.0759799,0.28143,0.315117,4,294
6.2,0.074437,0.27861,0.31196,5,299
6.3,0.0729268,0.275819,0.308834,6,305
6.4,0.0714484,0.273056,0.30574,6,311
6.5,0.0700011,0.270321,0.302677,4,315
6.6,0.0685842,0.267612,0.299645,4,319
6.7,0.0671971,0.264931,0.296643,6,325
6.8,0.0658389,0.262277,0.293671,4,329
6.9,0.0645092,0.25965,0.290729,6,335
7,0.0632073,0.257048,0.287817,4,339
7.1,0.0619324,0.254473,0.284933,5,344
7.2,0.0606841,0.251924,0.282079,6,350
7.3,0.0594616,0.2494,0.279253,5,355
7.4,0.0582646,0.246902,0.276455,6,361
7.5,0.0570923,0.244428,0.273686,7,368
7.6,0.0559442,0.241979,0.270944,4,372
7.7,0.0548199,0.239555,0.268229,4,376
7.8,0.0537187,0.237155,0.265542,5,381
7.9,0.0526402,0.234779,0.262882,4,385
8,0.0515839,0.232427,0.260248,4,389
8.1,0.0505493,0.230099,0.257641,6,395
8.2,0.0495359,0.227794,0.25506,5,400
8.3,0.0485433,0.225511,0.252505,4,404
8.4,0.047571,0.223252,0.249975,5,409
8.5,0.0466186,0.221016,0.247471,5,414
8.6,0.0456857,0.218801,0.244992,4,418
8.7,0.0447718,0.216609,0.242537,11,429
8.8,0.0438765,0.214439,0.240107,7,436
8.9,0.0429994,0.212291,0.237702,4,440
9,0.0421402,0.210164,0.235321,4,444
9.1,0.0412985,0.208059,0.232963,4,448
9.2,0.0404738,0.205974,0.230629,9,457
9.3,0.0396659,0.203911,0.228319,4,461
9.4,0.0388744,0.201868,0.226031,3,464
9.5,0.0380989,0.199846,0.223767,3,467
9.6,0.0373391,0.197844,0.221525,3,470
9.7,0.0365947,0.195862,0.219306,3,473
9.8,0.0358654,0.193899,0.217109,7,480
9.9,0.0351507,0.191957,0.214934,6,486
10,0.0344505,0.190034,0.212781,3,489
10.1,0.0337644,0.18813,0.210649,5,494
10.2,0.0330922,0.186245,0.208539,5,499
10.3,0.0324335,0.184379,0.206449,3,502
10.4,0.031788,0.182532,0.204381,3,505
10.5,0.0311556,0.180704,0.202334,5,510
10.6,0.0305358,0.178893,0.200307,4,514
10.7,0.0299286,0.177101,0.1983,3,517
10.8,0.0293335,0.175327,0.196313,5,522
10.9,0.0287503,0.17357,0.194347,5,527
11,0.0281789,0.171832,0.1924,6,533
11.1,0.0276189,0.17011,0.190472,5,538
11.2,0.0270702,0.168406,0.188564,3,541
11.3,0.0265324,0.166719,0.186675,4,545
11.4,0.0260054,0.165049,0.184805,8,553
11.5,0.025489,0.163395,0.182953,3,556
11.6,0.0249829,0.161758,0.18112,4,560
11.7,0.0244869,0.160138,0.179306,3,563
11.8,0.0240009,0.158533,0.17751,5,568
11.9,0.0235245,0.156945,0.175731,3,571
12,0.0230577,0.155373,0.173971,3,574
12.1,0.0226002,0.153816,0.172228,7,581
12.2,0.0221518,0.152275,0.170502,3,584
12.3,0.0217124,0.15075,0.168794,7,591
12.4,0.0212817,0.14924,0.167103,3,594
12.5,0.0208596,0.147744,0.165429,5,599
12.6,0.020446,0.146264,0.163772,3,602
12.7,0.0200406,0.144799,0.162131,5,607
12.8,0.0196432,0.143348,0.160507,3,610
12.9,0.0192538,0.141912,0.158899,3,613
13,0.0188721,0.140491,0.157307,3,616
13.1,0.0184981,0.139083,0.155731,3,619
13.2,0.0181314,0.13769,0.154171,4,623
13.3,0.0177721,0.13631,0.152626,8,631
13.4,0.0174199,0.134945,0.151097,3,634
13.5,0.0170747,0.133593,0.149584,6,640
13.6,0.0167364,0.132254,0.148085,6,646
13.7,0.0164048,0.130929,0.146602,3,649
13.8,0.0160798,0.129618,0.145133,9,658
13.9,0.0157613,0.128319,0.143679,3,661
14,0.015449,0.127034,0.142239,7,668
14.1,0.015143,0.125761,0.140814,3,671
14.2,0.0148431,0.124501,0.139404,3,674
14.3,0.0145491,0.123254,0.138007,6,680
14.4,0.0142609,0.122019,0.136625,4,684
14.5,0.0139785,0.120797,0.135256,3,687
14.6,0.0137017,0.119587,0.133901,6,693
14.7,0.0134304,0.118388,0.132559,3,696
14.8,0.0131644,0.117202,0.131231,3,699
14.9,0.0129037,0.116028,0.129917,3,702
15,0.0126482,0.114866,0.128615,3,705
15.1,0.0123978,0.113715,0.127327,3,708
15.2,0.0121523,0.112576,0.126051,3,711
15.3,0.0119117,0.111448,0.124788,5,716
15.4,0.0116758,0.110332,0.123538,3,719
15.5,0.0114447,0.109226,0.1223,5,724
15.6,0.0112181,0.108132,0.121075,7,731
15.7,0.010996,0.107049,0.119862,3,734
15.8,0.0107783,0.105976,0.118661,6,740
15.9,0.0105649,0.104915,0.117473,5,745
16,0.0103557,0.103864,0.116296,4,749
16.1,0.0101507,0.102823,0.115131,6,755
16.2,0.00994975,0.101793,0.113977,3,758
16.3,0.00975278,0.100773,0.112835,4,762
16.4,0.0095597,0.0997635,0.111705,3,765
16.5,0.00937045,0.0987641,0.110586,3,768
16.6,0.00918494,0.0977746,0.109478,5,773
16.7,0.0090031,0.0967951,0.108381,5,778
16.8,0.00882487,0.0958254,0.107296,4,782
16.9,0.00865016,0.0948654,0.106221,5,787
17,0.00847891,0.093915,0.105156,6,793
17.1,0.00831105,0.0929741,0.104103,3,796
17.2,0.00814652,0.0920427,0.10306,4,800
17.3,0.00798523,0.0911206,0.102028,3,803
17.4,0.00782714,0.0902077,0.101005,3,806
17.5,0.00767218,0.089304,0.0999936,3,809
17.6,0.00752029,0.0884093,0.0989918,9,818
17.7,0.0073714,0.0875236,0.0980001,5,823
17.8,0.00722545,0.0866468,0.0970183,6,829
17.9,0.0070824,0.0857788,0.0960464,6,835
18,0.00694217,0.0849194,0.0950841,7,842
18.1,0.00680472,0.0840687,0.0941316,7,849
18.2,0.00666998,0.0832265,0.0931885,5,854
18.3,0.00653792,0.0823927,0.0922549,4,858
18.4,0.00640846,0.0815672,0.0913307,3,861
18.5,0.00628157,0.0807501,0.0904157,3,864
18.6,0.00615718,0.0799411,0.0895099,4,868
18.7,0.00603526,0.0791402,0.0886132,3,871
18.8,0.00591575,0.0783474,0.0877255,3,874
18.9,0.0057986,0.0775625,0.0868466,4,878
19,0.00568377,0.0767855,0.0859766,6,884
19.1,0.00557121,0.0760162,0.0851152,3,887
19.2,0.00546088,0.0752547,0.0842625,6,893
19.3,0.00535273,0.0745007,0.0834184,5,898
19.4,0.00524672,0.0737544,0.0825827,3,901
19.5,0.0051428,0.0730155,0.0817553,3,904
19.6,0.00504094,0.072284,0.0809363,3,907
19.7,0.0049411,0.0715598,0.0801254,5,912
19.8,0.00484323,0.0708429,0.0793227,3,915
19.9,0.0047473,0.0701332,0.0785281,3,918
20,0.00465326,0.0694306,0.0777413,3,921
20.1,0.00456109,0.068735,0.0769625,9,930
20.2,0.00447074,0.0680464,0.0761915,3,933
20.3,0.00438217,0.0673647,0.0754282,7,940
20.4,0.00429536,0.0666899,0.0746725,4,944
20.5,0.00421026,0.0660217,0.0739244,6,950
20.6,0.00412685,0.0653603,0.0731839,3,953
20.7,0.00404509,0.0647055,0.0724507,3,956
20.8,0.00396494,0.0640573,0.0717249,4,960
20.9,0.00388638,0.0634156,0.0710063,5,965
21,0.00380938,0.0627802,0.0702949,3,968
21.1,0.00373389,0.0621513,0.0695907,9,977
21.2,0.00365991,0.0615287,0.0688935,3,980
21.3,0.00358738,0.0609122,0.0682033,20,1000
21.4,0.00351629,0.060302,0.0675201,3,1003
21.5,0.00344661,0.0596979,0.0668436,3,1006
21.6,0.0033783,0.0590998,0.066174,3,1009
21.7,0.00331135,0.0585077,0.065511,3,1012
21.8,0.00324572,0.0579216,0.0648547,5,1017
21.9,0.00318139,0.0573413,0.064205,6,1023
22,0.00311833,0.0567669,0.0635618,5,1028
22.1,0.00305652,0.0561982,0.062925,3,1031
22.2,0.00299594,0.0556352,0.0622946,6,1037
22.3,0.00293655,0.0550778,0.0616705,5,1042
22.4,0.00287834,0.054526,0.0610527,6,1048
22.5,0.00282128,0.0539798,0.0604411,6,1054
22.6,0.00276535,0.053439,0.0598355,3,1057
22.7,0.00271052,0.0529036,0.0592361,4,1061
22.8,0.00265678,0.0523736,0.0586427,3,1064
22.9,0.00260411,0.0518489,0.0580552,4,1068
23,0.00255248,0.0513295,0.0574736,4,1072
23.1,0.00250186,0.0508153,0.0568978,8,1080
23.2,0.00245226,0.0503062,0.0563278,5,1085
23.3,0.00240363,0.0498022,0.0557635,4,1089
23.4,0.00235596,0.0493033,0.0552048,3,1092
23.5,0.00230924,0.0488093,0.0546518,5,1097
23.6,0.00226345,0.0483204,0.0541042,3,1100
23.7,0.00221856,0.0478363,0.0535622,3,1103
23.8,0.00217456,0.047357,0.0530256,4,1107
23.9,0.00213143,0.0468826,0.0524944,3,1110
24,0.00208915,0.0464129,0.0519685,3,1113
24.1,0.00204771,0.045948,0.0514479,4,1117
24.2,0.0020071,0.0454876,0.0509324,4,1121
24.3,0.00196728,0.0450319,0.0504222,7,1128
24.4,0.00192826,0.0445808,0.049917,7,1135
24.5,0.00189001,0.0441342,0.049417,6,1141
24.6,0.00185251,0.043692,0.0489219,4,1145
24.7,0.00181576,0.0432543,0.0484318,3,1148
24.8,0.00177974,0.042821,0.0479466,9,1157
24.9,0.00174442,0.042392,0.0474662,3,1160
25,0.00170981,0.0419673,0.0469907,5,1165
25.1,0.00167589,0.0415469,0.04652,3,1168
25.2,0.00164263,0.0411306,0.0460539,5,1173
25.3,0.00161004,0.0407186,0.0455925,3,1176
25.4,0.00157809,0.0403106,0.0451358,4,1180
25.5,0.00154677,0.0399068,0.0446836,4,1184
25.6,0.00151608,0.039507,0.0442359,5,1189
25.7,0.00148599,0.0391112,0.0437928,4,1193
25.8,0.0014565,0.0387194,0.0433541,3,1196
25.9,0.00142759,0.0383315,0.0429197,3,1199
26,0.00139926,0.0379475,0.0424897,3,1202
26.1,0.00137148,0.0375673,0.0420641,4,1206
26.2,0.00134426,0.037191,0.0416427,6,1212
26.3,0.00131758,0.0368184,0.0412255,5,1217
26.4,0.00129142,0.0364495,0.0408125,4,1221
26.5,0.00126579,0.0360844,0.0404036,7,1228
26.6,0.00124066,0.0357229,0.0399988,5,1233
26.7,0.00121603,0.035365,0.0395981,4,1237
26.8,0.00119189,0.0350107,0.0392014,7,1244
26.9,0.00116822,0.0346599,0.0388087,3,1247
27,0.00114503,0.0343127,0.0384199,3,1250
27.1,0.00112229,0.033969,0.038035,3,1253
27.2,0.00110001,0.0336286,0.0376539,5,1258
27.3,0.00107817,0.0332917,0.0372767,5,1263
27.4,0.00105676,0.0329582,0.0369033,4,1267
27.5,0.00103577,0.032628,0.0365336,3,1270
27.6,0.00101521,0.0323012,0.0361676,5,1275
27.7,0.000995045,0.0319776,0.0358052,3,1278
27.8,0.000975284,0.0316572,0.0354465,4,1282
27.9,0.000955915,0.0313401,0.0350914,3,1285
28,0.00093693,0.0310261,0.0347399,6,1291
28.1,0.000918322,0.0307153,0.0343918,5,1296
28.2,0.000900082,0.0304075,0.0340473,3,1299
28.3,0.000882205,0.0301029,0.0337062,4,1303
28.4,0.000864682,0.0298013,0.0333685,3,1306
28.5,0.000847506,0.0295028,0.0330342,6,1312
28.6,0.000830671,0.0292072,0.0327033,3,1315
28.7,0.00081417,0.0289146,0.0323756,6,1321
28.8,0.000797996,0.0286249,0.0320513,3,1324
28.9,0.000782143,0.0283382,0.0317302,3,1327
29,0.000766605,0.0280543,0.0314123,3,1330
29.1,0.000751375,0.0277732,0.0310976,6,1336
29.2,0.000736447,0.027495,0.0307861,3,1339
29.3,0.000721815,0.0272195,0.0304777,6,1345
29.4,0.000707474,0.0269468,0.0301723,8,1353
29.5,0.000693417,0.0266769,0.0298701,3,1356
29.6,0.000679639,0.0264096,0.0295708,4,1360
29.7,0.000666134,0.026145,0.0292746,3,1363
29.8,0.000652897,0.0258831,0.0289813,3,1366
29.9,0.000639923,0.0256238,0.0286909,3,1369
30,0.000627207,0.0253671,0.0284035,3,1372
30.1,0.000614743,0.025113,0.028119,6,1378
30.2,0.000602526,0.0248614,0.0278373,4,1382
30.3,0.000590551,0.0246123,0.0275584,6,1388
30.4,0.000578815,0.0243658,0.0272823,7,1395
30.5,0.000567311,0.0241216,0.027009,4,1399
30.6,0.000556036,0.02388,0.0267384,4,1403
30.7,0.000544984,0.0236408,0.0264705,4,1407
30.8,0.000534152,0.0234039,0.0262053,4,1411
30.9,0.000523535,0.0231695,0.0259428,6,1417
31,0.000513128,0.0229373,0.0256829,4,1421
31.1,0.000502928,0.0227075,0.0254256,4,1425
31.2,0.000492931,0.0224801,0.0251709,4,1429
31.3,0.000483132,0.0222548,0.0249187,8,1437
31.4,0.000473528,0.0220319,0.0246691,3,1440
31.5,0.000464114,0.0218112,0.0244219,4,1444
31.6,0.000454888,0.0215927,0.0241773,3,1447
31.7,0.000445844,0.0213763,0.0239351,4,1451
31.8,0.00043698,0.0211622,0.0236953,3,1454
31.9,0.000428292,0.0209502,0.0234579,3,1457
32,0.000419777,0.0207403,0.0232229,3,1460
32.1,0.000411431,0.0205325,0.0229902,6,1466
32.2,0.00040325,0.0203268,0.0227599,3,1469
32.3,0.000395232,0.0201232,0.0225319,4,1473
32.4,0.000387373,0.0199216,0.0223062,8,1481
32.5,0.000379671,0.019722,0.0220827,3,1484
32.6,0.000372121,0.0195244,0.0218615,4,1488
32.7,0.000364721,0.0193288,0.0216425,4,1492
32.8,0.000357468,0.0191352,0.0214256,3,1495
32.9,0.00035036,0.0189435,0.021211,5,1500
33,0.000343392,0.0187537,0.0209985,5,1505
33.1,0.000336563,0.0185658,0.0207881,3,1508
33.2,0.00032987,0.0183798,0.0205799,6,1514
33.3,0.000323309,0.0181957,0.0203737,5,1519
33.4,0.000316879,0.0180134,0.0201696,3,1522
33.5,0.000310577,0.0178329,0.0199675,6,1528
33.6,0.0003044,0.0176543,0.0197675,4,1532
33.7,0.000298345,0.0174774,0.0195694,3,1535
33.8,0.000292411,0.0173023,0.0193734,3,1538
33.9,0.000286595,0.017129,0.0191793,7,1545
34,0.000280894,0.0169574,0.0189872,4,1549
34.1,0.000275307,0.0167875,0.0187969,6,1555
34.2,0.000269831,0.0166193,0.0186086,5,1560
34.3,0.000264463,0.0164528,0.0184222,3,1563
34.4,0.000259202,0.016288,0.0182377,3,1566
34.5,0.000254046,0.0161248,0.0180549,6,1572
34.6,0.000248992,0.0159633,0.0178741,4,1576
34.7,0.000244039,0.0158034,0.017695,4,1580
34.8,0.000239184,0.015645,0.0175177,5,1585
34.9,0.000234426,0.0154883,0.0173422,7,1592
35,0.000229762,0.0153331,0.0171685,4,1596
35.1,0.000225191,0.0151795,0.0169965,8,1604
35.2,0.00022071,0.0150275,0.0168262,4,1608
35.3,0.000216319,0.0148769,0.0166576,3,1611
35.4,0.000212015,0.0147279,0.0164908,6,1617
35.5,0.000207797,0.0145803,0.0163256,3,1620
35.6,0.000203662,0.0144342,0.016162,4,1624
35.7,0.00019961,0.0142896,0.0160001,3,1627
35.8,0.000195638,0.0141465,0.0158398,3,1630
35.9,0.000191745,0.0140048,0.0156811,6,1636
36,0.00018793,0.0138645,0.015524,4,1640
36.1,0.00018419,0.0137256,0.0153685,3,1643
36.2,0.000180525,0.0135881,0.0152145,3,1646
36.3,0.000176933,0.0134519,0.0150621,5,1651
36.4,0.000173412,0.0133172,0.0149112,3,1654
36.5,0.000169961,0.0131838,0.0147618,4,1658
36.6,0.000166578,0.0130517,0.0146139,3,1661
36.7,0.000163263,0.0129209,0.0144675,3,1664
36.8,0.000160014,0.0127915,0.0143226,4,1668
36.9,0.00015683,0.0126633,0.0141791,3,1671
37,0.000153709,0.0125365,0.0140371,3,1674
37.1,0.000150649,0.0124109,0.0138964,3,1677
37.2,0.000147651,0.0122865,0.0137572,6,1683
37.3,0.000144713,0.0121634,0.0136194,3,1686
37.4,0.000141832,0.0120416,0.0134829,3,1689
37.5,0.000139009,0.011921,0.0133479,3,1692
37.6,0.000136243,0.0118015,0.0132142,5,1697
37.7,0.000133531,0.0116833,0.0130818,3,1700
37.8,0.000130873,0.0115663,0.0129507,4,1704
37.9,0.000128268,0.0114504,0.012821,3,1707
38,0.000125715,0.0113357,0.0126925,6,1713
38.1,0.000123212,0.0112221,0.0125654,3,1716
38.2,0.00012076,0.0111097,0.0124395,3,1719
38.3,0.000118356,0.0109984,0.0123149,6,1725
38.4,0.000116,0.0108882,0.0121915,4,1729
38.5,0.000113691,0.0107791,0.0120694,6,1735
38.6,0.000111428,0.0106711,0.0119484,5,1740
38.7,0.00010921,0.0105642,0.0118287,5,1745
38.8,0.000107036,0.0104584,0.0117102,5,1750
38.9,0.000104905,0.0103536,0.0115929,6,1756
39,0.000102816,0.0102499,0.0114768,3,1759
39.1,0.000100769,0.0101472,0.0113618,4,1763
39.2,9.87634e-05,0.0100455,0.011248,3,1766
39.3,9.67971e-05,0.0099449,0.0111353,5,1771
39.4,9.487e-05,0.00984527,0.0110237,3,1774
39.5,9.29813e-05,0.00974664,0.0109133,3,1777
39.6,9.11301e-05,0.009649,0.010804,4,1781
39.7,8.93157e-05,0.00955233,0.0106957,3,1784
39.8,8.75375e-05,0.00945663,0.0105886,4,1788
39.9,8.57946e-05,0.0093619,0.0104825,3,1791
40,8.40864e-05,0.00926811,0.0103775,3,1794
40.1,8.24122e-05,0.00917526,0.0102735,3,1797
40.2,8.07713e-05,0.00908334,0.0101706,6,1803
40.3,7.91631e-05,0.00899234,0.0100687,5,1808
40.4,7.75869e-05,0.00890225,0.00996784,3,1811
40.5,7.6042e-05,0.00881307,0.00986798,5,1816
40.6,7.45279e-05,0.00872477,0.00976912,6,1822
40.7,7.30439e-05,0.00863737,0.00967125,4,1826
40.8,7.15894e-05,0.00855084,0.00957436,4,1830
40.9,7.01639e-05,0.00846517,0.00947844,3,1833
41,6.87668e-05,0.00838037,0.00938348,9,1842
41.1,6.73974e-05,0.00829641,0.00928948,4,1846
41.2,6.60554e-05,0.00821329,0.00919641,3,1849
41.3,6.474e-05,0.00813101,0.00910428,6,1855
41.4,6.34508e-05,0.00804955,0.00901307,9,1864
41.5,6.21873e-05,0.00796891,0.00892278,10,1874
41.6,6.09489e-05,0.00788908,0.00883339,3,1877
41.7,5.97351e-05,0.00781004,0.00874489,6,1883
41.8,5.85455e-05,0.0077318,0.00865728,3,1886
41.9,5.73796e-05,0.00765434,0.00857055,5,1891
42,5.62369e-05,0.00757766,0.00848469,3,1894
42.1,5.5117e-05,0.00750174,0.00839969,6,1900
42.2,5.40193e-05,0.00742659,0.00831554,3,1903
42.3,5.29435e-05,0.00735219,0.00823223,4,1907
42.4,5.18891e-05,0.00727853,0.00814976,4,1911
42.5,5.08557e-05,0.00720561,0.00806811,4,1915
42.6,4.98429e-05,0.00713343,0.00798729,3,1918
42.7,4.88502e-05,0.00706196,0.00790727,5,1923
42.8,4.78773e-05,0.00699121,0.00782805,3,1926
42.9,4.69237e-05,0.00692117,0.00774963,4,1930
43,4.59892e-05,0.00685184,0.00767199,6,1936
43.1,4.50732e-05,0.00678319,0.00759513,4,1940
43.2,4.41755e-05,0.00671524,0.00751904,3,1943
43.3,4.32956e-05,0.00664796,0.00744371,3,1946
43.4,4.24333e-05,0.00658136,0.00736914,3,1949
43.5,4.15881e-05,0.00651543,0.00729532,4,1953
43.6,4.07598e-05,0.00645016,0.00722223,5,1958
43.7,3.99479e-05,0.00638554,0.00714988,3,1961
43.8,3.91522e-05,0.00632156,0.00707825,4,1965
43.9,3.83724e-05,0.00625823,0.00700733,5,1970
44,3.76081e-05,0.00619554,0.00693713,6,1976
44.1,3.6859e-05,0.00613347,0.00686764,4,1980
44.2,3.61248e-05,0.00607202,0.00679883,9,1989
44.3,3.54052e-05,0.00601119,0.00673072,3,1992
44.4,3.47e-05,0.00595097,0.00666329,3,1995
44.5,3.40088e-05,0.00589135,0.00659654,8,2003
44.6,3.33313e-05,0.00583233,0.00653045,4,2007
44.7,3.26674e-05,0.0057739,0.00646503,5,2012
44.8,3.20167e-05,0.00571606,0.00640026,4,2016
44.9,3.13789e-05,0.00565879,0.00633614,3,2019
45,3.07538e-05,0.0056021,0.00627266,3,2022
45.1,3.01412e-05,0.00554598,0.00620982,3,2025
45.2,2.95408e-05,0.00549042,0.00614761,4,2029
45.3,2.89523e-05,0.00543541,0.00608602,4,2033
45.4,2.83756e-05,0.00538096,0.00602505,3,2036
45.5,2.78103e-05,0.00532705,0.00596469,3,2039
45.6,2.72563e-05,0.00527369,0.00590494,8,2047
45.7,2.67133e-05,0.00522085,0.00584578,8,2055
45.8,2.61811e-05,0.00516855,0.00578722,3,2058
45.9,2.56596e-05,0.00511677,0.00572924,3,2061
46,2.51484e-05,0.00506551,0.00567184,3,2064
46.1,2.46474e-05,0.00501476,0.00561502,3,2067
46.2,2.41564e-05,0.00496452,0.00555877,3,2070
46.3,2.36751e-05,0.00491479,0.00550308,6,2076
46.4,2.32035e-05,0.00486555,0.00544795,3,2079
46.5,2.27412e-05,0.0048168,0.00539337,3,2082
46.6,2.22881e-05,0.00476855,0.00533934,4,2086
46.7,2.18441e-05,0.00472078,0.00528585,7,2093
46.8,2.14089e-05,0.00467348,0.00523289,3,2096
46.9,2.09824e-05,0.00462666,0.00518047,3,2099
47,2.05644e-05,0.00458031,0.00512857,5,2104
47.1,2.01547e-05,0.00453442,0.00507719,3,2107
47.2,1.97531e-05,0.004489,0.00502632,3,2110
47.3,1.93596e-05,0.00444403,0.00497597,8,2118
47.4,1.89739e-05,0.0043995,0.00492612,5,2123
47.5,1.85958e-05,0.00435543,0.00487677,5,2128
47.6,1.82253e-05,0.0043118,0.00482791,3,2131
47.7,1.78622e-05,0.0042686,0.00477954,4,2135
47.8,1.75063e-05,0.00422584,0.00473166,3,2138
47.9,1.71575e-05,0.0041835,0.00468426,4,2142
48,1.68157e-05,0.00414159,0.00463733,5,2147
48.1,1.64806e-05,0.0041001,0.00459087,4,2151
48.2,1.61523e-05,0.00405902,0.00454488,5,2156
48.3,1.58304e-05,0.00401836,0.00449935,3,2159
48.4,1.5515e-05,0.0039781,0.00445427,4,2163
48.5,1.52059e-05,0.00393825,0.00440965,3,2166
48.6,1.49029e-05,0.00389879,0.00436547,4,2170
48.7,1.4606e-05,0.00385973,0.00432174,6,2176
48.8,1.4315e-05,0.00382107,0.00427844,3,2179
48.9,1.40297e-05,0.00378279,0.00423558,5,2184
49,1.37502e-05,0.00374489,0.00419315,7,2191
49.1,1.34762e-05,0.00370737,0.00415114,3,2194
49.2,1.32077e-05,0.00367023,0.00410955,3,2197
49.3,1.29445e-05,0.00363346,0.00406838,4,2201
49.4,1.26866e-05,0.00359706,0.00402762,3,2204
49.5,1.24338e-05,0.00356102,0.00398727,3,2207
49.6,1.2186e-05,0.00352535,0.00394733,3,2210
49.7,1.19432e-05,0.00349003,0.00390778,3,2213
49.8,1.17052e-05,0.00345507,0.00386863,5,2218
49.9,1.1472e-05,0.00342045,0.00382988,4,2222
50,1.12434e-05,0.00338619,0.00379151,3,2225
50.1,1.10194e-05,0.00335226,0.00375352,3,2228
50.2,1.07998e-05,0.00331868,0.00371592,4,2232
50.3,1.05846e-05,0.00328543,0.00367869,5,2237
50.4,1.03737e-05,0.00325252,0.00364184,3,2240
50.5,1.0167e-05,0.00321993,0.00360536,6,2246
50.6,9.96436e-06,0.00318768,0.00356924,4,2250
50.7,9.7658e-06,0.00315574,0.00353348,6,2256
50.8,9.5712e-06,0.00312413,0.00349808,4,2260
50.9,9.38047e-06,0.00309283,0.00346303,3,2263
51,9.19354e-06,0.00306184,0.00342834,3,2266
51.1,9.01034e-06,0.00303117,0.003394,3,2269
51.2,8.83079e-06,0.0030008,0.00335999,3,2272
51.3,8.65481e-06,0.00297074,0.00332633,3,2275
51.4,8.48235e-06,0.00294098,0.00329301,4,2279
51.5,8.31331e-06,0.00291151,0.00326002,5,2284
51.6,8.14765e-06,0.00288235,0.00322736,3,2287
51.7,7.98528e-06,0.00285347,0.00319503,3,2290
51.8,7.82615e-06,0.00282488,0.00316302,3,2293
51.9,7.67019e-06,0.00279658,0.00313133,3,2296
52,7.51734e-06,0.00276857,0.00309996,3,2299
52.1,7.36753e-06,0.00274083,0.0030689,6,2305
52.2,7.22071e-06,0.00271337,0.00303816,4,2309
52.3,7.07682e-06,0.00268619,0.00300772,4,2313
52.4,6.93579e-06,0.00265928,0.00297759,4,2317
52.5,6.79757e-06,0.00263264,0.00294776,3,2320
52.6,6.6621e-06,0.00260626,0.00291823,5,2325
52.7,6.52934e-06,0.00258015,0.00288899,5,2330
52.8,6.39921e-06,0.0025543,0.00286005,3,2333
52.9,6.27169e-06,0.00252871,0.0028314,3,2336
53,6.1467e-06,0.00250338,0.00280303,4,2340
53.1,6.0242e-06,0.0024783,0.00277495,3,2343
53.2,5.90415e-06,0.00245347,0.00274715,4,2347
53.3,5.78648e-06,0.00242889,0.00271963,3,2350
53.4,5.67116e-06,0.00240456,0.00269238,5,2355
53.5,5.55814e-06,0.00238047,0.00266541,5,2360
53.6,5.44737e-06,0.00235662,0.00263871,4,2364
53.7,5.33881e-06,0.00233301,0.00261227,4,2368
53.8,5.23241e-06,0.00230964,0.0025861,3,2371
53.9,5.12813e-06,0.0022865,0.00256019,5,2376
54,5.02593e-06,0.0022636,0.00253455,3,2379
54.1,4.92577e-06,0.00224092,0.00250915,4,2383
54.2,4.8276e-06,0.00221847,0.00248402,4,2387
54.3,4.73139e-06,0.00219624,0.00245913,3,2390
54.4,4.63709e-06,0.00217424,0.00243449,5,2395
54.5,4.54467e-06,0.00215246,0.00241011,3,2398
54.6,4.4541e-06,0.0021309,0.00238596,3,2401
54.7,4.36533e-06,0.00210955,0.00236206,7,2408
54.8,4.27833e-06,0.00208841,0.00233839,3,2411
54.9,4.19306e-06,0.00206749,0.00231497,3,2414
55,4.10949e-06,0.00204678,0.00229178,3,2417
55.1,4.02759e-06,0.00202627,0.00226882,3,2420
55.2,3.94732e-06,0.00200597,0.00224609,3,2423
55.3,3.86865e-06,0.00198588,0.00222358,3,2426
55.4,3.79154e-06,0.00196598,0.00220131,3,2429
55.5,3.71598e-06,0.00194629,0.00217926,5,2434
55.6,3.64192e-06,0.00192679,0.00215742,4,2438
55.7,3.56933e-06,0.00190749,0.00213581,6,2444
55.8,3.49819e-06,0.00188838,0.00211441,4,2448
55.9,3.42847e-06,0.00186946,0.00209323,7,2455
56,3.36014e-06,0.00185073,0.00207226,4,2459
56.1,3.29317e-06,0.00183219,0.0020515,3,2462
56.2,3.22753e-06,0.00181383,0.00203095,9,2471
56.3,3.16321e-06,0.00179566,0.0020106,4,2475
56.4,3.10016e-06,0.00177767,0.00199046,3,2478
56.5,3.03837e-06,0.00175986,0.00197052,3,2481
56.6,2.97781e-06,0.00174223,0.00195078,3,2484
56.7,2.91846e-06,0.00172478,0.00193123,4,2488
56.8,2.86029e-06,0.0017075,0.00191188,7,2495
56.9,2.80329e-06,0.00169039,0.00189273,3,2498
57,2.74741e-06,0.00167346,0.00187377,4,2502
57.1,2.69265e-06,0.00165669,0.001855,3,2505
57.2,2.63899e-06,0.0016401,0.00183641,4,2509
57.3,2.58639e-06,0.00162367,0.00181802,3,2512
57.4,2.53484e-06,0.0016074,0.0017998,8,2520
57.5,2.48431e-06,0.0015913,0.00178177,3,2523
57.6,2.4348e-06,0.00157535,0.00176392,3,2526
57.7,2.38627e-06,0.00155957,0.00174625,4,2530
57.8,2.33871e-06,0.00154395,0.00172876,5,2535
57.9,2.29209e-06,0.00152848,0.00171144,4,2539
58,2.24641e-06,0.00151317,0.00169429,3,2542
58.1,2.20163e-06,0.00149801,0.00167732,3,2545
58.2,2.15775e-06,0.001483,0.00166051,3,2548
58.3,2.11474e-06,0.00146814,0.00164388,5,2553
58.4,2.07259e-06,0.00145344,0.00162741,5,2558
58.5,2.03128e-06,0.00143887,0.00161111,3,2561
58.6,1.99079e-06,0.00142446,0.00159497,3,2564
58.7,1.95111e-06,0.00141019,0.00157899,3,2567
58.8,1.91222e-06,0.00139606,0.00156317,5,2572
58.9,1.87411e-06,0.00138208,0.00154751,3,2575
59,1.83675e-06,0.00136823,0.001532,7,2582
59.1,1.80014e-06,0.00135452,0.00151666,4,2586
59.2,1.76426e-06,0.00134095,0.00150146,3,2589
59.3,1.7291e-06,0.00132752,0.00148642,4,2593
59.4,1.69463e-06,0.00131422,0.00147153,8,2601
59.5,1.66085e-06,0.00130105,0.00145679,7,2608
59.6,1.62775e-06,0.00128802,0.00144219,8,2616
59.7,1.5953e-06,0.00127512,0.00142774,6,2622
59.8,1.56351e-06,0.00126234,0.00141344,5,2627
59.9,1.53234e-06,0.00124969,0.00139928,3,2630
60,1.5018e-06,0.00123717,0.00138526,5,2635
60.1,1.47186e-06,0.00122478,0.00137138,6,2641
60.2,1.44253e-06,0.00121251,0.00135765,3,2644
60.3,1.41377e-06,0.00120036,0.00134404,4,2648
60.4,1.38559e-06,0.00118834,0.00133058,3,2651
60.5,1.35797e-06,0.00117643,0.00131725,3,2654
60.6,1.33091e-06,0.00116465,0.00130405,4,2658
60.7,1.30438e-06,0.00115298,0.00129099,3,2661
60.8,1.27838e-06,0.00114143,0.00127806,4,2665
60.9,1.2529e-06,0.00112999,0.00126525,4,2669
61,1.22792e-06,0.00111867,0.00125258,5,2674
61.1,1.20345e-06,0.00110747,0.00124003,4,2678
61.2,1.17946e-06,0.00109637,0.0012276,3,2681
61.3,1.15595e-06,0.00108539,0.00121531,3,2684
61.4,1.13291e-06,0.00107451,0.00120313,3,2687
61.5,1.11032e-06,0.00106375,0.00119108,7,2694
61.6,1.08819e-06,0.00105309,0.00117915,4,2698
61.7,1.0665e-06,0.00104254,0.00116733,6,2704
61.8,1.04524e-06,0.0010321,0.00115564,10,2714
61.9,1.02441e-06,0.00102176,0.00114406,3,2717
62,1.00399e-06,0.00101152,0.0011326,3,2720
62.1,9.83976e-07,0.00100139,0.00112125,4,2724
62.2,9.64362e-07,0.000991355,0.00111002,4,2728
62.3,9.45139e-07,0.000981424,0.0010989,6,2734
62.4,9.26299e-07,0.000971592,0.00108789,4,2738
62.5,9.07835e-07,0.000961858,0.00107699,4,2742
62.6,8.89739e-07,0.000952222,0.0010662,3,2745
62.7,8.72004e-07,0.000942682,0.00105552,2,2747
62.8,8.54622e-07,0.000933238,0.00104495,4,2751
62.9,8.37586e-07,0.000923889,0.00103448,5,2756
63,8.2089e-07,0.000914633,0.00102411,2,2758
63.1,8.04527e-07,0.00090547,0.00101385,2,2760
63.2,7.8849e-07,0.000896399,0.0010037,4,2764
63.3,7.72773e-07,0.000887419,0.000993641,2,2766
63.4,7.57369e-07,0.000878528,0.000983687,2,2768
63.5,7.42272e-07,0.000869727,0.000973832,2,2770
63.6,7.27476e-07,0.000861014,0.000964076,5,2775
63.7,7.12974e-07,0.000852388,0.000954418,4,2779
63.8,6.98762e-07,0.000843849,0.000944856,4,2783
63.9,6.84833e-07,0.000835395,0.00093539,3,2786
64,6.71182e-07,0.000827026,0.000926019,2,2788
64.1,6.57803e-07,0.00081874,0.000916742,3,2791
64.2,6.44691e-07,0.000810538,0.000907558,5,2796
64.3,6.31839e-07,0.000802418,0.000898466,3,2799
64.4,6.19245e-07,0.000794379,0.000889465,5,2804
64.5,6.06901e-07,0.000786421,0.000880554,2,2806
64.6,5.94803e-07,0.000778542,0.000871733,2,2808
64.7,5.82946e-07,0.000770743,0.000862999,3,2811
64.8,5.71326e-07,0.000763021,0.000854354,5,2816
64.9,5.59937e-07,0.000755377,0.000845795,3,2819
65,5.48775e-07,0.00074781,0.000837321,2,2821
65.1,5.37836e-07,0.000740318,0.000828933,2,2823
65.2,5.27115e-07,0.000732901,0.000820628,3,2826
65.3,5.16607e-07,0.000725559,0.000812407,2,2828
65.4,5.06309e-07,0.00071829,0.000804268,7,2835
65.5,4.96217e-07,0.000711094,0.000796211,2,2837
65.6,4.86325e-07,0.00070397,0.000788234,3,2840
65.7,4.76631e-07,0.000696918,0.000780338,2,2842
65.8,4.67129e-07,0.000689936,0.00077252,2,2844
65.9,4.57818e-07,0.000683024,0.000764781,3,2847
66,4.48691e-07,0.000676181,0.000757119,3,2850
66.1,4.39747e-07,0.000669407,0.000749534,3,2853
66.2,4.30981e-07,0.000662701,0.000742025,5,2858
66.3,4.2239e-07,0.000656062,0.000734591,4,2862
66.4,4.1397e-07,0.000649489,0.000727232,5,2867
66.5,4.05718e-07,0.000642982,0.000719946,3,2870
66.6,3.9763e-07,0.000636541,0.000712734,3,2873
66.7,3.89704e-07,0.000630164,0.000705593,3,2876
66.8,3.81935e-07,0.000623851,0.000698525,5,2881
66.9,3.74322e-07,0.000617601,0.000691527,3,2884
67,3.6686e-07,0.000611413,0.000684599,2,2886
67.1,3.59547e-07,0.000605288,0.00067774,2,2888
67.2,3.52379e-07,0.000599224,0.000670951,2,2890
67.3,3.45355e-07,0.000593221,0.000664229,4,2894
67.4,3.3847e-07,0.000587278,0.000657574,2,2896
67.5,3.31723e-07,0.000581395,0.000650987,2,2898
67.6,3.25111e-07,0.00057557,0.000644465,4,2902
67.7,3.1863e-07,0.000569804,0.000638009,2,2904
67.8,3.12278e-07,0.000564095,0.000631617,3,2907
67.9,3.06053e-07,0.000558444,0.000625289,2,2909
68,2.99952e-07,0.00055285,0.000619025,3,2912
68.1,2.93973e-07,0.000547311,0.000612823,3,2915
68.2,2.88112e-07,0.000541828,0.000606684,7,2922
68.3,2.82369e-07,0.0005364,0.000600606,3,2925
68.4,2.7674e-07,0.000531026,0.000594589,2,2927
68.5,2.71223e-07,0.000525706,0.000588632,3,2930
68.6,2.65817e-07,0.000520439,0.000582735,4,2934
68.7,2.60518e-07,0.000515226,0.000576897,3,2937
68.8,2.55324e-07,0.000510064,0.000571118,2,2939
68.9,2.50235e-07,0.000504954,0.000565396,2,2941
69,2.45246e-07,0.000499895,0.000559732,4,2945
69.1,2.40357e-07,0.000494887,0.000554124,2,2947
69.2,2.35566e-07,0.000489929,0.000548573,4,2951
69.3,2.3087e-07,0.000485021,0.000543077,3,2954
69.4,2.26268e-07,0.000480162,0.000537637,3,2957
69.5,2.21757e-07,0.000475352,0.000532251,3,2960
69.6,2.17336e-07,0.000470589,0.000526918,3,2963
69.7,2.13004e-07,0.000465875,0.00052164,2,2965
69.8,2.08758e-07,0.000461208,0.000516414,7,2972
69.9,2.04596e-07,0.000456587,0.00051124,6,2978
70,2.00518e-07,0.000452013,0.000506118,2,2980
70.1,1.9652e-07,0.000447485,0.000501048,3,2983
70.2,1.92603e-07,0.000443002,0.000496028,4,2987
70.3,1.88763e-07,0.000438564,0.000491059,2,2989
70.4,1.85e-07,0.00043417,0.000486139,3,2992
70.5,1.81312e-07,0.00042982,0.000481269,3,2995
70.6,1.77698e-07,0.000425514,0.000476448,2,2997
70.7,1.74156e-07,0.000421251,0.000471675,2,2999
70.8,1.70684e-07,0.000417031,0.000466949,4,3003
70.9,1.67281e-07,0.000412853,0.000462271,8,3011
71,1.63947e-07,0.000408717,0.00045764,2,3013
71.1,1.60678e-07,0.000404623,0.000453055,3,3016
71.2,1.57475e-07,0.000400569,0.000448517,2,3018
71.3,1.54336e-07,0.000396556,0.000444023,5,3023
71.4,1.51259e-07,0.000392583,0.000439575,2,3025
71.5,1.48244e-07,0.00038865,0.000435171,2,3027
71.6,1.45289e-07,0.000384757,0.000430811,2,3029
71.7,1.42392e-07,0.000380902,0.000426496,2,3031
71.8,1.39554e-07,0.000377086,0.000422223,9,3040
71.9,1.36772e-07,0.000373308,0.000417993,2,3042
72,1.34045e-07,0.000369569,0.000413805,3,3045
72.1,1.31373e-07,0.000365866,0.00040966,3,3048
72.2,1.28754e-07,0.000362201,0.000405556,5,3053
72.3,1.26187e-07,0.000358572,0.000401493,3,3056
72.4,1.23672e-07,0.00035498,0.00039747,2,3058
72.5,1.21206e-07,0.000351424,0.000393489,4,3062
72.6,1.1879e-07,0.000347903,0.000389546,4,3066
72.7,1.16422e-07,0.000344418,0.000385644,3,3069
72.8,1.14101e-07,0.000340967,0.00038178,3,3072
72.9,1.11827e-07,0.000337551,0.000377956,5,3077
73,1.09597e-07,0.00033417,0.000374169,3,3080
73.1,1.07412e-07,0.000330822,0.000370421,2,3082
73.2,1.05271e-07,0.000327508,0.00036671,2,3084
73.3,1.03173e-07,0.000324227,0.000363036,3,3087
73.4,1.01116e-07,0.000320978,0.000359399,2,3089
73.5,9.91001e-08,0.000317763,0.000355798,2,3091
73.6,9.71245e-08,0.000314579,0.000352234,5,3096
73.7,9.51883e-08,0.000311428,0.000348705,5,3101
73.8,9.32907e-08,0.000308308,0.000345212,5,3106
73.9,9.14309e-08,0.000305219,0.000341753,3,3109
74,8.96082e-08,0.000302161,0.00033833,2,3111
74.1,8.78219e-08,0.000299134,0.00033494,7,3118
74.2,8.60711e-08,0.000296137,0.000331585,2,3120
74.3,8.43553e-08,0.000293171,0.000328263,3,3123
74.4,8.26736e-08,0.000290234,0.000324974,2,3125
74.5,8.10255e-08,0.000287326,0.000321719,3,3128
74.6,7.94103e-08,0.000284448,0.000318495,4,3132
74.7,7.78272e-08,0.000281598,0.000315305,2,3134
74.8,7.62757e-08,0.000278777,0.000312146,7,3141
74.9,7.47551e-08,0.000275984,0.000309019,4,3145
75,7.32649e-08,0.000273219,0.000305923,2,3147
75.1,7.18043e-08,0.000270482,0.000302858,2,3149
75.2,7.03729e-08,0.000267772,0.000299824,2,3151
75.3,6.897e-08,0.00026509,0.00029682,6,3157
75.4,6.7595e-08,0.000262434,0.000293847,2,3159
75.5,6.62475e-08,0.000259805,0.000290903,5,3164
75.6,6.49268e-08,0.000257202,0.000287989,2,3166
75.7,6.36325e-08,0.000254625,0.000285103,6,3172
75.8,6.23639e-08,0.000252074,0.000282247,2,3174
75.9,6.11207e-08,0.000249549,0.00027942,3,3177
76,5.99022e-08,0.000247049,0.00027662,3,3180
76.1,5.87081e-08,0.000244574,0.000273849,3,3183
76.2,5.75377e-08,0.000242124,0.000271106,2,3185
76.3,5.63907e-08,0.000239698,0.00026839,11,3196
76.4,5.52665e-08,0.000237297,0.000265701,2,3198
76.5,5.41647e-08,0.000234919,0.000263039,2,3200
76.6,5.30849e-08,0.000232566,0.000260404,4,3204
76.7,5.20267e-08,0.000230236,0.000257795,2,3206
76.8,5.09895e-08,0.00022793,0.000255212,5,3211
76.9,4.9973e-08,0.000225646,0.000252656,3,3214
77,4.89768e-08,0.000223386,0.000250124,2,3216
77.1,4.80004e-08,0.000221148,0.000247619,2,3218
77.2,4.70435e-08,0.000218932,0.000245138,5,3223
77.3,4.61057e-08,0.000216739,0.000242682,2,3225
77.4,4.51865e-08,0.000214567,0.000240251,2,3227
77.5,4.42857e-08,0.000212418,0.000237844,2,3229
77.6,4.34028e-08,0.00021029,0.000235461,5,3234
77.7,4.25376e-08,0.000208183,0.000233102,2,3236
77.8,4.16896e-08,0.000206097,0.000230767,2,3238
77.9,4.08585e-08,0.000204033,0.000228455,2,3240
78,4.00439e-08,0.000201989,0.000226166,3,3243
78.1,3.92457e-08,0.000199965,0.000223901,2,3245
78.2,3.84633e-08,0.000197962,0.000221658,3,3248
78.3,3.76965e-08,0.000195979,0.000219437,2,3250
78.4,3.6945e-08,0.000194015,0.000217239,2,3252
78.5,3.62085e-08,0.000192072,0.000215062,2,3254
78.6,3.54866e-08,0.000190147,0.000212908,2,3256
78.7,3.47792e-08,0.000188242,0.000210775,5,3261
78.8,3.40858e-08,0.000186357,0.000208663,3,3264
78.9,3.34063e-08,0.00018449,0.000206573,3,3267
79,3.27404e-08,0.000182641,0.000204503,2,3269
79.1,3.20877e-08,0.000180812,0.000202454,3,3272
79.2,3.1448e-08,0.000179,0.000200426,3,3275
79.3,3.0821e-08,0.000177207,0.000198418,2,3277
79.4,3.02066e-08,0.000175432,0.00019643,6,3283
79.5,2.96044e-08,0.000173674,0.000194463,4,3287
79.6,2.90142e-08,0.000171934,0.000192514,3,3290
79.7,2.84358e-08,0.000170212,0.000190586,5,3295
79.8,2.78689e-08,0.000168506,0.000188676,2,3297
79.9,2.73134e-08,0.000166818,0.000186786,2,3299
80,2.67688e-08,0.000165147,0.000184915,2,3301
80.1,2.62352e-08,0.000163493,0.000183062,2,3303
80.2,2.57122e-08,0.000161855,0.000181228,3,3306
80.3,2.51996e-08,0.000160233,0.000179413,2,3308
80.4,2.46972e-08,0.000158628,0.000177616,3,3311
80.5,2.42049e-08,0.000157039,0.000175836,2,3313
80.6,2.37223e-08,0.000155466,0.000174075,2,3315
80.7,2.32494e-08,0.000153908,0.000172331,2,3317
80.8,2.27859e-08,0.000152366,0.000170604,3,3320
80.9,2.23317e-08,0.00015084,0.000168895,2,3322
81,2.18865e-08,0.000149329,0.000167203,3,3325
81.1,2.14501e-08,0.000147833,0.000165528,4,3329
81.2,2.10225e-08,0.000146352,0.00016387,2,3331
81.3,2.06034e-08,0.000144885,0.000162228,2,3333
81.4,2.01927e-08,0.000143434,0.000160603,2,3335
81.5,1.97901e-08,0.000141997,0.000158994,8,3343
81.6,1.93956e-08,0.000140574,0.000157401,7,3350
81.7,1.90089e-08,0.000139166,0.000155824,6,3356
81.8,1.863e-08,0.000137772,0.000154263,3,3359
81.9,1.82586e-08,0.000136392,0.000152718,2,3361
82,1.78946e-08,0.000135025,0.000151188,4,3365
82.1,1.75378e-08,0.000133673,0.000149673,2,3367
82.2,1.71882e-08,0.000132333,0.000148173,3,3370
82.3,1.68456e-08,0.000131008,0.000146689,4,3374
82.4,1.65097e-08,0.000129695,0.000145219,8,3382
82.5,1.61806e-08,0.000128396,0.000143765,3,3385
82.6,1.5858e-08,0.00012711,0.000142324,2,3387
82.7,1.55419e-08,0.000125836,0.000140899,3,3390
82.8,1.5232e-08,0.000124575,0.000139487,6,3396
82.9,1.49284e-08,0.000123327,0.00013809,3,3399
83,1.46308e-08,0.000122092,0.000136706,2,3401
83.1,1.43391e-08,0.000120869,0.000135337,2,3403
83.2,1.40532e-08,0.000119658,0.000133981,3,3406
83.3,1.37731e-08,0.000118459,0.000132639,2,3408
83.4,1.34985e-08,0.000117272,0.00013131,2,3410
83.5,1.32294e-08,0.000116098,0.000129994,2,3412
83.6,1.29657e-08,0.000114934,0.000128692,2,3414
83.7,1.27072e-08,0.000113783,0.000127403,6,3420
83.8,1.24538e-08,0.000112643,0.000126126,4,3424
83.9,1.22056e-08,0.000111515,0.000124863,3,3427
84,1.19622e-08,0.000110397,0.000123612,4,3431
84.1,1.17238e-08,0.000109291,0.000122373,3,3434
84.2,1.149e-08,0.000108197,0.000121148,3,3437
84.3,1.1261e-08,0.000107113,0.000119934,2,3439
84.4,1.10365e-08,0.00010604,0.000118732,2,3441
84.5,1.08165e-08,0.000104977,0.000117543,2,3443
84.6,1.06008e-08,0.000103926,0.000116365,3,3446
84.7,1.03895e-08,0.000102884,0.000115199,2,3448
84.8,1.01824e-08,0.000101854,0.000114045,2,3450
84.9,9.97938e-09,0.000100833,0.000112903,2,3452
85,9.78043e-09,9.98231e-05,0.000111772,3,3455
85.1,9.58545e-09,9.8823e-05,0.000110652,3,3458
85.2,9.39436e-09,9.7833e-05,0.000109543,2,3460
85.3,9.20707e-09,9.68529e-05,0.000108446,3,3463
85.4,9.02352e-09,9.58826e-05,0.00010736,3,3466
85.5,8.84363e-09,9.4922e-05,0.000106284,2,3468
85.6,8.66733e-09,9.39711e-05,0.000105219,2,3470
85.7,8.49454e-09,9.30297e-05,0.000104165,3,3473
85.8,8.32519e-09,9.20977e-05,0.000103122,3,3476
85.9,8.15922e-09,9.1175e-05,0.000102089,2,3478
86,7.99656e-09,9.02616e-05,0.000101066,3,3481
86.1,7.83714e-09,8.93573e-05,0.000100053,2,3483
86.2,7.6809e-09,8.84621e-05,9.90509e-05,2,3485
86.3,7.52778e-09,8.75759e-05,9.80586e-05,3,3488
86.4,7.37771e-09,8.66985e-05,9.70762e-05,2,3490
86.5,7.23063e-09,8.583e-05,9.61037e-05,2,3492
86.6,7.08648e-09,8.49701e-05,9.51409e-05,3,3495
86.7,6.9452e-09,8.41189e-05,9.41878e-05,3,3498
86.8,6.80674e-09,8.32761e-05,9.32442e-05,2,3500
86.9,6.67105e-09,8.24419e-05,9.231e-05,2,3502
87,6.53805e-09,8.16159e-05,9.13852e-05,4,3506
87.1,6.40771e-09,8.07983e-05,9.04697e-05,4,3510
87.2,6.27997e-09,7.99888e-05,8.95634e-05,2,3512
87.3,6.15477e-09,7.91875e-05,8.86661e-05,2,3514
87.4,6.03207e-09,7.83942e-05,8.77778e-05,2,3516
87.5,5.91182e-09,7.76088e-05,8.68985e-05,2,3518
87.6,5.79396e-09,7.68313e-05,8.60279e-05,3,3521
87.7,5.67845e-09,7.60616e-05,8.5166e-05,3,3524
87.8,5.56525e-09,7.52996e-05,8.43128e-05,3,3527
87.9,5.4543e-09,7.45452e-05,8.34682e-05,2,3529
88,5.34556e-09,7.37984e-05,8.2632e-05,3,3532
88.1,5.23899e-09,7.30591e-05,8.18041e-05,3,3535
88.2,5.13455e-09,7.23272e-05,8.09846e-05,2,3537
88.3,5.03219e-09,7.16026e-05,8.01733e-05,6,3543
88.4,4.93187e-09,7.08852e-05,7.93701e-05,2,3545
88.5,4.83355e-09,7.01751e-05,7.85749e-05,8,3553
88.6,4.73719e-09,6.94721e-05,7.77878e-05,2,3555
88.7,4.64275e-09,6.87761e-05,7.70085e-05,2,3557
88.8,4.55019e-09,6.80871e-05,7.6237e-05,3,3560
88.9,4.45948e-09,6.7405e-05,7.54732e-05,2,3562
89,4.37057e-09,6.67297e-05,7.47171e-05,2,3564
89.1,4.28344e-09,6.60612e-05,7.39686e-05,4,3568
89.2,4.19805e-09,6.53993e-05,7.32275e-05,2,3570
89.3,4.11436e-09,6.47442e-05,7.24939e-05,2,3572
89.4,4.03233e-09,6.40955e-05,7.17677e-05,2,3574
89.5,3.95194e-09,6.34534e-05,7.10487e-05,3,3577
89.6,3.87316e-09,6.28177e-05,7.03369e-05,2,3579
89.7,3.79594e-09,6.21884e-05,6.96323e-05,3,3582
89.8,3.72027e-09,6.15654e-05,6.89347e-05,2,3584
89.9,3.6461e-09,6.09486e-05,6.82441e-05,5,3589
90,3.57341e-09,6.0338e-05,6.75604e-05,2,3591
90.1,3.50217e-09,5.97335e-05,6.68835e-05,6,3597
90.2,3.43235e-09,5.91351e-05,6.62135e-05,9,3606
90.3,3.36393e-09,5.85427e-05,6.55501e-05,4,3610
90.4,3.29686e-09,5.79562e-05,6.48935e-05,3,3613
90.5,3.23114e-09,5.73756e-05,6.42433e-05,2,3615
90.6,3.16672e-09,5.68008e-05,6.35997e-05,6,3621
90.7,3.10359e-09,5.62317e-05,6.29626e-05,5,3626
90.8,3.04172e-09,5.56684e-05,6.23318e-05,3,3629
90.9,2.98108e-09,5.51107e-05,6.17073e-05,3,3632
91,2.92165e-09,5.45586e-05,6.10892e-05,9,3641
91.1,2.8634e-09,5.4012e-05,6.04771e-05,2,3643
91.2,2.80632e-09,5.34709e-05,5.98713e-05,2,3645
91.3,2.75037e-09,5.29352e-05,5.92715e-05,6,3651
91.4,2.69554e-09,5.24049e-05,5.86777e-05,2,3653
91.5,2.6418e-09,5.18799e-05,5.80898e-05,4,3657
91.6,2.58914e-09,5.13601e-05,5.75079e-05,3,3660
91.7,2.53752e-09,5.08456e-05,5.69317e-05,2,3662
91.8,2.48693e-09,5.03362e-05,5.63614e-05,6,3668
91.9,2.43735e-09,4.98319e-05,5.57967e-05,3,3671
92,2.38876e-09,4.93327e-05,5.52378e-05,3,3674
92.1,2.34114e-09,4.88385e-05,5.46844e-05,2,3676
92.2,2.29447e-09,4.83492e-05,5.41365e-05,5,3681
92.3,2.24872e-09,4.78648e-05,5.35942e-05,2,3683
92.4,2.20389e-09,4.73853e-05,5.30573e-05,9,3692
92.5,2.15996e-09,4.69106e-05,5.25257e-05,3,3695
92.6,2.1169e-09,4.64406e-05,5.19995e-05,5,3700
92.7,2.07469e-09,4.59754e-05,5.14786e-05,3,3703
92.8,2.03333e-09,4.55148e-05,5.09628e-05,3,3706
92.9,1.9928e-09,4.50588e-05,5.04523e-05,3,3709
93,1.95307e-09,4.46074e-05,4.99468e-05,5,3714
93.1,1.91413e-09,4.41605e-05,4.94465e-05,4,3718
93.2,1.87597e-09,4.37181e-05,4.89511e-05,2,3720
93.3,1.83857e-09,4.32801e-05,4.84607e-05,3,3723
93.4,1.80192e-09,4.28465e-05,4.79752e-05,4,3727
93.5,1.766e-09,4.24173e-05,4.74946e-05,2,3729
93.6,1.73079e-09,4.19924e-05,4.70188e-05,4,3733
93.7,1.69628e-09,4.15717e-05,4.65477e-05,3,3736
93.8,1.66247e-09,4.11552e-05,4.60814e-05,2,3738
93.9,1.62932e-09,4.07429e-05,4.56197e-05,2,3740
94,1.59684e-09,4.03347e-05,4.51627e-05,4,3744
94.1,1.56501e-09,3.99306e-05,4.47103e-05,4,3748
94.2,1.53381e-09,3.95306e-05,4.42624e-05,2,3750
94.3,1.50323e-09,3.91346e-05,4.38189e-05,5,3755
94.4,1.47326e-09,3.87425e-05,4.33799e-05,6,3761
94.5,1.44389e-09,3.83544e-05,4.29453e-05,4,3765
94.6,1.4151e-09,3.79701e-05,4.25151e-05,3,3768
94.7,1.38689e-09,3.75897e-05,4.20892e-05,2,3770
94.8,1.35924e-09,3.72132e-05,4.16675e-05,2,3772
94.9,1.33215e-09,3.68404e-05,4.12501e-05,5,3777
95,1.30559e-09,3.64713e-05,4.08368e-05,3,3780
95.1,1.27956e-09,3.61059e-05,4.04277e-05,2,3782
95.2,1.25405e-09,3.57442e-05,4.00227e-05,2,3784
95.3,1.22905e-09,3.53861e-05,3.96218e-05,2,3786
95.4,1.20455e-09,3.50316e-05,3.92248e-05,3,3789
95.5,1.18053e-09,3.46806e-05,3.88319e-05,2,3791
95.6,1.157e-09,3.43332e-05,3.84428e-05,3,3794
95.7,1.13393e-09,3.39892e-05,3.80577e-05,2,3796
95.8,1.11133e-09,3.36487e-05,3.76764e-05,2,3798
95.9,1.08917e-09,3.33116e-05,3.7299e-05,3,3801
96,1.06746e-09,3.29779e-05,3.69253e-05,2,3803
96.1,1.04618e-09,3.26475e-05,3.65554e-05,5,3808
96.2,1.02532e-09,3.23205e-05,3.61892e-05,2,3810
96.3,1.00488e-09,3.19967e-05,3.58266e-05,4,3814
96.4,9.84846e-10,3.16761e-05,3.54677e-05,4,3818
96.5,9.65212e-10,3.13588e-05,3.51124e-05,2,3820
96.6,9.4597e-10,3.10446e-05,3.47606e-05,3,3823
96.7,9.27111e-10,3.07336e-05,3.44124e-05,3,3826
96.8,9.08628e-10,3.04257e-05,3.40676e-05,3,3829
96.9,8.90514e-10,3.01209e-05,3.37263e-05,8,3837
97,8.72761e-10,2.98191e-05,3.33884e-05,2,3839
97.1,8.55361e-10,2.95204e-05,3.30539e-05,5,3844
97.2,8.38309e-10,2.92247e-05,3.27228e-05,7,3851
97.3,8.21596e-10,2.89319e-05,3.2395e-05,2,3853
97.4,8.05217e-10,2.8642e-05,3.20704e-05,2,3855
97.5,7.89164e-10,2.83551e-05,3.17491e-05,3,3858
97.6,7.73431e-10,2.8071e-05,3.14311e-05,3,3861
97.7,7.58012e-10,2.77898e-05,3.11162e-05,6,3867
97.8,7.429e-10,2.75114e-05,3.08045e-05,2,3869
97.9,7.2809e-10,2.72358e-05,3.04959e-05,4,3873
98,7.13575e-10,2.69629e-05,3.01903e-05,3,3876
98.1,6.99349e-10,2.66928e-05,2.98879e-05,3,3879
98.2,6.85407e-10,2.64254e-05,2.95885e-05,2,3881
98.3,6.71742e-10,2.61607e-05,2.9292e-05,2,3883
98.4,6.58351e-10,2.58986e-05,2.89986e-05,5,3888
98.5,6.45226e-10,2.56391e-05,2.87081e-05,9,3897
98.6,6.32362e-10,2.53823e-05,2.84205e-05,2,3899
98.7,6.19756e-10,2.5128e-05,2.81357e-05,2,3901
98.8,6.074e-10,2.48762e-05,2.78539e-05,3,3904
98.9,5.95291e-10,2.4627e-05,2.75748e-05,4,3908
99,5.83423e-10,2.43803e-05,2.72986e-05,3,3911
99.1,5.71792e-10,2.41361e-05,2.70251e-05,3,3914
99.2,5.60393e-10,2.38943e-05,2.67544e-05,4,3918
99.3,5.49221e-10,2.36549e-05,2.64863e-05,2,3920
99.4,5.38272e-10,2.34179e-05,2.6221e-05,4,3924
99.5,5.27541e-10,2.31833e-05,2.59583e-05,3,3927
99.6,5.17024e-10,2.2951e-05,2.56982e-05,3,3930
99.7,5.06716e-10,2.27211e-05,2.54408e-05,2,3932
99.8,4.96614e-10,2.24935e-05,2.51859e-05,3,3935
99.9,4.86714e-10,2.22681e-05,2.49336e-05,3,3938
100,4.77011e-10,2.2045e-05,2.46838e-05,2,3940
100.1,4.67501e-10,2.18242e-05,2.44365e-05,2,3942
100.2,4.58181e-10,2.16056e-05,2.41917e-05,3,3945
100.3,4.49047e-10,2.13891e-05,2.39493e-05,2,3947
100.4,4.40094e-10,2.11748e-05,2.37094e-05,5,3952
100.5,4.31321e-10,2.09627e-05,2.34719e-05,2,3954
100.6,4.22722e-10,2.07527e-05,2.32367e-05,2,3956
100.7,4.14294e-10,2.05448e-05,2.3004e-05,4,3960
100.8,4.06035e-10,2.0339e-05,2.27735e-05,3,3963
100.9,3.9794e-10,2.01352e-05,2.25453e-05,3,3966
101,3.90007e-10,1.99335e-05,2.23195e-05,5,3971
101.1,3.82232e-10,1.97338e-05,2.20959e-05,2,3973
101.2,3.74612e-10,1.95361e-05,2.18745e-05,3,3976
101.3,3.67143e-10,1.93404e-05,2.16554e-05,4,3980
101.4,3.59824e-10,1.91466e-05,2.14384e-05,2,3982
101.5,3.52651e-10,1.89548e-05,2.12237e-05,2,3984
101.6,3.4562e-10,1.87649e-05,2.1011e-05,3,3987
101.7,3.3873e-10,1.85769e-05,2.08005e-05,4,3991
101.8,3.31977e-10,1.83908e-05,2.05921e-05,2,3993
101.9,3.25359e-10,1.82066e-05,2.03859e-05,7,4000
102,3.18872e-10,1.80242e-05,2.01816e-05,2,4002
102.1,3.12515e-10,1.78436e-05,1.99794e-05,4,4006
102.2,3.06285e-10,1.76648e-05,1.97793e-05,2,4008
102.3,3.00179e-10,1.74879e-05,1.95811e-05,2,4010
102.4,2.94194e-10,1.73127e-05,1.9385e-05,2,4012
102.5,2.88329e-10,1.71392e-05,1.91908e-05,2,4014
102.6,2.82581e-10,1.69675e-05,1.89985e-05,2,4016
102.7,2.76948e-10,1.67975e-05,1.88082e-05,4,4020
102.8,2.71426e-10,1.66292e-05,1.86197e-05,2,4022
102.9,2.66015e-10,1.64627e-05,1.84332e-05,2,4024
103,2.60712e-10,1.62977e-05,1.82485e-05,2,4026
103.1,2.55514e-10,1.61345e-05,1.80657e-05,2,4028
103.2,2.5042e-10,1.59728e-05,1.78847e-05,2,4030
103.3,2.45428e-10,1.58128e-05,1.77056e-05,2,4032
103.4,2.40535e-10,1.56544e-05,1.75282e-05,6,4038
103.5,2.3574e-10,1.54975e-05,1.73526e-05,3,4041
103.6,2.3104e-10,1.53423e-05,1.71787e-05,3,4044
103.7,2.26434e-10,1.51886e-05,1.70066e-05,3,4047
103.8,2.2192e-10,1.50364e-05,1.68363e-05,4,4051
103.9,2.17496e-10,1.48858e-05,1.66676e-05,3,4054
104,2.1316e-10,1.47367e-05,1.65006e-05,2,4056
104.1,2.0891e-10,1.4589e-05,1.63353e-05,5,4061
104.2,2.04745e-10,1.44429e-05,1.61717e-05,2,4063
104.3,2.00663e-10,1.42982e-05,1.60096e-05,8,4071
104.4,1.96663e-10,1.41549e-05,1.58493e-05,2,4073
104.5,1.92742e-10,1.40131e-05,1.56905e-05,2,4075
104.6,1.889e-10,1.38727e-05,1.55333e-05,5,4080
104.7,1.85134e-10,1.37338e-05,1.53777e-05,2,4082
104.8,1.81443e-10,1.35962e-05,1.52236e-05,5,4087
104.9,1.77826e-10,1.346e-05,1.50711e-05,3,4090
105,1.74281e-10,1.33251e-05,1.49201e-05,2,4092
105.1,1.70806e-10,1.31916e-05,1.47706e-05,2,4094
105.2,1.67401e-10,1.30595e-05,1.46227e-05,2,4096
105.3,1.64064e-10,1.29286e-05,1.44762e-05,2,4098
105.4,1.60793e-10,1.27991e-05,1.43311e-05,4,4102
105.5,1.57587e-10,1.26709e-05,1.41876e-05,3,4105
105.6,1.54446e-10,1.25439e-05,1.40454e-05,3,4108
105.7,1.51367e-10,1.24183e-05,1.39047e-05,3,4111
105.8,1.48349e-10,1.22939e-05,1.37654e-05,2,4113
105.9,1.45391e-10,1.21707e-05,1.36275e-05,3,4116
106,1.42493e-10,1.20488e-05,1.3491e-05,2,4118
106.1,1.39652e-10,1.19281e-05,1.33558e-05,2,4120
106.2,1.36868e-10,1.18086e-05,1.3222e-05,2,4122
106.3,1.34139e-10,1.16903e-05,1.30896e-05,2,4124
106.4,1.31465e-10,1.15732e-05,1.29584e-05,4,4128
106.5,1.28844e-10,1.14572e-05,1.28286e-05,3,4131
106.6,1.26276e-10,1.13424e-05,1.27001e-05,4,4135
106.7,1.23758e-10,1.12288e-05,1.25729e-05,9,4144
106.8,1.21291e-10,1.11163e-05,1.24469e-05,2,4146
106.9,1.18873e-10,1.10049e-05,1.23222e-05,3,4149
107,1.16503e-10,1.08947e-05,1.21988e-05,2,4151
107.1,1.14181e-10,1.07855e-05,1.20766e-05,5,4156
107.2,1.11904e-10,1.06775e-05,1.19556e-05,4,4160
107.3,1.09673e-10,1.05705e-05,1.18358e-05,2,4162
107.4,1.07487e-10,1.04646e-05,1.17172e-05,8,4170
107.5,1.05344e-10,1.03598e-05,1.15998e-05,3,4173
107.6,1.03244e-10,1.0256e-05,1.14836e-05,3,4176
107.7,1.01186e-10,1.01533e-05,1.13686e-05,2,4178
107.8,9.91683e-11,1.00515e-05,1.12547e-05,2,4180
107.9,9.71913e-11,9.95084e-06,1.11419e-05,4,4184
108,9.52537e-11,9.85115e-06,1.10303e-05,4,4188
108.1,9.33547e-11,9.75246e-06,1.09198e-05,3,4191
108.2,9.14936e-11,9.65476e-06,1.08104e-05,2,4193
108.3,8.96695e-11,9.55803e-06,1.07021e-05,2,4195
108.4,8.78819e-11,9.46228e-06,1.05949e-05,2,4197
108.5,8.61299e-11,9.36749e-06,1.04888e-05,4,4201
108.6,8.44128e-11,9.27364e-06,1.03837e-05,2,4203
108.7,8.27299e-11,9.18073e-06,1.02797e-05,2,4205
108.8,8.10806e-11,9.08876e-06,1.01767e-05,2,4207
108.9,7.94642e-11,8.99771e-06,1.00747e-05,2,4209
109,7.788e-11,8.90757e-06,9.97379e-06,2,4211
109.1,7.63274e-11,8.81833e-06,9.87387e-06,2,4213
109.2,7.48057e-11,8.72998e-06,9.77495e-06,3,4216
109.3,7.33144e-11,8.64252e-06,9.67702e-06,3,4219
109.4,7.18528e-11,8.55594e-06,9.58007e-06,2,4221
109.5,7.04203e-11,8.47023e-06,9.4841e-06,7,4228
109.6,6.90164e-11,8.38537e-06,9.38909e-06,4,4232
109.7,6.76405e-11,8.30136e-06,9.29502e-06,3,4235
109.8,6.6292e-11,8.2182e-06,9.2019e-06,5,4240
109.9,6.49704e-11,8.13587e-06,9.10972e-06,2,4242
110,6.36751e-11,8.05436e-06,9.01845e-06,5,4247
110.1,6.24057e-11,7.97367e-06,8.92811e-06,4,4251
110.2,6.11616e-11,7.89379e-06,8.83866e-06,2,4253
110.3,5.99423e-11,7.81471e-06,8.75011e-06,7,4260
110.4,5.87473e-11,7.73642e-06,8.66245e-06,2,4262
110.5,5.75761e-11,7.65891e-06,8.57567e-06,2,4264
110.6,5.64282e-11,7.58218e-06,8.48976e-06,2,4266
110.7,5.53033e-11,7.50622e-06,8.40471e-06,2,4268
110.8,5.42007e-11,7.43102e-06,8.32051e-06,2,4270
110.9,5.31202e-11,7.35658e-06,8.23715e-06,2,4272
111,5.20612e-11,7.28288e-06,8.15463e-06,3,4275
111.1,5.10233e-11,7.20992e-06,8.07293e-06,4,4279
111.2,5.00061e-11,7.13769e-06,7.99206e-06,4,4283
111.3,4.90092e-11,7.06618e-06,7.91199e-06,4,4287
111.4,4.80321e-11,6.99539e-06,7.83273e-06,3,4290
111.5,4.70745e-11,6.92531e-06,7.75426e-06,2,4292
111.6,4.61361e-11,6.85593e-06,7.67657e-06,2,4294
111.7,4.52163e-11,6.78724e-06,7.59967e-06,3,4297
111.8,4.43149e-11,6.71925e-06,7.52353e-06,5,4302
111.9,4.34314e-11,6.65193e-06,7.44816e-06,2,4304
112,4.25655e-11,6.58529e-06,7.37354e-06,2,4306
112.1,4.17169e-11,6.51932e-06,7.29967e-06,3,4309
112.2,4.08853e-11,6.45401e-06,7.22654e-06,3,4312
112.3,4.00702e-11,6.38935e-06,7.15414e-06,3,4315
112.4,3.92713e-11,6.32534e-06,7.08247e-06,6,4321
112.5,3.84884e-11,6.26197e-06,7.01152e-06,5,4326
112.6,3.77211e-11,6.19924e-06,6.94128e-06,3,4329
112.7,3.69691e-11,6.13713e-06,6.87174e-06,2,4331
112.8,3.62321e-11,6.07565e-06,6.80289e-06,7,4338
112.9,3.55098e-11,6.01478e-06,6.73474e-06,2,4340
113,3.48018e-11,5.95452e-06,6.66727e-06,3,4343
113.1,3.4108e-11,5.89487e-06,6.60048e-06,6,4349
113.2,3.3428e-11,5.83581e-06,6.53435e-06,4,4353
113.3,3.27616e-11,5.77735e-06,6.46889e-06,3,4356
113.4,3.21085e-11,5.71947e-06,6.40408e-06,5,4361
113.5,3.14684e-11,5.66217e-06,6.33992e-06,3,4364
113.6,3.0841e-11,5.60545e-06,6.27641e-06,3,4367
113.7,3.02262e-11,5.54929e-06,6.21353e-06,2,4369
113.8,2.96236e-11,5.4937e-06,6.15128e-06,3,4372
113.9,2.9033e-11,5.43866e-06,6.08966e-06,3,4375
114,2.84542e-11,5.38417e-06,6.02865e-06,2,4377
114.1,2.78869e-11,5.33023e-06,5.96825e-06,3,4380
114.2,2.7331e-11,5.27683e-06,5.90846e-06,2,4382
114.3,2.67861e-11,5.22397e-06,5.84927e-06,3,4385
114.4,2.62521e-11,5.17163e-06,5.79067e-06,2,4387
114.5,2.57287e-11,5.11982e-06,5.73266e-06,2,4389
114.6,2.52158e-11,5.06853e-06,5.67523e-06,3,4392
114.7,2.47131e-11,5.01775e-06,5.61837e-06,3,4395
114.8,2.42204e-11,4.96749e-06,5.56209e-06,2,4397
114.9,2.37376e-11,4.91772e-06,5.50636e-06,6,4403
115,2.32643e-11,4.86845e-06,5.4512e-06,2,4405
115.1,2.28005e-11,4.81968e-06,5.39659e-06,2,4407
115.2,2.2346e-11,4.7714e-06,5.34252e-06,2,4409
115.3,2.19005e-11,4.72359e-06,5.289e-06,2,4411
115.4,2.14639e-11,4.67627e-06,5.23602e-06,2,4413
115.5,2.1036e-11,4.62942e-06,5.18356e-06,2,4415
115.6,2.06166e-11,4.58305e-06,5.13163e-06,3,4418
115.7,2.02056e-11,4.53713e-06,5.08022e-06,2,4420
115.8,1.98028e-11,4.49168e-06,5.02932e-06,6,4426
115.9,1.9408e-11,4.44668e-06,4.97894e-06,2,4428
116,1.9021e-11,4.40213e-06,4.92906e-06,8,4436
116.1,1.86418e-11,4.35803e-06,4.87968e-06,4,4440
116.2,1.82702e-11,4.31437e-06,4.83079e-06,4,4444
116.3,1.7906e-11,4.27115e-06,4.7824e-06,15,4459
116.4,1.7549e-11,4.22836e-06,4.73449e-06,2,4461
116.5,1.71991e-11,4.186e-06,4.68706e-06,2,4463
116.6,1.68562e-11,4.14406e-06,4.6401e-06,2,4465
116.7,1.65202e-11,4.10255e-06,4.59361e-06,3,4468
116.8,1.61908e-11,4.06145e-06,4.54759e-06,2,4470
116.9,1.58681e-11,4.02076e-06,4.50204e-06,2,4472
117,1.55517e-11,3.98048e-06,4.45693e-06,2,4474
117.1,1.52417e-11,3.9406e-06,4.41228e-06,3,4477
117.2,1.49378e-11,3.90112e-06,4.36808e-06,3,4480
117.3,1.464e-11,3.86204e-06,4.32432e-06,2,4482
117.4,1.43482e-11,3.82335e-06,4.281e-06,3,4485
117.5,1.40621e-11,3.78504e-06,4.23811e-06,4,4489
117.6,1.37818e-11,3.74713e-06,4.19565e-06,2,4491
117.7,1.3507e-11,3.70959e-06,4.15362e-06,2,4493
117.8,1.32377e-11,3.67242e-06,4.11201e-06,4,4497
117.9,1.29738e-11,3.63563e-06,4.07081e-06,3,4500
118,1.27152e-11,3.59921e-06,4.03003e-06,6,4506
118.1,1.24617e-11,3.56315e-06,3.98965e-06,2,4508
118.2,1.22133e-11,3.52745e-06,3.94969e-06,2,4510
118.3,1.19698e-11,3.49212e-06,3.91012e-06,2,4512
118.4,1.17311e-11,3.45713e-06,3.87094e-06,3,4515
118.5,1.14973e-11,3.4225e-06,3.83216e-06,3,4518
118.6,1.12681e-11,3.38821e-06,3.79377e-06,2,4520
118.7,1.10434e-11,3.35427e-06,3.75577e-06,3,4523
118.8,1.08233e-11,3.32066e-06,3.71814e-06,2,4525
118.9,1.06075e-11,3.28739e-06,3.68089e-06,2,4527
119,1.0396e-11,3.25446e-06,3.64401e-06,3,4530
119.1,1.01888e-11,3.22186e-06,3.60751e-06,4,4534
119.2,9.98563e-12,3.18958e-06,3.57137e-06,3,4537
119.3,9.78655e-12,3.15763e-06,3.53559e-06,3,4540
119.4,9.59145e-12,3.12599e-06,3.50017e-06,2,4542
119.5,9.40023e-12,3.09467e-06,3.4651e-06,9,4551
119.6,9.21283e-12,3.06367e-06,3.43039e-06,2,4553
119.7,9.02916e-12,3.03298e-06,3.39602e-06,3,4556
119.8,8.84915e-12,3.00259e-06,3.362e-06,2,4558
119.9,8.67274e-12,2.97251e-06,3.32832e-06,2,4560
120,8.49984e-12,2.94273e-06,3.29497e-06,4,4564
120.1,8.33038e-12,2.91325e-06,3.26196e-06,3,4567
120.2,8.16431e-12,2.88407e-06,3.22929e-06,2,4569
120.3,8.00154e-12,2.85517e-06,3.19693e-06,2,4571
120.4,7.84202e-12,2.82657e-06,3.16491e-06,2,4573
120.5,7.68569e-12,2.79825e-06,3.1332e-06,2,4575
120.6,7.53246e-12,2.77022e-06,3.10181e-06,2,4577
120.7,7.3823e-12,2.74247e-06,3.07074e-06,3,4580
120.8,7.23512e-12,2.71499e-06,3.03997e-06,3,4583
120.9,7.09088e-12,2.68779e-06,3.00952e-06,4,4587
121,6.94952e-12,2.66087e-06,2.97937e-06,2,4589
121.1,6.81097e-12,2.63421e-06,2.94952e-06,3,4592
121.2,6.67519e-12,2.60782e-06,2.91997e-06,2,4594
121.3,6.54211e-12,2.58169e-06,2.89072e-06,2,4596
121.4,6.41169e-12,2.55583e-06,2.86176e-06,2,4598
121.5,6.28386e-12,2.53022e-06,2.83309e-06,3,4601
121.6,6.15859e-12,2.50488e-06,2.80471e-06,2,4603
121.7,6.03581e-12,2.47978e-06,2.77661e-06,3,4606
121.8,5.91548e-12,2.45494e-06,2.74879e-06,5,4611
121.9,5.79755e-12,2.43034e-06,2.72125e-06,2,4613
122,5.68197e-12,2.406e-06,2.69399e-06,5,4618
122.1,5.56869e-12,2.38189e-06,2.667e-06,3,4621
122.2,5.45767e-12,2.35803e-06,2.64028e-06,2,4623
122.3,5.34887e-12,2.33441e-06,2.61383e-06,2,4625
122.4,5.24223e-12,2.31102e-06,2.58765e-06,2,4627
122.5,5.13772e-12,2.28787e-06,2.56172e-06,2,4629
122.6,5.0353e-12,2.26495e-06,2.53606e-06,2,4631
122.7,4.93491e-12,2.24226e-06,2.51065e-06,2,4633
122.8,4.83653e-12,2.21979e-06,2.4855e-06,5,4638
122.9,4.74011e-12,2.19756e-06,2.4606e-06,3,4641
123,4.64561e-12,2.17554e-06,2.43595e-06,3,4644
123.1,4.55299e-12,2.15374e-06,2.41154e-06,3,4647
123.2,4.46223e-12,2.13217e-06,2.38739e-06,2,4649
123.3,4.37327e-12,2.11081e-06,2.36347e-06,2,4651
123.4,4.28608e-12,2.08966e-06,2.33979e-06,2,4653
123.5,4.20063e-12,2.06873e-06,2.31635e-06,3,4656
123.6,4.11689e-12,2.048e-06,2.29314e-06,2,4658
123.7,4.03481e-12,2.02748e-06,2.27017e-06,5,4663
123.8,3.95438e-12,2.00717e-06,2.24743e-06,4,4667
123.9,3.87554e-12,1.98706e-06,2.22491e-06,2,4669
124,3.79828e-12,1.96716e-06,2.20262e-06,2,4671
124.1,3.72255e-12,1.94745e-06,2.18056e-06,2,4673
124.2,3.64834e-12,1.92794e-06,2.15871e-06,3,4676
124.3,3.57561e-12,1.90863e-06,2.13708e-06,2,4678
124.4,3.50432e-12,1.8895e-06,2.11567e-06,2,4680
124.5,3.43446e-12,1.87057e-06,2.09448e-06,3,4683
124.6,3.36599e-12,1.85183e-06,2.0735e-06,3,4686
124.7,3.29889e-12,1.83328e-06,2.05272e-06,2,4688
124.8,3.23312e-12,1.81492e-06,2.03216e-06,3,4691
124.9,3.16866e-12,1.79673e-06,2.0118e-06,3,4694
125,3.10549e-12,1.77873e-06,1.99165e-06,2,4696
125.1,3.04358e-12,1.76091e-06,1.97169e-06,3,4699
125.2,2.98291e-12,1.74327e-06,1.95194e-06,2,4701
125.3,2.92344e-12,1.72581e-06,1.93239e-06,2,4703
125.4,2.86516e-12,1.70852e-06,1.91303e-06,2,4705
125.5,2.80804e-12,1.6914e-06,1.89386e-06,2,4707
125.6,2.75205e-12,1.67446e-06,1.87489e-06,6,4713
125.7,2.69719e-12,1.65768e-06,1.8561e-06,4,4717
125.8,2.64342e-12,1.64108e-06,1.83751e-06,2,4719
125.9,2.59072e-12,1.62464e-06,1.8191e-06,3,4722
126,2.53907e-12,1.60836e-06,1.80088e-06,2,4724
126.1,2.48845e-12,1.59225e-06,1.78284e-06,5,4729
126.2,2.43884e-12,1.57629e-06,1.76497e-06,3,4732
126.3,2.39022e-12,1.5605e-06,1.74729e-06,2,4734
126.4,2.34257e-12,1.54487e-06,1.72979e-06,2,4736
126.5,2.29587e-12,1.52939e-06,1.71246e-06,5,4741
126.6,2.2501e-12,1.51407e-06,1.6953e-06,2,4743
126.7,2.20524e-12,1.4989e-06,1.67832e-06,2,4745
126.8,2.16127e-12,1.48389e-06,1.66151e-06,2,4747
126.9,2.11819e-12,1.46902e-06,1.64486e-06,4,4751
127,2.07596e-12,1.4543e-06,1.62838e-06,4,4755
127.1,2.03457e-12,1.43973e-06,1.61207e-06,2,4757
127.2,1.99401e-12,1.42531e-06,1.59592e-06,3,4760
127.3,1.95426e-12,1.41103e-06,1.57993e-06,2,4762
127.4,1.9153e-12,1.3969e-06,1.5641e-06,3,4765
127.5,1.87711e-12,1.3829e-06,1.54843e-06,2,4767
127.6,1.83969e-12,1.36905e-06,1.53292e-06,4,4771
127.7,1.80302e-12,1.35533e-06,1.51756e-06,2,4773
127.8,1.76707e-12,1.34175e-06,1.50236e-06,2,4775
127.9,1.73184e-12,1.32831e-06,1.48731e-06,2,4777
128,1.69732e-12,1.315e-06,1.47241e-06,3,4780
128.1,1.66348e-12,1.30183e-06,1.45766e-06,5,4785
128.2,1.63032e-12,1.28879e-06,1.44305e-06,4,4789
128.3,1.59781e-12,1.27588e-06,1.4286e-06,7,4796
128.4,1.56596e-12,1.26309e-06,1.41428e-06,5,4801
128.5,1.53474e-12,1.25044e-06,1.40012e-06,2,4803
128.6,1.50414e-12,1.23791e-06,1.38609e-06,2,4805
128.7,1.47416e-12,1.22551e-06,1.3722e-06,2,4807
128.8,1.44477e-12,1.21323e-06,1.35846e-06,2,4809
128.9,1.41596e-12,1.20108e-06,1.34485e-06,2,4811
129,1.38774e-12,1.18905e-06,1.33137e-06,2,4813
129.1,1.36007e-12,1.17713e-06,1.31804e-06,5,4818
129.2,1.33296e-12,1.16534e-06,1.30483e-06,6,4824
129.3,1.30638e-12,1.15367e-06,1.29176e-06,2,4826
129.4,1.28034e-12,1.14211e-06,1.27882e-06,2,4828
129.5,1.25481e-12,1.13067e-06,1.26601e-06,2,4830
129.6,1.2298e-12,1.11934e-06,1.25332e-06,2,4832
129.7,1.20528e-12,1.10813e-06,1.24077e-06,3,4835
129.8,1.18125e-12,1.09703e-06,1.22834e-06,2,4837
129.9,1.1577e-12,1.08603e-06,1.21603e-06,3,4840
130,1.13462e-12,1.07515e-06,1.20385e-06,2,4842
130.1,1.112e-12,1.06438e-06,1.19179e-06,5,4847
130.2,1.08983e-12,1.05372e-06,1.17985e-06,2,4849
130.3,1.06811e-12,1.04316e-06,1.16803e-06,4,4853
130.4,1.04681e-12,1.03271e-06,1.15633e-06,9,4862
130.5,1.02594e-12,1.02237e-06,1.14474e-06,6,4868
130.6,1.00549e-12,1.01213e-06,1.13327e-06,4,4872
130.7,9.85443e-13,1.00199e-06,1.12192e-06,3,4875
130.8,9.65797e-13,9.91947e-07,1.11068e-06,2,4877
130.9,9.46543e-13,9.8201e-07,1.09955e-06,4,4881
131,9.27673e-13,9.72172e-07,1.08854e-06,3,4884
131.1,9.09179e-13,9.62432e-07,1.07763e-06,2,4886
131.2,8.91053e-13,9.5279e-07,1.06684e-06,5,4891
131.3,8.73289e-13,9.43245e-07,1.05615e-06,10,4901
131.4,8.55879e-13,9.33796e-07,1.04557e-06,10,4911
131.5,8.38816e-13,9.24441e-07,1.03509e-06,2,4913
131.6,8.22093e-13,9.15179e-07,1.02472e-06,3,4916
131.7,8.05704e-13,9.06011e-07,1.01446e-06,2,4918
131.8,7.89642e-13,8.96934e-07,1.0043e-06,2,4920
131.9,7.73899e-13,8.87949e-07,9.94235e-07,2,4922
132,7.58471e-13,8.79053e-07,9.84274e-07,2,4924
132.1,7.4335e-13,8.70246e-07,9.74414e-07,2,4926
132.2,7.2853e-13,8.61528e-07,9.64652e-07,2,4928
132.3,7.14006e-13,8.52897e-07,9.54988e-07,2,4930
132.4,6.99772e-13,8.44353e-07,9.4542e-07,2,4932
132.5,6.85821e-13,8.35894e-07,9.35949e-07,6,4938
132.6,6.72149e-13,8.27519e-07,9.26572e-07,5,4943
132.7,6.58748e-13,8.19229e-07,9.1729e-07,4,4947
132.8,6.45615e-13,8.11022e-07,9.081e-07,2,4949
132.9,6.32745e-13,8.02897e-07,8.99002e-07,7,4956
133,6.2013e-13,7.94853e-07,8.89996e-07,2,4958
133.1,6.07767e-13,7.8689e-07,8.8108e-07,2,4960
133.2,5.95651e-13,7.79007e-07,8.72253e-07,7,4967
133.3,5.83776e-13,7.71203e-07,8.63515e-07,5,4972
133.4,5.72137e-13,7.63477e-07,8.54864e-07,2,4974
133.5,5.60731e-13,7.55828e-07,8.463e-07,2,4976
133.6,5.49553e-13,7.48256e-07,8.37821e-07,2,4978
133.7,5.38597e-13,7.4076e-07,8.29428e-07,2,4980
133.8,5.27859e-13,7.33339e-07,8.21118e-07,2,4982
133.9,5.17336e-13,7.25992e-07,8.12892e-07,7,4989
134,5.07022e-13,7.18719e-07,8.04748e-07,2,4991
134.1,4.96914e-13,7.11519e-07,7.96686e-07,3,4994
134.2,4.87008e-13,7.0439e-07,7.88705e-07,10,5004
134.3,4.77299e-13,6.97334e-07,7.80803e-07,5,5009
134.4,4.67783e-13,6.90348e-07,7.72981e-07,2,5011
134.5,4.58457e-13,6.83432e-07,7.65237e-07,2,5013
134.6,4.49318e-13,6.76585e-07,7.57571e-07,2,5015
134.7,4.4036e-13,6.69807e-07,7.49981e-07,5,5020
134.8,4.31581e-13,6.63096e-07,7.42468e-07,2,5022
134.9,4.22977e-13,6.56453e-07,7.3503e-07,4,5026
135,4.14544e-13,6.49877e-07,7.27666e-07,4,5030
135.1,4.0628e-13,6.43366e-07,7.20376e-07,4,5034
135.2,3.9818e-13,6.36921e-07,7.13159e-07,2,5036
135.3,3.90242e-13,6.3054e-07,7.06015e-07,2,5038
135.4,3.82462e-13,6.24223e-07,6.98942e-07,2,5040
135.5,3.74838e-13,6.17969e-07,6.91939e-07,2,5042
135.6,3.67365e-13,6.11779e-07,6.85007e-07,2,5044
135.7,3.60041e-13,6.0565e-07,6.78145e-07,4,5048
135.8,3.52863e-13,5.99582e-07,6.71351e-07,2,5050
135.9,3.45828e-13,5.93575e-07,6.64625e-07,2,5052
136,3.38934e-13,5.87629e-07,6.57967e-07,2,5054
136.1,3.32177e-13,5.81742e-07,6.51375e-07,2,5056
136.2,3.25555e-13,5.75914e-07,6.4485e-07,2,5058
136.3,3.19064e-13,5.70144e-07,6.38389e-07,2,5060
136.4,3.12703e-13,5.64432e-07,6.31994e-07,3,5063
136.5,3.06469e-13,5.58778e-07,6.25662e-07,4,5067
136.6,3.0036e-13,5.5318e-07,6.19394e-07,2,5069
136.7,2.94371e-13,5.47638e-07,6.13189e-07,5,5074
136.8,2.88503e-13,5.42151e-07,6.07046e-07,4,5078
136.9,2.82751e-13,5.3672e-07,6.00965e-07,3,5081
137,2.77114e-13,5.31343e-07,5.94944e-07,3,5084
137.1,2.7159e-13,5.2602e-07,5.88984e-07,2,5086
137.2,2.66175e-13,5.2075e-07,5.83083e-07,2,5088
137.3,2.60869e-13,5.15533e-07,5.77242e-07,5,5093
137.4,2.55668e-13,5.10368e-07,5.71459e-07,2,5095
137.5,2.50571e-13,5.05255e-07,5.65734e-07,7,5102
137.6,2.45576e-13,5.00194e-07,5.60066e-07,2,5104
137.7,2.4068e-13,4.95183e-07,5.54455e-07,2,5106
137.8,2.35882e-13,4.90222e-07,5.48901e-07,3,5109
137.9,2.31179e-13,4.85311e-07,5.43402e-07,2,5111
138,2.2657e-13,4.80449e-07,5.37958e-07,2,5113
138.1,2.22054e-13,4.75635e-07,5.32568e-07,4,5117
138.2,2.17626e-13,4.7087e-07,5.27233e-07,3,5120
138.3,2.13288e-13,4.66153e-07,5.21951e-07,7,5127
138.4,2.09036e-13,4.61483e-07,5.16722e-07,3,5130
138.5,2.04868e-13,4.5686e-07,5.11545e-07,3,5133
138.6,2.00784e-13,4.52283e-07,5.06421e-07,2,5135
138.7,1.96781e-13,4.47752e-07,5.01347e-07,5,5140
138.8,1.92858e-13,4.43266e-07,4.96324e-07,2,5142
138.9,1.89013e-13,4.38825e-07,4.91352e-07,2,5144
139,1.85245e-13,4.34429e-07,4.8643e-07,3,5147
139.1,1.81552e-13,4.30077e-07,4.81557e-07,5,5152
139.2,1.77933e-13,4.25768e-07,4.76732e-07,5,5157
139.3,1.74386e-13,4.21503e-07,4.71956e-07,2,5159
139.4,1.70909e-13,4.1728e-07,4.67228e-07,4,5163
139.5,1.67502e-13,4.131e-07,4.62547e-07,2,5165
139.6,1.64162e-13,4.08961e-07,4.57913e-07,5,5170
139.7,1.6089e-13,4.04864e-07,4.53326e-07,2,5172
139.8,1.57682e-13,4.00808e-07,4.48784e-07,2,5174
139.9,1.54539e-13,3.96793e-07,4.44288e-07,3,5177
140,1.51458e-13,3.92818e-07,4.39837e-07,3,5180
140.1,1.48438e-13,3.88882e-07,4.35431e-07,5,5185
140.2,1.45479e-13,3.84986e-07,4.31069e-07,2,5187
140.3,1.42579e-13,3.8113e-07,4.2675e-07,3,5190
140.4,1.39736e-13,3.77311e-07,4.22475e-07,2,5192
140.5,1.3695e-13,3.73531e-07,4.18242e-07,5,5197
140.6,1.3422e-13,3.69789e-07,4.14052e-07,2,5199
140.7,1.31544e-13,3.66085e-07,4.09904e-07,2,5201
140.8,1.28922e-13,3.62417e-07,4.05798e-07,3,5204
140.9,1.26352e-13,3.58786e-07,4.01732e-07,4,5208
141,1.23833e-13,3.55192e-07,3.97708e-07,3,5211
141.1,1.21364e-13,3.51633e-07,3.93723e-07,2,5213
141.2,1.18945e-13,3.48111e-07,3.89779e-07,4,5217
141.3,1.16573e-13,3.44623e-07,3.85874e-07,3,5220
141.4,1.14249e-13,3.41171e-07,3.82008e-07,2,5222
141.5,1.11972e-13,3.37753e-07,3.78181e-07,4,5226
141.6,1.09739e-13,3.34369e-07,3.74393e-07,3,5229
141.7,1.07552e-13,3.31019e-07,3.70642e-07,2,5231
141.8,1.05407e-13,3.27703e-07,3.66929e-07,2,5233
141.9,1.03306e-13,3.2442e-07,3.63253e-07,4,5237
142,1.01246e-13,3.2117e-07,3.59614e-07,3,5240
142.1,9.92281e-14,3.17952e-07,3.56011e-07,2,5242
142.2,9.72498e-14,3.14767e-07,3.52444e-07,2,5244
142.3,9.53111e-14,3.11614e-07,3.48913e-07,3,5247
142.4,9.3411e-14,3.08492e-07,3.45418e-07,2,5249
142.5,9.15486e-14,3.05401e-07,3.41957e-07,2,5251
142.6,8.97236e-14,3.02342e-07,3.38532e-07,4,5255
142.7,8.7935e-14,2.99313e-07,3.3514e-07,7,5262
142.8,8.61817e-14,2.96314e-07,3.31783e-07,3,5265
142.9,8.44636e-14,2.93346e-07,3.28459e-07,2,5267
143,8.27797e-14,2.90407e-07,3.25168e-07,3,5270
143.1,8.11294e-14,2.87498e-07,3.21911e-07,3,5273
143.2,7.95121e-14,2.84617e-07,3.18686e-07,3,5276
143.3,7.79269e-14,2.81766e-07,3.15493e-07,2,5278
143.4,7.63733e-14,2.78943e-07,3.12332e-07,2,5280
143.5,7.48507e-14,2.76149e-07,3.09203e-07,2,5282
143.6,7.33585e-14,2.73382e-07,3.06106e-07,2,5284
143.7,7.1896e-14,2.70643e-07,3.03039e-07,4,5288
143.8,7.04627e-14,2.67932e-07,3.00003e-07,2,5290
143.9,6.90581e-14,2.65248e-07,2.96998e-07,5,5295
144,6.76814e-14,2.62591e-07,2.94022e-07,3,5298
144.1,6.63321e-14,2.5996e-07,2.91077e-07,3,5301
144.2,6.50096e-14,2.57355e-07,2.88161e-07,4,5305
144.3,6.37135e-14,2.54777e-07,2.85274e-07,3,5308
144.4,6.24435e-14,2.52225e-07,2.82416e-07,2,5310
144.5,6.11986e-14,2.49698e-07,2.79586e-07,2,5312
144.6,5.99785e-14,2.47196e-07,2.76785e-07,2,5314
144.7,5.87827e-14,2.4472e-07,2.74013e-07,2,5316
144.8,5.76109e-14,2.42268e-07,2.71267e-07,2,5318
144.9,5.64625e-14,2.39841e-07,2.6855e-07,9,5327
145,5.53366e-14,2.37438e-07,2.65859e-07,2,5329
145.1,5.42336e-14,2.3506e-07,2.63196e-07,4,5333
145.2,5.31524e-14,2.32705e-07,2.60559e-07,2,5335
145.3,5.20926e-14,2.30374e-07,2.57949e-07,2,5337
145.4,5.10543e-14,2.28066e-07,2.55365e-07,6,5343
145.5,5.00365e-14,2.25781e-07,2.52806e-07,3,5346
145.6,4.90389e-14,2.23519e-07,2.50274e-07,3,5349
145.7,4.80613e-14,2.2128e-07,2.47766e-07,4,5353
145.8,4.71031e-14,2.19063e-07,2.45284e-07,7,5360
145.9,4.61642e-14,2.16868e-07,2.42827e-07,2,5362
146,4.52439e-14,2.14696e-07,2.40394e-07,2,5364
146.1,4.43419e-14,2.12545e-07,2.37986e-07,6,5370
146.2,4.34577e-14,2.10415e-07,2.35602e-07,3,5373
146.3,4.25914e-14,2.08307e-07,2.33241e-07,3,5376
146.4,4.17422e-14,2.0622e-07,2.30905e-07,2,5378
146.5,4.09101e-14,2.04155e-07,2.28592e-07,2,5380
146.6,4.00945e-14,2.02109e-07,2.26301e-07,2,5382
146.7,3.92953e-14,2.00084e-07,2.24034e-07,18,5400
146.8,3.8512e-14,1.9808e-07,2.2179e-07,3,5403
146.9,3.77441e-14,1.96096e-07,2.19568e-07,4,5407
147,3.69918e-14,1.94131e-07,2.17368e-07,3,5410
147.1,3.62543e-14,1.92186e-07,2.15191e-07,3,5413
147.2,3.55317e-14,1.90261e-07,2.13035e-07,2,5415
147.3,3.48231e-14,1.88355e-07,2.10901e-07,5,5420
147.4,3.41289e-14,1.86468e-07,2.08788e-07,3,5423
147.5,3.34486e-14,1.846e-07,2.06696e-07,4,5427
147.6,3.27817e-14,1.8275e-07,2.04625e-07,2,5429
147.7,3.21284e-14,1.8092e-07,2.02575e-07,2,5431
147.8,3.14876e-14,1.79107e-07,2.00546e-07,3,5434
147.9,3.086e-14,1.77313e-07,1.98537e-07,4,5438
148,3.02449e-14,1.75536e-07,1.96548e-07,4,5442
148.1,2.96419e-14,1.73778e-07,1.94579e-07,2,5444
148.2,2.90508e-14,1.72037e-07,1.92629e-07,4,5448
148.3,2.84717e-14,1.70313e-07,1.907e-07,4,5452
148.4,2.79039e-14,1.68607e-07,1.88789e-07,2,5454
148.5,2.7348e-14,1.66918e-07,1.86898e-07,5,5459
148.6,2.68026e-14,1.65246e-07,1.85025e-07,2,5461
148.7,2.62685e-14,1.6359e-07,1.83172e-07,7,5468
148.8,2.57445e-14,1.61951e-07,1.81337e-07,3,5471
148.9,2.52315e-14,1.60329e-07,1.7952e-07,3,5474
149,2.47285e-14,1.58723e-07,1.77722e-07,2,5476
149.1,2.42355e-14,1.57133e-07,1.75941e-07,3,5479
149.2,2.37524e-14,1.55558e-07,1.74178e-07,2,5481
149.3,2.32791e-14,1.54e-07,1.72434e-07,5,5486
149.4,2.28149e-14,1.52457e-07,1.70706e-07,4,5490
149.5,2.23598e-14,1.5093e-07,1.68996e-07,3,5493
149.6,2.19143e-14,1.49418e-07,1.67303e-07,3,5496
149.7,2.14774e-14,1.47921e-07,1.65627e-07,2,5498
149.8,2.10494e-14,1.46439e-07,1.63967e-07,2,5500
149.9,2.06295e-14,1.44972e-07,1.62325e-07,2,5502
150,2.02185e-14,1.4352e-07,1.60699e-07,5,5507
150.1,1.98155e-14,1.42082e-07,1.59089e-07,5,5512
150.2,1.94203e-14,1.40658e-07,1.57495e-07,2,5514
150.3,1.90332e-14,1.39249e-07,1.55917e-07,2,5516
150.4,1.86537e-14,1.37854e-07,1.54355e-07,4,5520
150.5,1.82818e-14,1.36473e-07,1.52809e-07,4,5524
150.6,1.79174e-14,1.35106e-07,1.51278e-07,3,5527
150.7,1.75604e-14,1.33752e-07,1.49762e-07,3,5530
150.8,1.72101e-14,1.32412e-07,1.48262e-07,9,5539
150.9,1.68671e-14,1.31086e-07,1.46777e-07,4,5543
151,1.6531e-14,1.29773e-07,1.45306e-07,2,5545
151.1,1.62015e-14,1.28473e-07,1.4385e-07,2,5547
151.2,1.58784e-14,1.27185e-07,1.42409e-07,2,5549
151.3,1.55619e-14,1.25911e-07,1.40983e-07,3,5552
151.4,1.52517e-14,1.2465e-07,1.3957e-07,3,5555
151.5,1.49475e-14,1.23401e-07,1.38172e-07,2,5557
151.6,1.46497e-14,1.22165e-07,1.36788e-07,4,5561
151.7,1.43576e-14,1.20941e-07,1.35417e-07,4,5565
151.8,1.40713e-14,1.19729e-07,1.34061e-07,2,5567
151.9,1.3791e-14,1.1853e-07,1.32718e-07,2,5569
152,1.35161e-14,1.17342e-07,1.31388e-07,2,5571
152.1,1.32466e-14,1.16167e-07,1.30072e-07,5,5576
152.2,1.29824e-14,1.15003e-07,1.28769e-07,3,5579
152.3,1.27236e-14,1.13851e-07,1.27479e-07,2,5581
152.4,1.24702e-14,1.1271e-07,1.26202e-07,2,5583
152.5,1.22216e-14,1.11581e-07,1.24937e-07,3,5586
152.6,1.1978e-14,1.10463e-07,1.23686e-07,3,5589
152.7,1.17392e-14,1.09357e-07,1.22447e-07,2,5591
152.8,1.15053e-14,1.08261e-07,1.2122e-07,2,5593
152.9,1.12758e-14,1.07177e-07,1.20005e-07,3,5596
153,1.1051e-14,1.06103e-07,1.18803e-07,3,5599
153.1,1.08307e-14,1.0504e-07,1.17613e-07,2,5601
153.2,1.06148e-14,1.03988e-07,1.16435e-07,2,5603
153.3,1.04033e-14,1.02946e-07,1.15268e-07,5,5608
153.4,1.0196e-14,1.01914e-07,1.14113e-07,4,5612
153.5,9.99262e-15,1.00893e-07,1.1297e-07,2,5614
153.6,9.79348e-15,9.98827e-08,1.11838e-07,2,5616
153.7,9.59822e-15,9.8882e-08,1.10718e-07,2,5618
153.8,9.40679e-15,9.78914e-08,1.09609e-07,2,5620
153.9,9.21961e-15,9.69107e-08,1.08511e-07,5,5625
154,9.03586e-15,9.59398e-08,1.07424e-07,2,5627
154.1,8.85551e-15,9.49787e-08,1.06348e-07,2,5629
154.2,8.67915e-15,9.40272e-08,1.05282e-07,3,5632
154.3,8.50604e-15,9.30852e-08,1.04227e-07,3,5635
154.4,8.33664e-15,9.21526e-08,1.03183e-07,3,5638
154.5,8.17048e-15,9.12294e-08,1.02149e-07,10,5648
154.6,8.00757e-15,9.03155e-08,1.01126e-07,2,5650
154.7,7.84784e-15,8.94107e-08,1.00113e-07,3,5653
154.8,7.69151e-15,8.85149e-08,9.911e-08,2,5655
154.9,7.53838e-15,8.76282e-08,9.81171e-08,2,5657
155,7.38791e-15,8.67503e-08,9.71342e-08,2,5659
155.1,7.2406e-15,8.58812e-08,9.61611e-08,2,5661
155.2,7.09655e-15,8.50208e-08,9.51977e-08,3,5664
155.3,6.95507e-15,8.41691e-08,9.4244e-08,2,5666
155.4,6.81635e-15,8.33259e-08,9.32998e-08,3,5669
155.5,6.68045e-15,8.24911e-08,9.23651e-08,7,5676
155.6,6.54723e-15,8.16647e-08,9.14398e-08,3,5679
155.7,6.4168e-15,8.08465e-08,9.05237e-08,3,5682
155.8,6.28899e-15,8.00366e-08,8.96169e-08,2,5684
155.9,6.16377e-15,7.92348e-08,8.87191e-08,2,5686
156,6.04082e-15,7.8441e-08,8.78302e-08,2,5688
156.1,5.92057e-15,7.76551e-08,8.69503e-08,3,5691
156.2,5.80251e-15,7.68772e-08,8.60793e-08,4,5695
156.3,5.68681e-15,7.6107e-08,8.52169e-08,3,5698
156.4,5.5736e-15,7.53445e-08,8.43632e-08,2,5700
156.5,5.46257e-15,7.45897e-08,8.3518e-08,2,5702
156.6,5.35378e-15,7.38425e-08,8.26813e-08,3,5705
156.7,5.24695e-15,7.31027e-08,8.1853e-08,7,5712
156.8,5.14238e-15,7.23703e-08,8.1033e-08,4,5716
156.9,5.03972e-15,7.16453e-08,8.02211e-08,3,5719
157,4.93948e-15,7.09276e-08,7.94175e-08,4,5723
157.1,4.84122e-15,7.0217e-08,7.86219e-08,2,5725
157.2,4.74479e-15,6.95135e-08,7.78342e-08,5,5730
157.3,4.6501e-15,6.88171e-08,7.70544e-08,2,5732
157.4,4.55739e-15,6.81277e-08,7.62825e-08,3,5735
157.5,4.46656e-15,6.74452e-08,7.55183e-08,2,5737
157.6,4.37757e-15,6.67695e-08,7.47617e-08,3,5740
157.7,4.29051e-15,6.61006e-08,7.40127e-08,2,5742
157.8,4.20502e-15,6.54384e-08,7.32713e-08,4,5746
157.9,4.12117e-15,6.47828e-08,7.25372e-08,5,5751
158,4.03908e-15,6.41338e-08,7.18105e-08,2,5753
158.1,3.95867e-15,6.34913e-08,7.10911e-08,3,5756
158.2,3.87974e-15,6.28552e-08,7.03789e-08,4,5760
158.3,3.80263e-15,6.22255e-08,6.96738e-08,2,5762
158.4,3.72654e-15,6.16021e-08,6.89758e-08,3,5765
158.5,3.65252e-15,6.0985e-08,6.82848e-08,2,5767
158.6,3.57975e-15,6.0374e-08,6.76007e-08,3,5770
158.7,3.50837e-15,5.97692e-08,6.69235e-08,2,5772
158.8,3.43841e-15,5.91704e-08,6.6253e-08,3,5775
158.9,3.37011e-15,5.85776e-08,6.55893e-08,4,5779
159,3.30298e-15,5.79908e-08,6.49322e-08,3,5782
159.1,3.23707e-15,5.74098e-08,6.42817e-08,2,5784
159.2,3.17265e-15,5.68347e-08,6.36377e-08,3,5787
159.3,3.10943e-15,5.62653e-08,6.30002e-08,2,5789
159.4,3.04746e-15,5.57016e-08,6.2369e-08,3,5792
159.5,2.98664e-15,5.51436e-08,6.17442e-08,5,5797
159.6,2.92728e-15,5.45911e-08,6.11256e-08,4,5801
159.7,2.86902e-15,5.40442e-08,6.05132e-08,5,5806
159.8,2.81197e-15,5.35028e-08,5.9907e-08,3,5809
159.9,2.75583e-15,5.29668e-08,5.93069e-08,2,5811
160,2.70108e-15,5.24362e-08,5.87127e-08,2,5813
160.1,2.64706e-15,5.19109e-08,5.81245e-08,8,5821
160.2,2.59468e-15,5.13908e-08,5.75422e-08,10,5831
160.3,2.54313e-15,5.0876e-08,5.69657e-08,2,5833
160.4,2.49234e-15,5.03663e-08,5.6395e-08,3,5836
160.5,2.44258e-15,4.98617e-08,5.58301e-08,4,5840
160.6,2.39393e-15,4.93622e-08,5.52707e-08,6,5846
160.7,2.34634e-15,4.88676e-08,5.4717e-08,2,5848
160.8,2.29984e-15,4.83781e-08,5.41689e-08,4,5852
160.9,2.25385e-15,4.78934e-08,5.36262e-08,4,5856
161,2.20906e-15,4.74136e-08,5.30889e-08,3,5859
161.1,2.16512e-15,4.69386e-08,5.25571e-08,3,5862
161.2,2.12197e-15,4.64684e-08,5.20306e-08,4,5866
161.3,2.08e-15,4.60028e-08,5.15093e-08,3,5869
161.4,2.03836e-15,4.5542e-08,5.09933e-08,2,5871
161.5,1.99781e-15,4.50857e-08,5.04824e-08,3,5874
161.6,1.95816e-15,4.4634e-08,4.99767e-08,2,5876
161.7,1.91907e-15,4.41869e-08,4.9476e-08,4,5880
161.8,1.88104e-15,4.37442e-08,4.89803e-08,2,5882
161.9,1.84368e-15,4.3306e-08,4.84896e-08,2,5884
162,1.80695e-15,4.28721e-08,4.80038e-08,3,5887
162.1,1.77105e-15,4.24426e-08,4.75229e-08,3,5890
162.2,1.73576e-15,4.20174e-08,4.70468e-08,3,5893
162.3,1.70125e-15,4.15965e-08,4.65755e-08,2,5895
162.4,1.66748e-15,4.11798e-08,4.61089e-08,3,5898
162.5,1.63412e-15,4.07672e-08,4.5647e-08,4,5902
162.6,1.60195e-15,4.03588e-08,4.51897e-08,3,5905
162.7,1.56996e-15,3.99545e-08,4.4737e-08,3,5908
162.8,1.5388e-15,3.95542e-08,4.42888e-08,4,5912
162.9,1.50825e-15,3.91579e-08,4.38451e-08,2,5914
163,1.47819e-15,3.87656e-08,4.34058e-08,9,5923
163.1,1.44885e-15,3.83773e-08,4.2971e-08,2,5925
163.2,1.41991e-15,3.79928e-08,4.25405e-08,2,5927
163.3,1.39182e-15,3.76122e-08,4.21143e-08,4,5931
163.4,1.36424e-15,3.72354e-08,4.16924e-08,3,5934
163.5,1.33692e-15,3.68623e-08,4.12747e-08,2,5936
163.6,1.31047e-15,3.64931e-08,4.08612e-08,5,5941
163.7,1.28455e-15,3.61275e-08,4.04519e-08,2,5943
163.8,1.25891e-15,3.57655e-08,4.00466e-08,2,5945
163.9,1.23395e-15,3.54072e-08,3.96454e-08,2,5947
164,1.20951e-15,3.50525e-08,3.92482e-08,3,5950
164.1,1.18558e-15,3.47013e-08,3.8855e-08,4,5954
164.2,1.16216e-15,3.43537e-08,3.84658e-08,5,5959
164.3,1.13892e-15,3.40095e-08,3.80804e-08,2,5961
164.4,1.11626e-15,3.36688e-08,3.76989e-08,3,5964
164.5,1.09421e-15,3.33315e-08,3.73212e-08,8,5972
164.6,1.0725e-15,3.29976e-08,3.69473e-08,8,5980
164.7,1.0512e-15,3.2667e-08,3.65772e-08,3,5983
164.8,1.03034e-15,3.23397e-08,3.62108e-08,2,5985
164.9,1.00978e-15,3.20158e-08,3.5848e-08,2,5987
165,9.89845e-16,3.1695e-08,3.54889e-08,2,5989
165.1,9.70365e-16,3.13775e-08,3.51333e-08,6,5995
165.2,9.51092e-16,3.10631e-08,3.47814e-08,4,5999
165.3,9.32307e-16,3.07519e-08,3.44329e-08,2,6001
165.4,9.13683e-16,3.04439e-08,3.40879e-08,3,6004
165.5,8.95625e-16,3.01389e-08,3.37464e-08,4,6008
165.6,8.77954e-16,2.98369e-08,3.34084e-08,2,6010
165.7,8.60446e-16,2.9538e-08,3.30737e-08,7,6017
165.8,8.43384e-16,2.92421e-08,3.27423e-08,3,6020
165.9,8.26745e-16,2.89491e-08,3.24143e-08,4,6024
166,8.10497e-16,2.86591e-08,3.20896e-08,2,6026
166.1,7.94436e-16,2.8372e-08,3.17681e-08,4,6030
166.2,7.78799e-16,2.80878e-08,3.14498e-08,4,6034
166.3,7.63311e-16,2.78064e-08,3.11348e-08,3,6037
166.4,7.4827e-16,2.75278e-08,3.08229e-08,6,6043
166.5,7.33413e-16,2.7252e-08,3.05141e-08,2,6045
166.6,7.18991e-16,2.6979e-08,3.02084e-08,3,6048
166.7,7.04869e-16,2.67087e-08,2.99057e-08,5,6053
166.8,6.90938e-16,2.64412e-08,2.96061e-08,4,6057
166.9,6.77164e-16,2.61763e-08,2.93095e-08,7,6064
167,6.63925e-16,2.5914e-08,2.90159e-08,2,6066
167.1,6.5089e-16,2.56544e-08,2.87252e-08,3,6069
167.2,6.37962e-16,2.53974e-08,2.84374e-08,2,6071
167.3,6.25537e-16,2.5143e-08,2.81525e-08,3,6074
167.4,6.13015e-16,2.48911e-08,2.78705e-08,2,6076
167.5,6.00941e-16,2.46417e-08,2.75913e-08,2,6078
167.6,5.89168e-16,2.43949e-08,2.73149e-08,4,6082
167.7,5.77719e-16,2.41505e-08,2.70412e-08,6,6088
167.8,5.66052e-16,2.39085e-08,2.67703e-08,6,6094
167.9,5.55055e-16,2.3669e-08,2.65021e-08,2,6096
168,5.44118e-16,2.34319e-08,2.62366e-08,8,6104
168.1,5.3344e-16,2.31971e-08,2.59738e-08,3,6107
168.2,5.22788e-16,2.29647e-08,2.57136e-08,2,6109
168.3,5.12739e-16,2.27347e-08,2.5456e-08,2,6111
168.4,5.02669e-16,2.25069e-08,2.52009e-08,4,6115
168.5,4.92743e-16,2.22814e-08,2.49485e-08,2,6117
168.6,4.8332e-16,2.20582e-08,2.46985e-08,4,6121
168.7,4.73561e-16,2.18372e-08,2.44511e-08,4,6125
168.8,4.64298e-16,2.16185e-08,2.42061e-08,6,6131
168.9,4.55373e-16,2.14019e-08,2.39636e-08,2,6133
169,4.46323e-16,2.11875e-08,2.37236e-08,4,6137
169.1,4.37519e-16,2.09752e-08,2.34859e-08,3,6140
169.2,4.29079e-16,2.07651e-08,2.32506e-08,3,6143
169.3,4.20718e-16,2.0557e-08,2.30177e-08,2,6145
169.4,4.12432e-16,2.03511e-08,2.27871e-08,2,6147
169.5,4.04567e-16,2.01472e-08,2.25588e-08,2,6149
169.6,3.96614e-16,1.99454e-08,2.23328e-08,3,6152
169.7,3.88821e-16,1.97456e-08,2.21091e-08,2,6154
169.8,3.81382e-16,1.95477e-08,2.18876e-08,4,6158
169.9,3.73886e-16,1.93519e-08,2.16683e-08,2,6160
170,3.66558e-16,1.9158e-08,2.14512e-08,2,6162
170.1,3.59546e-16,1.89661e-08,2.12363e-08,2,6164
170.2,3.52627e-16,1.87761e-08,2.10236e-08,5,6169
170.3,3.45596e-16,1.8588e-08,2.08129e-08,2,6171
170.4,3.38973e-16,1.84018e-08,2.06044e-08,3,6174
170.5,3.32499e-16,1.82174e-08,2.0398e-08,7,6181
170.6,3.25954e-16,1.80349e-08,2.01937e-08,2,6183
170.7,3.19688e-16,1.78542e-08,1.99914e-08,5,6188
170.8,3.1345e-16,1.76754e-08,1.97911e-08,10,6198
170.9,3.07546e-16,1.74983e-08,1.95928e-08,5,6203
171,3.0169e-16,1.7323e-08,1.93965e-08,4,6207
171.1,2.95764e-16,1.71495e-08,1.92022e-08,2,6209
171.2,2.90253e-16,1.69776e-08,1.90098e-08,2,6211
171.3,2.84559e-16,1.68076e-08,1.88194e-08,2,6213
171.4,2.79115e-16,1.66392e-08,1.86309e-08,5,6218
171.5,2.73899e-16,1.64725e-08,1.84442e-08,4,6222
171.6,2.68554e-16,1.63075e-08,1.82594e-08,2,6224
171.7,2.63458e-16,1.61441e-08,1.80765e-08,4,6228
171.8,2.5849e-16,1.59823e-08,1.78954e-08,2,6230
171.9,2.53513e-16,1.58222e-08,1.77161e-08,2,6232
172,2.48676e-16,1.56637e-08,1.75386e-08,4,6236
172.1,2.43925e-16,1.55068e-08,1.73629e-08,3,6239
172.2,2.39225e-16,1.53514e-08,1.7189e-08,6,6245
172.3,2.34754e-16,1.51977e-08,1.70168e-08,3,6248
172.4,2.30433e-16,1.50454e-08,1.68463e-08,5,6253
172.5,2.26009e-16,1.48947e-08,1.66775e-08,4,6257
172.6,2.21849e-16,1.47455e-08,1.65105e-08,1,6258
172.7,2.1753e-16,1.45977e-08,1.63451e-08,6,6264
172.8,2.13361e-16,1.44515e-08,1.61813e-08,1,6265
172.9,2.09489e-16,1.43067e-08,1.60192e-08,2,6267
173,2.05577e-16,1.41634e-08,1.58587e-08,2,6269
173.1,2.01814e-16,1.40215e-08,1.56998e-08,3,6272
173.2,1.97998e-16,1.3881e-08,1.55426e-08,3,6275
173.3,1.94433e-16,1.3742e-08,1.53868e-08,1,6276
173.4,1.90892e-16,1.36043e-08,1.52327e-08,4,6280
173.5,1.8698e-16,1.3468e-08,1.50801e-08,1,6281
173.6,1.83759e-16,1.33331e-08,1.4929e-08,1,6282
173.7,1.80423e-16,1.31995e-08,1.47795e-08,1,6283
173.8,1.77035e-16,1.30673e-08,1.46314e-08,3,6286
173.9,1.73926e-16,1.29364e-08,1.44848e-08,1,6287
174,1.70746e-16,1.28068e-08,1.43397e-08,2,6289
174.1,1.67481e-16,1.26785e-08,1.4196e-08,1,6290
174.2,1.64402e-16,1.25514e-08,1.40538e-08,1,6291
174.3,1.6156e-16,1.24257e-08,1.3913e-08,1,6292
174.4,1.58564e-16,1.23012e-08,1.37736e-08,1,6293
174.5,1.55764e-16,1.2178e-08,1.36357e-08,1,6294
174.6,1.52898e-16,1.2056e-08,1.3499e-08,2,6296
174.7,1.50219e-16,1.19352e-08,1.33638e-08,1,6297
174.8,1.47416e-16,1.18156e-08,1.32299e-08,1,6298
174.9,1.44798e-16,1.16972e-08,1.30974e-08,1,6299
175,1.42286e-16,1.15801e-08,1.29662e-08,4,6303
175.1,1.39746e-16,1.14641e-08,1.28363e-08,1,6304
175.2,1.3739e-16,1.13492e-08,1.27077e-08,1,6305
175.3,1.34913e-16,1.12355e-08,1.25804e-08,6,6311
175.4,1.32648e-16,1.11229e-08,1.24543e-08,5,6316
175.5,1.30378e-16,1.10115e-08,1.23296e-08,1,6317
175.6,1.28081e-16,1.09012e-08,1.2206e-08,1,6318
175.7,1.25915e-16,1.0792e-08,1.20838e-08,1,6319
175.8,1.23716e-16,1.06839e-08,1.19627e-08,1,6320
175.9,1.21626e-16,1.05768e-08,1.18429e-08,1,6321
176,1.19344e-16,1.04709e-08,1.17242e-08,1,6322
176.1,1.17538e-16,1.0366e-08,1.16068e-08,1,6323
176.2,1.15602e-16,1.02621e-08,1.14905e-08,2,6325
176.3,1.13509e-16,1.01593e-08,1.13754e-08,1,6326
176.4,1.11759e-16,1.00575e-08,1.12614e-08,2,6328
176.5,1.09762e-16,9.95678e-09,1.11486e-08,1,6329
176.6,1.08116e-16,9.85703e-09,1.10369e-08,2,6331
176.7,1.06295e-16,9.75828e-09,1.09263e-08,1,6332
176.8,1.04532e-16,9.66052e-09,1.08169e-08,1,6333
176.9,1.02885e-16,9.56374e-09,1.07085e-08,7,6340
177,1.01053e-16,9.46793e-09,1.06012e-08,4,6344
177.1,9.97571e-17,9.37308e-09,1.0495e-08,1,6345
177.2,9.7945e-17,9.27917e-09,1.03899e-08,1,6346
177.3,9.65928e-17,9.18621e-09,1.02858e-08,1,6347
177.4,9.51016e-17,9.09418e-09,1.01827e-08,1,6348
177.5,9.36385e-17,9.00308e-09,1.00807e-08,7,6355
177.6,9.22783e-17,8.91288e-09,9.97974e-09,2,6357
177.7,9.06731e-17,8.82359e-09,9.87976e-09,1,6358
177.8,8.94147e-17,8.73519e-09,9.78078e-09,2,6360
177.9,8.81515e-17,8.64768e-09,9.68279e-09,2,6362
178,8.67833e-17,8.56105e-09,9.58579e-09,6,6368
178.1,8.54983e-17,8.47528e-09,9.48976e-09,2,6370
178.2,8.43626e-17,8.39037e-09,9.39469e-09,1,6371
178.3,8.32914e-17,8.30632e-09,9.30057e-09,1,6372
178.4,8.20552e-17,8.2231e-09,9.20739e-09,1,6373
178.5,8.0869e-17,8.14072e-09,9.11515e-09,4,6377
178.6,7.99396e-17,8.05917e-09,9.02383e-09,1,6378
178.7,7.87855e-17,7.97843e-09,8.93343e-09,3,6381
178.8,7.75719e-17,7.8985e-09,8.84393e-09,1,6382
178.9,7.66652e-17,7.81937e-09,8.75533e-09,1,6383
179,7.56155e-17,7.74103e-09,8.66762e-09,2,6385
179.1,7.46693e-17,7.66348e-09,8.58078e-09,1,6386
179.2,7.37268e-17,7.58671e-09,8.49482e-09,1,6387
179.3,7.2869e-17,7.5107e-09,8.40972e-09,1,6388
179.4,7.20608e-17,7.43546e-09,8.32547e-09,1,6389
179.5,7.10386e-17,7.36097e-09,8.24206e-09,2,6391
179.6,7.03297e-17,7.28722e-09,8.15949e-09,2,6393
179.7,6.9431e-17,7.21422e-09,8.07775e-09,3,6396
179.8,6.88035e-17,7.14194e-09,7.99682e-09,3,6399
179.9,6.78491e-17,7.0704e-09,7.91671e-09,1,6400
180,6.72853e-17,6.99956e-09,7.8374e-09,1,6401
180.1,6.64975e-17,6.92944e-09,7.75888e-09,5,6406
180.2,6.58552e-17,6.86002e-09,7.68115e-09,1,6407
180.3,6.51992e-17,6.79129e-09,7.6042e-09,5,6412
180.4,6.46477e-17,6.72326e-09,7.52802e-09,3,6415
180.5,6.40406e-17,6.6559e-09,7.4526e-09,1,6416
180.6,6.32418e-17,6.58922e-09,7.37794e-09,5,6421
180.7,6.25968e-17,6.52321e-09,7.30402e-09,2,6423
180.8,6.21913e-17,6.45786e-09,7.23085e-09,3,6426
180.9,6.15717e-17,6.39316e-09,7.15841e-09,1,6427
181,6.09796e-17,6.32911e-09,7.08669e-09,3,6430
181.1,6.03847e-17,6.26571e-09,7.0157e-09,1,6431
181.2,5.99489e-17,6.20294e-09,6.94541e-09,1,6432
181.3,5.93881e-17,6.14079e-09,6.87583e-09,1,6433
181.4,5.9019e-17,6.07927e-09,6.80695e-09,1,6434
181.5,5.86105e-17,6.01837e-09,6.73875e-09,1,6435
181.6,5.83668e-17,5.95808e-09,6.67124e-09,1,6436
181.7,5.77186e-17,5.89839e-09,6.60441e-09,1,6437
181.8,5.72926e-17,5.8393e-09,6.53825e-09,4,6441
181.9,5.6887e-17,5.7808e-09,6.47274e-09,2,6443
182,5.66565e-17,5.72288e-09,6.4079e-09,2,6445
182.1,5.6162e-17,5.66555e-09,6.3437e-09,1,6446
182.2,5.57952e-17,5.60879e-09,6.28015e-09,1,6447
182.3,5.54782e-17,5.5526e-09,6.21723e-09,1,6448
182.4,5.52078e-17,5.49697e-09,6.15495e-09,1,6449
182.5,5.49334e-17,5.4419e-09,6.09329e-09,1,6450
182.6,5.45495e-17,5.38739e-09,6.03224e-09,1,6451
182.7,5.43677e-17,5.33341e-09,5.97181e-09,4,6455
182.8,5.40873e-17,5.27998e-09,5.91198e-09,1,6456
182.9,5.3729e-17,5.22709e-09,5.85276e-09,3,6459
183,5.3494e-17,5.17472e-09,5.79412e-09,2,6461
183.1,5.32413e-17,5.12288e-09,5.73608e-09,1,6462
183.2,5.30278e-17,5.07156e-09,5.67861e-09,2,6464
183.3,5.26941e-17,5.02075e-09,5.62172e-09,2,6466
183.4,5.25396e-17,4.97045e-09,5.5654e-09,5,6471
183.5,5.24011e-17,4.92065e-09,5.50964e-09,1,6472
183.6,5.21786e-17,4.87136e-09,5.45445e-09,1,6473
183.7,5.18733e-17,4.82256e-09,5.3998e-09,2,6475
183.8,5.17479e-17,4.77424e-09,5.34571e-09,2,6477
183.9,5.16365e-17,4.72641e-09,5.29215e-09,1,6478
184,5.13957e-17,4.67906e-09,5.23914e-09,2,6480
184.1,5.12445e-17,4.63219e-09,5.18665e-09,1,6481
184.2,5.09276e-17,4.58578e-09,5.13469e-09,5,6486
184.3,5.09918e-17,4.53984e-09,5.08325e-09,8,6494
184.4,5.06546e-17,4.49436e-09,5.03232e-09,6,6500
184.5,5.0683e-17,4.44933e-09,4.98191e-09,1,6501
184.6,5.03594e-17,4.40476e-09,4.932e-09,1,6502
184.7,5.03049e-17,4.36063e-09,4.88259e-09,1,6503
184.8,5.02752e-17,4.31694e-09,4.83367e-09,2,6505
184.9,5.0046e-17,4.2737e-09,4.78525e-09,1,6506
185,4.9935e-17,4.23088e-09,4.73731e-09,9,6515
185.1,4.97424e-17,4.1885e-09,4.68985e-09,1,6516
185.2,4.96535e-17,4.14653e-09,4.64286e-09,5,6521
185.3,4.95521e-17,4.10499e-09,4.59635e-09,1,6522
185.4,4.94298e-17,4.06387e-09,4.5503e-09,1,6523
185.5,4.94242e-17,4.02316e-09,4.50472e-09,2,6525
185.6,4.92763e-17,3.98285e-09,4.45959e-09,2,6527
185.7,4.90986e-17,3.94295e-09,4.41491e-09,1,6528
185.8,4.91929e-17,3.90345e-09,4.37068e-09,1,6529
185.9,4.89705e-17,3.86434e-09,4.3269e-09,5,6534
186,4.89916e-17,3.82563e-09,4.28355e-09,1,6535
186.1,4.87832e-17,3.7873e-09,4.24063e-09,3,6538
186.2,4.87597e-17,3.74936e-09,4.19815e-09,2,6540
186.3,4.86875e-17,3.7118e-09,4.15609e-09,2,6542
186.4,4.85496e-17,3.67461e-09,4.11446e-09,1,6543
186.5,4.85727e-17,3.6378e-09,4.07324e-09,1,6544
186.6,4.84481e-17,3.60136e-09,4.03243e-09,4,6548
186.7,4.83376e-17,3.56528e-09,3.99203e-09,1,6549
186.8,4.83735e-17,3.52956e-09,3.95204e-09,2,6551
186.9,4.83351e-17,3.4942e-09,3.91245e-09,1,6552
187,4.81802e-17,3.45919e-09,3.87325e-09,1,6553
187.1,4.81827e-17,3.42454e-09,3.83445e-09,1,6554
187.2,4.8088e-17,3.39023e-09,3.79603e-09,2,6556
187.3,4.80308e-17,3.35627e-09,3.758e-09,1,6557
187.4,4.80293e-17,3.32264e-09,3.72035e-09,2,6559
187.5,4.80313e-17,3.28936e-09,3.68308e-09,1,6560
187.6,4.78912e-17,3.2564e-09,3.64618e-09,1,6561
187.7,4.79441e-17,3.22378e-09,3.60966e-09,2,6563
187.8,4.7845e-17,3.19148e-09,3.57349e-09,1,6564
187.9,4.77458e-17,3.15951e-09,3.53769e-09,1,6565
188,4.76916e-17,3.12786e-09,3.50225e-09,1,6566
188.1,4.76092e-17,3.09652e-09,3.46717e-09,1,6567
188.2,4.78128e-17,3.0655e-09,3.43243e-09,1,6568
188.3,4.77113e-17,3.03479e-09,3.39804e-09,4,6572
188.4,4.77581e-17,3.00439e-09,3.364e-09,5,6577
188.5,4.75987e-17,2.97429e-09,3.3303e-09,1,6578
188.6,4.75127e-17,2.94449e-09,3.29694e-09,3,6581
188.7,4.75527e-17,2.91499e-09,3.26391e-09,1,6582
188.8,4.75303e-17,2.88579e-09,3.23121e-09,1,6583
188.9,4.74925e-17,2.85688e-09,3.19884e-09,1,6584
189,4.74516e-17,2.82826e-09,3.16679e-09,4,6588
189.1,4.74182e-17,2.79992e-09,3.13507e-09,1,6589
189.2,4.75377e-17,2.77187e-09,3.10366e-09,1,6590
189.3,4.74481e-17,2.7441e-09,3.07256e-09,3,6593
189.4,4.73111e-17,2.71661e-09,3.04178e-09,2,6595
189.5,4.73959e-17,2.6894e-09,3.01131e-09,1,6596
189.6,4.73748e-17,2.66245e-09,2.98114e-09,2,6598
189.7,4.72319e-17,2.63578e-09,2.95128e-09,1,6599
189.8,4.73378e-17,2.60938e-09,2.92171e-09,1,6600
189.9,4.72076e-17,2.58323e-09,2.89244e-09,2,6602
190,4.71676e-17,2.55735e-09,2.86346e-09,2,6604
190.1,4.71834e-17,2.53173e-09,2.83478e-09,1,6605
190.2,4.7212e-17,2.50637e-09,2.80638e-09,1,6606
190.3,4.72868e-17,2.48126e-09,2.77826e-09,5,6611
190.4,4.7292e-17,2.4564e-09,2.75043e-09,4,6615
190.5,4.71826e-17,2.43179e-09,2.72287e-09,3,6618
190.6,4.71778e-17,2.40743e-09,2.69559e-09,1,6619
190.7,4.71629e-17,2.38331e-09,2.66859e-09,2,6621
190.8,4.72064e-17,2.35944e-09,2.64185e-09,3,6624
190.9,4.71205e-17,2.3358e-09,2.61539e-09,1,6625
191,4.70594e-17,2.3124e-09,2.58919e-09,2,6627
191.1,4.71097e-17,2.28923e-09,2.56325e-09,1,6628
191.2,4.7114e-17,2.2663e-09,2.53757e-09,1,6629
191.3,4.69847e-17,2.2436e-09,2.51215e-09,2,6631
191.4,4.72116e-17,2.22112e-09,2.48698e-09,1,6632
191.5,4.70961e-17,2.19887e-09,2.46206e-09,1,6633
191.6,4.71775e-17,2.17684e-09,2.4374e-09,4,6637
191.7,4.69322e-17,2.15503e-09,2.41298e-09,3,6640
191.8,4.69955e-17,2.13344e-09,2.38881e-09,1,6641
191.9,4.7042e-17,2.11207e-09,2.36488e-09,2,6643
192,4.69319e-17,2.09091e-09,2.34118e-09,6,6649
192.1,4.69826e-17,2.06996e-09,2.31773e-09,1,6650
192.2,4.69778e-17,2.04922e-09,2.29451e-09,1,6651
192.3,4.70523e-17,2.02869e-09,2.27152e-09,2,6653
192.4,4.70807e-17,2.00837e-09,2.24877e-09,1,6654
192.5,4.69863e-17,1.98825e-09,2.22624e-09,3,6657
192.6,4.69504e-17,1.96833e-09,2.20393e-09,4,6661
192.7,4.69755e-17,1.94861e-09,2.18185e-09,2,6663
192.8,4.7131e-17,1.92909e-09,2.16e-09,1,6664
192.9,4.69929e-17,1.90976e-09,2.13836e-09,2,6666
193,4.69117e-17,1.89063e-09,2.11693e-09,5,6671
193.1,4.69998e-17,1.87169e-09,2.09573e-09,3,6674
193.2,4.68686e-17,1.85294e-09,2.07473e-09,2,6676
193.3,4.69106e-17,1.83438e-09,2.05395e-09,3,6679
193.4,4.69508e-17,1.816e-09,2.03337e-09,2,6681
193.5,4.70303e-17,1.79781e-09,2.013e-09,8,6689
193.6,4.70068e-17,1.7798e-09,1.99283e-09,3,6692
193.7,4.69157e-17,1.76197e-09,1.97287e-09,2,6694
193.8,4.69052e-17,1.74432e-09,1.9531e-09,6,6700
193.9,4.68294e-17,1.72684e-09,1.93354e-09,1,6701
194,4.68545e-17,1.70954e-09,1.91417e-09,2,6703
194.1,4.69541e-17,1.69241e-09,1.89499e-09,2,6705
194.2,4.692e-17,1.67546e-09,1.87601e-09,2,6707
194.3,4.68462e-17,1.65867e-09,1.85721e-09,2,6709
194.4,4.69841e-17,1.64206e-09,1.8386e-09,1,6710
194.5,4.69262e-17,1.62561e-09,1.82019e-09,4,6714
194.6,4.6884e-17,1.60932e-09,1.80195e-09,4,6718
194.7,4.69467e-17,1.5932e-09,1.7839e-09,4,6722
194.8,4.69288e-17,1.57724e-09,1.76603e-09,3,6725
194.9,4.69208e-17,1.56144e-09,1.74833e-09,1,6726
195,4.67557e-17,1.54579e-09,1.73082e-09,3,6729
195.1,4.69478e-17,1.53031e-09,1.71348e-09,2,6731
195.2,4.69095e-17,1.51498e-09,1.69631e-09,4,6735
195.3,4.68409e-17,1.4998e-09,1.67932e-09,1,6736
195.4,4.69287e-17,1.48477e-09,1.66249e-09,1,6737
195.5,4.67723e-17,1.4699e-09,1.64584e-09,1,6738
195.6,4.68379e-17,1.45517e-09,1.62935e-09,1,6739
195.7,4.69585e-17,1.44059e-09,1.61303e-09,1,6740
195.8,4.67745e-17,1.42616e-09,1.59687e-09,3,6743
195.9,4.69255e-17,1.41187e-09,1.58087e-09,3,6746
196,4.69503e-17,1.39773e-09,1.56503e-09,1,6747
196.1,4.6895e-17,1.38373e-09,1.54935e-09,3,6750
196.2,4.67664e-17,1.36987e-09,1.53383e-09,1,6751
196.3,4.69531e-17,1.35614e-09,1.51847e-09,1,6752
196.4,4.68363e-17,1.34256e-09,1.50325e-09,3,6755
196.5,4.68429e-17,1.32911e-09,1.48819e-09,2,6757
196.6,4.68574e-17,1.31579e-09,1.47329e-09,1,6758
196.7,4.68586e-17,1.30261e-09,1.45853e-09,1,6759
196.8,4.69152e-17,1.28956e-09,1.44391e-09,1,6760
196.9,4.69102e-17,1.27664e-09,1.42945e-09,1,6761
197,4.69613e-17,1.26385e-09,1.41513e-09,1,6762
197.1,4.67657e-17,1.25119e-09,1.40095e-09,3,6765
197.2,4.68081e-17,1.23865e-09,1.38691e-09,1,6766
197.3,4.67359e-17,1.22624e-09,1.37302e-09,1,6767
197.4,4.68518e-17,1.21396e-09,1.35927e-09,1,6768
197.5,4.68156e-17,1.2018e-09,1.34565e-09,2,6770
197.6,4.69119e-17,1.18976e-09,1.33217e-09,1,6771
197.7,4.68746e-17,1.17784e-09,1.31882e-09,1,6772
197.8,4.69464e-17,1.16604e-09,1.30561e-09,2,6774
197.9,4.68012e-17,1.15436e-09,1.29253e-09,1,6775
198,4.67752e-17,1.14279e-09,1.27958e-09,5,6780
198.1,4.69066e-17,1.13134e-09,1.26676e-09,5,6785
198.2,4.68405e-17,1.12001e-09,1.25407e-09,1,6786
198.3,4.68805e-17,1.10879e-09,1.24151e-09,2,6788
198.4,4.68562e-17,1.09768e-09,1.22907e-09,2,6790
198.5,4.69287e-17,1.08668e-09,1.21676e-09,1,6791
198.6,4.68663e-17,1.0758e-09,1.20457e-09,2,6793
198.7,4.68847e-17,1.06502e-09,1.1925e-09,3,6796
198.8,4.69393e-17,1.05435e-09,1.18055e-09,2,6798
198.9,4.67817e-17,1.04379e-09,1.16872e-09,1,6799
199,4.68477e-17,1.03333e-09,1.15702e-09,5,6804
199.1,4.68517e-17,1.02298e-09,1.14542e-09,4,6808
199.2,4.67277e-17,1.01273e-09,1.13395e-09,1,6809
199.3,4.68785e-17,1.00259e-09,1.12259e-09,1,6810
199.4,4.68672e-17,9.92541e-10,1.11134e-09,2,6812
199.5,4.68666e-17,9.82598e-10,1.10021e-09,1,6813
199.6,4.6885e-17,9.72754e-10,1.08919e-09,1,6814
199.7,4.68666e-17,9.63009e-10,1.07828e-09,4,6818
199.8,4.69925e-17,9.53361e-10,1.06747e-09,2,6820
199.9,4.67477e-17,9.4381e-10,1.05678e-09,2,6822
200,4.68833e-17,9.34355e-10,1.04619e-09,1,6823
200.1,4.69114e-17,9.24994e-10,1.03571e-09,1,6824
200.2,4.69068e-17,9.15727e-10,1.02533e-09,1,6825
200.3,4.68289e-17,9.06554e-10,1.01506e-09,1,6826
200.4,4.68768e-17,8.97472e-10,1.00489e-09,3,6829
200.5,4.67352e-17,8.88481e-10,9.94826e-10,9,6838
200.6,4.69611e-17,8.7958e-10,9.8486e-10,3,6841
200.7,4.68285e-17,8.70768e-10,9.74993e-10,7,6848
200.8,4.68826e-17,8.62044e-10,9.65225e-10,1,6849
200.9,4.67636e-17,8.53408e-10,9.55555e-10,3,6852
201,4.68564e-17,8.44858e-10,9.45982e-10,7,6859
201.1,4.6934e-17,8.36394e-10,9.36505e-10,2,6861
201.2,4.68779e-17,8.28015e-10,9.27123e-10,3,6864
201.3,4.67596e-17,8.19719e-10,9.17835e-10,3,6867
201.4,4.67976e-17,8.11507e-10,9.0864e-10,4,6871
201.5,4.69029e-17,8.03378e-10,8.99537e-10,3,6874
201.6,4.6792e-17,7.95329e-10,8.90525e-10,2,6876
201.7,4.67353e-17,7.87361e-10,8.81603e-10,3,6879
201.8,4.67893e-17,7.79473e-10,8.72771e-10,2,6881
201.9,4.6908e-17,7.71664e-10,8.64027e-10,1,6882
202,4.69172e-17,7.63933e-10,8.55371e-10,1,6883
202.1,4.68636e-17,7.5628e-10,8.46802e-10,2,6885
202.2,4.68326e-17,7.48704e-10,8.38318e-10,2,6887
202.3,4.68044e-17,7.41203e-10,8.2992e-10,1,6888
202.4,4.68758e-17,7.33778e-10,8.21606e-10,1,6889
202.5,4.67367e-17,7.26427e-10,8.13375e-10,3,6892
202.6,4.68721e-17,7.19149e-10,8.05226e-10,1,6893
202.7,4.69451e-17,7.11945e-10,7.97159e-10,1,6894
202.8,4.68982e-17,7.04812e-10,7.89173e-10,5,6899
202.9,4.67677e-17,6.97751e-10,7.81267e-10,2,6901
203,4.67847e-17,6.90761e-10,7.7344e-10,1,6902
203.1,4.68545e-17,6.83841e-10,7.65691e-10,1,6903
203.2,4.68547e-17,6.7699e-10,7.58021e-10,1,6904
203.3,4.66546e-17,6.70208e-10,7.50427e-10,5,6909
203.4,4.6867e-17,6.63494e-10,7.42909e-10,2,6911
203.5,4.69131e-17,6.56847e-10,7.35466e-10,3,6914
203.6,4.671e-17,6.50266e-10,7.28098e-10,3,6917
203.7,4.67311e-17,6.43752e-10,7.20803e-10,1,6918
203.8,4.68732e-17,6.37302e-10,7.13582e-10,1,6919
203.9,4.69038e-17,6.30918e-10,7.06433e-10,1,6920
204,4.68273e-17,6.24597e-10,6.99356e-10,2,6922
204.1,4.68603e-17,6.18339e-10,6.9235e-10,3,6925
204.2,4.68684e-17,6.12144e-10,6.85413e-10,1,6926
204.3,4.6916e-17,6.06012e-10,6.78547e-10,1,6927
204.4,4.69116e-17,5.99941e-10,6.71749e-10,2,6929
204.5,4.69322e-17,5.9393e-10,6.65019e-10,3,6932
204.6,4.68585e-17,5.8798e-10,6.58357e-10,1,6933
204.7,4.68254e-17,5.8209e-10,6.51761e-10,4,6937
204.8,4.68566e-17,5.76259e-10,6.45232e-10,4,6941
204.9,4.68566e-17,5.70486e-10,6.38767e-10,1,6942
205,4.68241e-17,5.6477e-10,6.32368e-10,2,6944
205.1,4.68032e-17,5.59112e-10,6.26033e-10,3,6947
205.2,4.67729e-17,5.53511e-10,6.19761e-10,1,6948
205.3,4.67335e-17,5.47966e-10,6.13552e-10,4,6952
205.4,4.68247e-17,5.42476e-10,6.07406e-10,1,6953
205.5,4.67925e-17,5.37042e-10,6.01321e-10,3,6956
205.6,4.68007e-17,5.31662e-10,5.95297e-10,1,6957
205.7,4.69412e-17,5.26335e-10,5.89333e-10,2,6959
205.8,4.68096e-17,5.21062e-10,5.83428e-10,4,6963
205.9,4.69314e-17,5.15842e-10,5.77583e-10,1,6964
206,4.68805e-17,5.10674e-10,5.71797e-10,4,6968
206.1,4.6906e-17,5.05558e-10,5.66068e-10,2,6970
206.2,4.68574e-17,5.00493e-10,5.60397e-10,3,6973
206.3,4.67993e-17,4.95479e-10,5.54783e-10,2,6975
206.4,4.67825e-17,4.90515e-10,5.49225e-10,2,6977
206.5,4.68552e-17,4.85601e-10,5.43723e-10,1,6978
206.6,4.69284e-17,4.80737e-10,5.38276e-10,2,6980
206.7,4.68405e-17,4.7592e-10,5.32883e-10,1,6981
206.8,4.69094e-17,4.71152e-10,5.27544e-10,1,6982
206.9,4.6783e-17,4.66432e-10,5.22259e-10,1,6983
207,4.68291e-17,4.6176e-10,5.17027e-10,4,6987
207.1,4.67168e-17,4.57134e-10,5.11847e-10,2,6989
207.2,4.67159e-17,4.52554e-10,5.06719e-10,3,6992
207.3,4.70073e-17,4.4802e-10,5.01643e-10,1,6993
207.4,4.6923e-17,4.43532e-10,4.96617e-10,4,6997
207.5,4.68093e-17,4.39088e-10,4.91642e-10,1,6998
207.6,4.68808e-17,4.34689e-10,4.86717e-10,1,6999
207.7,4.68598e-17,4.30335e-10,4.81841e-10,1,7000
207.8,4.68477e-17,4.26024e-10,4.77014e-10,2,7002
207.9,4.68769e-17,4.21756e-10,4.72235e-10,2,7004
208,4.69019e-17,4.17531e-10,4.67504e-10,3,7007
208.1,4.69221e-17,4.13348e-10,4.6282e-10,3,7010
208.2,4.68054e-17,4.09207e-10,4.58184e-10,1,7011
208.3,4.68322e-17,4.05107e-10,4.53593e-10,2,7013
208.4,4.66516e-17,4.01049e-10,4.49049e-10,1,7014
208.5,4.68458e-17,3.97031e-10,4.4455e-10,1,7015
208.6,4.68666e-17,3.93053e-10,4.40096e-10,1,7016
208.7,4.68247e-17,3.89116e-10,4.35688e-10,1,7017
208.8,4.67853e-17,3.85217e-10,4.31323e-10,1,7018
208.9,4.69295e-17,3.81358e-10,4.27001e-10,3,7021
209,4.69043e-17,3.77537e-10,4.22723e-10,4,7025
209.1,4.69088e-17,3.73755e-10,4.18489e-10,1,7026
209.2,4.67233e-17,3.70011e-10,4.14296e-10,1,7027
209.3,4.68302e-17,3.66304e-10,4.10145e-10,3,7030
209.4,4.69177e-17,3.62634e-10,4.06036e-10,4,7034
209.5,4.69005e-17,3.59001e-10,4.01969e-10,1,7035
209.6,4.69054e-17,3.55405e-10,3.97942e-10,2,7037
209.7,4.68646e-17,3.51844e-10,3.93955e-10,1,7038
209.8,4.68793e-17,3.48319e-10,3.90008e-10,1,7039
209.9,4.68272e-17,3.4483e-10,3.86101e-10,1,7040
210,4.67993e-17,3.41375e-10,3.82233e-10,1,7041
210.1,4.67816e-17,3.37955e-10,3.78403e-10,2,7043
210.2,4.68266e-17,3.34569e-10,3.74612e-10,1,7044
210.3,4.68477e-17,3.31217e-10,3.70859e-10,1,7045
210.4,4.69567e-17,3.27899e-10,3.67144e-10,1,7046
210.5,4.67749e-17,3.24614e-10,3.63465e-10,2,7048
210.6,4.69347e-17,3.21362e-10,3.59824e-10,6,7054
210.7,4.67761e-17,3.18142e-10,3.56219e-10,1,7055
210.8,4.6812e-17,3.14955e-10,3.5265e-10,3,7058
210.9,4.67885e-17,3.118e-10,3.49117e-10,3,7061
211,4.6872e-17,3.08676e-10,3.45619e-10,4,7065
211.1,4.68956e-17,3.05583e-10,3.42157e-10,1,7066
211.2,4.67734e-17,3.02522e-10,3.38729e-10,3,7069
211.3,4.68982e-17,2.99492e-10,3.35336e-10,1,7070
211.4,4.68496e-17,2.96491e-10,3.31976e-10,1,7071
211.5,4.69616e-17,2.93521e-10,3.2865e-10,1,7072
211.6,4.67628e-17,2.9058e-10,3.25357e-10,1,7073
211.7,4.69117e-17,2.87669e-10,3.22098e-10,3,7076
211.8,4.69703e-17,2.84787e-10,3.18872e-10,1,7077
211.9,4.68968e-17,2.81934e-10,3.15677e-10,1,7078
212,4.67045e-17,2.7911e-10,3.12515e-10,1,7079
212.1,4.68169e-17,2.76313e-10,3.09383e-10,1,7080
212.2,4.68348e-17,2.73545e-10,3.06284e-10,2,7082
212.3,4.69277e-17,2.70805e-10,3.03215e-10,2,7084
212.4,4.67564e-17,2.68092e-10,3.00177e-10,1,7085
212.5,4.67859e-17,2.65406e-10,2.9717e-10,1,7086
212.6,4.67915e-17,2.62747e-10,2.94193e-10,1,7087
212.7,4.6806e-17,2.60115e-10,2.91245e-10,4,7091
212.8,4.67709e-17,2.57509e-10,2.88327e-10,6,7097
212.9,4.68573e-17,2.54928e-10,2.85438e-10,7,7104
213,4.69647e-17,2.52374e-10,2.82578e-10,1,7105
213.1,4.68885e-17,2.49846e-10,2.79747e-10,1,7106
213.2,4.68047e-17,2.47343e-10,2.76945e-10,2,7108
213.3,4.69097e-17,2.44865e-10,2.7417e-10,3,7111
213.4,4.6874e-17,2.42412e-10,2.71423e-10,1,7112
213.5,4.68958e-17,2.39983e-10,2.68704e-10,3,7115
213.6,4.68453e-17,2.37579e-10,2.66012e-10,1,7116
213.7,4.68692e-17,2.35199e-10,2.63347e-10,2,7118
213.8,4.68158e-17,2.32842e-10,2.60708e-10,7,7125
213.9,4.69354e-17,2.30509e-10,2.58097e-10,2,7127
214,4.68918e-17,2.282e-10,2.55511e-10,2,7129
214.1,4.69168e-17,2.25914e-10,2.52951e-10,4,7133
214.2,4.69162e-17,2.2365e-10,2.50417e-10,1,7134
214.3,4.68406e-17,2.2141e-10,2.47908e-10,4,7138
214.4,4.68931e-17,2.19192e-10,2.45424e-10,5,7143
214.5,4.68746e-17,2.16996e-10,2.42965e-10,2,7145
214.6,4.69229e-17,2.14822e-10,2.40531e-10,1,7146
214.7,4.68125e-17,2.12669e-10,2.38121e-10,3,7149
214.8,4.67735e-17,2.10539e-10,2.35736e-10,7,7156
214.9,4.68287e-17,2.0843e-10,2.33374e-10,1,7157
215,4.69336e-17,2.06342e-10,2.31036e-10,1,7158
215.1,4.68334e-17,2.04274e-10,2.28721e-10,2,7160
215.2,4.68914e-17,2.02228e-10,2.2643e-10,2,7162
215.3,4.67655e-17,2.00201e-10,2.24161e-10,1,7163
215.4,4.69002e-17,1.98196e-10,2.21915e-10,1,7164
215.5,4.68139e-17,1.9621e-10,2.19692e-10,2,7166
215.6,4.68823e-17,1.94245e-10,2.17491e-10,2,7168
215.7,4.70181e-17,1.92299e-10,2.15312e-10,3,7171
215.8,4.66894e-17,1.90372e-10,2.13155e-10,1,7172
215.9,4.6925e-17,1.88465e-10,2.11019e-10,2,7174
216,4.68715e-17,1.86576e-10,2.08905e-10,1,7175
216.1,4.68548e-17,1.84707e-10,2.06812e-10,4,7179
216.2,4.68946e-17,1.82856e-10,2.0474e-10,3,7182
216.3,4.68036e-17,1.81024e-10,2.02688e-10,1,7183
216.4,4.68961e-17,1.79211e-10,2.00658e-10,2,7185
216.5,4.6811e-17,1.77415e-10,1.98647e-10,2,7187
216.6,4.68107e-17,1.75638e-10,1.96657e-10,4,7191
216.7,4.69796e-17,1.73879e-10,1.94687e-10,3,7194
216.8,4.68748e-17,1.72137e-10,1.92737e-10,2,7196
216.9,4.68749e-17,1.70412e-10,1.90805e-10,1,7197
217,4.68268e-17,1.68704e-10,1.88893e-10,1,7198
217.1,4.67863e-17,1.67014e-10,1.87001e-10,5,7203
217.2,4.69545e-17,1.65341e-10,1.85127e-10,1,7204
217.3,4.68086e-17,1.63684e-10,1.83273e-10,2,7206
217.4,4.67828e-17,1.62044e-10,1.81437e-10,4,7210
217.5,4.68625e-17,1.60421e-10,1.79619e-10,1,7211
217.6,4.68354e-17,1.58813e-10,1.77819e-10,4,7215
217.7,4.67925e-17,1.57222e-10,1.76038e-10,1,7216
217.8,4.6924e-17,1.55647e-10,1.74274e-10,2,7218
217.9,4.6896e-17,1.54088e-10,1.72528e-10,1,7219
218,4.68853e-17,1.52544e-10,1.708e-10,1,7220
218.1,4.6833e-17,1.51016e-10,1.69088e-10,2,7222
218.2,4.68373e-17,1.49503e-10,1.67395e-10,2,7224
218.3,4.68778e-17,1.48006e-10,1.65718e-10,3,7227
218.4,4.68258e-17,1.46523e-10,1.64057e-10,1,7228
218.5,4.69323e-17,1.45056e-10,1.62414e-10,2,7230
218.6,4.68613e-17,1.43602e-10,1.60787e-10,2,7232
218.7,4.6881e-17,1.42164e-10,1.59176e-10,2,7234
218.8,4.68846e-17,1.4074e-10,1.57581e-10,1,7235
218.9,4.68524e-17,1.39329e-10,1.56002e-10,2,7237
219,4.68037e-17,1.37933e-10,1.54439e-10,2,7239
219.1,4.67324e-17,1.36551e-10,1.52892e-10,3,7242
219.2,4.68416e-17,1.35183e-10,1.5136e-10,1,7243
219.3,4.69084e-17,1.33829e-10,1.49844e-10,2,7245
219.4,4.67781e-17,1.32488e-10,1.48343e-10,1,7246
219.5,4.68464e-17,1.31161e-10,1.46856e-10,1,7247
219.6,4.69379e-17,1.29847e-10,1.45385e-10,1,7248
219.7,4.69135e-17,1.28546e-10,1.43928e-10,2,7250
219.8,4.67685e-17,1.27258e-10,1.42486e-10,1,7251
219.9,4.68803e-17,1.25983e-10,1.41059e-10,1,7252
220,4.69315e-17,1.24721e-10,1.39645e-10,1,7253
220.1,4.68274e-17,1.23472e-10,1.38246e-10,1,7254
220.2,4.6923e-17,1.22235e-10,1.36861e-10,2,7256
220.3,4.69264e-17,1.2101e-10,1.3549e-10,2,7258
220.4,4.67953e-17,1.19798e-10,1.34133e-10,2,7260
220.5,4.68383e-17,1.18598e-10,1.32789e-10,2,7262
220.6,4.67637e-17,1.1741e-10,1.31459e-10,2,7264
220.7,4.6904e-17,1.16234e-10,1.30142e-10,1,7265
220.8,4.68034e-17,1.15069e-10,1.28838e-10,1,7266
220.9,4.69148e-17,1.13916e-10,1.27547e-10,2,7268
221,4.68784e-17,1.12775e-10,1.26269e-10,3,7271
221.1,4.68803e-17,1.11645e-10,1.25004e-10,1,7272
221.2,4.68358e-17,1.10526e-10,1.23751e-10,1,7273
221.3,4.68687e-17,1.09419e-10,1.22511e-10,1,7274
221.4,4.69873e-17,1.08323e-10,1.21284e-10,5,7279
221.5,4.69292e-17,1.07238e-10,1.20069e-10,1,7280
221.6,4.68163e-17,1.06164e-10,1.18866e-10,1,7281
221.7,4.69194e-17,1.051e-10,1.17675e-10,8,7289
221.8,4.68391e-17,1.04047e-10,1.16497e-10,1,7290
221.9,4.70125e-17,1.03005e-10,1.15329e-10,1,7291
222,4.68109e-17,1.01973e-10,1.14174e-10,4,7295
222.1,4.67485e-17,1.00951e-10,1.1303e-10,2,7297
222.2,4.68477e-17,9.99397e-11,1.11897e-10,3,7300
222.3,4.68853e-17,9.89386e-11,1.10776e-10,3,7303
222.4,4.67316e-17,9.7947e-11,1.09666e-10,2,7305
222.5,4.69411e-17,9.69654e-11,1.08567e-10,1,7306
222.6,4.6894e-17,9.59941e-11,1.0748e-10,2,7308
222.7,4.67928e-17,9.50324e-11,1.06403e-10,1,7309
222.8,4.69067e-17,9.40802e-11,1.05337e-10,3,7312
222.9,4.67445e-17,9.3138e-11,1.04281e-10,3,7315
223,4.67734e-17,9.22051e-11,1.03237e-10,1,7316
223.1,4.6766e-17,9.12812e-11,1.02202e-10,1,7317
223.2,4.68598e-17,9.03663e-11,1.01178e-10,1,7318
223.3,4.6867e-17,8.94608e-11,1.00165e-10,1,7319
223.4,4.68288e-17,8.85645e-11,9.91611e-11,2,7321
223.5,4.68441e-17,8.76776e-11,9.81676e-11,1,7322
223.6,4.69472e-17,8.67992e-11,9.71841e-11,3,7325
223.7,4.68113e-17,8.59298e-11,9.62105e-11,4,7329
223.8,4.68816e-17,8.50689e-11,9.52467e-11,3,7332
223.9,4.6809e-17,8.42167e-11,9.42924e-11,1,7333
224,4.68706e-17,8.3373e-11,9.33478e-11,1,7334
224.1,4.69117e-17,8.25378e-11,9.24124e-11,1,7335
224.2,4.6807e-17,8.17107e-11,9.14863e-11,1,7336
224.3,4.6818e-17,8.08919e-11,9.05697e-11,3,7339
224.4,4.67541e-17,8.00815e-11,8.96623e-11,12,7351
224.5,4.68525e-17,7.92795e-11,8.87642e-11,3,7354
224.6,4.69677e-17,7.84854e-11,8.7875e-11,1,7355
224.7,4.66772e-17,7.76991e-11,8.69945e-11,1,7356
224.8,4.6899e-17,7.69208e-11,8.61228e-11,1,7357
224.9,4.67429e-17,7.61504e-11,8.52602e-11,1,7358
225,4.68435e-17,7.53872e-11,8.44058e-11,1,7359
225.1,4.68776e-17,7.4632e-11,8.35603e-11,1,7360
225.2,4.68721e-17,7.38845e-11,8.27232e-11,1,7361
225.3,4.67962e-17,7.31443e-11,8.18944e-11,1,7362
225.4,4.67953e-17,7.24116e-11,8.10741e-11,3,7365
225.5,4.68017e-17,7.16861e-11,8.02619e-11,1,7366
225.6,4.6827e-17,7.09678e-11,7.94576e-11,4,7370
225.7,4.69399e-17,7.02568e-11,7.86614e-11,5,7375
225.8,4.68001e-17,6.95527e-11,7.78732e-11,1,7376
225.9,4.67732e-17,6.8856e-11,7.70931e-11,2,7378
226,4.68906e-17,6.81664e-11,7.63211e-11,1,7379
226.1,4.69713e-17,6.74836e-11,7.55565e-11,1,7380
226.2,4.70225e-17,6.68075e-11,7.47996e-11,1,7381
226.3,4.68596e-17,6.61384e-11,7.40503e-11,1,7382
226.4,4.67359e-17,6.54759e-11,7.33084e-11,1,7383
226.5,4.69856e-17,6.48201e-11,7.2574e-11,1,7384
226.6,4.68249e-17,6.41704e-11,7.18466e-11,1,7385
226.7,4.69585e-17,6.35275e-11,7.11268e-11,1,7386
226.8,4.67773e-17,6.28913e-11,7.04144e-11,1,7387
226.9,4.6925e-17,6.22616e-11,6.97093e-11,3,7390
227,4.68699e-17,6.16378e-11,6.9011e-11,1,7391
227.1,4.68384e-17,6.10201e-11,6.83195e-11,1,7392
227.2,4.69699e-17,6.04086e-11,6.76349e-11,1,7393
227.3,4.67937e-17,5.98032e-11,6.69571e-11,1,7394
227.4,4.67591e-17,5.92042e-11,6.62862e-11,1,7395
227.5,4.68595e-17,5.86111e-11,6.56222e-11,1,7396
227.6,4.68362e-17,5.80238e-11,6.49646e-11,1,7397
227.7,4.69039e-17,5.74425e-11,6.43137e-11,8,7405
227.8,4.68336e-17,5.68669e-11,6.36692e-11,2,7407
227.9,4.68676e-17,5.62971e-11,6.30313e-11,2,7409
228,4.6658e-17,5.5733e-11,6.23997e-11,2,7411
228.1,4.6894e-17,5.51749e-11,6.17745e-11,2,7413
228.2,4.68895e-17,5.4622e-11,6.11555e-11,2,7415
228.3,4.68478e-17,5.40745e-11,6.05426e-11,1,7416
228.4,4.68707e-17,5.35327e-11,5.99361e-11,1,7417
228.5,4.69093e-17,5.29963e-11,5.93357e-11,1,7418
228.6,4.69671e-17,5.24654e-11,5.8741e-11,1,7419
228.7,4.67492e-17,5.194e-11,5.81524e-11,2,7421
228.8,4.68824e-17,5.14191e-11,5.75695e-11,6,7427
228.9,4.68197e-17,5.0904e-11,5.69927e-11,1,7428
229,4.68106e-17,5.03942e-11,5.64218e-11,2,7430
229.1,4.68335e-17,4.98893e-11,5.58567e-11,2,7432
229.2,4.67138e-17,4.93898e-11,5.52972e-11,1,7433
229.3,4.69349e-17,4.88944e-11,5.47429e-11,1,7434
229.4,4.68477e-17,4.84043e-11,5.4194e-11,1,7435
229.5,4.68557e-17,4.79196e-11,5.3651e-11,1,7436
229.6,4.6726e-17,4.74395e-11,5.31136e-11,1,7437
229.7,4.68829e-17,4.69642e-11,5.25815e-11,6,7443
229.8,4.68829e-17,4.64938e-11,5.20546e-11,4,7447
229.9,4.67012e-17,4.60278e-11,5.1533e-11,2,7449
230,4.69462e-17,4.55665e-11,5.10165e-11,8,7457
230.1,4.67038e-17,4.51099e-11,5.05052e-11,1,7458
230.2,4.69195e-17,4.46584e-11,4.99995e-11,6,7464
230.3,4.68831e-17,4.42111e-11,4.94984e-11,5,7469
230.4,4.67975e-17,4.37679e-11,4.90022e-11,1,7470
230.5,4.67678e-17,4.33294e-11,4.85112e-11,3,7473
230.6,4.68906e-17,4.28956e-11,4.80253e-11,1,7474
230.7,4.68437e-17,4.24656e-11,4.75439e-11,1,7475
230.8,4.6854e-17,4.20398e-11,4.70672e-11,1,7476
230.9,4.6931e-17,4.16183e-11,4.65954e-11,1,7477
231,4.68864e-17,4.12013e-11,4.61285e-11,1,7478
231.1,4.67871e-17,4.07885e-11,4.56662e-11,1,7479
231.2,4.67984e-17,4.03799e-11,4.52087e-11,1,7480
231.3,4.67802e-17,3.99753e-11,4.47555e-11,1,7481
231.4,4.67725e-17,3.95744e-11,4.43069e-11,1,7482
231.5,4.6815e-17,3.91777e-11,4.38629e-11,1,7483
231.6,4.68704e-17,3.87854e-11,4.34234e-11,2,7485
231.7,4.6871e-17,3.8397e-11,4.29882e-11,5,7490
231.8,4.67981e-17,3.80121e-11,4.25573e-11,1,7491
231.9,4.67908e-17,3.76311e-11,4.21307e-11,2,7493
232,4.67365e-17,3.7254e-11,4.17086e-11,1,7494
232.1,4.68061e-17,3.68806e-11,4.12907e-11,3,7497
232.2,4.68506e-17,3.65114e-11,4.08771e-11,1,7498
232.3,4.68957e-17,3.61454e-11,4.04672e-11,3,7501
232.4,4.67679e-17,3.57828e-11,4.00615e-11,3,7504
232.5,4.67696e-17,3.54246e-11,3.96601e-11,1,7505
232.6,4.6842e-17,3.50697e-11,3.92627e-11,1,7506
232.7,4.68238e-17,3.47187e-11,3.88695e-11,1,7507
232.8,4.68346e-17,3.4371e-11,3.84802e-11,1,7508
232.9,4.68431e-17,3.40266e-11,3.80948e-11,1,7509
233,4.67358e-17,3.36857e-11,3.77132e-11,2,7511
233.1,4.67307e-17,3.33486e-11,3.73355e-11,3,7514
233.2,4.6792e-17,3.30145e-11,3.69614e-11,2,7516
233.3,4.68936e-17,3.26836e-11,3.65908e-11,1,7517
233.4,4.67675e-17,3.23564e-11,3.62244e-11,1,7518
233.5,4.67673e-17,3.20322e-11,3.58615e-11,1,7519
233.6,4.68343e-17,3.17111e-11,3.55024e-11,3,7522
233.7,4.68234e-17,3.13935e-11,3.51467e-11,4,7526
233.8,4.68446e-17,3.10787e-11,3.47945e-11,2,7528
233.9,4.68856e-17,3.07672e-11,3.44458e-11,2,7530
234,4.68317e-17,3.04591e-11,3.41007e-11,2,7532
234.1,4.68554e-17,3.0154e-11,3.37589e-11,2,7534
234.2,4.68209e-17,2.9852e-11,3.34206e-11,2,7536
234.3,4.68191e-17,2.95528e-11,3.30857e-11,4,7540
234.4,4.69546e-17,2.92567e-11,3.27541e-11,1,7541
234.5,4.68603e-17,2.89637e-11,3.2426e-11,2,7543
234.6,4.68718e-17,2.86736e-11,3.21011e-11,2,7545
234.7,4.68771e-17,2.83861e-11,3.17793e-11,1,7546
234.8,4.68667e-17,2.81015e-11,3.1461e-11,1,7547
234.9,4.68784e-17,2.782e-11,3.11458e-11,2,7549
235,4.69098e-17,2.75414e-11,3.08337e-11,1,7550
235.1,4.68422e-17,2.72652e-11,3.05246e-11,2,7552
235.2,4.6858e-17,2.69921e-11,3.02188e-11,1,7553
235.3,4.69e-17,2.67219e-11,2.9916e-11,1,7554
235.4,4.68084e-17,2.6454e-11,2.96163e-11,1,7555
235.5,4.68622e-17,2.6189e-11,2.93196e-11,5,7560
235.6,4.67311e-17,2.59267e-11,2.90257e-11,1,7561
235.7,4.68641e-17,2.56666e-11,2.87346e-11,4,7565
235.8,4.68576e-17,2.54097e-11,2.84468e-11,2,7567
235.9,4.69551e-17,2.51551e-11,2.81616e-11,1,7568
236,4.68383e-17,2.49028e-11,2.78793e-11,3,7571
236.1,4.68009e-17,2.4653e-11,2.75998e-11,1,7572
236.2,4.699e-17,2.44062e-11,2.73232e-11,3,7575
236.3,4.68367e-17,2.41616e-11,2.70494e-11,1,7576
236.4,4.68518e-17,2.39198e-11,2.67784e-11,3,7579
236.5,4.69776e-17,2.36804e-11,2.65102e-11,1,7580
236.6,4.68012e-17,2.34431e-11,2.62446e-11,1,7581
236.7,4.68289e-17,2.32082e-11,2.59816e-11,1,7582
236.8,4.68645e-17,2.29758e-11,2.57213e-11,1,7583
236.9,4.67859e-17,2.27454e-11,2.54635e-11,1,7584
237,4.67998e-17,2.25175e-11,2.52082e-11,1,7585
237.1,4.68092e-17,2.22918e-11,2.49556e-11,4,7589
237.2,4.68541e-17,2.20689e-11,2.47058e-11,1,7590
237.3,4.6759e-17,2.18475e-11,2.44582e-11,1,7591
237.4,4.68214e-17,2.16284e-11,2.4213e-11,3,7594
237.5,4.68286e-17,2.14119e-11,2.39704e-11,1,7595
237.6,4.68316e-17,2.11974e-11,2.37302e-11,1,7596
237.7,4.68524e-17,2.0985e-11,2.34922e-11,1,7597
237.8,4.67847e-17,2.07749e-11,2.32569e-11,1,7598
237.9,4.68998e-17,2.05666e-11,2.30236e-11,1,7599
238,4.69063e-17,2.03603e-11,2.27927e-11,1,7600
238.1,4.67074e-17,2.01565e-11,2.25643e-11,1,7601
238.2,4.68373e-17,1.99545e-11,2.23382e-11,1,7602
238.3,4.68189e-17,1.97548e-11,2.21146e-11,1,7603
238.4,4.67697e-17,1.95566e-11,2.18927e-11,1,7604
238.5,4.68495e-17,1.93607e-11,2.16734e-11,3,7607
238.6,4.70199e-17,1.9167e-11,2.14562e-11,1,7608
238.7,4.67509e-17,1.89745e-11,2.12409e-11,1,7609
238.8,4.67233e-17,1.87844e-11,2.10282e-11,1,7610
238.9,4.66903e-17,1.85962e-11,2.08175e-11,1,7611
239,4.68567e-17,1.84097e-11,2.06086e-11,1,7612
239.1,4.69596e-17,1.82253e-11,2.04019e-11,1,7613
239.2,4.67978e-17,1.80427e-11,2.01975e-11,3,7616
239.3,4.68876e-17,1.78617e-11,1.9995e-11,1,7617
239.4,4.68049e-17,1.76824e-11,1.97944e-11,2,7619
239.5,4.69329e-17,1.75053e-11,1.9596e-11,1,7620
239.6,4.67824e-17,1.73299e-11,1.93995e-11,8,7628
239.7,4.67235e-17,1.71565e-11,1.92054e-11,1,7629
239.8,4.689e-17,1.69845e-11,1.9013e-11,3,7632
239.9,4.69304e-17,1.68143e-11,1.88225e-11,3,7635
240,4.69124e-17,1.66458e-11,1.86337e-11,3,7638
240.1,4.68141e-17,1.6479e-11,1.84469e-11,1,7639
240.2,4.68621e-17,1.63137e-11,1.82618e-11,4,7643
240.3,4.68084e-17,1.615e-11,1.80788e-11,3,7646
240.4,4.6769e-17,1.59882e-11,1.78978e-11,1,7647
240.5,4.67744e-17,1.58279e-11,1.77182e-11,1,7648
240.6,4.68396e-17,1.56694e-11,1.75407e-11,2,7650
240.7,4.69248e-17,1.55124e-11,1.73649e-11,2,7652
240.8,4.68123e-17,1.53569e-11,1.71908e-11,1,7653
240.9,4.68881e-17,1.52029e-11,1.70183e-11,2,7655
241,4.68458e-17,1.50506e-11,1.68479e-11,1,7656
241.1,4.67741e-17,1.48998e-11,1.66791e-11,1,7657
241.2,4.68168e-17,1.47505e-11,1.65119e-11,1,7658
241.3,4.68623e-17,1.46031e-11,1.63467e-11,1,7659
241.4,4.67675e-17,1.44569e-11,1.61829e-11,1,7660
241.5,4.67694e-17,1.43119e-11,1.60206e-11,5,7665
241.6,4.67665e-17,1.41687e-11,1.58601e-11,1,7666
241.7,4.68762e-17,1.40266e-11,1.57011e-11,2,7668
241.8,4.69214e-17,1.38864e-11,1.5544e-11,1,7669
241.9,4.67567e-17,1.37471e-11,1.53882e-11,3,7672
242,4.69496e-17,1.36094e-11,1.5234e-11,3,7675
242.1,4.69239e-17,1.34726e-11,1.50812e-11,2,7677
242.2,4.67788e-17,1.33377e-11,1.493e-11,3,7680
242.3,4.68716e-17,1.32042e-11,1.47805e-11,4,7684
242.4,4.68375e-17,1.30718e-11,1.46321e-11,11,7695
242.5,4.69796e-17,1.29411e-11,1.44856e-11,2,7697
242.6,4.68383e-17,1.28114e-11,1.43401e-11,4,7701
242.7,4.6935e-17,1.26831e-11,1.41966e-11,1,7702
242.8,4.68436e-17,1.25559e-11,1.40541e-11,1,7703
242.9,4.69097e-17,1.24301e-11,1.39132e-11,1,7704
243,4.67869e-17,1.23055e-11,1.37738e-11,2,7706
243.1,4.68733e-17,1.21822e-11,1.36355e-11,1,7707
243.2,4.68017e-17,1.20603e-11,1.34989e-11,1,7708
243.3,4.68813e-17,1.19396e-11,1.33636e-11,1,7709
243.4,4.67986e-17,1.18198e-11,1.32294e-11,1,7710
243.5,4.68889e-17,1.17011e-11,1.30966e-11,10,7720
243.6,4.68536e-17,1.15838e-11,1.29653e-11,1,7721
243.7,4.69457e-17,1.14676e-11,1.28352e-11,3,7724
243.8,4.68927e-17,1.13528e-11,1.27066e-11,5,7729
243.9,4.67246e-17,1.12391e-11,1.25794e-11,3,7732
244,4.69735e-17,1.11262e-11,1.24534e-11,1,7733
244.1,4.66981e-17,1.10146e-11,1.23285e-11,1,7734
244.2,4.68737e-17,1.09046e-11,1.22051e-11,2,7736
244.3,4.68037e-17,1.07954e-11,1.20829e-11,2,7738
244.4,4.68202e-17,1.06869e-11,1.19615e-11,1,7739
244.5,4.68388e-17,1.058e-11,1.18418e-11,2,7741
244.6,4.67968e-17,1.04738e-11,1.17229e-11,5,7746
244.7,4.69211e-17,1.03682e-11,1.16049e-11,2,7748
244.8,4.69437e-17,1.02639e-11,1.14886e-11,3,7751
244.9,4.68151e-17,1.01611e-11,1.13733e-11,2,7753
245,4.68581e-17,1.00594e-11,1.12592e-11,2,7755
245.1,4.67967e-17,9.95861e-12,1.11463e-11,8,7763
245.2,4.68062e-17,9.85904e-12,1.10347e-11,5,7768
245.3,4.69125e-17,9.76062e-12,1.09244e-11,1,7769
245.4,4.69112e-17,9.66276e-12,1.08148e-11,3,7772
245.5,4.68441e-17,9.56588e-12,1.07064e-11,1,7773
245.6,4.67478e-17,9.46999e-12,1.05992e-11,1,7774
245.7,4.68004e-17,9.37499e-12,1.04928e-11,2,7776
245.8,4.68913e-17,9.28132e-12,1.03876e-11,1,7777
245.9,4.68429e-17,9.18863e-12,1.02837e-11,2,7779
246,4.68661e-17,9.09647e-12,1.01806e-11,2,7781
246.1,4.69012e-17,9.00553e-12,1.00786e-11,3,7784
246.2,4.68549e-17,8.91523e-12,9.97743e-12,1,7785
246.3,4.67662e-17,8.82625e-12,9.87753e-12,1,7786
246.4,4.68365e-17,8.7377e-12,9.77838e-12,1,7787
246.5,4.69154e-17,8.6505e-12,9.68047e-12,4,7791
246.6,4.6872e-17,8.56386e-12,9.58347e-12,1,7792
246.7,4.6844e-17,8.47761e-12,9.48715e-12,3,7795
246.8,4.68765e-17,8.39264e-12,9.39208e-12,2,7797
246.9,4.67962e-17,8.30879e-12,9.29799e-12,1,7798
247,4.68559e-17,8.22571e-12,9.20513e-12,7,7805
247.1,4.68628e-17,8.14291e-12,9.11269e-12,3,7808
247.2,4.67968e-17,8.06146e-12,9.02137e-12,1,7809
247.3,4.68614e-17,7.98024e-12,8.93059e-12,1,7810
247.4,4.67849e-17,7.90001e-12,8.84091e-12,1,7811
247.5,4.68848e-17,7.82097e-12,8.75244e-12,5,7816
247.6,4.68808e-17,7.74266e-12,8.66481e-12,1,7817
247.7,4.68178e-17,7.66517e-12,8.57793e-12,3,7820
247.8,4.68275e-17,7.5883e-12,8.49204e-12,1,7821
247.9,4.67836e-17,7.5124e-12,8.40715e-12,1,7822
248,4.68326e-17,7.43705e-12,8.32297e-12,1,7823
248.1,4.68298e-17,7.36257e-12,8.23951e-12,1,7824
248.2,4.68928e-17,7.28875e-12,8.15669e-12,7,7831
248.3,4.68616e-17,7.21611e-12,8.07504e-12,1,7832
248.4,4.68015e-17,7.14376e-12,7.99427e-12,1,7833
248.5,4.68723e-17,7.07189e-12,7.9141e-12,3,7836
248.6,4.68671e-17,7.00067e-12,7.83454e-12,4,7840
248.7,4.68419e-17,6.93038e-12,7.75592e-12,4,7844
248.8,4.68456e-17,6.86105e-12,7.67815e-12,7,7851
248.9,4.68693e-17,6.79213e-12,7.60104e-12,2,7853
249,4.67659e-17,6.72418e-12,7.52481e-12,2,7855
249.1,4.69005e-17,6.65696e-12,7.44946e-12,1,7856
249.2,4.68439e-17,6.59038e-12,7.37497e-12,4,7860
249.3,4.67551e-17,6.52457e-12,7.30115e-12,1,7861
249.4,4.68085e-17,6.45898e-12,7.22787e-12,9,7870
249.5,4.69486e-17,6.3947e-12,7.15552e-12,2,7872
249.6,4.68926e-17,6.33057e-12,7.08372e-12,8,7880
249.7,4.68063e-17,6.26698e-12,7.01259e-12,1,7881
249.8,4.68481e-17,6.20421e-12,6.94228e-12,2,7883
249.9,4.67871e-17,6.14184e-12,6.87236e-12,1,7884
250,4.68567e-17,6.08031e-12,6.80363e-12,7,7891
250.1,4.67862e-17,6.0197e-12,6.73566e-12,1,7892
250.2,4.68006e-17,5.95964e-12,6.66834e-12,1,7893
250.3,4.69162e-17,5.89955e-12,6.60121e-12,4,7897
250.4,4.682e-17,5.84055e-12,6.53505e-12,2,7899
250.5,4.69293e-17,5.78186e-12,6.46936e-12,1,7900
250.6,4.68754e-17,5.72415e-12,6.40463e-12,3,7903
250.7,4.68156e-17,5.66666e-12,6.34043e-12,1,7904
250.8,4.68205e-17,5.60994e-12,6.27686e-12,1,7905
250.9,4.68651e-17,5.55371e-12,6.21394e-12,2,7907
251,4.69394e-17,5.49816e-12,6.15182e-12,3,7910
251.1,4.68926e-17,5.44319e-12,6.09004e-12,1,7911
251.2,4.68377e-17,5.38874e-12,6.02897e-12,1,7912
251.3,4.68439e-17,5.33491e-12,5.96876e-12,2,7914
251.4,4.67912e-17,5.28132e-12,5.90897e-12,1,7915
251.5,4.68681e-17,5.22862e-12,5.84983e-12,1,7916
251.6,4.6744e-17,5.1765e-12,5.79138e-12,1,7917
251.7,4.67693e-17,5.1247e-12,5.73343e-12,3,7920
251.8,4.6845e-17,5.07329e-12,5.67584e-12,1,7921
251.9,4.69001e-17,5.02236e-12,5.61885e-12,1,7922
252,4.68092e-17,4.97225e-12,5.56273e-12,4,7926
252.1,4.6771e-17,4.92226e-12,5.50678e-12,2,7928
252.2,4.69584e-17,4.87306e-12,5.45161e-12,6,7934
252.3,4.684e-17,4.82416e-12,5.39679e-12,1,7935
252.4,4.68339e-17,4.77574e-12,5.34281e-12,2,7937
252.5,4.6965e-17,4.72794e-12,5.28914e-12,2,7939
252.6,4.69193e-17,4.68043e-12,5.23598e-12,2,7941
252.7,4.68177e-17,4.63345e-12,5.18357e-12,1,7942
252.8,4.67388e-17,4.58699e-12,5.1314e-12,1,7943
252.9,4.68907e-17,4.54107e-12,5.07996e-12,5,7948
253,4.67609e-17,4.49548e-12,5.02886e-12,1,7949
253.1,4.66978e-17,4.4507e-12,4.97865e-12,1,7950
253.2,4.68029e-17,4.4065e-12,4.9291e-12,3,7953
253.3,4.68212e-17,4.36199e-12,4.87951e-12,7,7960
253.4,4.68886e-17,4.31854e-12,4.83083e-12,1,7961
253.5,4.69147e-17,4.27529e-12,4.78234e-12,4,7965
253.6,4.67972e-17,4.23235e-12,4.73438e-12,1,7966
253.7,4.68305e-17,4.19009e-12,4.68705e-12,6,7972
253.8,4.68346e-17,4.14811e-12,4.64012e-12,1,7973
253.9,4.68985e-17,4.10684e-12,4.59377e-12,1,7974
254,4.69092e-17,4.06541e-12,4.54757e-12,2,7976
254.1,4.681e-17,4.02447e-12,4.50187e-12,2,7978
254.2,4.68907e-17,3.98442e-12,4.4568e-12,2,7980
254.3,4.68539e-17,3.94444e-12,4.41212e-12,3,7983
254.4,4.6911e-17,3.9048e-12,4.36792e-12,1,7984
254.5,4.68313e-17,3.86585e-12,4.32421e-12,3,7987
254.6,4.67522e-17,3.82741e-12,4.2809e-12,4,7991
254.7,4.67834e-17,3.78931e-12,4.23815e-12,1,7992
254.8,4.69592e-17,3.75118e-12,4.19546e-12,1,7993
254.9,4.6889e-17,3.71368e-12,4.15348e-12,1,7994
255,4.67905e-17,3.6765e-12,4.11181e-12,1,7995
255.1,4.68588e-17,3.63972e-12,4.07077e-12,1,7996
255.2,4.69439e-17,3.60363e-12,4.03011e-12,1,7997
255.3,4.6804e-17,3.56732e-12,3.98955e-12,1,7998
255.4,4.68841e-17,3.53154e-12,3.94956e-12,1,7999
255.5,4.68082e-17,3.49577e-12,3.90971e-12,1,8000
255.6,4.67236e-17,3.46096e-12,3.87053e-12,1,8001
255.7,4.67751e-17,3.42657e-12,3.83185e-12,1,8002
255.8,4.68928e-17,3.39231e-12,3.79355e-12,3,8005
255.9,4.68052e-17,3.35808e-12,3.7552e-12,1,8006
256,4.68358e-17,3.32438e-12,3.71755e-12,1,8007
256.1,4.68801e-17,3.29139e-12,3.68037e-12,2,8009
256.2,4.68075e-17,3.25871e-12,3.64353e-12,1,8010
256.3,4.68913e-17,3.2257e-12,3.60693e-12,1,8011
256.4,4.68321e-17,3.19323e-12,3.57067e-12,3,8014
256.5,4.6945e-17,3.16134e-12,3.53481e-12,1,8015
256.6,4.68447e-17,3.13003e-12,3.49964e-12,2,8017
256.7,4.69231e-17,3.09876e-12,3.46452e-12,1,8018
256.8,4.69268e-17,3.06769e-12,3.42987e-12,1,8019
256.9,4.6812e-17,3.037e-12,3.39555e-12,1,8020
257,4.69081e-17,3.00633e-12,3.36153e-12,1,8021
257.1,4.68677e-17,2.97618e-12,3.32771e-12,1,8022
257.2,4.68645e-17,2.94645e-12,3.29433e-12,1,8023
257.3,4.68391e-17,2.91678e-12,3.2612e-12,5,8028
257.4,4.68901e-17,2.88759e-12,3.22833e-12,2,8030
257.5,4.67747e-17,2.85908e-12,3.19619e-12,1,8031
257.6,4.68493e-17,2.83031e-12,3.16411e-12,2,8033
257.7,4.67975e-17,2.80205e-12,3.13237e-12,2,8035
257.8,4.67951e-17,2.77366e-12,3.10081e-12,3,8038
257.9,4.68928e-17,2.7458e-12,3.0698e-12,3,8041
258,4.68283e-17,2.71846e-12,3.03907e-12,3,8044
258.1,4.68931e-17,2.69125e-12,3.0087e-12,3,8047
258.2,4.6795e-17,2.66455e-12,2.9785e-12,3,8050
258.3,4.68649e-17,2.63777e-12,2.94876e-12,1,8051
258.4,4.68802e-17,2.61153e-12,2.91922e-12,1,8052
258.5,4.69013e-17,2.58537e-12,2.88977e-12,2,8054
258.6,4.68268e-17,2.55906e-12,2.86045e-12,2,8056
258.7,4.6811e-17,2.53334e-12,2.83177e-12,1,8057
258.8,4.66934e-17,2.5083e-12,2.8035e-12,2,8059
258.9,4.69117e-17,2.48275e-12,2.7751e-12,1,8060
259,4.68559e-17,2.45802e-12,2.74746e-12,1,8061
259.1,4.68273e-17,2.43344e-12,2.71988e-12,3,8064
259.2,4.68249e-17,2.40897e-12,2.69262e-12,1,8065
259.3,4.68214e-17,2.38476e-12,2.66576e-12,2,8067
259.4,4.66616e-17,2.36119e-12,2.6392e-12,1,8068
259.5,4.68789e-17,2.3377e-12,2.61271e-12,1,8069
259.6,4.68312e-17,2.31403e-12,2.58633e-12,4,8073
259.7,4.67813e-17,2.29086e-12,2.56034e-12,10,8083
259.8,4.6888e-17,2.26762e-12,2.53448e-12,2,8085
259.9,4.68563e-17,2.24478e-12,2.50907e-12,2,8087
260,4.68766e-17,2.22228e-12,2.4837e-12,3,8090
260.1,4.69778e-17,2.20012e-12,2.45891e-12,5,8095
260.2,4.67942e-17,2.17775e-12,2.43399e-12,1,8096
260.3,4.68517e-17,2.15615e-12,2.40985e-12,2,8098
260.4,4.67831e-17,2.13461e-12,2.38569e-12,1,8099
260.5,4.68364e-17,2.11309e-12,2.36169e-12,1,8100
260.6,4.68779e-17,2.09171e-12,2.33791e-12,1,8101
260.7,4.69308e-17,2.07081e-12,2.31447e-12,6,8107
260.8,4.68414e-17,2.05048e-12,2.29125e-12,1,8108
260.9,4.69166e-17,2.02983e-12,2.26835e-12,1,8109
261,4.6868e-17,2.00993e-12,2.24569e-12,4,8113
261.1,4.68491e-17,1.98972e-12,2.22295e-12,2,8115
261.2,4.68749e-17,1.96974e-12,2.20067e-12,5,8120
261.3,4.69152e-17,1.94978e-12,2.17858e-12,1,8121
261.4,4.67941e-17,1.93025e-12,2.15672e-12,1,8122
261.5,4.68284e-17,1.91114e-12,2.13511e-12,1,8123
261.6,4.70175e-17,1.89183e-12,2.11366e-12,6,8129
261.7,4.67595e-17,1.8725e-12,2.0922e-12,3,8132
261.8,4.68705e-17,1.85359e-12,2.07115e-12,4,8136
261.9,4.6917e-17,1.83501e-12,2.05036e-12,5,8141
262,4.69517e-17,1.81655e-12,2.02966e-12,1,8142
262.1,4.68852e-17,1.79832e-12,2.00917e-12,3,8145
262.2,4.6727e-17,1.78021e-12,1.98898e-12,1,8146
262.3,4.67009e-17,1.76232e-12,1.96898e-12,5,8151
262.4,4.67508e-17,1.74429e-12,1.94901e-12,1,8152
262.5,4.67868e-17,1.72674e-12,1.92931e-12,1,8153
262.6,4.68352e-17,1.70947e-12,1.90977e-12,5,8158
262.7,4.67398e-17,1.69246e-12,1.89063e-12,2,8160
262.8,4.68575e-17,1.67548e-12,1.87159e-12,2,8162
262.9,4.67179e-17,1.65885e-12,1.85284e-12,2,8164
263,4.69095e-17,1.64198e-12,1.83418e-12,1,8165
263.1,4.67563e-17,1.62558e-12,1.81572e-12,1,8166
263.2,4.69447e-17,1.60939e-12,1.79732e-12,2,8168
263.3,4.69209e-17,1.59324e-12,1.77943e-12,2,8170
263.4,4.68813e-17,1.57679e-12,1.76127e-12,3,8173
263.5,4.6744e-17,1.56111e-12,1.74351e-12,1,8174
263.6,4.69016e-17,1.54543e-12,1.72576e-12,1,8175
263.7,4.68134e-17,1.52967e-12,1.70835e-12,4,8179
263.8,4.6944e-17,1.5141e-12,1.69109e-12,3,8182
263.9,4.69892e-17,1.49892e-12,1.67415e-12,2,8184
264,4.6904e-17,1.48396e-12,1.65732e-12,3,8187
264.1,4.68454e-17,1.46897e-12,1.64069e-12,1,8188
264.2,4.69808e-17,1.45443e-12,1.62426e-12,2,8190
264.3,4.6888e-17,1.43982e-12,1.60764e-12,1,8191
264.4,4.68724e-17,1.42549e-12,1.59169e-12,1,8192
264.5,4.69767e-17,1.4115e-12,1.57586e-12,2,8194
264.6,4.67143e-17,1.39732e-12,1.55998e-12,1,8195
264.7,4.67597e-17,1.38344e-12,1.54443e-12,2,8197
264.8,4.67131e-17,1.36932e-12,1.52874e-12,1,8198
264.9,4.66585e-17,1.35565e-12,1.51336e-12,2,8200
265,4.68994e-17,1.34188e-12,1.49816e-12,3,8203
265.1,4.67276e-17,1.32836e-12,1.48294e-12,2,8205
265.2,4.67734e-17,1.31494e-12,1.46787e-12,3,8208
265.3,4.68073e-17,1.30162e-12,1.45306e-12,2,8210
265.4,4.68208e-17,1.28802e-12,1.43817e-12,1,8211
265.5,4.68533e-17,1.27482e-12,1.42367e-12,5,8216
265.6,4.69226e-17,1.26233e-12,1.40917e-12,1,8217
265.7,4.69023e-17,1.24962e-12,1.39494e-12,5,8222
265.8,4.69371e-17,1.23722e-12,1.38099e-12,2,8224
265.9,4.68866e-17,1.22472e-12,1.36703e-12,1,8225
266,4.68945e-17,1.21237e-12,1.35325e-12,1,8226
266.1,4.69563e-17,1.20018e-12,1.33961e-12,1,8227
266.2,4.69799e-17,1.18836e-12,1.32614e-12,3,8230
266.3,4.70332e-17,1.17648e-12,1.31286e-12,1,8231
266.4,4.68959e-17,1.16458e-12,1.29953e-12,1,8232
266.5,4.68906e-17,1.15296e-12,1.28635e-12,1,8233
266.6,4.67841e-17,1.14155e-12,1.27349e-12,2,8235
266.7,4.6757e-17,1.13017e-12,1.2608e-12,1,8236
266.8,4.68196e-17,1.11899e-12,1.24814e-12,1,8237
266.9,4.68867e-17,1.10791e-12,1.23563e-12,2,8239
267,4.69014e-17,1.09665e-12,1.22315e-12,1,8240
267.1,4.69249e-17,1.08585e-12,1.21102e-12,3,8243
267.2,4.69328e-17,1.07509e-12,1.19918e-12,1,8244
267.3,4.70163e-17,1.06445e-12,1.18737e-12,1,8245
267.4,4.68667e-17,1.05384e-12,1.17536e-12,7,8252
267.5,4.6816e-17,1.04306e-12,1.16344e-12,1,8253
267.6,4.6943e-17,1.03218e-12,1.15161e-12,4,8257
267.7,4.69039e-17,1.02189e-12,1.13998e-12,1,8258
267.8,4.68128e-17,1.012e-12,1.12868e-12,1,8259
267.9,4.68163e-17,1.00218e-12,1.11727e-12,1,8260
268,4.6813e-17,9.9148e-13,1.1056e-12,2,8262
268.1,4.68123e-17,9.8153e-13,1.09428e-12,1,8263
268.2,4.69102e-17,9.71454e-13,1.08331e-12,1,8264
268.3,4.67847e-17,9.61492e-13,1.0722e-12,1,8265
268.4,4.69662e-17,9.51952e-13,1.06135e-12,3,8268
268.5,4.68108e-17,9.42433e-13,1.05053e-12,1,8269
268.6,4.68815e-17,9.32709e-13,1.03975e-12,2,8271
268.7,4.67926e-17,9.23367e-13,1.02939e-12,1,8272
268.8,4.68819e-17,9.14065e-13,1.01899e-12,1,8273
268.9,4.67974e-17,9.04851e-13,1.00869e-12,2,8275
269,4.68394e-17,8.95967e-13,9.98505e-13,1,8276
269.1,4.68362e-17,8.87166e-13,9.88588e-13,1,8277
269.2,4.68362e-17,8.78577e-13,9.78847e-13,1,8278
269.3,4.68855e-17,8.69624e-13,9.68971e-13,1,8279
269.4,4.6845e-17,8.60991e-13,9.59237e-13,1,8280
269.5,4.68487e-17,8.52285e-13,9.496e-13,1,8281
269.6,4.68853e-17,8.43806e-13,9.40161e-13,1,8282
269.7,4.69283e-17,8.35125e-13,9.307e-13,1,8283
269.8,4.68967e-17,8.26805e-13,9.21251e-13,1,8284
269.9,4.68057e-17,8.18606e-13,9.12161e-13,3,8287
270,4.67573e-17,8.10907e-13,9.03217e-13,1,8288
270.1,4.68236e-17,8.02744e-13,8.94233e-13,1,8289
270.2,4.66403e-17,7.9461e-13,8.85183e-13,1,8290
270.3,4.68186e-17,7.86757e-13,8.76458e-13,2,8292
270.4,4.67184e-17,7.78701e-13,8.67593e-13,1,8293
270.5,4.67774e-17,7.7101e-13,8.58965e-13,5,8298
270.6,4.67353e-17,7.63478e-13,8.50328e-13,2,8300
270.7,4.68111e-17,7.55626e-13,8.41705e-13,2,8302
270.8,4.67604e-17,7.48028e-13,8.33236e-13,5,8307
270.9,4.69008e-17,7.40823e-13,8.24987e-13,3,8310
271,4.68883e-17,7.33147e-13,8.16541e-13,1,8311
271.1,4.68359e-17,7.25735e-13,8.08356e-13,4,8315
271.2,4.68777e-17,7.18305e-13,8.00216e-13,1,8316
271.3,4.69339e-17,7.11201e-13,7.92192e-13,9,8325
271.4,4.68646e-17,7.04218e-13,7.84164e-13,1,8326
271.5,4.69819e-17,6.97356e-13,7.76243e-13,2,8328
271.6,4.69207e-17,6.90522e-13,7.68461e-13,1,8329
271.7,4.68274e-17,6.83422e-13,7.60434e-13,1,8330
271.8,4.68806e-17,6.7635e-13,7.52657e-13,2,8332
271.9,4.68394e-17,6.69369e-13,7.44935e-13,1,8333
272,4.69916e-17,6.62481e-13,7.37236e-13,2,8335
272.1,4.68857e-17,6.55888e-13,7.29656e-13,3,8338
272.2,4.67765e-17,6.49387e-13,7.22279e-13,1,8339
272.3,4.68878e-17,6.4307e-13,7.15025e-13,5,8344
272.4,4.68117e-17,6.36405e-13,7.07669e-13,1,8345
272.5,4.67725e-17,6.29986e-13,7.00532e-13,4,8349
272.6,4.68272e-17,6.23707e-13,6.9345e-13,1,8350
272.7,4.70059e-17,6.17446e-13,6.86477e-13,4,8354
272.8,4.68803e-17,6.11058e-13,6.7937e-13,1,8355
272.9,4.68128e-17,6.04816e-13,6.72353e-13,1,8356
273,4.68424e-17,5.98872e-13,6.65514e-13,1,8357
273.1,4.68865e-17,5.9279e-13,6.58652e-13,2,8359
273.2,4.68137e-17,5.86828e-13,6.52035e-13,6,8365
273.3,4.69268e-17,5.80849e-13,6.4557e-13,1,8366
273.4,4.68332e-17,5.75292e-13,6.3914e-13,1,8367
273.5,4.68757e-17,5.69343e-13,6.32544e-13,1,8368
273.6,4.67364e-17,5.63327e-13,6.26097e-13,1,8369
273.7,4.69155e-17,5.57946e-13,6.19898e-13,1,8370
273.8,4.68577e-17,5.52331e-13,6.13672e-13,1,8371
273.9,4.68155e-17,5.46558e-13,6.07475e-13,2,8373
274,4.67441e-17,5.41251e-13,6.01473e-13,1,8374
274.1,4.68664e-17,5.35963e-13,5.95438e-13,1,8375
274.2,4.68208e-17,5.30685e-13,5.89547e-13,2,8377
274.3,4.6766e-17,5.2543e-13,5.83732e-13,3,8380
274.4,4.68912e-17,5.20506e-13,5.78221e-13,1,8381
274.5,4.67257e-17,5.15706e-13,5.72592e-13,1,8382
274.6,4.68404e-17,5.10926e-13,5.6694e-13,2,8384
274.7,4.69703e-17,5.05648e-13,5.61304e-13,2,8386
274.8,4.69286e-17,5.00444e-13,5.55631e-13,1,8387
274.9,4.68632e-17,4.95295e-13,5.49987e-13,3,8390
275,4.67234e-17,4.90256e-13,5.44488e-13,3,8393
275.1,4.68507e-17,4.85347e-13,5.38962e-13,1,8394
275.2,4.67822e-17,4.80659e-13,5.33603e-13,1,8395
275.3,4.66991e-17,4.75874e-13,5.28326e-13,1,8396
275.4,4.68322e-17,4.71264e-13,5.23089e-13,2,8398
275.5,4.6888e-17,4.66305e-13,5.17652e-13,2,8400
275.6,4.67899e-17,4.61643e-13,5.12485e-13,2,8402
275.7,4.67924e-17,4.56856e-13,5.07247e-13,1,8403
275.8,4.68868e-17,4.52284e-13,5.02277e-13,2,8405
275.9,4.6871e-17,4.48026e-13,4.97204e-13,2,8407
276,4.68746e-17,4.43667e-13,4.92178e-13,3,8410
276.1,4.68835e-17,4.39509e-13,4.87446e-13,1,8411
276.2,4.68441e-17,4.3465e-13,4.824e-13,8,8419
276.3,4.6895e-17,4.3038e-13,4.77474e-13,1,8420
276.4,4.6778e-17,4.26091e-13,4.72693e-13,3,8423
276.5,4.68606e-17,4.21615e-13,4.68018e-13,1,8424
276.6,4.67928e-17,4.17593e-13,4.63329e-13,1,8425
276.7,4.68077e-17,4.135e-13,4.5861e-13,5,8430
276.8,4.67798e-17,4.09436e-13,4.54015e-13,1,8431
276.9,4.68417e-17,4.05443e-13,4.49785e-13,1,8432
277,4.68096e-17,4.01359e-13,4.45485e-13,1,8433
277.1,4.67151e-17,3.97557e-13,4.41093e-13,3,8436
277.2,4.68645e-17,3.93776e-13,4.36715e-13,4,8440
277.3,4.66408e-17,3.89597e-13,4.3228e-13,1,8441
277.4,4.67448e-17,3.85609e-13,4.28001e-13,2,8443
277.5,4.68488e-17,3.82063e-13,4.23607e-13,1,8444
277.6,4.68456e-17,3.78121e-13,4.1933e-13,2,8446
277.7,4.67654e-17,3.74746e-13,4.1537e-13,1,8447
277.8,4.68182e-17,3.70758e-13,4.10884e-13,1,8448
277.9,4.68721e-17,3.67073e-13,4.06784e-13,2,8450
278,4.66906e-17,3.63646e-13,4.02755e-13,1,8451
278.1,4.68124e-17,3.60029e-13,3.98641e-13,1,8452
278.2,4.67881e-17,3.56198e-13,3.94524e-13,2,8454
278.3,4.69723e-17,3.52362e-13,3.90417e-13,1,8455
278.4,4.69383e-17,3.48578e-13,3.86382e-13,1,8456
278.5,4.6788e-17,3.45446e-13,3.82482e-13,1,8457
278.6,4.67297e-17,3.41555e-13,3.78524e-13,1,8458
278.7,4.68799e-17,3.37884e-13,3.74638e-13,3,8461
278.8,4.68479e-17,3.34568e-13,3.70912e-13,1,8462
278.9,4.69188e-17,3.3121e-13,3.67103e-13,2,8464
279,4.68377e-17,3.27964e-13,3.63261e-13,1,8465
279.1,4.68049e-17,3.24801e-13,3.59584e-13,1,8466
279.2,4.69422e-17,3.21427e-13,3.55864e-13,1,8467
279.3,4.69475e-17,3.18309e-13,3.52095e-13,1,8468
279.4,4.69218e-17,3.15353e-13,3.48504e-13,1,8469
279.5,4.66676e-17,3.1215e-13,3.44959e-13,1,8470
279.6,4.6839e-17,3.08984e-13,3.41374e-13,3,8473
279.7,4.68689e-17,3.0562e-13,3.37686e-13,6,8479
279.8,4.68844e-17,3.02588e-13,3.34388e-13,3,8482
279.9,4.67784e-17,2.9971e-13,3.30981e-13,1,8483
280,4.6851e-17,2.96642e-13,3.27619e-13,1,8484
280.1,4.69429e-17,2.93901e-13,3.24404e-13,2,8486
280.2,4.68225e-17,2.90854e-13,3.21318e-13,2,8488
280.3,4.68914e-17,2.88276e-13,3.18155e-13,2,8490
280.4,4.6829e-17,2.85028e-13,3.14838e-13,6,8496
280.5,4.68607e-17,2.8204e-13,3.11458e-13,1,8497
280.6,4.68332e-17,2.79397e-13,3.08262e-13,7,8504
280.7,4.68158e-17,2.76101e-13,3.04832e-13,2,8506
280.8,4.69018e-17,2.73461e-13,3.01653e-13,4,8510
280.9,4.68522e-17,2.70531e-13,2.98413e-13,1,8511
281,4.67556e-17,2.67868e-13,2.95525e-13,4,8515
281.1,4.68436e-17,2.65011e-13,2.92387e-13,2,8517
281.2,4.68051e-17,2.62375e-13,2.89406e-13,1,8518
281.3,4.69058e-17,2.60172e-13,2.86685e-13,1,8519
281.4,4.68351e-17,2.57008e-13,2.83661e-13,3,8522
281.5,4.67624e-17,2.54226e-13,2.80559e-13,1,8523
281.6,4.69008e-17,2.51887e-13,2.77732e-13,1,8524
281.7,4.68034e-17,2.48928e-13,2.74744e-13,2,8526
281.8,4.66851e-17,2.46429e-13,2.72091e-13,9,8535
281.9,4.68569e-17,2.43911e-13,2.69203e-13,1,8536
282,4.67702e-17,2.41786e-13,2.6671e-13,1,8537
282.1,4.68996e-17,2.39793e-13,2.6414e-13,1,8538
282.2,4.68312e-17,2.37288e-13,2.61448e-13,1,8539
282.3,4.67743e-17,2.34926e-13,2.58822e-13,2,8541
282.4,4.68771e-17,2.32885e-13,2.56414e-13,1,8542
282.5,4.67822e-17,2.30499e-13,2.53681e-13,3,8545
282.6,4.67476e-17,2.28218e-13,2.51221e-13,1,8546
282.7,4.67569e-17,2.2595e-13,2.4872e-13,1,8547
282.8,4.68603e-17,2.23767e-13,2.4615e-13,1,8548
282.9,4.68068e-17,2.21274e-13,2.43552e-13,1,8549
283,4.65944e-17,2.18888e-13,2.40976e-13,1,8550
283.1,4.67979e-17,2.16695e-13,2.38626e-13,5,8555
283.2,4.67101e-17,2.14397e-13,2.36046e-13,3,8558
283.3,4.67944e-17,2.12203e-13,2.33621e-13,2,8560
283.4,4.68414e-17,2.09876e-13,2.31176e-13,1,8561
283.5,4.68539e-17,2.07833e-13,2.28793e-13,1,8562
283.6,4.69547e-17,2.05553e-13,2.26415e-13,2,8564
283.7,4.69686e-17,2.03577e-13,2.2412e-13,1,8565
283.8,4.68832e-17,2.01717e-13,2.21849e-13,1,8566
283.9,4.69029e-17,1.99583e-13,2.19609e-13,1,8567
284,4.69083e-17,1.97502e-13,2.17292e-13,7,8574
284.1,4.68679e-17,1.95641e-13,2.15066e-13,3,8577
284.2,4.68873e-17,1.93787e-13,2.12947e-13,3,8580
284.3,4.67989e-17,1.91478e-13,2.10633e-13,10,8590
284.4,4.68861e-17,1.89335e-13,2.08368e-13,1,8591
284.5,4.68364e-17,1.8742e-13,2.06162e-13,1,8592
284.6,4.67287e-17,1.85665e-13,2.04245e-13,2,8594
284.7,4.67485e-17,1.83921e-13,2.02292e-13,1,8595
284.8,4.68227e-17,1.82015e-13,2.00309e-13,1,8596
284.9,4.68287e-17,1.80458e-13,1.98394e-13,2,8598
285,4.68397e-17,1.78726e-13,1.96466e-13,1,8599
285.1,4.67319e-17,1.77215e-13,1.94576e-13,1,8600
285.2,4.68821e-17,1.75441e-13,1.92577e-13,1,8601
285.3,4.69607e-17,1.73861e-13,1.90707e-13,2,8603
285.4,4.68872e-17,1.7197e-13,1.88868e-13,2,8605
285.5,4.67441e-17,1.7e-13,1.86827e-13,3,8608
285.6,4.69534e-17,1.68395e-13,1.84922e-13,1,8609
285.7,4.6807e-17,1.66795e-13,1.83209e-13,4,8613
285.8,4.70525e-17,1.65357e-13,1.81597e-13,5,8618
285.9,4.69324e-17,1.63861e-13,1.79761e-13,3,8621
286,4.69771e-17,1.6211e-13,1.78124e-13,1,8622
286.1,4.70193e-17,1.60598e-13,1.76317e-13,4,8626
286.2,4.67226e-17,1.58874e-13,1.74523e-13,1,8627
286.3,4.68415e-17,1.5736e-13,1.7277e-13,7,8634
286.4,4.68163e-17,1.56074e-13,1.71263e-13,1,8635
286.5,4.67771e-17,1.54419e-13,1.69607e-13,2,8637
286.6,4.68681e-17,1.52973e-13,1.68089e-13,1,8638
286.7,4.67709e-17,1.51778e-13,1.66664e-13,1,8639
286.8,4.68024e-17,1.50512e-13,1.65165e-13,1,8640
286.9,4.69024e-17,1.49168e-13,1.63557e-13,1,8641
287,4.68516e-17,1.47353e-13,1.61828e-13,4,8645
287.1,4.68741e-17,1.46085e-13,1.603e-13,2,8647
287.2,4.68423e-17,1.4474e-13,1.58858e-13,1,8648
287.3,4.68092e-17,1.43377e-13,1.57359e-13,4,8652
287.4,4.6813e-17,1.42343e-13,1.55898e-13,6,8658
287.5,4.68892e-17,1.41056e-13,1.54518e-13,3,8661
287.6,4.68573e-17,1.3969e-13,1.53112e-13,1,8662
287.7,4.68844e-17,1.38448e-13,1.51783e-13,2,8664
287.8,4.68408e-17,1.37121e-13,1.5046e-13,1,8665
287.9,4.68665e-17,1.35894e-13,1.49176e-13,1,8666
288,4.69058e-17,1.34795e-13,1.47692e-13,3,8669
288.1,4.69415e-17,1.33873e-13,1.46403e-13,1,8670
288.2,4.68719e-17,1.32423e-13,1.44772e-13,1,8671
288.3,4.69286e-17,1.30942e-13,1.43403e-13,3,8674
288.4,4.69138e-17,1.29597e-13,1.41915e-13,2,8676
288.5,4.69602e-17,1.28501e-13,1.40727e-13,3,8679
288.6,4.6973e-17,1.27002e-13,1.39343e-13,1,8680
288.7,4.68817e-17,1.26054e-13,1.38073e-13,1,8681
288.8,4.70239e-17,1.24682e-13,1.36609e-13,1,8682
288.9,4.68034e-17,1.23249e-13,1.35194e-13,1,8683
289,4.68582e-17,1.2215e-13,1.33948e-13,1,8684
289.1,4.68517e-17,1.21292e-13,1.32851e-13,1,8685
289.2,4.68454e-17,1.20126e-13,1.31658e-13,2,8687
289.3,4.68689e-17,1.19318e-13,1.30561e-13,1,8688
289.4,4.69484e-17,1.18027e-13,1.29283e-13,1,8689
289.5,4.69297e-17,1.1698e-13,1.28119e-13,1,8690
289.6,4.68765e-17,1.15731e-13,1.26987e-13,1,8691
289.7,4.66482e-17,1.1464e-13,1.25974e-13,6,8697
289.8,4.69306e-17,1.13623e-13,1.24872e-13,6,8703
289.9,4.68719e-17,1.13125e-13,1.2403e-13,1,8704
290,4.69277e-17,1.12011e-13,1.22833e-13,1,8705
290.1,4.68541e-17,1.10976e-13,1.21744e-13,4,8709
290.2,4.68868e-17,1.10028e-13,1.20727e-13,2,8711
290.3,4.68661e-17,1.09165e-13,1.19718e-13,2,8713
290.4,4.68102e-17,1.08396e-13,1.18845e-13,1,8714
290.5,4.6815e-17,1.07285e-13,1.17698e-13,2,8716
290.6,4.68575e-17,1.06218e-13,1.16594e-13,1,8717
290.7,4.68696e-17,1.05098e-13,1.15306e-13,1,8718
290.8,4.68506e-17,1.04329e-13,1.14352e-13,1,8719
290.9,4.67266e-17,1.03353e-13,1.13427e-13,3,8722
291,4.67877e-17,1.02722e-13,1.12573e-13,2,8724
291.1,4.69078e-17,1.01818e-13,1.11644e-13,3,8727
291.2,4.69188e-17,1.01191e-13,1.10961e-13,1,8728
291.3,4.67832e-17,1.00181e-13,1.09826e-13,2,8730
291.4,4.68717e-17,9.92095e-14,1.08922e-13,1,8731
291.5,4.6892e-17,9.86793e-14,1.08055e-13,4,8735
291.6,4.68915e-17,9.75038e-14,1.07134e-13,1,8736
291.7,4.67352e-17,9.67887e-14,1.06342e-13,2,8738
291.8,4.67999e-17,9.57483e-14,1.05291e-13,2,8740
291.9,4.67861e-17,9.51694e-14,1.0444e-13,4,8744
292,4.68824e-17,9.37797e-14,1.03293e-13,2,8746
292.1,4.67584e-17,9.33577e-14,1.02548e-13,2,8748
292.2,4.68717e-17,9.28136e-14,1.01936e-13,1,8749
292.3,4.67998e-17,9.21479e-14,1.01199e-13,6,8755
292.4,4.68561e-17,9.15523e-14,1.00448e-13,1,8756
292.5,4.6863e-17,9.06444e-14,9.98347e-14,1,8757
292.6,4.69546e-17,8.98633e-14,9.91286e-14,1,8758
292.7,4.69523e-17,8.92471e-14,9.84469e-14,9,8767
292.8,4.67769e-17,8.88529e-14,9.75906e-14,2,8769
292.9,4.69018e-17,8.79083e-14,9.67136e-14,4,8773
293,4.70009e-17,8.67626e-14,9.57352e-14,4,8777
293.1,4.68991e-17,8.60743e-14,9.49162e-14,1,8778
293.2,4.67837e-17,8.56518e-14,9.41698e-14,1,8779
293.3,4.68981e-17,8.43597e-14,9.30359e-14,1,8780
293.4,4.68556e-17,8.36459e-14,9.21846e-14,1,8781
293.5,4.69162e-17,8.2586e-14,9.13874e-14,3,8784
293.6,4.69168e-17,8.22919e-14,9.08993e-14,2,8786
293.7,4.68725e-17,8.1674e-14,9.02526e-14,1,8787
293.8,4.68386e-17,8.09629e-14,8.95222e-14,4,8791
293.9,4.67147e-17,8.03451e-14,8.88606e-14,4,8795
294,4.68303e-17,7.9519e-14,8.80632e-14,3,8798
294.1,4.68842e-17,7.87716e-14,8.73806e-14,1,8799
294.2,4.70186e-17,7.82899e-14,8.67014e-14,3,8802
294.3,4.68888e-17,7.75126e-14,8.60285e-14,1,8803
294.4,4.68714e-17,7.69824e-14,8.54228e-14,1,8804
294.5,4.68247e-17,7.64884e-14,8.4995e-14,1,8805
294.6,4.67088e-17,7.60447e-14,8.44105e-14,5,8810
294.7,4.6813e-17,7.56848e-14,8.38275e-14,1,8811
294.8,4.67268e-17,7.50021e-14,8.32466e-14,1,8812
294.9,4.68989e-17,7.40134e-14,8.20865e-14,1,8813
295,4.68829e-17,7.36084e-14,8.1562e-14,2,8815
295.1,4.6782e-17,7.27931e-14,8.08579e-14,4,8819
295.2,4.68427e-17,7.25447e-14,8.05956e-14,10,8829
295.3,4.68455e-17,7.23114e-14,8.01561e-14,1,8830
295.4,4.68623e-17,7.16074e-14,7.95329e-14,1,8831
295.5,4.68657e-17,7.09885e-14,7.90432e-14,1,8832
295.6,4.67666e-17,7.03802e-14,7.84112e-14,1,8833
295.7,4.67869e-17,7.00131e-14,7.79069e-14,2,8835
295.8,4.69584e-17,6.95976e-14,7.73707e-14,1,8836
295.9,4.68563e-17,6.90918e-14,7.68425e-14,2,8838
296,4.67973e-17,6.80426e-14,7.60305e-14,6,8844
296.1,4.674e-17,6.76707e-14,7.58003e-14,1,8845
296.2,4.6966e-17,6.71579e-14,7.51891e-14,1,8846
296.3,4.69091e-17,6.66596e-14,7.46131e-14,1,8847
296.4,4.67737e-17,6.62054e-14,7.40442e-14,8,8855
296.5,4.66901e-17,6.60874e-14,7.35698e-14,2,8857
296.6,4.6808e-17,6.5837e-14,7.32728e-14,11,8868
296.7,4.66783e-17,6.4759e-14,7.26135e-14,1,8869
296.8,4.6773e-17,6.41967e-14,7.20839e-14,2,8871
296.9,4.67238e-17,6.37699e-14,7.17953e-14,1,8872
297,4.66703e-17,6.33538e-14,7.14461e-14,2,8874
297.1,4.67797e-17,6.33223e-14,7.11848e-14,1,8875
297.2,4.66149e-17,6.28503e-14,7.07296e-14,2,8877
297.3,4.67689e-17,6.23532e-14,7.02574e-14,1,8878
297.4,4.68364e-17,6.19475e-14,6.98941e-14,1,8879
297.5,4.69466e-17,6.15053e-14,6.93913e-14,1,8880
297.6,4.67612e-17,6.12115e-14,6.92046e-14,1,8881
297.7,4.67947e-17,6.08952e-14,6.88331e-14,1,8882
297.8,4.68013e-17,6.06672e-14,6.84769e-14,2,8884
297.9,4.68322e-17,6.0171e-14,6.80954e-14,1,8885
298,4.68796e-17,6.00473e-14,6.76252e-14,1,8886
298.1,4.69282e-17,5.96466e-14,6.72618e-14,1,8887
298.2,4.68808e-17,5.9111e-14,6.68379e-14,2,8889
298.3,4.68663e-17,5.85721e-14,6.63351e-14,1,8890
298.4,4.68406e-17,5.82598e-14,6.58274e-14,3,8893
298.5,4.67352e-17,5.74799e-14,6.51986e-14,1,8894
298.6,4.69046e-17,5.69443e-14,6.481e-14,1,8895
298.7,4.67632e-17,5.67843e-14,6.45406e-14,1,8896
298.8,4.68271e-17,5.60212e-14,6.38752e-14,3,8899
298.9,4.68812e-17,5.56758e-14,6.35233e-14,1,8900
299,4.69008e-17,5.53619e-14,6.33242e-14,1,8901
299.1,4.68676e-17,5.50626e-14,6.31272e-14,4,8905
299.2,4.68674e-17,5.50496e-14,6.28999e-14,1,8906
299.3,4.68798e-17,5.45332e-14,6.25131e-14,2,8908
299.4,4.68227e-17,5.3917e-14,6.21801e-14,3,8911
299.5,4.68822e-17,5.36409e-14,6.18911e-14,3,8914
299.6,4.68238e-17,5.33488e-14,6.16661e-14,2,8916
299.7,4.67819e-17,5.31217e-14,6.12828e-14,1,8917
299.8,4.6931e-17,5.29619e-14,6.12175e-14,1,8918
299.9,4.68591e-17,5.27454e-14,6.10389e-14,1,8919
300,4.68894e-17,5.21667e-14,6.06694e-14,2,8921
300.1,4.68334e-17,5.18325e-14,6.03242e-14,2,8923
300.2,4.69847e-17,5.13372e-14,5.99584e-14,1,8924
300.3,4.67514e-17,5.10988e-14,5.98398e-14,4,8928
300.4,4.68286e-17,5.09857e-14,5.95301e-14,5,8933
300.5,4.6919e-17,5.07351e-14,5.9301e-14,1,8934
300.6,4.67207e-17,5.01671e-14,5.8774e-14,1,8935
300.7,4.67692e-17,4.96909e-14,5.83605e-14,1,8936
300.8,4.67717e-17,4.93037e-14,5.79796e-14,1,8937
300.9,4.6694e-17,4.92248e-14,5.79156e-14,1,8938
301,4.68346e-17,4.86376e-14,5.7339e-14,1,8939
301.1,4.67794e-17,4.78209e-14,5.66064e-14,1,8940
301.2,4.68464e-17,4.76991e-14,5.64585e-14,2,8942
301.3,4.69034e-17,4.73201e-14,5.60615e-14,1,8943
301.4,4.68343e-17,4.66468e-14,5.56213e-14,3,8946
301.5,4.69157e-17,4.67109e-14,5.54373e-14,1,8947
301.6,4.67312e-17,4.64793e-14,5.52926e-14,2,8949
301.7,4.67717e-17,4.62345e-14,5.51106e-14,2,8951
301.8,4.68266e-17,4.59646e-14,5.49867e-14,2,8953
301.9,4.68627e-17,4.5901e-14,5.48771e-14,2,8955
302,4.69449e-17,4.58036e-14,5.4913e-14,1,8956
302.1,4.69091e-17,4.54532e-14,5.47295e-14,1,8957
302.2,4.68175e-17,4.53435e-14,5.4669e-14,1,8958
302.3,4.68568e-17,4.53081e-14,5.45658e-14,1,8959
302.4,4.6916e-17,4.5204e-14,5.45491e-14,1,8960
302.5,4.69215e-17,4.46375e-14,5.42437e-14,2,8962
302.6,4.69403e-17,4.46559e-14,5.43542e-14,1,8963
302.7,4.68927e-17,4.43631e-14,5.40782e-14,1,8964
302.8,4.6826e-17,4.43625e-14,5.41486e-14,1,8965
302.9,4.68459e-17,4.40204e-14,5.38662e-14,1,8966
303,4.69364e-17,4.39315e-14,5.37737e-14,6,8972
303.1,4.67523e-17,4.37128e-14,5.36346e-14,1,8973
303.2,4.68023e-17,4.3869e-14,5.36773e-14,2,8975
303.3,4.68908e-17,4.34961e-14,5.34042e-14,4,8979
303.4,4.6874e-17,4.34873e-14,5.35383e-14,5,8984
303.5,4.68644e-17,4.33395e-14,5.35452e-14,1,8985
303.6,4.68396e-17,4.34804e-14,5.36223e-14,1,8986
303.7,4.69047e-17,4.34164e-14,5.36064e-14,1,8987
303.8,4.67272e-17,4.33549e-14,5.35003e-14,3,8990
303.9,4.65765e-17,4.3226e-14,5.35658e-14,5,8995
304,4.62869e-17,4.30478e-14,5.33792e-14,1,8996
304.1,4.62912e-17,4.29885e-14,5.33028e-14,1,8997
304.2,4.62634e-17,4.27561e-14,5.31566e-14,4,9001
304.3,4.63682e-17,4.26364e-14,5.28129e-14,4,9005
304.4,4.6673e-17,4.29813e-14,5.2864e-14,1,9006
304.5,4.66554e-17,4.29417e-14,5.25951e-14,2,9008
304.6,4.68047e-17,4.29311e-14,5.25075e-14,1,9009
304.7,4.67713e-17,4.3192e-14,5.25466e-14,3,9012
304.8,4.67338e-17,4.33158e-14,5.27488e-14,3,9015
304.9,4.68581e-17,4.33053e-14,5.24525e-14,5,9020
305,4.67909e-17,4.33411e-14,5.23799e-14,2,9022
305.1,4.68994e-17,4.33666e-14,5.2233e-14,1,9023
305.2,4.68276e-17,4.36631e-14,5.23962e-14,3,9026
305.3,4.68372e-17,4.37663e-14,5.21573e-14,5,9031
305.4,4.68494e-17,4.38306e-14,5.19175e-14,1,9032
305.5,4.68579e-17,4.36182e-14,5.17487e-14,1,9033
305.6,4.67773e-17,4.37116e-14,5.17171e-14,1,9034
305.7,4.68993e-17,4.37151e-14,5.16734e-14,1,9035
305.8,4.69059e-17,4.3825e-14,5.15459e-14,4,9039
305.9,4.68034e-17,4.39127e-14,5.15589e-14,2,9041
306,4.6759e-17,4.40757e-14,5.15276e-14,3,9044
306.1,4.68573e-17,4.39506e-14,5.14074e-14,4,9048
306.2,4.68331e-17,4.39167e-14,5.1201e-14,1,9049
306.3,4.68705e-17,4.39633e-14,5.10935e-14,3,9052
306.4,4.68887e-17,4.40576e-14,5.10267e-14,1,9053
306.5,4.6825e-17,4.39674e-14,5.08751e-14,1,9054
306.6,4.68852e-17,4.42542e-14,5.11524e-14,4,9058
306.7,4.68278e-17,4.40896e-14,5.10188e-14,1,9059
306.8,4.69006e-17,4.42149e-14,5.08842e-14,5,9064
306.9,4.67466e-17,4.44836e-14,5.10106e-14,3,9067
307,4.68142e-17,4.48819e-14,5.13002e-14,7,9074
307.1,4.6746e-17,4.51214e-14,5.1576e-14,1,9075
307.2,4.67967e-17,4.51828e-14,5.14882e-14,1,9076
307.3,4.68888e-17,4.554e-14,5.16568e-14,2,9078
307.4,4.68446e-17,4.57882e-14,5.16536e-14,1,9079
307.5,4.68952e-17,4.56279e-14,5.14933e-14,5,9084
307.6,4.68722e-17,4.57186e-14,5.14698e-14,3,9087
307.7,4.68403e-17,4.58942e-14,5.1567e-14,1,9088
307.8,4.69074e-17,4.60002e-14,5.17187e-14,1,9089
307.9,4.69225e-17,4.63958e-14,5.20451e-14,1,9090
308,4.69234e-17,4.66971e-14,5.2201e-14,1,9091
308.1,4.69512e-17,4.68025e-14,5.21553e-14,1,9092
308.2,4.69709e-17,4.71393e-14,5.24252e-14,1,9093
308.3,4.68772e-17,4.71731e-14,5.25085e-14,1,9094
308.4,4.67829e-17,4.7282e-14,5.24388e-14,1,9095
308.5,4.67662e-17,4.75513e-14,5.25779e-14,2,9097
308.6,4.681e-17,4.7721e-14,5.28006e-14,2,9099
308.7,4.68202e-17,4.79672e-14,5.29073e-14,1,9100
308.8,4.68048e-17,4.783e-14,5.28191e-14,4,9104
308.9,4.68286e-17,4.79755e-14,5.28042e-14,1,9105
309,4.67178e-17,4.81646e-14,5.30651e-14,1,9106
309.1,4.68421e-17,4.79727e-14,5.30243e-14,1,9107
309.2,4.68813e-17,4.84216e-14,5.31987e-14,4,9111
309.3,4.67278e-17,4.85154e-14,5.32652e-14,1,9112
309.4,4.67287e-17,4.87039e-14,5.35839e-14,3,9115
309.5,4.68451e-17,4.894e-14,5.34713e-14,4,9119
309.6,4.68582e-17,4.87738e-14,5.34291e-14,1,9120
309.7,4.68262e-17,4.90664e-14,5.35721e-14,1,9121
309.8,4.68786e-17,4.93047e-14,5.37956e-14,3,9124
309.9,4.68359e-17,4.92175e-14,5.36814e-14,1,9125
310,4.68729e-17,4.94151e-14,5.37564e-14,1,9126
310.1,4.69823e-17,4.97442e-14,5.40886e-14,6,9132
310.2,4.69625e-17,5.00523e-14,5.43453e-14,1,9133
310.3,4.68927e-17,5.01703e-14,5.43642e-14,2,9135
310.4,4.66795e-17,5.06092e-14,5.47401e-14,1,9136
310.5,4.68355e-17,5.07453e-14,5.47178e-14,1,9137
310.6,4.6928e-17,5.08522e-14,5.4889e-14,2,9139
310.7,4.68411e-17,5.11029e-14,5.52131e-14,2,9141
310.8,4.68811e-17,5.12839e-14,5.53217e-14,3,9144
310.9,4.68468e-17,5.13454e-14,5.51861e-14,2,9146
311,4.68027e-17,5.13433e-14,5.5231e-14,4,9150
311.1,4.70023e-17,5.15026e-14,5.55335e-14,1,9151
311.2,4.69009e-17,5.18974e-14,5.58011e-14,1,9152
311.3,4.68175e-17,5.20546e-14,5.58593e-14,4,9156
311.4,4.67669e-17,5.22558e-14,5.61879e-14,3,9159
311.5,4.67896e-17,5.23453e-14,5.60501e-14,1,9160
311.6,4.68581e-17,5.24018e-14,5.61081e-14,1,9161
311.7,4.6867e-17,5.26091e-14,5.63075e-14,1,9162
311.8,4.69273e-17,5.26536e-14,5.64298e-14,1,9163
311.9,4.68733e-17,5.29067e-14,5.65607e-14,1,9164
312,4.68827e-17,5.3136e-14,5.6774e-14,1,9165
312.1,4.68612e-17,5.34766e-14,5.70287e-14,5,9170
312.2,4.69151e-17,5.38114e-14,5.71949e-14,1,9171
312.3,4.69133e-17,5.38519e-14,5.7359e-14,1,9172
312.4,4.67739e-17,5.3921e-14,5.72588e-14,1,9173
312.5,4.68461e-17,5.4221e-14,5.76707e-14,4,9177
312.6,4.67348e-17,5.42983e-14,5.78319e-14,3,9180
312.7,4.67675e-17,5.42691e-14,5.77279e-14,3,9183
312.8,4.6869e-17,5.46542e-14,5.79706e-14,1,9184
312.9,4.67954e-17,5.47867e-14,5.82519e-14,1,9185
313,4.68459e-17,5.50525e-14,5.83006e-14,1,9186
313.1,4.6781e-17,5.51342e-14,5.82851e-14,1,9187
313.2,4.68869e-17,5.53161e-14,5.85473e-14,2,9189
313.3,4.68723e-17,5.55699e-14,5.85989e-14,1,9190
313.4,4.68696e-17,5.59543e-14,5.90582e-14,3,9193
313.5,4.6786e-17,5.58841e-14,5.89605e-14,3,9196
313.6,4.68059e-17,5.58819e-14,5.89979e-14,2,9198
313.7,4.68838e-17,5.60011e-14,5.90544e-14,1,9199
313.8,4.68277e-17,5.61581e-14,5.91123e-14,4,9203
313.9,4.68668e-17,5.62143e-14,5.91372e-14,2,9205
314,4.67255e-17,5.64852e-14,5.94683e-14,1,9206
314.1,4.68176e-17,5.67065e-14,5.96318e-14,1,9207
314.2,4.69086e-17,5.6806e-14,5.97642e-14,5,9212
314.3,4.68844e-17,5.70071e-14,5.98849e-14,1,9213
314.4,4.67586e-17,5.69173e-14,5.98383e-14,1,9214
314.5,4.67064e-17,5.72379e-14,6.01702e-14,1,9215
314.6,4.67441e-17,5.72379e-14,6.02536e-14,1,9216
314.7,4.67769e-17,5.75211e-14,6.04693e-14,1,9217
314.8,4.67439e-17,5.75665e-14,6.04682e-14,3,9220
314.9,4.66965e-17,5.75329e-14,6.05539e-14,3,9223
315,4.67871e-17,5.76345e-14,6.05692e-14,1,9224
315.1,4.67841e-17,5.7731e-14,6.07097e-14,1,9225
315.2,4.67331e-17,5.81029e-14,6.10082e-14,1,9226
315.3,4.66924e-17,5.83623e-14,6.1264e-14,6,9232
315.4,4.668e-17,5.8453e-14,6.12082e-14,1,9233
315.5,4.6762e-17,5.85552e-14,6.14664e-14,3,9236
315.6,4.67102e-17,5.88313e-14,6.16876e-14,3,9239
315.7,4.68478e-17,5.91959e-14,6.21457e-14,4,9243
315.8,4.67242e-17,5.91223e-14,6.19921e-14,1,9244
315.9,4.67426e-17,5.93291e-14,6.22667e-14,2,9246
316,4.67997e-17,5.94014e-14,6.22725e-14,6,9252
316.1,4.67048e-17,5.96598e-14,6.25779e-14,1,9253
316.2,4.67125e-17,5.97957e-14,6.27306e-14,1,9254
316.3,4.67353e-17,6.0136e-14,6.30044e-14,1,9255
316.4,4.66985e-17,6.01628e-14,6.29745e-14,1,9256
316.5,4.66671e-17,6.0431e-14,6.32128e-14,1,9257
316.6,4.67626e-17,6.07666e-14,6.34393e-14,4,9261
316.7,4.66246e-17,6.08527e-14,6.35197e-14,1,9262
316.8,4.66804e-17,6.1002e-14,6.36233e-14,1,9263
316.9,4.67057e-17,6.12975e-14,6.39214e-14,1,9264
317,4.67533e-17,6.13519e-14,6.41168e-14,6,9270
317.1,4.68039e-17,6.14888e-14,6.45144e-14,3,9273
317.2,4.68557e-17,6.15057e-14,6.41973e-14,1,9274
317.3,4.67961e-17,6.19504e-14,6.46568e-14,1,9275
317.4,4.68662e-17,6.20713e-14,6.47535e-14,4,9279
317.5,4.69299e-17,6.22453e-14,6.49194e-14,2,9281
317.6,4.69339e-17,6.23771e-14,6.50737e-14,1,9282
317.7,4.68162e-17,6.2552e-14,6.52346e-14,2,9284
317.8,4.69333e-17,6.28911e-14,6.56485e-14,1,9285
317.9,4.67945e-17,6.30103e-14,6.57867e-14,3,9288
318,4.67201e-17,6.30939e-14,6.58374e-14,2,9290
318.1,4.68811e-17,6.32729e-14,6.60614e-14,3,9293
318.2,4.69135e-17,6.35007e-14,6.63652e-14,3,9296
318.3,4.69036e-17,6.37034e-14,6.66441e-14,3,9299
318.4,4.68769e-17,6.39147e-14,6.66472e-14,1,9300
318.5,4.6887e-17,6.41407e-14,6.67604e-14,1,9301
318.6,4.68983e-17,6.42641e-14,6.70677e-14,4,9305
318.7,4.6986e-17,6.43597e-14,6.7231e-14,1,9306
318.8,4.69208e-17,6.44968e-14,6.72355e-14,4,9310
318.9,4.68425e-17,6.45747e-14,6.71756e-14,1,9311
319,4.68163e-17,6.4868e-14,6.75949e-14,1,9312
319.1,4.69285e-17,6.4871e-14,6.76191e-14,1,9313
319.2,4.68872e-17,6.50316e-14,6.76494e-14,1,9314
319.3,4.68883e-17,6.50386e-14,6.76187e-14,2,9316
319.4,4.69e-17,6.51845e-14,6.78779e-14,1,9317
319.5,4.67356e-17,6.56008e-14,6.83579e-14,2,9319
319.6,4.68004e-17,6.56643e-14,6.83243e-14,1,9320
319.7,4.68862e-17,6.5669e-14,6.8312e-14,1,9321
319.8,4.68675e-17,6.58963e-14,6.86631e-14,5,9326
319.9,4.67916e-17,6.60748e-14,6.8907e-14,1,9327
320,4.6918e-17,6.62163e-14,6.88955e-14,1,9328
320.1,4.69203e-17,6.62484e-14,6.8932e-14,4,9332
320.2,4.69024e-17,6.63728e-14,6.91509e-14,2,9334
320.3,4.68346e-17,6.65461e-14,6.93652e-14,2,9336
320.4,4.68091e-17,6.66957e-14,6.93928e-14,1,9337
320.5,4.68743e-17,6.68089e-14,6.96454e-14,1,9338
320.6,4.68716e-17,6.68897e-14,6.96555e-14,1,9339
320.7,4.67941e-17,6.70008e-14,6.98001e-14,1,9340
320.8,4.68131e-17,6.70127e-14,6.98336e-14,1,9341
320.9,4.69027e-17,6.72534e-14,6.99354e-14,1,9342
321,4.68437e-17,6.74029e-14,6.99996e-14,3,9345
321.1,4.6778e-17,6.75686e-14,7.01903e-14,2,9347
321.2,4.68842e-17,6.76971e-14,7.03148e-14,2,9349
321.3,4.69925e-17,6.78129e-14,7.05914e-14,1,9350
321.4,4.68916e-17,6.77865e-14,7.06184e-14,1,9351
321.5,4.67697e-17,6.78637e-14,7.05287e-14,3,9354
321.6,4.68598e-17,6.80538e-14,7.0799e-14,1,9355
321.7,4.69392e-17,6.8172e-14,7.09622e-14,1,9356
321.8,4.68261e-17,6.82538e-14,7.10975e-14,1,9357
321.9,4.689e-17,6.83114e-14,7.10802e-14,1,9358
322,4.68893e-17,6.84898e-14,7.13551e-14,2,9360
322.1,4.68547e-17,6.85269e-14,7.13444e-14,1,9361
322.2,4.68896e-17,6.87514e-14,7.15292e-14,1,9362
322.3,4.68355e-17,6.89995e-14,7.16108e-14,1,9363
322.4,4.68262e-17,6.89187e-14,7.16938e-14,2,9365
322.5,4.68392e-17,6.92999e-14,7.21262e-14,5,9370
322.6,4.68017e-17,6.9232e-14,7.19999e-14,1,9371
322.7,4.67415e-17,6.92783e-14,7.21902e-14,1,9372
322.8,4.69616e-17,6.94162e-14,7.21664e-14,4,9376
322.9,4.67807e-17,6.9477e-14,7.22404e-14,2,9378
323,4.693e-17,6.94828e-14,7.2134e-14,1,9379
323.1,4.68098e-17,6.95525e-14,7.23115e-14,4,9383
323.2,4.66955e-17,6.96397e-14,7.24342e-14,3,9386
323.3,4.69881e-17,6.98335e-14,7.26641e-14,3,9389
323.4,4.67689e-17,6.9832e-14,7.25997e-14,1,9390
323.5,4.67726e-17,7.01011e-14,7.28733e-14,1,9391
323.6,4.68822e-17,7.03437e-14,7.31474e-14,3,9394
323.7,4.68786e-17,7.04695e-14,7.31833e-14,3,9397
323.8,4.68683e-17,7.05817e-14,7.34234e-14,4,9401
323.9,4.68175e-17,7.06655e-14,7.35571e-14,1,9402
324,4.68106e-17,7.05749e-14,7.33863e-14,1,9403
324.1,4.66802e-17,7.08367e-14,7.37041e-14,2,9405
324.2,4.67539e-17,7.08904e-14,7.37235e-14,1,9406
324.3,4.67153e-17,7.10572e-14,7.40272e-14,1,9407
324.4,4.68643e-17,7.12492e-14,7.41484e-14,1,9408
324.5,4.68182e-17,7.1307e-14,7.41492e-14,1,9409
324.6,4.69093e-17,7.14976e-14,7.43314e-14,1,9410
324.7,4.68275e-17,7.1589e-14,7.44521e-14,1,9411
324.8,4.68697e-17,7.16052e-14,7.44801e-14,1,9412
324.9,4.68452e-17,7.16271e-14,7.44944e-14,1,9413
325,4.68598e-17,7.18241e-14,7.48154e-14,1,9414
325.1,4.6934e-17,7.19118e-14,7.48379e-14,1,9415
325.2,4.6849e-17,7.195e-14,7.48657e-14,1,9416
325.3,4.68497e-17,7.22362e-14,7.51815e-14,1,9417
325.4,4.68352e-17,7.2447e-14,7.53192e-14,1,9418
325.5,4.68525e-17,7.2536e-14,7.54059e-14,5,9423
325.6,4.67958e-17,7.26776e-14,7.55436e-14,1,9424
325.7,4.68724e-17,7.29546e-14,7.58218e-14,2,9426
325.8,4.69315e-17,7.31529e-14,7.60315e-14,2,9428
325.9,4.67363e-17,7.32024e-14,7.62367e-14,1,9429
326,4.68514e-17,7.34402e-14,7.64492e-14,1,9430
326.1,4.69174e-17,7.34722e-14,7.63986e-14,1,9431
326.2,4.6824e-17,7.38288e-14,7.67527e-14,1,9432
326.3,4.6862e-17,7.39888e-14,7.71567e-14,1,9433
326.4,4.69006e-17,7.41177e-14,7.7112e-14,4,9437
326.5,4.68744e-17,7.42982e-14,7.74442e-14,1,9438
326.6,4.69605e-17,7.43202e-14,7.75007e-14,1,9439
326.7,4.68083e-17,7.4454e-14,7.75907e-14,1,9440
326.8,4.6901e-17,7.46205e-14,7.795e-14,1,9441
326.9,4.6824e-17,7.47531e-14,7.79381e-14,1,9442
327,4.68934e-17,7.50107e-14,7.81602e-14,3,9445
327.1,4.68682e-17,7.50528e-14,7.81199e-14,1,9446
327.2,4.69277e-17,7.50977e-14,7.81578e-14,6,9452
327.3,4.69594e-17,7.52948e-14,7.83407e-14,5,9457
327.4,4.6877e-17,7.53381e-14,7.83561e-14,1,9458
327.5,4.70198e-17,7.54401e-14,7.84794e-14,1,9459
327.6,4.69114e-17,7.54291e-14,7.85182e-14,8,9467
327.7,4.68725e-17,7.56433e-14,7.87091e-14,1,9468
327.8,4.68536e-17,7.57571e-14,7.87609e-14,3,9471
327.9,4.68778e-17,7.58757e-14,7.89834e-14,1,9472
328,4.69124e-17,7.61065e-14,7.91568e-14,1,9473
328.1,4.6943e-17,7.61521e-14,7.92323e-14,3,9476
328.2,4.6856e-17,7.62761e-14,7.94292e-14,2,9478
328.3,4.68647e-17,7.64275e-14,7.95347e-14,2,9480
328.4,4.68918e-17,7.65137e-14,7.97865e-14,4,9484
328.5,4.68454e-17,7.66276e-14,7.97719e-14,1,9485
328.6,4.68564e-17,7.6632e-14,7.97855e-14,2,9487
328.7,4.69058e-17,7.66809e-14,7.9807e-14,4,9491
328.8,4.69402e-17,7.68349e-14,7.98992e-14,1,9492
328.9,4.69699e-17,7.692e-14,8.00147e-14,1,9493
329,4.68903e-17,7.70115e-14,8.00672e-14,1,9494
329.1,4.68334e-17,7.71251e-14,8.02349e-14,1,9495
329.2,4.69275e-17,7.70549e-14,8.02661e-14,1,9496
329.3,4.6782e-17,7.73105e-14,8.03865e-14,2,9498
329.4,4.67394e-17,7.73873e-14,8.03263e-14,2,9500
329.5,4.69468e-17,7.73236e-14,8.02572e-14,2,9502
329.6,4.69237e-17,7.72793e-14,8.02457e-14,1,9503
329.7,4.69601e-17,7.75434e-14,8.05345e-14,2,9505
329.8,4.6925e-17,7.74642e-14,8.0499e-14,3,9508
329.9,4.6907e-17,7.76708e-14,8.06752e-14,2,9510
330,4.68319e-17,7.76242e-14,8.06399e-14,1,9511
330.1,4.68894e-17,7.78721e-14,8.08769e-14,4,9515
330.2,4.67703e-17,7.80049e-14,8.09602e-14,1,9516
330.3,4.68552e-17,7.80642e-14,8.10513e-14,1,9517
330.4,4.69742e-17,7.80864e-14,8.10275e-14,1,9518
330.5,4.69443e-17,7.83911e-14,8.1433e-14,2,9520
330.6,4.6873e-17,7.85646e-14,8.14851e-14,1,9521
330.7,4.68599e-17,7.86685e-14,8.15811e-14,1,9522
330.8,4.6893e-17,7.88868e-14,8.1896e-14,1,9523
330.9,4.70038e-17,7.87833e-14,8.16653e-14,2,9525
331,4.69296e-17,7.87552e-14,8.18396e-14,1,9526
331.1,4.68549e-17,7.88632e-14,8.18221e-14,2,9528
331.2,4.6861e-17,7.91252e-14,8.20373e-14,2,9530
331.3,4.69963e-17,7.92408e-14,8.22499e-14,2,9532
331.4,4.69084e-17,7.92969e-14,8.21621e-14,1,9533
331.5,4.68304e-17,7.94345e-14,8.24072e-14,1,9534
331.6,4.69074e-17,7.94628e-14,8.26166e-14,1,9535
331.7,4.69434e-17,7.95914e-14,8.26626e-14,2,9537
331.8,4.68575e-17,7.97032e-14,8.27931e-14,1,9538
331.9,4.69747e-17,7.99372e-14,8.30647e-14,1,9539
332,4.68941e-17,7.99405e-14,8.31733e-14,3,9542
332.1,4.68626e-17,7.99231e-14,8.29968e-14,2,9544
332.2,4.69113e-17,8.0204e-14,8.32836e-14,1,9545
332.3,4.69305e-17,8.02221e-14,8.33539e-14,2,9547
332.4,4.69286e-17,8.02651e-14,8.3441e-14,1,9548
332.5,4.71285e-17,8.04445e-14,8.35644e-14,1,9549
332.6,4.69812e-17,8.05953e-14,8.38181e-14,1,9550
332.7,4.68362e-17,8.07952e-14,8.40082e-14,5,9555
332.8,4.68485e-17,8.11437e-14,8.42484e-14,3,9558
332.9,4.67865e-17,8.11571e-14,8.43496e-14,1,9559
333,4.68204e-17,8.12107e-14,8.43977e-14,1,9560
333.1,4.69336e-17,8.12794e-14,8.45216e-14,1,9561
333.2,4.68165e-17,8.14622e-14,8.47985e-14,1,9562
333.3,4.69351e-17,8.15865e-14,8.4857e-14,1,9563
333.4,4.67973e-17,8.16235e-14,8.4842e-14,3,9566
333.5,4.68767e-17,8.18789e-14,8.5062e-14,4,9570
333.6,4.67584e-17,8.20464e-14,8.53335e-14,1,9571
333.7,4.68547e-17,8.21694e-14,8.5443e-14,1,9572
333.8,4.69084e-17,8.2329e-14,8.56169e-14,1,9573
333.9,4.68606e-17,8.2237e-14,8.55301e-14,1,9574
334,4.68503e-17,8.22988e-14,8.56768e-14,1,9575
334.1,4.68988e-17,8.24987e-14,8.59041e-14,3,9578
334.2,4.67931e-17,8.26916e-14,8.60207e-14,1,9579
334.3,4.70076e-17,8.28749e-14,8.61769e-14,1,9580
334.4,4.67314e-17,8.29044e-14,8.62063e-14,1,9581
334.5,4.67848e-17,8.31103e-14,8.64098e-14,2,9583
334.6,4.68936e-17,8.32546e-14,8.66673e-14,2,9585
334.7,4.68603e-17,8.34325e-14,8.67967e-14,2,9587
334.8,4.69017e-17,8.35959e-14,8.6902e-14,2,9589
334.9,4.6872e-17,8.35415e-14,8.6912e-14,1,9590
335,4.67711e-17,8.37016e-14,8.70465e-14,1,9591
335.1,4.67826e-17,8.38846e-14,8.72836e-14,3,9594
335.2,4.68738e-17,8.38831e-14,8.72002e-14,1,9595
335.3,4.69532e-17,8.39566e-14,8.74586e-14,2,9597
335.4,4.68867e-17,8.41028e-14,8.75338e-14,1,9598
335.5,4.68708e-17,8.41426e-14,8.75408e-14,1,9599
335.6,4.68319e-17,8.42287e-14,8.76632e-14,2,9601
335.7,4.69422e-17,8.4354e-14,8.77657e-14,3,9604
335.8,4.69287e-17,8.43205e-14,8.79202e-14,1,9605
335.9,4.67376e-17,8.45392e-14,8.80847e-14,1,9606
336,4.68811e-17,8.47361e-14,8.82602e-14,4,9610
336.1,4.68137e-17,8.47612e-14,8.82645e-14,1,9611
336.2,4.68398e-17,8.48625e-14,8.83605e-14,1,9612
336.3,4.68226e-17,8.49963e-14,8.83974e-14,1,9613
336.4,4.6885e-17,8.50869e-14,8.85438e-14,1,9614
336.5,4.68917e-17,8.51878e-14,8.85713e-14,5,9619
336.6,4.67999e-17,8.52534e-14,8.8746e-14,3,9622
336.7,4.67272e-17,8.54118e-14,8.89184e-14,1,9623
336.8,4.67921e-17,8.54823e-14,8.90014e-14,4,9627
336.9,4.68996e-17,8.56609e-14,8.91373e-14,1,9628
337,4.67899e-17,8.59355e-14,8.95428e-14,1,9629
337.1,4.684e-17,8.60861e-14,8.96978e-14,3,9632
337.2,4.6889e-17,8.62993e-14,9.00247e-14,5,9637
337.3,4.69606e-17,8.64535e-14,9.01121e-14,1,9638
337.4,4.68583e-17,8.66209e-14,9.03288e-14,1,9639
337.5,4.67752e-17,8.68618e-14,9.05494e-14,1,9640
337.6,4.68981e-17,8.67646e-14,9.05791e-14,1,9641
337.7,4.68068e-17,8.67464e-14,9.05244e-14,2,9643
337.8,4.67731e-17,8.70549e-14,9.09234e-14,4,9647
337.9,4.69567e-17,8.72601e-14,9.10882e-14,1,9648
338,4.66797e-17,8.74644e-14,9.14226e-14,2,9650
338.1,4.68176e-17,8.7615e-14,9.16047e-14,3,9653
338.2,4.67393e-17,8.78093e-14,9.16501e-14,1,9654
338.3,4.68351e-17,8.78055e-14,9.16715e-14,1,9655
338.4,4.67732e-17,8.78605e-14,9.17779e-14,1,9656
338.5,4.68215e-17,8.79097e-14,9.19209e-14,1,9657
338.6,4.68463e-17,8.8036e-14,9.20403e-14,1,9658
338.7,4.68381e-17,8.82174e-14,9.2231e-14,1,9659
338.8,4.67955e-17,8.83804e-14,9.25332e-14,3,9662
338.9,4.68622e-17,8.84376e-14,9.24863e-14,2,9664
339,4.67813e-17,8.84126e-14,9.24578e-14,1,9665
339.1,4.68272e-17,8.8694e-14,9.27392e-14,1,9666
339.2,4.67668e-17,8.85093e-14,9.26702e-14,1,9667
339.3,4.67538e-17,8.86408e-14,9.27745e-14,1,9668
339.4,4.6819e-17,8.89238e-14,9.30381e-14,1,9669
339.5,4.69004e-17,8.88065e-14,9.2788e-14,2,9671
339.6,4.68662e-17,8.89806e-14,9.29727e-14,1,9672
339.7,4.68849e-17,8.92212e-14,9.31981e-14,2,9674
339.8,4.67362e-17,8.93188e-14,9.33541e-14,3,9677
339.9,4.69503e-17,8.94967e-14,9.35913e-14,3,9680
340,4.69272e-17,8.94772e-14,9.35302e-14,9,9689
340.1,4.68074e-17,8.94894e-14,9.35727e-14,1,9690
340.2,4.69145e-17,8.95558e-14,9.36376e-14,1,9691
340.3,4.67727e-17,8.97094e-14,9.38408e-14,1,9692
340.4,4.68374e-17,8.97049e-14,9.37799e-14,2,9694
340.5,4.68431e-17,8.99003e-14,9.39775e-14,1,9695
340.6,4.68744e-17,9.00565e-14,9.41528e-14,6,9701
340.7,4.67753e-17,9.0157e-14,9.42808e-14,1,9702
340.8,4.67472e-17,9.01616e-14,9.43192e-14,6,9708
340.9,4.6814e-17,9.00821e-14,9.42996e-14,3,9711
341,4.67837e-17,9.01936e-14,9.44406e-14,1,9712
341.1,4.68324e-17,9.04238e-14,9.4577e-14,4,9716
341.2,4.6827e-17,9.03631e-14,9.46012e-14,1,9717
341.3,4.68772e-17,9.05035e-14,9.4733e-14,1,9718
341.4,4.68108e-17,9.05457e-14,9.47594e-14,1,9719
341.5,4.67822e-17,9.07111e-14,9.49509e-14,1,9720
341.6,4.68472e-17,9.07784e-14,9.50218e-14,1,9721
341.7,4.67658e-17,9.07925e-14,9.50546e-14,2,9723
341.8,4.67624e-17,9.09389e-14,9.53208e-14,2,9725
341.9,4.68571e-17,9.11336e-14,9.54411e-14,1,9726
342,4.68486e-17,9.11762e-14,9.55048e-14,2,9728
342.1,4.68816e-17,9.12648e-14,9.55343e-14,4,9732
342.2,4.68251e-17,9.15402e-14,9.58867e-14,1,9733
342.3,4.68535e-17,9.17709e-14,9.61105e-14,1,9734
342.4,4.68413e-17,9.21387e-14,9.64709e-14,1,9735
342.5,4.68721e-17,9.21939e-14,9.64644e-14,6,9741
342.6,4.68443e-17,9.22809e-14,9.65895e-14,4,9745
342.7,4.68149e-17,9.2365e-14,9.66135e-14,1,9746
342.8,4.68924e-17,9.24731e-14,9.67511e-14,1,9747
342.9,4.68212e-17,9.24419e-14,9.67963e-14,6,9753
343,4.67962e-17,9.24663e-14,9.69526e-14,3,9756
343.1,4.67523e-17,9.24982e-14,9.68276e-14,1,9757
343.2,4.67828e-17,9.2609e-14,9.69873e-14,1,9758
343.3,4.6833e-17,9.27283e-14,9.72524e-14,1,9759
343.4,4.68524e-17,9.26205e-14,9.7022e-14,1,9760
343.5,4.67183e-17,9.26888e-14,9.71773e-14,1,9761
343.6,4.67185e-17,9.2807e-14,9.72335e-14,2,9763
343.7,4.68315e-17,9.29069e-14,9.7359e-14,3,9766
343.8,4.68689e-17,9.3022e-14,9.7442e-14,1,9767
343.9,4.68503e-17,9.3051e-14,9.74702e-14,1,9768
344,4.68401e-17,9.3281e-14,9.77258e-14,3,9771
344.1,4.67488e-17,9.33292e-14,9.77085e-14,1,9772
344.2,4.69263e-17,9.34394e-14,9.78238e-14,2,9774
344.3,4.68313e-17,9.34368e-14,9.78303e-14,1,9775
344.4,4.67733e-17,9.34502e-14,9.79722e-14,1,9776
344.5,4.68483e-17,9.36183e-14,9.80399e-14,1,9777
344.6,4.69208e-17,9.37069e-14,9.80436e-14,4,9781
344.7,4.67754e-17,9.36212e-14,9.78662e-14,1,9782
344.8,4.68331e-17,9.36935e-14,9.81209e-14,7,9789
344.9,4.67782e-17,9.38562e-14,9.82486e-14,2,9791
345,4.67658e-17,9.39631e-14,9.83906e-14,3,9794
345.1,4.6839e-17,9.4087e-14,9.84681e-14,2,9796
345.2,4.68086e-17,9.41332e-14,9.84551e-14,3,9799
345.3,4.68765e-17,9.43324e-14,9.86869e-14,3,9802
345.4,4.67331e-17,9.44803e-14,9.87515e-14,1,9803
345.5,4.68877e-17,9.44535e-14,9.88051e-14,1,9804
345.6,4.683e-17,9.44653e-14,9.88616e-14,1,9805
345.7,4.6913e-17,9.46414e-14,9.89942e-14,2,9807
345.8,4.67877e-17,9.45788e-14,9.89413e-14,1,9808
345.9,4.68848e-17,9.4718e-14,9.90254e-14,2,9810
346,4.67943e-17,9.48812e-14,9.93207e-14,1,9811
346.1,4.68431e-17,9.50582e-14,9.95946e-14,5,9816
346.2,4.68662e-17,9.50541e-14,9.94771e-14,1,9817
346.3,4.68708e-17,9.49653e-14,9.93282e-14,4,9821
346.4,4.67426e-17,9.51013e-14,9.94093e-14,4,9825
346.5,4.69334e-17,9.51467e-14,9.94793e-14,3,9828
346.6,4.68803e-17,9.54605e-14,9.97323e-14,1,9829
346.7,4.69011e-17,9.5615e-14,1.0005e-13,4,9833
346.8,4.68005e-17,9.55153e-14,9.98299e-14,2,9835
346.9,4.67741e-17,9.56514e-14,1.00036e-13,1,9836
347,4.68036e-17,9.57584e-14,1.00176e-13,2,9838
347.1,4.67865e-17,9.57688e-14,1.00197e-13,1,9839
347.2,4.68856e-17,9.58434e-14,1.00195e-13,4,9843
347.3,4.68917e-17,9.58193e-14,1.0029e-13,1,9844
347.4,4.67755e-17,9.59285e-14,1.00437e-13,1,9845
347.5,4.67015e-17,9.59381e-14,1.00336e-13,1,9846
347.6,4.67229e-17,9.58895e-14,1.00371e-13,3,9849
347.7,4.67382e-17,9.61746e-14,1.00593e-13,1,9850
347.8,4.67747e-17,9.61313e-14,1.0057e-13,4,9854
347.9,4.69087e-17,9.6136e-14,1.00449e-13,1,9855
348,4.68873e-17,9.61995e-14,1.00482e-13,1,9856
348.1,4.69254e-17,9.61983e-14,1.00482e-13,4,9860
348.2,4.67703e-17,9.63202e-14,1.00637e-13,2,9862
348.3,4.68271e-17,9.62793e-14,1.00577e-13,1,9863
348.4,4.68494e-17,9.62906e-14,1.00672e-13,3,9866
348.5,4.68036e-17,9.65028e-14,1.00894e-13,1,9867
348.6,4.6791e-17,9.64478e-14,1.00908e-13,1,9868
348.7,4.68004e-17,9.63561e-14,1.00868e-13,1,9869
348.8,4.67994e-17,9.64134e-14,1.00885e-13,1,9870
348.9,4.68116e-17,9.6579e-14,1.0098e-13,1,9871
349,4.67748e-17,9.68217e-14,1.01192e-13,1,9872
349.1,4.6907e-17,9.68958e-14,1.0128e-13,2,9874
349.2,4.69622e-17,9.69689e-14,1.01379e-13,4,9878
349.3,4.68826e-17,9.68544e-14,1.01234e-13,3,9881
349.4,4.68295e-17,9.70675e-14,1.01488e-13,2,9883
349.5,4.68251e-17,9.70821e-14,1.01476e-13,1,9884
349.6,4.6767e-17,9.71392e-14,1.0154e-13,5,9889
349.7,4.68223e-17,9.71483e-14,1.01589e-13,2,9891
349.8,4.67742e-17,9.70657e-14,1.01525e-13,1,9892
349.9,4.68822e-17,9.70665e-14,1.01474e-13,2,9894
350,4.68432e-17,9.72109e-14,1.01617e-13,3,9897

